Non-equilibrium Effects in Dissipative Strongly Correlated Systems

Novel physics arises when strongly correlated system is driven out of equilibrium by external fields. Dramatic changes in physical properties, such as conductivity, are empirically observed in strongly correlated materials under high electric field. In particular, electric-field driven metal-insulator transitions are well-known as the resistive switching effect in a variety of materials, such as VO$_2$, V$_2$O$_3$ and other transition metal oxides. To satisfactorily explain both the phenomenology and its underlying mechanism, it is required to model microscopically the out-of-equilibrium dissipative lattice system of interacting electrons. In this thesis, we developed a systematic method of modeling non-equilibrium steady states for dissipative lattice systems by means of Non-equilibrium Green's function and Dynamical Mean Field Theory. We firstly establish a "minimum model" to formulate the strong-field transport in non-interacting dissipative electron lattice. This model is exactly soluble and convenient for discussing energy dissipation and steady-state properties. The formalism is then combined with Dynamical Mean Field Theory to provide a systematic framework describing the nonequilibrium steady-state of correlated materials. We use the formalism to study the strong-field transport properties of correlated materials, Mott insulators and Dirac electrons in graphene. We concentrate on the microscopic description of resistive switching. Of particular interest is the filament formation during the dynamical phase transition, which has been interpreted as a result of the delicate interplay between dissipation and Mott physics. We will also examine $IV$ characteristics and particularly the current saturation of Dirac electrons in graphene. The arXiv version has been updated with minor modifications and corrections.

==> figs/prb/new/curr1.dat <==
#
#      U0   Gamma   Omega    Tlat   MDMFT                                
# 0.00000 0.10000 0.50500 0.00000       1
#       D    zeta     wph    order   h     rr                            
#    8.000   0.000   0.100      2   0.050   0.0                          
#
      0.00500000      0.10000000      0.01588571      0.00000000      0.00000000      0.00793989      0.03893655
      0.01000000      0.10000000      0.03171196      0.00000000     -0.00000000      0.01587779      0.07758563
      0.01500000      0.10000000      0.04742007      0.00000000      0.00000000      0.02381569      0.11567108
      0.02000000      0.10000000      0.06295276      0.00000000      0.00000000      0.03175360      0.15293974
      0.02500000      0.10000000      0.07825496      0.00000000      0.00000000      0.03969152      0.18917622
      0.03000000      0.10000000      0.09327421      0.00000000     -0.00000000      0.04762935      0.22422171
      0.03500000      0.10000000      0.10796128      0.00000000     -0.00000000      0.05556685      0.25798720
      0.04000000      0.10000000      0.12226982      0.00000000      0.00000000      0.06350281      0.29045060
      0.04500000      0.10000000      0.13615866      0.00000000      0.00000000      0.07143698      0.32164535
      0.05000000      0.10000000      0.14960667      0.00000000     -0.00000000      0.07938525      0.35165610
      0.05500000      0.10000000      0.16258583      0.00000000      0.00000000      0.08735181      0.38057568
      0.06000000      0.10000000      0.17504158      0.00000000     -0.00000000      0.09530607      0.40846129
      0.06500000      0.10000000      0.18687949      0.00000000      0.00000000      0.10316563      0.43531711
      0.07000000      0.10000000      0.19811657      0.00000000     -0.00000000      0.11096327      0.46127576
      0.07500000      0.10000000      0.20922452      0.00000000      0.00000000      0.11924187      0.48695744
      0.08000000      0.10000000      0.21898072      0.00000000      0.00000000      0.12661408      0.51101046
      0.08500000      0.10000000      0.22922258      0.00000000     -0.00000000      0.13520031      0.53565646
      0.09000000      0.10000000      0.23748512      0.00000000      0.00000000      0.14210018      0.55803431
      0.09500000      0.10000000      0.24662994      0.00000000     -0.00000000      0.15069801      0.58151093
      0.10000000      0.10000000      0.25470949      0.00000000      0.00000000      0.15867765      0.60393447
      0.10500000      0.10000000      0.26084995      0.00000000      0.00000000      0.16484579      0.62410925
      0.11000000      0.10000000      0.26833201      0.00000000     -0.00000000      0.17331208      0.64598748
      0.11500000      0.10000000      0.27585250      0.00000000      0.00000000      0.18252564      0.66819988
      0.12000000      0.10000000      0.28077302      0.00000000      0.00000000      0.18891494      0.68744045
      0.12500000      0.10000000      0.28440418      0.00000000      0.00000000      0.19407080      0.70508281
      0.13000000      0.10000000      0.28928603      0.00000000     -0.00000000      0.20142699      0.72440205
      0.13500000      0.10000000      0.29538108      0.00000000      0.00000000      0.21108115      0.74542102
      0.14000000      0.10000000      0.30063665      0.00000000      0.00000000      0.22021142      0.76573111
      0.14500000      0.10000000      0.30362217      0.00000000      0.00000000      0.22654406      0.78331615
      0.15000000      0.10000000      0.30475828      0.00000000      0.00000000      0.23049897      0.79834310
      0.15500000      0.10000000      0.30557862      0.00000000      0.00000000      0.23430769      0.81320251
      0.16000000      0.10000000      0.30737866      0.00000000      0.00000000      0.23993684      0.82899153
      0.16500000      0.10000000      0.31044878      0.00000000      0.00000000      0.24793345      0.84665330
      0.17000000      0.10000000      0.31415079      0.00000000     -0.00000000      0.25745879      0.86591073
      0.17500000      0.10000000      0.31746855      0.00000000      0.00000000      0.26693490      0.88445429
      0.18000000      0.10000000      0.31956890      0.00000000      0.00000000      0.27485475      0.90112456
      0.18500000      0.10000000      0.32010927      0.00000000      0.00000000      0.28041792      0.91625741
      0.19000000      0.10000000      0.31925809      0.00000000      0.00000000      0.28374184      0.92963440
      0.19500000      0.10000000      0.31752692      0.00000000      0.00000000      0.28564163      0.94093540
      0.20000000      0.10000000      0.31554196      0.00000000      0.00000000      0.28720160      0.95116590
      0.20500000      0.10000000      0.31384959      0.00000000     -0.00000000      0.28939170      0.96212987
      0.21000000      0.10000000      0.31280054      0.00000000      0.00000000      0.29285538      0.97468012
      0.21500000      0.10000000      0.31251601      0.00000000     -0.00000000      0.29786002      0.98829694
      0.22000000      0.10000000      0.31291550      0.00000000      0.00000000      0.30434156      1.00232440
      0.22500000      0.10000000      0.31377871      0.00000000      0.00000000      0.31198431      1.01676756
      0.23000000      0.10000000      0.31481699      0.00000000      0.00000000      0.32030816      1.03198737
      0.23500000      0.10000000      0.31573701      0.00000000     -0.00000000      0.32875551      1.04789739
      0.24000000      0.10000000      0.31628773      0.00000000      0.00000000      0.33677522      1.06372887
      0.24500000      0.10000000      0.31628804      0.00000000     -0.00000000      0.34389634      1.07852957
      0.25000000      0.10000000      0.31563699      0.00000000      0.00000000      0.34978264      1.09164381
      0.25500000      0.10000000      0.31431062      0.00000000      0.00000000      0.35426062      1.10292872
      0.26000000      0.10000000      0.31234987      0.00000000      0.00000000      0.35731956      1.11274616
      0.26500000      0.10000000      0.30984413      0.00000000      0.00000000      0.35908838      1.12171772
      0.27000000      0.10000000      0.30691354      0.00000000     -0.00000000      0.35979766      1.13030591
      0.27500000      0.10000000      0.30369255      0.00000000      0.00000000      0.35973649      1.13859602
      0.28000000      0.10000000      0.30031618      0.00000000      0.00000000      0.35921208      1.14647099
      0.28500000      0.10000000      0.29690942      0.00000000      0.00000000      0.35851737      1.15384732
      0.29000000      0.10000000      0.29358015      0.00000000      0.00000000      0.35790899      1.16073612
      0.29500000      0.10000000      0.29041493      0.00000000     -0.00000000      0.35759516      1.16722039
      0.30000000      0.10000000      0.28747748      0.00000000      0.00000000      0.35773192      1.17346876
      0.30500000      0.10000000      0.28480906      0.00000000      0.00000000      0.35842529      1.17977589
      0.31000000      0.10000000      0.28243027      0.00000000     -0.00000000      0.35973677      1.18654852
      0.31500000      0.10000000      0.28034374      0.00000000      0.00000000      0.36169048      1.19417724
      0.32000000      0.10000000      0.27853735      0.00000000      0.00000000      0.36428032      1.20284930
      0.32500000      0.10000000      0.27698750      0.00000000      0.00000000      0.36747648      1.21247670
      0.33000000      0.10000000      0.27566232      0.00000000      0.00000000      0.37123097      1.22280481
      0.33500000      0.10000000      0.27452467      0.00000000      0.00000000      0.37548202      1.23356539
      0.34000000      0.10000000      0.27353465      0.00000000      0.00000000      0.38015770      1.24455339
      0.34500000      0.10000000      0.27265175      0.00000000      0.00000000      0.38517884      1.25563057
      0.35000000      0.10000000      0.27183666      0.00000000      0.00000000      0.39046153      1.26670193
      0.35500000      0.10000000      0.27105249      0.00000000      0.00000000      0.39591941      1.27769287
      0.36000000      0.10000000      0.27026580      0.00000000      0.00000000      0.40146574      1.28853639
      0.36500000      0.10000000      0.26944716      0.00000000     -0.00000000      0.40701536      1.29917280
      0.37000000      0.10000000      0.26857153      0.00000000      0.00000000      0.41248658      1.30956094
      0.37500000      0.10000000      0.26761836      0.00000000      0.00000000      0.41780288      1.31969452
      0.38000000      0.10000000      0.26657154      0.00000000      0.00000000      0.42289438      1.32961106
      0.38500000      0.10000000      0.26541917      0.00000000      0.00000000      0.42769909      1.33937990
      0.39000000      0.10000000      0.26415330      0.00000000      0.00000000      0.43216387      1.34906510
      0.39500000      0.10000000      0.26276954      0.00000000     -0.00000000      0.43624503      1.35868031
      0.40000000      0.10000000      0.26126666      0.00000000      0.00000000      0.43990871      1.36816965
      0.40500000      0.10000000      0.25964617      0.00000000      0.00000000      0.44313082      1.37742959
      0.41000000      0.10000000      0.25791193      0.00000000      0.00000000      0.44589683      1.38635045
      0.41500000      0.10000000      0.25606968      0.00000000      0.00000000      0.44820123      1.39484738
      0.42000000      0.10000000      0.25412672      0.00000000      0.00000000      0.45004685      1.40287043
      0.42500000      0.10000000      0.25209153      0.00000000      0.00000000      0.45144400      1.41040052
      0.43000000      0.10000000      0.24997345      0.00000000      0.00000000      0.45240953      1.41744068
      0.43500000      0.10000000      0.24778239      0.00000000      0.00000000      0.45296579      1.42400774
      0.44000000      0.10000000      0.24552857      0.00000000     -0.00000000      0.45313965      1.43012634
      0.44500000      0.10000000      0.24322233      0.00000000      0.00000000      0.45296143      1.43582494
      0.45000000      0.10000000      0.24087394      0.00000000      0.00000000      0.45246401      1.44113339
      0.45500000      0.10000000      0.23849342      0.00000000      0.00000000      0.45168185      1.44608151
      0.46000000      0.10000000      0.23609044      0.00000000      0.00000000      0.45065026      1.45069819
      0.46500000      0.10000000      0.23367424      0.00000000     -0.00000000      0.44940459      1.45501100
      0.47000000      0.10000000      0.23125350      0.00000000      0.00000000      0.44797971      1.45904602
      0.47500000      0.10000000      0.22883635      0.00000000     -0.00000000      0.44640938      1.46282789
      0.48000000      0.10000000      0.22643029      0.00000000      0.00000000      0.44472590      1.46638020
      0.48500000      0.10000000      0.22404217      0.00000000      0.00000000      0.44295975      1.46972613
      0.49000000      0.10000000      0.22167822      0.00000000      0.00000000      0.44113935      1.47288964
      0.49500000      0.10000000      0.21934401      0.00000000      0.00000000      0.43929086      1.47589696
      0.50000000      0.10000000      0.21704448      0.00000000      0.00000000      0.43743811      1.47877848
      0.50500000      0.10000000      0.21478394      0.00000000      0.00000000      0.43560257      1.48157030
      0.51000000      0.10000000      0.21256614      0.00000000      0.00000000      0.43380329      1.48431456
      0.51500000      0.10000000      0.21039425      0.00000000      0.00000000      0.43205705      1.48705722
      0.52000000      0.10000000      0.20827090      0.00000000      0.00000000      0.43037833      1.48984278
      0.52500000      0.10000000      0.20619823      0.00000000      0.00000000      0.42877951      1.49270715
      0.53000000      0.10000000      0.20417793      0.00000000     -0.00000000      0.42727097      1.49567171
      0.53500000      0.10000000      0.20221124      0.00000000      0.00000000      0.42586120      1.49874166
      0.54000000      0.10000000      0.20029902      0.00000000     -0.00000000      0.42455700      1.50190915
      0.54500000      0.10000000      0.19844178      0.00000000     -0.00000000      0.42336358      1.50515925
      0.55000000      0.10000000      0.19663968      0.00000000      0.00000000      0.42228477      1.50847570
      0.55500000      0.10000000      0.19489260      0.00000000      0.00000000      0.42132312      1.51184477
      0.56000000      0.10000000      0.19320018      0.00000000      0.00000000      0.42048008      1.51525686
      0.56500000      0.10000000      0.19156180      0.00000000     -0.00000000      0.41975613      1.51870668
      0.57000000      0.10000000      0.18997666      0.00000000      0.00000000      0.41915088      1.52219252
      0.57500000      0.10000000      0.18844376      0.00000000     -0.00000000      0.41866325      1.52571527
      0.58000000      0.10000000      0.18696197      0.00000000      0.00000000      0.41829153      1.52927763
      0.58500000      0.10000000      0.18553001      0.00000000     -0.00000000      0.41803349      1.53288326
      0.59000000      0.10000000      0.18414653      0.00000000      0.00000000      0.41788651      1.53653633
      0.59500000      0.10000000      0.18281004      0.00000000      0.00000000      0.41784762      1.54024109
      0.60000000      0.10000000      0.18151902      0.00000000      0.00000000      0.41791356      1.54400164
      0.60500000      0.10000000      0.18027188      0.00000000      0.00000000      0.41808092      1.54782172
      0.61000000      0.10000000      0.17906698      0.00000000      0.00000000      0.41834611      1.55170469
      0.61500000      0.10000000      0.17790267      0.00000000      0.00000000      0.41870545      1.55565343
      0.62000000      0.10000000      0.17677728      0.00000000     -0.00000000      0.41915522      1.55967034
      0.62500000      0.10000000      0.17568913      0.00000000      0.00000000      0.41969166      1.56375735
      0.63000000      0.10000000      0.17463654      0.00000000      0.00000000      0.42031104      1.56791595
      0.63500000      0.10000000      0.17361785      0.00000000      0.00000000      0.42100964      1.57214718
      0.64000000      0.10000000      0.17263142      0.00000000      0.00000000      0.42178381      1.57645174
      0.64500000      0.10000000      0.17167563      0.00000000      0.00000000      0.42262996      1.58082993
      0.65000000      0.10000000      0.17074890      0.00000000      0.00000000      0.42354457      1.58528178
      0.65500000      0.10000000      0.16984967      0.00000000      0.00000000      0.42452422      1.58980702
      0.66000000      0.10000000      0.16897643      0.00000000     -0.00000000      0.42556558      1.59440515
      0.66500000      0.10000000      0.16812772      0.00000000     -0.00000000      0.42666541      1.59907546
      0.67000000      0.10000000      0.16730210      0.00000000     -0.00000000      0.42782056      1.60381706
      0.67500000      0.10000000      0.16649820      0.00000000     -0.00000000      0.42902801      1.60862893
      0.68000000      0.10000000      0.16571469      0.00000000      0.00000000      0.43028480      1.61350992
      0.68500000      0.10000000      0.16495028      0.00000000      0.00000000      0.43158809      1.61845879
      0.69000000      0.10000000      0.16420374      0.00000000     -0.00000000      0.43293514      1.62347422
      0.69500000      0.10000000      0.16347390      0.00000000     -0.00000000      0.43432327      1.62855486
      0.70000000      0.10000000      0.16275963      0.00000000      0.00000000      0.43574991      1.63369930
      0.70500000      0.10000000      0.16205983      0.00000000      0.00000000      0.43721258      1.63890613
      0.71000000      0.10000000      0.16137349      0.00000000      0.00000000      0.43870886      1.64417392
      0.71500000      0.10000000      0.16069962      0.00000000      0.00000000      0.44023643      1.64950127
      0.72000000      0.10000000      0.16003729      0.00000000      0.00000000      0.44179300      1.65488676
      0.72500000      0.10000000      0.15938560      0.00000000      0.00000000      0.44337640      1.66032901
      0.73000000      0.10000000      0.15874373      0.00000000      0.00000000      0.44498450      1.66582667
      0.73500000      0.10000000      0.15811088      0.00000000      0.00000000      0.44661522      1.67137840
      0.74000000      0.10000000      0.15748629      0.00000000     -0.00000000      0.44826657      1.67698289
      0.74500000      0.10000000      0.15686927      0.00000000      0.00000000      0.44993658      1.68263885
      0.75000000      0.10000000      0.15625914      0.00000000      0.00000000      0.45162335      1.68834500
      0.75500000      0.10000000      0.15565527      0.00000000      0.00000000      0.45332504      1.69410007
      0.76000000      0.10000000      0.15505709      0.00000000     -0.00000000      0.45503985      1.69990274
      0.76500000      0.10000000      0.15446403      0.00000000     -0.00000000      0.45676602      1.70575169
      0.77000000      0.10000000      0.15387559      0.00000000     -0.00000000      0.45850183      1.71164550
      0.77500000      0.10000000      0.15329127      0.00000000      0.00000000      0.46024562      1.71758264
      0.78000000      0.10000000      0.15271064      0.00000000      0.00000000      0.46199577      1.72356143
      0.78500000      0.10000000      0.15213328      0.00000000      0.00000000      0.46375068      1.72958000
      0.79000000      0.10000000      0.15155879      0.00000000      0.00000000      0.46550881      1.73563619
      0.79500000      0.10000000      0.15098682      0.00000000     -0.00000000      0.46726864      1.74172752
      0.80000000      0.10000000      0.15041704      0.00000000     -0.00000000      0.46902871      1.74785111
      0.80500000      0.10000000      0.14984914      0.00000000     -0.00000000      0.47078758      1.75400361
      0.81000000      0.10000000      0.14928284      0.00000000     -0.00000000      0.47254384      1.76018119
      0.81500000      0.10000000      0.14871788      0.00000000      0.00000000      0.47429615      1.76637949
      0.82000000      0.10000000      0.14815403      0.00000000      0.00000000      0.47604317      1.77259365
      0.82500000      0.10000000      0.14759106      0.00000000      0.00000000      0.47778360      1.77881840
      0.83000000      0.10000000      0.14702880      0.00000000      0.00000000      0.47951620      1.78504813
      0.83500000      0.10000000      0.14646704      0.00000000      0.00000000      0.48123974      1.79127710
      0.84000000      0.10000000      0.14590565      0.00000000      0.00000000      0.48295304      1.79749959
      0.84500000      0.10000000      0.14534448      0.00000000      0.00000000      0.48465494      1.80371010
      0.85000000      0.10000000      0.14478339      0.00000000      0.00000000      0.48634433      1.80990347
      0.85500000      0.10000000      0.14422228      0.00000000      0.00000000      0.48802012      1.81607508
      0.86000000      0.10000000      0.14366105      0.00000000      0.00000000      0.48968128      1.82222084
      0.86500000      0.10000000      0.14309961      0.00000000      0.00000000      0.49132678      1.82833726
      0.87000000      0.10000000      0.14253789      0.00000000      0.00000000      0.49295565      1.83442143
      0.87500000      0.10000000      0.14197583      0.00000000     -0.00000000      0.49456694      1.84047098
      0.88000000      0.10000000      0.14141338      0.00000000      0.00000000      0.49615976      1.84648401
      0.88500000      0.10000000      0.14085049      0.00000000      0.00000000      0.49773322      1.85245901
      0.89000000      0.10000000      0.14028713      0.00000000      0.00000000      0.49928648      1.85839484
      0.89500000      0.10000000      0.13972329      0.00000000     -0.00000000      0.50081874      1.86429063
      0.90000000      0.10000000      0.13915893      0.00000000     -0.00000000      0.50232923      1.87014573
      0.90500000      0.10000000      0.13859406      0.00000000     -0.00000000      0.50381721      1.87595968
      0.91000000      0.10000000      0.13802867      0.00000000      0.00000000      0.50528197      1.88173217
      0.91500000      0.10000000      0.13746277      0.00000000      0.00000000      0.50672283      1.88746299
      0.92000000      0.10000000      0.13689636      0.00000000      0.00000000      0.50813917      1.89315202
      0.92500000      0.10000000      0.13632947      0.00000000     -0.00000000      0.50953038      1.89879924
      0.93000000      0.10000000      0.13576210      0.00000000      0.00000000      0.51089587      1.90440464
      0.93500000      0.10000000      0.13519430      0.00000000      0.00000000      0.51223511      1.90996830
      0.94000000      0.10000000      0.13462608      0.00000000      0.00000000      0.51354758      1.91549030
      0.94500000      0.10000000      0.13405749      0.00000000     -0.00000000      0.51483281      1.92097076
      0.95000000      0.10000000      0.13348854      0.00000000     -0.00000000      0.51609034      1.92640984
      0.95500000      0.10000000      0.13291930      0.00000000     -0.00000000      0.51731975      1.93180769
      0.96000000      0.10000000      0.13234978      0.00000000      0.00000000      0.51852065      1.93716451
      0.96500000      0.10000000      0.13178005      0.00000000      0.00000000      0.51969268      1.94248047
      0.97000000      0.10000000      0.13121015      0.00000000      0.00000000      0.52083550      1.94775579
      0.97500000      0.10000000      0.13064011      0.00000000      0.00000000      0.52194880      1.95299068
      0.98000000      0.10000000      0.13007001      0.00000000      0.00000000      0.52303231      1.95818538
      0.98500000      0.10000000      0.12949987      0.00000000      0.00000000      0.52408578      1.96334011
      0.99000000      0.10000000      0.12892977      0.00000000      0.00000000      0.52510897      1.96845512
      0.99500000      0.10000000      0.12835974      0.00000000     -0.00000000      0.52610168      1.97353066
      1.00000000      0.10000000      0.12778985      0.00000000      0.00000000      0.52706374      1.97856698
      1.00500000      0.10000000      0.12722015      0.00000000     -0.00000000      0.52799499      1.98356435


==> figs/prb/new/curr2.dat <==
#
#      U0   Gamma   Omega    Tlat   MDMFT                                
# 0.00000 0.05000 1.00500 0.00000       1
#       D    zeta     wph    order   h     rr                            
#    8.000   0.000   0.100      2   0.050   0.0                          
#
      0.00500000      0.05000000      0.03174168      0.00000000      0.00000000      0.01590655      0.07758346
      0.01000000      0.05000000      0.06301191      0.00000000      0.00000000      0.03181210      0.15291848
      0.01500000      0.05000000      0.09336234      0.00000000      0.00000000      0.04771773      0.22410637
      0.02000000      0.05000000      0.12238751      0.00000000      0.00000000      0.06362254      0.29000210
      0.02500000      0.05000000      0.14975365      0.00000000      0.00000000      0.07953727      0.35042885
      0.03000000      0.05000000      0.17515275      0.00000000      0.00000000      0.09542098      0.40580671
      0.03500000      0.05000000      0.19840558      0.00000000     -0.00000000      0.11127768      0.45684101
      0.04000000      0.05000000      0.21933747      0.00000000     -0.00000000      0.12701385      0.50412133
      0.04500000      0.05000000      0.23800716      0.00000000     -0.00000000      0.14270646      0.54832131
      0.05000000      0.05000000      0.25461992      0.00000000     -0.00000000      0.15853362      0.59004443
      0.05500000      0.05000000      0.26918027      0.00000000      0.00000000      0.17439065      0.62957425
      0.06000000      0.05000000      0.28128818      0.00000000      0.00000000      0.18954960      0.66655816
      0.06500000      0.05000000      0.29061319      0.00000000      0.00000000      0.20324268      0.70055543
      0.07000000      0.05000000      0.29810423      0.00000000      0.00000000      0.21646467      0.73275673
      0.07500000      0.05000000      0.30665639      0.00000000     -0.00000000      0.23326718      0.76648766
      0.08000000      0.05000000      0.30910567      0.00000000     -0.00000000      0.24256511      0.79308613
      0.08500000      0.05000000      0.31560427      0.00000000      0.00000000      0.25988315      0.82499989
      0.09000000      0.05000000      0.31478899      0.00000000      0.00000000      0.26659097      0.84722252
      0.09500000      0.05000000      0.31847083      0.00000000      0.00000000      0.28204579      0.87573668
      0.10000000      0.05000000      0.31949087      0.00000000      0.00000000      0.29419438      0.90112109
      0.10500000      0.05000000      0.31561265      0.00000000     -0.00000000      0.29796640      0.91897597
      0.11000000      0.05000000      0.31632418      0.00000000     -0.00000000      0.31096137      0.94306815
      0.11500000      0.05000000      0.31766503      0.00000000      0.00000000      0.32636812      0.96901817
      0.12000000      0.05000000      0.31368149      0.00000000     -0.00000000      0.33142588      0.98615464
      0.12500000      0.05000000      0.30786762      0.00000000      0.00000000      0.33258739      0.99951501
      0.13000000      0.05000000      0.30525375      0.00000000      0.00000000      0.34061578      1.01819906
      0.13500000      0.05000000      0.30525486      0.00000000     -0.00000000      0.35499115      1.04072096
      0.14000000      0.05000000      0.30410137      0.00000000     -0.00000000      0.36749227      1.06214495
      0.14500000      0.05000000      0.29974187      0.00000000      0.00000000      0.37237793      1.07804917
      0.15000000      0.05000000      0.29321536      0.00000000     -0.00000000      0.37149722      1.08602333
      0.15500000      0.05000000      0.28690385      0.00000000     -0.00000000      0.37070272      1.09849468
      0.16000000      0.05000000      0.28245861      0.00000000     -0.00000000      0.37427257      1.10943321
      0.16500000      0.05000000      0.28000152      0.00000000     -0.00000000      0.38290072      1.12438182
      0.17000000      0.05000000      0.27853261      0.00000000      0.00000000      0.39447901      1.14674072
      0.17500000      0.05000000      0.27677900      0.00000000     -0.00000000      0.40568415      1.16450862
      0.18000000      0.05000000      0.27385834      0.00000000      0.00000000      0.41362207      1.17645425
      0.18500000      0.05000000      0.26952932      0.00000000      0.00000000      0.41701372      1.19036217
      0.19000000      0.05000000      0.26409953      0.00000000      0.00000000      0.41642710      1.20198250
      0.19500000      0.05000000      0.25816973      0.00000000      0.00000000      0.41362906      1.20730854
      0.20000000      0.05000000      0.25237189      0.00000000     -0.00000000      0.41064103      1.20928513
      0.20500000      0.05000000      0.24718789      0.00000000      0.00000000      0.40904629      1.21544619
      0.21000000      0.05000000      0.24287029      0.00000000      0.00000000      0.40972702      1.22702135
      0.21500000      0.05000000      0.23944667      0.00000000      0.00000000      0.41291147      1.23900079
      0.22000000      0.05000000      0.23677400      0.00000000      0.00000000      0.41834016      1.24955751
      0.22500000      0.05000000      0.23461148      0.00000000      0.00000000      0.42543292      1.25956803
      0.23000000      0.05000000      0.23268923      0.00000000      0.00000000      0.43342686      1.27249252
      0.23500000      0.05000000      0.23076055      0.00000000      0.00000000      0.44149693      1.28897362
      0.24000000      0.05000000      0.22863416      0.00000000      0.00000000      0.44886852      1.30546705
      0.24500000      0.05000000      0.22618783      0.00000000     -0.00000000      0.45491579      1.31975135
      0.25000000      0.05000000      0.22336792      0.00000000      0.00000000      0.45923056      1.33062029
      0.25500000      0.05000000      0.22017956      0.00000000      0.00000000      0.46165003      1.33793636
      0.26000000      0.05000000      0.21667233      0.00000000     -0.00000000      0.46224228      1.34260617
      0.26500000      0.05000000      0.21292460      0.00000000      0.00000000      0.46125891      1.34723742
      0.27000000      0.05000000      0.20902912      0.00000000      0.00000000      0.45907027      1.35344212
      0.27500000      0.05000000      0.20508105      0.00000000      0.00000000      0.45609846      1.35972298
      0.28000000      0.05000000      0.20116900      0.00000000     -0.00000000      0.45276022      1.36499975
      0.28500000      0.05000000      0.19736912      0.00000000     -0.00000000      0.44942583      1.36935386
      0.29000000      0.05000000      0.19374174      0.00000000     -0.00000000      0.44639556      1.37310272
      0.29500000      0.05000000      0.19033028      0.00000000      0.00000000      0.44389145      1.37623959
      0.30000000      0.05000000      0.18716172      0.00000000      0.00000000      0.44206031      1.37871290
      0.30500000      0.05000000      0.18424810      0.00000000      0.00000000      0.44098355      1.38074399
      0.31000000      0.05000000      0.18158875      0.00000000     -0.00000000      0.44068993      1.38318160
      0.31500000      0.05000000      0.17917279      0.00000000      0.00000000      0.44116835      1.38765328
      0.32000000      0.05000000      0.17698165      0.00000000      0.00000000      0.44237918      1.39486802
      0.32500000      0.05000000      0.17499146      0.00000000      0.00000000      0.44426316      1.40370511
      0.33000000      0.05000000      0.17317513      0.00000000      0.00000000      0.44674801      1.41306957
      0.33500000      0.05000000      0.17150423      0.00000000      0.00000000      0.44975301      1.42255872
      0.34000000      0.05000000      0.16995036      0.00000000     -0.00000000      0.45319212      1.43209500
      0.34500000      0.05000000      0.16848635      0.00000000      0.00000000      0.45697618      1.44168084
      0.35000000      0.05000000      0.16708703      0.00000000      0.00000000      0.46101463      1.45131903
      0.35500000      0.05000000      0.16572982      0.00000000      0.00000000      0.46521696      1.46098681
      0.36000000      0.05000000      0.16439504      0.00000000      0.00000000      0.46949429      1.47061333
      0.36500000      0.05000000      0.16306603      0.00000000     -0.00000000      0.47376080      1.48005965
      0.37000000      0.05000000      0.16172918      0.00000000      0.00000000      0.47793537      1.48915232
      0.37500000      0.05000000      0.16037382      0.00000000     -0.00000000      0.48194301      1.49777476
      0.38000000      0.05000000      0.15899196      0.00000000     -0.00000000      0.48571628      1.50595642
      0.38500000      0.05000000      0.15757812      0.00000000      0.00000000      0.48919642      1.51398000
      0.39000000      0.05000000      0.15612900      0.00000000      0.00000000      0.49233419      1.52235654
      0.39500000      0.05000000      0.15464325      0.00000000      0.00000000      0.49509049      1.53132142
      0.40000000      0.05000000      0.15312110      0.00000000      0.00000000      0.49743653      1.54047634
      0.40500000      0.05000000      0.15156414      0.00000000     -0.00000000      0.49935371      1.54928073
      0.41000000      0.05000000      0.14997504      0.00000000     -0.00000000      0.50083326      1.55745339
      0.41500000      0.05000000      0.14835731      0.00000000     -0.00000000      0.50187555      1.56492683
      0.42000000      0.05000000      0.14671509      0.00000000     -0.00000000      0.50248927      1.57172500
      0.42500000      0.05000000      0.14505292      0.00000000      0.00000000      0.50269039      1.57789950
      0.43000000      0.05000000      0.14337564      0.00000000     -0.00000000      0.50250106      1.58350615
      0.43500000      0.05000000      0.14168817      0.00000000     -0.00000000      0.50194853      1.58859790
      0.44000000      0.05000000      0.13999547      0.00000000     -0.00000000      0.50106395      1.59322327
      0.44500000      0.05000000      0.13830237      0.00000000      0.00000000      0.49988131      1.59742654
      0.45000000      0.05000000      0.13661355      0.00000000      0.00000000      0.49843641      1.60124817
      0.45500000      0.05000000      0.13493343      0.00000000      0.00000000      0.49676594      1.60472534
      0.46000000      0.05000000      0.13326616      0.00000000      0.00000000      0.49490660      1.60789213
      0.46500000      0.05000000      0.13161557      0.00000000      0.00000000      0.49289446      1.61077970
      0.47000000      0.05000000      0.12998516      0.00000000     -0.00000000      0.49076430      1.61341618
      0.47500000      0.05000000      0.12837806      0.00000000      0.00000000      0.48854918      1.61582652
      0.48000000      0.05000000      0.12679708      0.00000000     -0.00000000      0.48628002      1.61803210
      0.48500000      0.05000000      0.12524465      0.00000000      0.00000000      0.48398536      1.62005039
      0.49000000      0.05000000      0.12372287      0.00000000      0.00000000      0.48169116      1.62189467
      0.49500000      0.05000000      0.12223351      0.00000000      0.00000000      0.47942071      1.62357442
      0.50000000      0.05000000      0.12077804      0.00000000      0.00000000      0.47719462      1.62509775
      0.50500000      0.05000000      0.11935760      0.00000000      0.00000000      0.47503081      1.62647876
      0.51000000      0.05000000      0.11797309      0.00000000      0.00000000      0.47294461      1.62775429
      0.51500000      0.05000000      0.11662514      0.00000000      0.00000000      0.47094889      1.62901029
      0.52000000      0.05000000      0.11531412      0.00000000      0.00000000      0.46905417      1.63039269
      0.52500000      0.05000000      0.11404022      0.00000000      0.00000000      0.46726883      1.63205138
      0.53000000      0.05000000      0.11280341      0.00000000      0.00000000      0.46559925      1.63403673
      0.53500000      0.05000000      0.11160351      0.00000000      0.00000000      0.46404999      1.63627968
      0.54000000      0.05000000      0.11044017      0.00000000      0.00000000      0.46262403      1.63867261
      0.54500000      0.05000000      0.10931289      0.00000000     -0.00000000      0.46132291      1.64113500
      0.55000000      0.05000000      0.10822107      0.00000000      0.00000000      0.46014693      1.64362473
      0.55500000      0.05000000      0.10716401      0.00000000     -0.00000000      0.45909529      1.64612639
      0.56000000      0.05000000      0.10614090      0.00000000     -0.00000000      0.45816632      1.64863918
      0.56500000      0.05000000      0.10515087      0.00000000     -0.00000000      0.45735755      1.65116921
      0.57000000      0.05000000      0.10419300      0.00000000      0.00000000      0.45666591      1.65372545
      0.57500000      0.05000000      0.10326629      0.00000000     -0.00000000      0.45608783      1.65631756
      0.58000000      0.05000000      0.10236974      0.00000000     -0.00000000      0.45561935      1.65895496
      0.58500000      0.05000000      0.10150229      0.00000000      0.00000000      0.45525621      1.66164630
      0.59000000      0.05000000      0.10066288      0.00000000      0.00000000      0.45499399      1.66439931
      0.59500000      0.05000000      0.09985043      0.00000000      0.00000000      0.45482810      1.66722072
      0.60000000      0.05000000      0.09906385      0.00000000      0.00000000      0.45475393      1.67011631
      0.60500000      0.05000000      0.09830207      0.00000000      0.00000000      0.45476686      1.67309093
      0.61000000      0.05000000      0.09756402      0.00000000      0.00000000      0.45486231      1.67614859
      0.61500000      0.05000000      0.09684862      0.00000000      0.00000000      0.45503578      1.67929252
      0.62000000      0.05000000      0.09615484      0.00000000     -0.00000000      0.45528288      1.68252526
      0.62500000      0.05000000      0.09548165      0.00000000      0.00000000      0.45559938      1.68584871
      0.63000000      0.05000000      0.09482804      0.00000000      0.00000000      0.45598117      1.68926420
      0.63500000      0.05000000      0.09419304      0.00000000      0.00000000      0.45642433      1.69277256
      0.64000000      0.05000000      0.09357570      0.00000000      0.00000000      0.45692509      1.69637417
      0.64500000      0.05000000      0.09297509      0.00000000     -0.00000000      0.45747989      1.70006899
      0.65000000      0.05000000      0.09239033      0.00000000      0.00000000      0.45808532      1.70385664
      0.65500000      0.05000000      0.09182055      0.00000000     -0.00000000      0.45873816      1.70773644
      0.66000000      0.05000000      0.09126493      0.00000000     -0.00000000      0.45943535      1.71170744
      0.66500000      0.05000000      0.09072266      0.00000000      0.00000000      0.46017402      1.71576844
      0.67000000      0.05000000      0.09019298      0.00000000      0.00000000      0.46095145      1.71991806
      0.67500000      0.05000000      0.08967517      0.00000000      0.00000000      0.46176507      1.72415474
      0.68000000      0.05000000      0.08916851      0.00000000     -0.00000000      0.46261245      1.72847681
      0.68500000      0.05000000      0.08867235      0.00000000      0.00000000      0.46349131      1.73288247
      0.69000000      0.05000000      0.08818604      0.00000000      0.00000000      0.46439949      1.73736985
      0.69500000      0.05000000      0.08770898      0.00000000      0.00000000      0.46533495      1.74193702
      0.70000000      0.05000000      0.08724060      0.00000000      0.00000000      0.46629576      1.74658200
      0.70500000      0.05000000      0.08678034      0.00000000      0.00000000      0.46728008      1.75130281
      0.71000000      0.05000000      0.08632770      0.00000000      0.00000000      0.46828618      1.75609748
      0.71500000      0.05000000      0.08588217      0.00000000      0.00000000      0.46931240      1.76096404
      0.72000000      0.05000000      0.08544331      0.00000000      0.00000000      0.47035717      1.76590057
      0.72500000      0.05000000      0.08501066      0.00000000      0.00000000      0.47141897      1.77090519
      0.73000000      0.05000000      0.08458383      0.00000000      0.00000000      0.47249636      1.77597610
      0.73500000      0.05000000      0.08416242      0.00000000     -0.00000000      0.47358794      1.78111156
      0.74000000      0.05000000      0.08374607      0.00000000      0.00000000      0.47469238      1.78630992
      0.74500000      0.05000000      0.08333443      0.00000000      0.00000000      0.47580840      1.79156962
      0.75000000      0.05000000      0.08292720      0.00000000      0.00000000      0.47693472      1.79688921
      0.75500000      0.05000000      0.08252405      0.00000000      0.00000000      0.47807015      1.80226734
      0.76000000      0.05000000      0.08212473      0.00000000     -0.00000000      0.47921351      1.80770275
      0.76500000      0.05000000      0.08172896      0.00000000      0.00000000      0.48036364      1.81319431
      0.77000000      0.05000000      0.08133650      0.00000000      0.00000000      0.48151942      1.81874097
      0.77500000      0.05000000      0.08094712      0.00000000     -0.00000000      0.48267977      1.82434176
      0.78000000      0.05000000      0.08056061      0.00000000      0.00000000      0.48384361      1.82999579
      0.78500000      0.05000000      0.08017678      0.00000000      0.00000000      0.48500989      1.83570217
      0.79000000      0.05000000      0.07979545      0.00000000     -0.00000000      0.48617759      1.84145997
      0.79500000      0.05000000      0.07941644      0.00000000      0.00000000      0.48734570      1.84726813
      0.80000000      0.05000000      0.07903960      0.00000000      0.00000000      0.48851322      1.85312528
      0.80500000      0.05000000      0.07866479      0.00000000      0.00000000      0.48967919      1.85902956
      0.81000000      0.05000000      0.07829187      0.00000000     -0.00000000      0.49084266      1.86497821
      0.81500000      0.05000000      0.07792073      0.00000000     -0.00000000      0.49200269      1.87096722
      0.82000000      0.05000000      0.07755126      0.00000000      0.00000000      0.49315835      1.87699077
      0.82500000      0.05000000      0.07718335      0.00000000      0.00000000      0.49430876      1.88304084
      0.83000000      0.05000000      0.07681692      0.00000000      0.00000000      0.49545301      1.88910716
      0.83500000      0.05000000      0.07645187      0.00000000      0.00000000      0.49659026      1.89517793
      0.84000000      0.05000000      0.07608814      0.00000000      0.00000000      0.49771964      1.90124104
      0.84500000      0.05000000      0.07572566      0.00000000      0.00000000      0.49884033      1.90728558
      0.85000000      0.05000000      0.07536437      0.00000000      0.00000000      0.49995151      1.91330279
      0.85500000      0.05000000      0.07500420      0.00000000      0.00000000      0.50105239      1.91928638
      0.86000000      0.05000000      0.07464512      0.00000000      0.00000000      0.50214220      1.92523220
      0.86500000      0.05000000      0.07428709      0.00000000      0.00000000      0.50322017      1.93113773
      0.87000000      0.05000000      0.07393006      0.00000000      0.00000000      0.50428557      1.93700160
      0.87500000      0.05000000      0.07357400      0.00000000      0.00000000      0.50533769      1.94282316
      0.88000000      0.05000000      0.07321888      0.00000000     -0.00000000      0.50637583      1.94860224
      0.88500000      0.05000000      0.07286469      0.00000000      0.00000000      0.50739931      1.95433892
      0.89000000      0.05000000      0.07251139      0.00000000      0.00000000      0.50840748      1.96003346
      0.89500000      0.05000000      0.07215899      0.00000000     -0.00000000      0.50939970      1.96568619
      0.90000000      0.05000000      0.07180745      0.00000000     -0.00000000      0.51037537      1.97129750
      0.90500000      0.05000000      0.07145678      0.00000000     -0.00000000      0.51133390      1.97686777
      0.91000000      0.05000000      0.07110697      0.00000000     -0.00000000      0.51227472      1.98239739
      0.91500000      0.05000000      0.07075801      0.00000000     -0.00000000      0.51319728      1.98788674
      0.92000000      0.05000000      0.07040990      0.00000000     -0.00000000      0.51410106      1.99333619
      0.92500000      0.05000000      0.07006265      0.00000000      0.00000000      0.51498556      1.99874608
      0.93000000      0.05000000      0.06971624      0.00000000      0.00000000      0.51585031      2.00411674
      0.93500000      0.05000000      0.06937070      0.00000000     -0.00000000      0.51669485      2.00944849
      0.94000000      0.05000000      0.06902602      0.00000000      0.00000000      0.51751874      2.01474162
      0.94500000      0.05000000      0.06868221      0.00000000     -0.00000000      0.51832157      2.01999641
      0.95000000      0.05000000      0.06833929      0.00000000      0.00000000      0.51910297      2.02521314
      0.95500000      0.05000000      0.06799725      0.00000000      0.00000000      0.51986255      2.03039206
      0.96000000      0.05000000      0.06765611      0.00000000      0.00000000      0.52059998      2.03553343
      0.96500000      0.05000000      0.06731589      0.00000000      0.00000000      0.52131494      2.04063747
      0.97000000      0.05000000      0.06697659      0.00000000      0.00000000      0.52200712      2.04570443
      0.97500000      0.05000000      0.06663824      0.00000000     -0.00000000      0.52267624      2.05073452
      0.98000000      0.05000000      0.06630083      0.00000000      0.00000000      0.52332205      2.05572798
      0.98500000      0.05000000      0.06596439      0.00000000      0.00000000      0.52394431      2.06068502
      0.99000000      0.05000000      0.06562894      0.00000000      0.00000000      0.52454279      2.06560584
      0.99500000      0.05000000      0.06529448      0.00000000     -0.00000000      0.52511732      2.07049066
      1.00000000      0.05000000      0.06496104      0.00000000      0.00000000      0.52566770      2.07533969
      1.00500000      0.05000000      0.06462862      0.00000000     -0.00000000      0.52619377      2.08015314


==> figs/prb/new/nkp.dat <==
#Efld	gamma	t0	gap	Tlat	test	Nmax	thrhd	amp
#1.000	0.10	1.0	0.00	0.00	0	1000	0.05	0.0
0.0 0.528430644188
0.000628318405151 0.528342043668
0.0012566368103 0.528253433187
0.00188495521545 0.52816481281
0.00251327362061 0.5280761826
0.00314159202576 0.527987542619
0.00376991043091 0.527898892931
0.00439822883606 0.527810233599
0.00502654724121 0.527721564686
0.00565486564636 0.527632886255
0.00628318405151 0.527544198369
0.00691150245667 0.527455501092
0.00753982086182 0.527366794486
0.00816813926697 0.527278078615
0.00879645767212 0.527189353541
0.00942477607727 0.527100619328
0.0100530944824 0.527011876039
0.0106814128876 0.526923123736
0.0113097312927 0.526834362483
0.0119380496979 0.526745592344
0.012566368103 0.52665681338
0.0131946865082 0.526568025655
0.0138230049133 0.526479229231
0.0144513233185 0.526390424173
0.0150796417236 0.526301610543
0.0157079601288 0.526212788403
0.0163362785339 0.526123957817
0.0169645969391 0.526035118848
0.0175929153442 0.525946271558
0.0182212337494 0.525857416012
0.0188495521545 0.52576855227
0.0194778705597 0.525679680397
0.0201061889648 0.525590800456
0.02073450737 0.525501912508
0.0213628257751 0.525413016618
0.0219911441803 0.525324112848
0.0226194625854 0.52523520126
0.0232477809906 0.525146281918
0.0238760993958 0.525057354884
0.0245044178009 0.524968420222
0.0251327362061 0.524879477994
0.0257610546112 0.524790528262
0.0263893730164 0.524701571091
0.0270176914215 0.524612606541
0.0276460098267 0.524523634677
0.0282743282318 0.52443465556
0.028902646637 0.524345669254
0.0295309650421 0.524256675822
0.0301592834473 0.524167675325
0.0307876018524 0.524078667827
0.0314159202576 0.52398965339
0.0320442386627 0.523900632078
0.0326725570679 0.523811603952
0.033300875473 0.523722569075
0.0339291938782 0.52363352751
0.0345575122833 0.523544479319
0.0351858306885 0.523455424566
0.0358141490936 0.523366363312
0.0364424674988 0.52327729562
0.0370707859039 0.523188221553
0.0376991043091 0.523099141173
0.0383274227142 0.523010054543
0.0389557411194 0.522920961725
0.0395840595245 0.522831862782
0.0402123779297 0.522742757776
0.0408406963348 0.522653646769
0.04146901474 0.522564529825
0.0420973331451 0.522475407004
0.0427256515503 0.522386278371
0.0433539699554 0.522297143987
0.0439822883606 0.522208003915
0.0446106067657 0.522118858216
0.0452389251709 0.522029706954
0.045867243576 0.52194055019
0.0464955619812 0.521851387987
0.0471238803864 0.521762220407
0.0477521987915 0.521673047512
0.0483805171967 0.521583869365
0.0490088356018 0.521494686028
0.049637154007 0.521405497563
0.0502654724121 0.521316304033
0.0508937908173 0.521227105498
0.0515221092224 0.521137902023
0.0521504276276 0.521048693667
0.0527787460327 0.520959480495
0.0534070644379 0.520870262568
0.054035382843 0.520781039947
0.0546637012482 0.520691812696
0.0552920196533 0.520602580876
0.0559203380585 0.520513344549
0.0565486564636 0.520424103777
0.0571769748688 0.520334858622
0.0578052932739 0.520245609146
0.0584336116791 0.520156355411
0.0590619300842 0.520067097479
0.0596902484894 0.519977835412
0.0603185668945 0.519888569271
0.0609468852997 0.519799299119
0.0615752037048 0.519710025018
0.06220352211 0.519620747029
0.0628318405151 0.519531465214
0.0634601589203 0.519442179634
0.0640884773254 0.519352890352
0.0647167957306 0.51926359743
0.0653451141357 0.519174300928
0.0659734325409 0.519085000909
0.066601750946 0.518995697435
0.0672300693512 0.518906390567
0.0678583877563 0.518817080366
0.0684867061615 0.518727766894
0.0691150245667 0.518638450214
0.0697433429718 0.518549130386
0.070371661377 0.518459807472
0.0709999797821 0.518370481533
0.0716282981873 0.518281152631
0.0722566165924 0.518191820828
0.0728849349976 0.518102486185
0.0735132534027 0.518013148763
0.0741415718079 0.517923808623
0.074769890213 0.517834465828
0.0753982086182 0.517745120439
0.0760265270233 0.517655772516
0.0766548454285 0.517566422121
0.0772831638336 0.517477069316
0.0779114822388 0.517387714161
0.0785398006439 0.517298356718
0.0791681190491 0.517208997049
0.0797964374542 0.517119635213
0.0804247558594 0.517030271274
0.0810530742645 0.51694090529
0.0816813926697 0.516851537325
0.0823097110748 0.516762167438
0.08293802948 0.516672795691
0.0835663478851 0.516583422146
0.0841946662903 0.516494046862
0.0848229846954 0.516404669901
0.0854513031006 0.516315291324
0.0860796215057 0.516225911191
0.0867079399109 0.516136529565
0.087336258316 0.516047146505
0.0879645767212 0.515957762073
0.0885928951263 0.515868376329
0.0892212135315 0.515778989334
0.0898495319366 0.515689601149
0.0904778503418 0.515600211834
0.0911061687469 0.515510821452
0.0917344871521 0.515421430061
0.0923628055573 0.515332037723
0.0929911239624 0.515242644498
0.0936194423676 0.515153250447
0.0942477607727 0.515063855631
0.0948760791779 0.514974460111
0.095504397583 0.514885063946
0.0961327159882 0.514795667197
0.0967610343933 0.514706269925
0.0973893527985 0.51461687219
0.0980176712036 0.514527474053
0.0986459896088 0.514438075573
0.0992743080139 0.514348676812
0.0999026264191 0.51425927783
0.100530944824 0.514169878687
0.101159263229 0.514080479443
0.101787581635 0.513991080158
0.10241590004 0.513901680893
0.103044218445 0.513812281709
0.10367253685 0.513722882664
0.104300855255 0.51363348382
0.10492917366 0.513544085236
0.105557492065 0.513454686972
0.106185810471 0.513365289089
0.106814128876 0.513275891646
0.107442447281 0.513186494704
0.108070765686 0.513097098322
0.108699084091 0.513007702561
0.109327402496 0.512918307479
0.109955720901 0.512828913138
0.110584039307 0.512739519597
0.111212357712 0.512650126916
0.111840676117 0.512560735154
0.112468994522 0.512471344371
0.113097312927 0.512381954627
0.113725631332 0.512292565982
0.114353949738 0.512203178495
0.114982268143 0.512113792226
0.115610586548 0.512024407235
0.116238904953 0.51193502358
0.116867223358 0.511845641322
0.117495541763 0.51175626052
0.118123860168 0.511666881233
0.118752178574 0.511577503522
0.119380496979 0.511488127444
0.120008815384 0.51139875306
0.120637133789 0.511309380429
0.121265452194 0.51122000961
0.121893770599 0.511130640663
0.122522089005 0.511041273646
0.12315040741 0.51095190862
0.123778725815 0.510862545642
0.12440704422 0.510773184772
0.125035362625 0.51068382607
0.12566368103 0.510594469594
0.126291999435 0.510505115403
0.126920317841 0.510415763556
0.127548636246 0.510326414113
0.128176954651 0.510237067132
0.128805273056 0.510147722671
0.129433591461 0.510058380791
0.130061909866 0.509969041549
0.130690228271 0.509879705005
0.131318546677 0.509790371217
0.131946865082 0.509701040244
0.132575183487 0.509611712144
0.133203501892 0.509522386977
0.133831820297 0.5094330648
0.134460138702 0.509343745673
0.135088457108 0.509254429653
0.135716775513 0.5091651168
0.136345093918 0.509075807172
0.136973412323 0.508986500827
0.137601730728 0.508897197824
0.138230049133 0.50880789822
0.138858367538 0.508718602075
0.139486685944 0.508629309447
0.140115004349 0.508540020393
0.140743322754 0.508450734972
0.141371641159 0.508361453242
0.141999959564 0.508272175262
0.142628277969 0.508182901089
0.143256596375 0.508093630781
0.14388491478 0.508004364397
0.144513233185 0.507915101994
0.14514155159 0.507825843631
0.145769869995 0.507736589365
0.1463981884 0.507647339253
0.147026506805 0.507558093355
0.147654825211 0.507468851728
0.148283143616 0.507379614428
0.148911462021 0.507290381515
0.149539780426 0.507201153046
0.150168098831 0.507111929078
0.150796417236 0.50702270967
0.151424735641 0.506933494878
0.152053054047 0.506844284759
0.152681372452 0.506755079373
0.153309690857 0.506665878776
0.153938009262 0.506576683025
0.154566327667 0.506487492177
0.155194646072 0.506398306291
0.155822964478 0.506309125423
0.156451282883 0.506219949631
0.157079601288 0.506130778971
0.157707919693 0.506041613502
0.158336238098 0.505952453279
0.158964556503 0.505863298361
0.159592874908 0.505774148803
0.160221193314 0.505685004664
0.160849511719 0.505595866
0.161477830124 0.505506732868
0.162106148529 0.505417605325
0.162734466934 0.505328483427
0.163362785339 0.505239367232
0.163991103745 0.505150256797
0.16461942215 0.505061152177
0.165247740555 0.50497205343
0.16587605896 0.504882960612
0.166504377365 0.504793873779
0.16713269577 0.50470479299
0.167761014175 0.504615718299
0.168389332581 0.504526649763
0.169017650986 0.504437587439
0.169645969391 0.504348531383
0.170274287796 0.504259481652
0.170902606201 0.504170438301
0.171530924606 0.504081401387
0.172159243011 0.503992370966
0.172787561417 0.503903347095
0.173415879822 0.503814329829
0.174044198227 0.503725319224
0.174672516632 0.503636315337
0.175300835037 0.503547318223
0.175929153442 0.503458327939
0.176557471848 0.50336934454
0.177185790253 0.503280368082
0.177814108658 0.503191398622
0.178442427063 0.503102436214
0.179070745468 0.503013480914
0.179699063873 0.502924532778
0.180327382278 0.502835591862
0.180955700684 0.502746658222
0.181584019089 0.502657731912
0.182212337494 0.502568812989
0.182840655899 0.502479901508
0.183468974304 0.502390997524
0.184097292709 0.502302101092
0.184725611115 0.502213212268
0.18535392952 0.502124331108
0.185982247925 0.502035457666
0.18661056633 0.501946591997
0.187238884735 0.501857734157
0.18786720314 0.501768884201
0.188495521545 0.501680042184
0.189123839951 0.501591208161
0.189752158356 0.501502382187
0.190380476761 0.501413564316
0.191008795166 0.501324754604
0.191637113571 0.501235953105
0.192265431976 0.501147159874
0.192893750381 0.501058374967
0.193522068787 0.500969598436
0.194150387192 0.500880830338
0.194778705597 0.500792070727
0.195407024002 0.500703319657
0.196035342407 0.500614577183
0.196663660812 0.500525843359
0.197291979218 0.500437118239
0.197920297623 0.500348401879
0.198548616028 0.500259694332
0.199176934433 0.500170995652
0.199805252838 0.500082305894
0.200433571243 0.499993625112
0.201061889648 0.49990495336
0.201690208054 0.499816290692
0.202318526459 0.499727637161
0.202946844864 0.499638992823
0.203575163269 0.499550357731
0.204203481674 0.499461731939
0.204831800079 0.4993731155
0.205460118484 0.499284508468
0.20608843689 0.499195910898
0.206716755295 0.499107322842
0.2073450737 0.499018744355
0.207973392105 0.498930175489
0.20860171051 0.4988416163
0.209230028915 0.498753066839
0.209858347321 0.49866452716
0.210486665726 0.498575997317
0.211114984131 0.498487477363
0.211743302536 0.498398967352
0.212371620941 0.498310467336
0.212999939346 0.498221977369
0.213628257751 0.498133497504
0.214256576157 0.498045027793
0.214884894562 0.497956568291
0.215513212967 0.49786811905
0.216141531372 0.497779680122
0.216769849777 0.497691251562
0.217398168182 0.497602833421
0.218026486588 0.497514425752
0.218654804993 0.497426028608
0.219283123398 0.497337642042
0.219911441803 0.497249266107
0.220539760208 0.497160900854
0.221168078613 0.497072546337
0.221796397018 0.496984202608
0.222424715424 0.496895869719
0.223053033829 0.496807547723
0.223681352234 0.496719236673
0.224309670639 0.496630936619
0.224937989044 0.496542647615
0.225566307449 0.496454369712
0.226194625854 0.496366102964
0.22682294426 0.496277847421
0.227451262665 0.496189603136
0.22807958107 0.496101370161
0.228707899475 0.496013148548
0.22933621788 0.495924938348
0.229964536285 0.495836739613
0.230592854691 0.495748552396
0.231221173096 0.495660376748
0.231849491501 0.495572212719
0.232477809906 0.495484060363
0.233106128311 0.495395919731
0.233734446716 0.495307790873
0.234362765121 0.495219673842
0.234991083527 0.495131568689
0.235619401932 0.495043475465
0.236247720337 0.494955394221
0.236876038742 0.494867325009
0.237504357147 0.49477926788
0.238132675552 0.494691222885
0.238760993958 0.494603190074
0.239389312363 0.4945151695
0.240017630768 0.494427161212
0.240645949173 0.494339165263
0.241274267578 0.494251181701
0.241902585983 0.49416321058
0.242530904388 0.494075251948
0.243159222794 0.493987305857
0.243787541199 0.493899372358
0.244415859604 0.493811451501
0.245044178009 0.493723543336
0.245672496414 0.493635647914
0.246300814819 0.493547765286
0.246929133224 0.493459895501
0.24755745163 0.49337203861
0.248185770035 0.493284194664
0.24881408844 0.493196363712
0.249442406845 0.493108545804
0.25007072525 0.493020740992
0.250699043655 0.492932949324
0.251327362061 0.49284517085
0.251955680466 0.492757405621
0.252583998871 0.492669653686
0.253212317276 0.492581915096
0.253840635681 0.492494189899
0.254468954086 0.492406478146
0.255097272491 0.492318779887
0.255725590897 0.49223109517
0.256353909302 0.492143424045
0.256982227707 0.492055766562
0.257610546112 0.491968122771
0.258238864517 0.49188049272
0.258867182922 0.491792876458
0.259495501328 0.491705274036
0.260123819733 0.491617685502
0.260752138138 0.491530110905
0.261380456543 0.491442550295
0.262008774948 0.49135500372
0.262637093353 0.49126747123
0.263265411758 0.491179952873
0.263893730164 0.491092448698
0.264522048569 0.491004958753
0.265150366974 0.490917483089
0.265778685379 0.490830021753
0.266407003784 0.490742574793
0.267035322189 0.490655142259
0.267663640594 0.490567724199
0.268291959 0.490480320662
0.268920277405 0.490392931695
0.26954859581 0.490305557347
0.270176914215 0.490218197666
0.27080523262 0.490130852702
0.271433551025 0.4900435225
0.272061869431 0.489956207111
0.272690187836 0.489868906581
0.273318506241 0.48978162096
0.273946824646 0.489694350294
0.274575143051 0.489607094631
0.275203461456 0.48951985402
0.275831779861 0.489432628508
0.276460098267 0.489345418143
0.277088416672 0.489258222972
0.277716735077 0.489171043043
0.278345053482 0.489083878404
0.278973371887 0.488996729102
0.279601690292 0.488909595184
0.280230008698 0.488822476697
0.280858327103 0.48873537369
0.281486645508 0.488648286209
0.282114963913 0.488561214301
0.282743282318 0.488474158013
0.283371600723 0.488387117393
0.283999919128 0.488300092487
0.284628237534 0.488213083343
0.285256555939 0.488126090007
0.285884874344 0.488039112526
0.286513192749 0.487952150946
0.287141511154 0.487865205315
0.287769829559 0.487778275679
0.288398147964 0.487691362085
0.28902646637 0.487604464578
0.289654784775 0.487517583207
0.29028310318 0.487430718016
0.290911421585 0.487343869052
0.29153973999 0.487257036362
0.292168058395 0.487170219991
0.292796376801 0.487083419987
0.293424695206 0.486996636394
0.294053013611 0.486909869259
0.294681332016 0.486823118628
0.295309650421 0.486736384547
0.295937968826 0.486649667062
0.296566287231 0.486562966218
0.297194605637 0.486476282061
0.297822924042 0.486389614637
0.298451242447 0.486302963991
0.299079560852 0.486216330169
0.299707879257 0.486129713217
0.300336197662 0.486043113179
0.300964516068 0.485956530101
0.301592834473 0.485869964029
0.302221152878 0.485783415008
0.302849471283 0.485696883082
0.303477789688 0.485610368298
0.304106108093 0.485523870699
0.304734426498 0.485437390332
0.305362744904 0.48535092724
0.305991063309 0.485264481469
0.306619381714 0.485178053064
0.307247700119 0.485091642069
0.307876018524 0.485005248529
0.308504336929 0.484918872488
0.309132655334 0.484832513992
0.30976097374 0.484746173084
0.310389292145 0.48465984981
0.31101761055 0.484573544213
0.311645928955 0.484487256337
0.31227424736 0.484400986228
0.312902565765 0.484314733929
0.313530884171 0.484228499484
0.314159202576 0.484142282938
0.314787520981 0.484056084334
0.315415839386 0.483969903716
0.316044157791 0.483883741129
0.316672476196 0.483797596615
0.317300794601 0.48371147022
0.317929113007 0.483625361985
0.318557431412 0.483539271956
0.319185749817 0.483453200175
0.319814068222 0.483367146687
0.320442386627 0.483281111534
0.321070705032 0.48319509476
0.321699023438 0.483109096408
0.322327341843 0.483023116522
0.322955660248 0.482937155144
0.323583978653 0.482851212318
0.324212297058 0.482765288087
0.324840615463 0.482679382494
0.325468933868 0.482593495581
0.326097252274 0.482507627393
0.326725570679 0.48242177797
0.327353889084 0.482335947357
0.327982207489 0.482250135596
0.328610525894 0.482164342729
0.329238844299 0.4820785688
0.329867162704 0.481992813849
0.33049548111 0.481907077921
0.331123799515 0.481821361057
0.33175211792 0.4817356633
0.332380436325 0.481649984692
0.33300875473 0.481564325274
0.333637073135 0.48147868509
0.334265391541 0.481393064181
0.334893709946 0.48130746259
0.335522028351 0.481221880357
0.336150346756 0.481136317525
0.336778665161 0.481050774136
0.337406983566 0.480965250232
0.338035301971 0.480879745853
0.338663620377 0.480794261043
0.339291938782 0.480708795841
0.339920257187 0.480623350291
0.340548575592 0.480537924433
0.341176893997 0.480452518308
0.341805212402 0.480367131958
0.342433530807 0.480281765423
0.343061849213 0.480196418746
0.343690167618 0.480111091968
0.344318486023 0.480025785128
0.344946804428 0.479940498269
0.345575122833 0.479855231431
0.346203441238 0.479769984655
0.346831759644 0.479684757981
0.347460078049 0.479599551451
0.348088396454 0.479514365105
0.348716714859 0.479429198984
0.349345033264 0.479344053128
0.349973351669 0.479258927577
0.350601670074 0.479173822373
0.35122998848 0.479088737554
0.351858306885 0.479003673163
0.35248662529 0.478918629238
0.353114943695 0.478833605819
0.3537432621 0.478748602948
0.354371580505 0.478663620663
0.354999898911 0.478578659006
0.355628217316 0.478493718015
0.356256535721 0.47840879773
0.356884854126 0.478323898192
0.357513172531 0.478239019439
0.358141490936 0.478154161512
0.358769809341 0.47806932445
0.359398127747 0.477984508293
0.360026446152 0.477899713079
0.360654764557 0.477814938849
0.361283082962 0.477730185641
0.361911401367 0.477645453495
0.362539719772 0.47756074245
0.363168038177 0.477476052544
0.363796356583 0.477391383818
0.364424674988 0.477306736309
0.365052993393 0.477222110058
0.365681311798 0.477137505102
0.366309630203 0.47705292148
0.366937948608 0.476968359232
0.367566267014 0.476883818395
0.368194585419 0.476799299008
0.368822903824 0.47671480111
0.369451222229 0.47663032474
0.370079540634 0.476545869935
0.370707859039 0.476461436733
0.371336177444 0.476377025174
0.37196449585 0.476292635295
0.372592814255 0.476208267135
0.37322113266 0.476123920731
0.373849451065 0.476039596121
0.37447776947 0.475955293343
0.375106087875 0.475871012436
0.375734406281 0.475786753436
0.376362724686 0.475702516382
0.376991043091 0.475618301311
0.377619361496 0.475534108261
0.378247679901 0.47544993727
0.378875998306 0.475365788374
0.379504316711 0.475281661611
0.380132635117 0.475197557019
0.380760953522 0.475113474634
0.381389271927 0.475029414494
0.382017590332 0.474945376637
0.382645908737 0.474861361098
0.383274227142 0.474777367915
0.383902545547 0.474693397126
0.384530863953 0.474609448766
0.385159182358 0.474525522873
0.385787500763 0.474441619483
0.386415819168 0.474357738633
0.387044137573 0.47427388036
0.387672455978 0.474190044699
0.388300774384 0.474106231689
0.388929092789 0.474022441364
0.389557411194 0.473938673762
0.390185729599 0.473854928918
0.390814048004 0.473771206868
0.391442366409 0.47368750765
0.392070684814 0.473603831299
0.39269900322 0.47352017785
0.393327321625 0.473436547341
0.39395564003 0.473352939806
0.394583958435 0.473269355281
0.39521227684 0.473185793803
0.395840595245 0.473102255407
0.396468913651 0.473018740128
0.397097232056 0.472935248003
0.397725550461 0.472851779066
0.398353868866 0.472768333353
0.398982187271 0.472684910899
0.399610505676 0.472601511739
0.400238824081 0.47251813591
0.400867142487 0.472434783445
0.401495460892 0.47235145438
0.402123779297 0.47226814875
0.402752097702 0.47218486659
0.403380416107 0.472101607935
0.404008734512 0.472018372819
0.404637052917 0.471935161278
0.405265371323 0.471851973346
0.405893689728 0.471768809057
0.406522008133 0.471685668446
0.407150326538 0.471602551548
0.407778644943 0.471519458397
0.408406963348 0.471436389028
0.409035281754 0.471353343474
0.409663600159 0.47127032177
0.410291918564 0.47118732395
0.410920236969 0.471104350048
0.411548555374 0.471021400098
0.412176873779 0.470938474134
0.412805192184 0.47085557219
0.41343351059 0.4707726943
0.414061828995 0.470689840498
0.4146901474 0.470607010816
0.415318465805 0.47052420529
0.41594678421 0.470441423951
0.416575102615 0.470358666835
0.417203421021 0.470275933974
0.417831739426 0.470193225401
0.418460057831 0.47011054115
0.419088376236 0.470027881255
0.419716694641 0.469945245747
0.420345013046 0.469862634662
0.420973331451 0.46978004803
0.421601649857 0.469697485886
0.422229968262 0.469614948262
0.422858286667 0.469532435191
0.423486605072 0.469449946706
0.424114923477 0.469367482839
0.424743241882 0.469285043623
0.425371560287 0.469202629091
0.425999878693 0.469120239276
0.426628197098 0.469037874208
0.427256515503 0.468955533922
0.427884833908 0.468873218449
0.428513152313 0.468790927822
0.429141470718 0.468708662072
0.429769789124 0.468626421232
0.430398107529 0.468544205334
0.431026425934 0.468462014409
0.431654744339 0.46837984849
0.432283062744 0.468297707609
0.432911381149 0.468215591796
0.433539699554 0.468133501085
0.43416801796 0.468051435506
0.434796336365 0.467969395092
0.43542465477 0.467887379873
0.436052973175 0.467805389881
0.43668129158 0.467723425147
0.437309609985 0.467641485703
0.437937928391 0.467559571581
0.438566246796 0.46747768281
0.439194565201 0.467395819423
0.439822883606 0.467313981449
0.440451202011 0.467232168922
0.441079520416 0.46715038187
0.441707838821 0.467068620325
0.442336157227 0.466986884319
0.442964475632 0.46690517388
0.443592794037 0.466823489041
0.444221112442 0.466741829832
0.444849430847 0.466660196283
0.445477749252 0.466578588425
0.446106067657 0.466497006287
0.446734386063 0.466415449901
0.447362704468 0.466333919297
0.447991022873 0.466252414505
0.448619341278 0.466170935555
0.449247659683 0.466089482476
0.449875978088 0.4660080553
0.450504296494 0.465926654055
0.451132614899 0.465845278773
0.451760933304 0.465763929482
0.452389251709 0.465682606212
0.453017570114 0.465601308993
0.453645888519 0.465520037855
0.454274206924 0.465438792827
0.45490252533 0.465357573938
0.455530843735 0.465276381219
0.45615916214 0.465195214698
0.456787480545 0.465114074404
0.45741579895 0.465032960367
0.458044117355 0.464951872616
0.45867243576 0.46487081118
0.459300754166 0.464789776088
0.459929072571 0.464708767369
0.460557390976 0.464627785051
0.461185709381 0.464546829164
0.461814027786 0.464465899737
0.462442346191 0.464384996798
0.463070664597 0.464304120375
0.463698983002 0.464223270498
0.464327301407 0.464142447194
0.464955619812 0.464061650492
0.465583938217 0.463980880421
0.466212256622 0.463900137009
0.466840575027 0.463819420283
0.467468893433 0.463738730273
0.468097211838 0.463658067006
0.468725530243 0.46357743051
0.469353848648 0.463496820813
0.469982167053 0.463416237944
0.470610485458 0.46333568193
0.471238803864 0.463255152798
0.471867122269 0.463174650577
0.472495440674 0.463094175293
0.473123759079 0.463013726976
0.473752077484 0.462933305652
0.474380395889 0.462852911348
0.475008714294 0.462772544092
0.4756370327 0.462692203912
0.476265351105 0.462611890834
0.47689366951 0.462531604886
0.477521987915 0.462451346095
0.47815030632 0.462371114488
0.478778624725 0.462290910092
0.47940694313 0.462210732933
0.480035261536 0.46213058304
0.480663579941 0.462050460437
0.481291898346 0.461970365154
0.481920216751 0.461890297215
0.482548535156 0.461810256648
0.483176853561 0.461730243478
0.483805171967 0.461650257734
0.484433490372 0.46157029944
0.485061808777 0.461490368624
0.485690127182 0.461410465311
0.486318445587 0.461330589529
0.486946763992 0.461250741302
0.487575082397 0.461170920657
0.488203400803 0.461091127621
0.488831719208 0.461011362219
0.489460037613 0.460931624476
0.490088356018 0.46085191442
0.490716674423 0.460772232075
0.491344992828 0.460692577468
0.491973311234 0.460612950624
0.492601629639 0.460533351568
0.493229948044 0.460453780326
0.493858266449 0.460374236924
0.494486584854 0.460294721387
0.495114903259 0.46021523374
0.495743221664 0.460135774009
0.49637154007 0.460056342218
0.496999858475 0.459976938393
0.49762817688 0.45989756256
0.498256495285 0.459818214742
0.49888481369 0.459738894965
0.499513132095 0.459659603254
0.5001414505 0.459580339634
0.500769768906 0.459501104129
0.501398087311 0.459421896764
0.502026405716 0.459342717564
0.502654724121 0.459263566554
0.503283042526 0.459184443757
0.503911360931 0.459105349198
0.504539679337 0.459026282902
0.505167997742 0.458947244893
0.505796316147 0.458868235195
0.506424634552 0.458789253833
0.507052952957 0.45871030083
0.507681271362 0.45863137621
0.508309589767 0.458552479999
0.508937908173 0.458473612219
0.509566226578 0.458394772894
0.510194544983 0.458315962049
0.510822863388 0.458237179706
0.511451181793 0.45815842589
0.512079500198 0.458079700625
0.512707818604 0.458001003933
0.513336137009 0.457922335839
0.513964455414 0.457843696366
0.514592773819 0.457765085537
0.515221092224 0.457686503375
0.515849410629 0.457607949904
0.516477729034 0.457529425147
0.51710604744 0.457450929128
0.517734365845 0.457372461868
0.51836268425 0.457294023392
0.518991002655 0.457215613722
0.51961932106 0.45713723288
0.520247639465 0.457058880891
0.52087595787 0.456980557776
0.521504276276 0.456902263559
0.522132594681 0.456823998261
0.522760913086 0.456745761906
0.523389231491 0.456667554516
0.524017549896 0.456589376113
0.524645868301 0.45651122672
0.525274186707 0.45643310636
0.525902505112 0.456355015053
0.526530823517 0.456276952824
0.527159141922 0.456198919693
0.527787460327 0.456120915683
0.528415778732 0.456042940816
0.529044097137 0.455964995114
0.529672415543 0.455887078599
0.530300733948 0.455809191292
0.530929052353 0.455731333216
0.531557370758 0.455653504391
0.532185689163 0.455575704841
0.532814007568 0.455497934585
0.533442325974 0.455420193647
0.534070644379 0.455342482047
0.534698962784 0.455264799807
0.535327281189 0.455187146947
0.535955599594 0.455109523491
0.536583917999 0.455031929457
0.537212236404 0.454954364869
0.53784055481 0.454876829746
0.538468873215 0.454799324111
0.53909719162 0.454721847983
0.539725510025 0.454644401384
0.54035382843 0.454566984335
0.540982146835 0.454489596857
0.54161046524 0.45441223897
0.542238783646 0.454334910694
0.542867102051 0.454257612052
0.543495420456 0.454180343062
0.544123738861 0.454103103746
0.544752057266 0.454025894125
0.545380375671 0.453948714217
0.546008694077 0.453871564045
0.546637012482 0.453794443628
0.547265330887 0.453717352986
0.547893649292 0.453640292139
0.548521967697 0.453563261108
0.549150286102 0.453486259913
0.549778604507 0.453409288573
0.550406922913 0.453332347109
0.551035241318 0.45325543554
0.551663559723 0.453178553886
0.552291878128 0.453101702167
0.552920196533 0.453024880402
0.553548514938 0.452948088612
0.554176833344 0.452871326815
0.554805151749 0.452794595032
0.555433470154 0.452717893281
0.556061788559 0.452641221582
0.556690106964 0.452564579954
0.557318425369 0.452487968417
0.557946743774 0.45241138699
0.55857506218 0.452334835692
0.559203380585 0.452258314541
0.55983169899 0.452181823558
0.560460017395 0.452105362761
0.5610883358 0.452028932169
0.561716654205 0.4519525318
0.56234497261 0.451876161674
0.562973291016 0.45179982181
0.563601609421 0.451723512225
0.564229927826 0.451647232939
0.564858246231 0.45157098397
0.565486564636 0.451494765337
0.566114883041 0.451418577059
0.566743201447 0.451342419152
0.567371519852 0.451266291637
0.567999838257 0.45119019453
0.568628156662 0.451114127851
0.569256475067 0.451038091618
0.569884793472 0.450962085848
0.570513111877 0.450886110559
0.571141430283 0.450810165771
0.571769748688 0.4507342515
0.572398067093 0.450658367764
0.573026385498 0.450582514582
0.573654703903 0.45050669197
0.574283022308 0.450430899948
0.574911340714 0.450355138531
0.575539659119 0.450279407739
0.576167977524 0.450203707588
0.576796295929 0.450128038096
0.577424614334 0.450052399281
0.578052932739 0.449976791159
0.578681251144 0.449901213748
0.57930956955 0.449825667066
0.579937887955 0.449750151129
0.58056620636 0.449674665954
0.581194524765 0.44959921156
0.58182284317 0.449523787962
0.582451161575 0.449448395177
0.58307947998 0.449373033223
0.583707798386 0.449297702117
0.584336116791 0.449222401875
0.584964435196 0.449147132514
0.585592753601 0.449071894051
0.586221072006 0.448996686501
0.586849390411 0.448921509883
0.587477708817 0.448846364212
0.588106027222 0.448771249505
0.588734345627 0.448696165779
0.589362664032 0.448621113048
0.589990982437 0.448546091331
0.590619300842 0.448471100643
0.591247619247 0.448396141
0.591875937653 0.448321212419
0.592504256058 0.448246314915
0.593132574463 0.448171448505
0.593760892868 0.448096613204
0.594389211273 0.448021809029
0.595017529678 0.447947035995
0.595645848083 0.447872294119
0.596274166489 0.447797583415
0.596902484894 0.447722903899
0.597530803299 0.447648255588
0.598159121704 0.447573638497
0.598787440109 0.447499052641
0.599415758514 0.447424498035
0.60004407692 0.447349974696
0.600672395325 0.447275482639
0.60130071373 0.447201021878
0.601929032135 0.447126592429
0.60255735054 0.447052194308
0.603185668945 0.446977827529
0.60381398735 0.446903492108
0.604442305756 0.44682918806
0.605070624161 0.446754915399
0.605698942566 0.44668067414
0.606327260971 0.446606464299
0.606955579376 0.446532285891
0.607583897781 0.446458138929
0.608212216187 0.446384023429
0.608840534592 0.446309939406
0.609468852997 0.446235886874
0.610097171402 0.446161865847
0.610725489807 0.44608787634
0.611353808212 0.446013918368
0.611982126617 0.445939991945
0.612610445023 0.445866097085
0.613238763428 0.445792233803
0.613867081833 0.445718402113
0.614495400238 0.445644602029
0.615123718643 0.445570833565
0.615752037048 0.445497096735
0.616380355453 0.445423391554
0.617008673859 0.445349718035
0.617636992264 0.445276076193
0.618265310669 0.44520246604
0.618893629074 0.445128887591
0.619521947479 0.445055340861
0.620150265884 0.444981825861
0.62077858429 0.444908342607
0.621406902695 0.444834891112
0.6220352211 0.444761471388
0.622663539505 0.444688083451
0.62329185791 0.444614727313
0.623920176315 0.444541402988
0.62454849472 0.444468110488
0.625176813126 0.444394849829
0.625805131531 0.444321621021
0.626433449936 0.44424842408
0.627061768341 0.444175259018
0.627690086746 0.444102125847
0.628318405151 0.444029024582
0.628946723557 0.443955955236
0.629575041962 0.44388291782
0.630203360367 0.443809912348
0.630831678772 0.443736938833
0.631459997177 0.443663997288
0.632088315582 0.443591087726
0.632716633987 0.443518210158
0.633344952393 0.443445364598
0.633973270798 0.443372551059
0.634601589203 0.443299769553
0.635229907608 0.443227020092
0.635858226013 0.443154302689
0.636486544418 0.443081617356
0.637114862823 0.443008964106
0.637743181229 0.442936342951
0.638371499634 0.442863753903
0.638999818039 0.442791196974
0.639628136444 0.442718672177
0.640256454849 0.442646179524
0.640884773254 0.442573719026
0.64151309166 0.442501290696
0.642141410065 0.442428894546
0.64276972847 0.442356530587
0.643398046875 0.442284198832
0.64402636528 0.442211899292
0.644654683685 0.442139631979
0.64528300209 0.442067396904
0.645911320496 0.44199519408
0.646539638901 0.441923023518
0.647167957306 0.44185088523
0.647796275711 0.441778779226
0.648424594116 0.441706705519
0.649052912521 0.44163466412
0.649681230927 0.44156265504
0.650309549332 0.441490678291
0.650937867737 0.441418733884
0.651566186142 0.44134682183
0.652194504547 0.44127494214
0.652822822952 0.441203094826
0.653451141357 0.441131279898
0.654079459763 0.441059497367
0.654707778168 0.440987747245
0.655336096573 0.440916029543
0.655964414978 0.440844344271
0.656592733383 0.44077269144
0.657221051788 0.440701071061
0.657849370193 0.440629483145
0.658477688599 0.440557927703
0.659106007004 0.440486404744
0.659734325409 0.44041491428
0.660362643814 0.440343456322
0.660990962219 0.440272030879
0.661619280624 0.440200637962
0.66224759903 0.440129277582
0.662875917435 0.440057949749
0.66350423584 0.439986654474
0.664132554245 0.439915391766
0.66476087265 0.439844161636
0.665389191055 0.439772964094
0.66601750946 0.43970179915
0.666645827866 0.439630666815
0.667274146271 0.439559567098
0.667902464676 0.439488500009
0.668530783081 0.439417465559
0.669159101486 0.439346463756
0.669787419891 0.439275494612
0.670415738297 0.439204558136
0.671044056702 0.439133654338
0.671672375107 0.439062783227
0.672300693512 0.438991944813
0.672929011917 0.438921139105
0.673557330322 0.438850366114
0.674185648727 0.438779625849
0.674813967133 0.43870891832
0.675442285538 0.438638243535
0.676070603943 0.438567601504
0.676698922348 0.438496992237
0.677327240753 0.438426415743
0.677955559158 0.438355872031
0.678583877563 0.438285361111
0.679212195969 0.438214882991
0.679840514374 0.438144437681
0.680468832779 0.43807402519
0.681097151184 0.438003645527
0.681725469589 0.437933298701
0.682353787994 0.437862984721
0.6829821064 0.437792703596
0.683610424805 0.437722455334
0.68423874321 0.437652239945
0.684867061615 0.437582057437
0.68549538002 0.43751190782
0.686123698425 0.437441791101
0.68675201683 0.43737170729
0.687380335236 0.437301656394
0.688008653641 0.437231638424
0.688636972046 0.437161653386
0.689265290451 0.437091701291
0.689893608856 0.437021782145
0.690521927261 0.436951895958
0.691150245667 0.436882042738
0.691778564072 0.436812222493
0.692406882477 0.436742435232
0.693035200882 0.436672680962
0.693663519287 0.436602959693
0.694291837692 0.436533271431
0.694920156097 0.436463616185
0.695548474503 0.436393993964
0.696176792908 0.436324404775
0.696805111313 0.436254848626
0.697433429718 0.436185325525
0.698061748123 0.43611583548
0.698690066528 0.4360463785
0.699318384933 0.435976954591
0.699946703339 0.435907563761
0.700575021744 0.435838206018
0.701203340149 0.435768881371
0.701831658554 0.435699589826
0.702459976959 0.435630331391
0.703088295364 0.435561106074
0.70371661377 0.435491913881
0.704344932175 0.435422754822
0.70497325058 0.435353628903
0.705601568985 0.435284536131
0.70622988739 0.435215476514
0.706858205795 0.435146450059
0.7074865242 0.435077456774
0.708114842606 0.435008496665
0.708743161011 0.434939569741
0.709371479416 0.434870676007
0.709999797821 0.434801815471
0.710628116226 0.434732988141
0.711256434631 0.434664194022
0.711884753036 0.434595433123
0.712513071442 0.434526705451
0.713141389847 0.434458011011
0.713769708252 0.434389349811
0.714398026657 0.434320721858
0.715026345062 0.434252127158
0.715654663467 0.434183565719
0.716282981873 0.434115037547
0.716911300278 0.434046542648
0.717539618683 0.43397808103
0.718167937088 0.433909652699
0.718796255493 0.433841257661
0.719424573898 0.433772895923
0.720052892303 0.433704567492
0.720681210709 0.433636272373
0.721309529114 0.433568010574
0.721937847519 0.433499782101
0.722566165924 0.433431586959
0.723194484329 0.433363425156
0.723822802734 0.433295296697
0.72445112114 0.433227201589
0.725079439545 0.433159139837
0.72570775795 0.433091111449
0.726336076355 0.43302311643
0.72696439476 0.432955154785
0.727592713165 0.432887226522
0.72822103157 0.432819331646
0.728849349976 0.432751470163
0.729477668381 0.432683642079
0.730105986786 0.4326158474
0.730734305191 0.432548086132
0.731362623596 0.432480358279
0.731990942001 0.432412663849
0.732619260406 0.432345002847
0.733247578812 0.432277375279
0.733875897217 0.432209781149
0.734504215622 0.432142220464
0.735132534027 0.43207469323
0.735760852432 0.432007199452
0.736389170837 0.431939739134
0.737017489243 0.431872312284
0.737645807648 0.431804918906
0.738274126053 0.431737559005
0.738902444458 0.431670232588
0.739530762863 0.431602939658
0.740159081268 0.431535680222
0.740787399673 0.431468454285
0.741415718079 0.431401261852
0.742044036484 0.431334102927
0.742672354889 0.431266977517
0.743300673294 0.431199885627
0.743928991699 0.43113282726
0.744557310104 0.431065802423
0.74518562851 0.430998811121
0.745813946915 0.430931853357
0.74644226532 0.430864929138
0.747070583725 0.430798038468
0.74769890213 0.430731181352
0.748327220535 0.430664357794
0.74895553894 0.4305975678
0.749583857346 0.430530811375
0.750212175751 0.430464088522
0.750840494156 0.430397399246
0.751468812561 0.430330743553
0.752097130966 0.430264121447
0.752725449371 0.430197532932
0.753353767776 0.430130978013
0.753982086182 0.430064456694
0.754610404587 0.42999796898
0.755238722992 0.429931514875
0.755867041397 0.429865094384
0.756495359802 0.429798707511
0.757123678207 0.42973235426
0.757751996613 0.429666034636
0.758380315018 0.429599748642
0.759008633423 0.429533496284
0.759636951828 0.429467277565
0.760265270233 0.429401092489
0.760893588638 0.42933494106
0.761521907043 0.429268823284
0.762150225449 0.429202739163
0.762778543854 0.429136688701
0.763406862259 0.429070671903
0.764035180664 0.429004688773
0.764663499069 0.428938739314
0.765291817474 0.42887282353
0.76592013588 0.428806941426
0.766548454285 0.428741093004
0.76717677269 0.42867527827
0.767805091095 0.428609497226
0.7684334095 0.428543749876
0.769061727905 0.428478036224
0.76969004631 0.428412356274
0.770318364716 0.428346710029
0.770946683121 0.428281097493
0.771575001526 0.428215518669
0.772203319931 0.428149973562
0.772831638336 0.428084462173
0.773459956741 0.428018984508
0.774088275146 0.427953540568
0.774716593552 0.427888130359
0.775344911957 0.427822753882
0.775973230362 0.427757411142
0.776601548767 0.427692102141
0.777229867172 0.427626826884
0.777858185577 0.427561585372
0.778486503983 0.42749637761
0.779114822388 0.427431203601
0.779743140793 0.427366063347
0.780371459198 0.427300956852
0.780999777603 0.427235884119
0.781628096008 0.427170845151
0.782256414413 0.427105839951
0.782884732819 0.427040868522
0.783513051224 0.426975930867
0.784141369629 0.426911026989
0.784769688034 0.426846156891
0.785398006439 0.426781320575
0.786026324844 0.426716518045
0.78665464325 0.426651749303
0.787282961655 0.426587014352
0.78791128006 0.426522313195
0.788539598465 0.426457645835
0.78916791687 0.426393012274
0.789796235275 0.426328412515
0.79042455368 0.42626384656
0.791052872086 0.426199314412
0.791681190491 0.426134816074
0.792309508896 0.426070351549
0.792937827301 0.426005920838
0.793566145706 0.425941523944
0.794194464111 0.42587716087
0.794822782516 0.425812831619
0.795451100922 0.425748536191
0.796079419327 0.425684274591
0.796707737732 0.42562004682
0.797336056137 0.42555585288
0.797964374542 0.425491692775
0.798592692947 0.425427566505
0.799221011353 0.425363474074
0.799849329758 0.425299415483
0.800477648163 0.425235390735
0.801105966568 0.425171399831
0.801734284973 0.425107442775
0.802362603378 0.425043519567
0.802990921783 0.424979630211
0.803619240189 0.424915774708
0.804247558594 0.424851953059
0.804875876999 0.424788165268
0.805504195404 0.424724411336
0.806132513809 0.424660691265
0.806760832214 0.424597005057
0.80738915062 0.424533352713
0.808017469025 0.424469734236
0.80864578743 0.424406149627
0.809274105835 0.424342598888
0.80990242424 0.424279082021
0.810530742645 0.424215599028
0.81115906105 0.42415214991
0.811787379456 0.424088734669
0.812415697861 0.424025353306
0.813044016266 0.423962005824
0.813672334671 0.423898692224
0.814300653076 0.423835412507
0.814928971481 0.423772166675
0.815557289886 0.423708954729
0.816185608292 0.423645776671
0.816813926697 0.423582632503
0.817442245102 0.423519522225
0.818070563507 0.42345644584
0.818698881912 0.423393403348
0.819327200317 0.423330394752
0.819955518723 0.423267420051
0.820583837128 0.423204479248
0.821212155533 0.423141572344
0.821840473938 0.423078699341
0.822468792343 0.423015860238
0.823097110748 0.422953055038
0.823725429153 0.422890283742
0.824353747559 0.422827546351
0.824982065964 0.422764842866
0.825610384369 0.422702173288
0.826238702774 0.422639537619
0.826867021179 0.422576935858
0.827495339584 0.422514368008
0.82812365799 0.42245183407
0.828751976395 0.422389334043
0.8293802948 0.42232686793
0.830008613205 0.422264435731
0.83063693161 0.422202037447
0.831265250015 0.422139673079
0.83189356842 0.422077342628
0.832521886826 0.422015046095
0.833150205231 0.42195278348
0.833778523636 0.421890554784
0.834406842041 0.421828360009
0.835035160446 0.421766199154
0.835663478851 0.421704072221
0.836291797256 0.42164197921
0.836920115662 0.421579920122
0.837548434067 0.421517894957
0.838176752472 0.421455903716
0.838805070877 0.4213939464
0.839433389282 0.42133202301
0.840061707687 0.421270133545
0.840690026093 0.421208278007
0.841318344498 0.421146456395
0.841946662903 0.421084668711
0.842574981308 0.421022914955
0.843203299713 0.420961195127
0.843831618118 0.420899509228
0.844459936523 0.420837857258
0.845088254929 0.420776239217
0.845716573334 0.420714655106
0.846344891739 0.420653104925
0.846973210144 0.420591588675
0.847601528549 0.420530106355
0.848229846954 0.420468657966
0.848858165359 0.420407243509
0.849486483765 0.420345862983
0.85011480217 0.420284516388
0.850743120575 0.420223203726
0.85137143898 0.420161924995
0.851999757385 0.420100680196
0.85262807579 0.42003946933
0.853256394196 0.419978292395
0.853884712601 0.419917149394
0.854513031006 0.419856040324
0.855141349411 0.419794965187
0.855769667816 0.419733923982
0.856397986221 0.41967291671
0.857026304626 0.41961194337
0.857654623032 0.419551003962
0.858282941437 0.419490098487
0.858911259842 0.419429226943
0.859539578247 0.419368389332
0.860167896652 0.419307585652
0.860796215057 0.419246815904
0.861424533463 0.419186080088
0.862052851868 0.419125378202
0.862681170273 0.419064710248
0.863309488678 0.419004076225
0.863937807083 0.418943476132
0.864566125488 0.418882909969
0.865194443893 0.418822377737
0.865822762299 0.418761879434
0.866451080704 0.41870141506
0.867079399109 0.418640984615
0.867707717514 0.418580588099
0.868336035919 0.41852022551
0.868964354324 0.41845989685
0.869592672729 0.418399602116
0.870220991135 0.41833934131
0.87084930954 0.41827911443
0.871477627945 0.418218921475
0.87210594635 0.418158762446
0.872734264755 0.418098637342
0.87336258316 0.418038546162
0.873990901566 0.417978488906
0.874619219971 0.417918465572
0.875247538376 0.417858476161
0.875875856781 0.417798520672
0.876504175186 0.417738599104
0.877132493591 0.417678711456
0.877760811996 0.417618857728
0.878389130402 0.41755903792
0.879017448807 0.417499252029
0.879645767212 0.417439500057
0.880274085617 0.417379782001
0.880902404022 0.417320097861
0.881530722427 0.417260447636
0.882159040833 0.417200831326
0.882787359238 0.41714124893
0.883415677643 0.417081700446
0.884043996048 0.417022185875
0.884672314453 0.416962705214
0.885300632858 0.416903258464
0.885928951263 0.416843845622
0.886557269669 0.41678446669
0.887185588074 0.416725121664
0.887813906479 0.416665810545
0.888442224884 0.416606533331
0.889070543289 0.416547290022
0.889698861694 0.416488080616
0.890327180099 0.416428905112
0.890955498505 0.41636976351
0.89158381691 0.416310655808
0.892212135315 0.416251582005
0.89284045372 0.4161925421
0.893468772125 0.416133536092
0.89409709053 0.416074563979
0.894725408936 0.416015625762
0.895353727341 0.415956721438
0.895982045746 0.415897851006
0.896610364151 0.415839014465
0.897238682556 0.415780211814
0.897867000961 0.415721443052
0.898495319366 0.415662708177
0.899123637772 0.415604007188
0.899751956177 0.415545340084
0.900380274582 0.415486706864
0.901008592987 0.415428107526
0.901636911392 0.415369542069
0.902265229797 0.415311010491
0.902893548203 0.415252512792
0.903521866608 0.415194048969
0.904150185013 0.415135619022
0.904778503418 0.415077222949
0.905406821823 0.415018860749
0.906035140228 0.41496053242
0.906663458633 0.414902237961
0.907291777039 0.41484397737
0.907920095444 0.414785750646
0.908548413849 0.414727557788
0.909176732254 0.414669398793
0.909805050659 0.414611273661
0.910433369064 0.414553182389
0.911061687469 0.414495124977
0.911690005875 0.414437101423
0.91231832428 0.414379111724
0.912946642685 0.414321155881
0.91357496109 0.41426323389
0.914203279495 0.414205345751
0.9148315979 0.414147491461
0.915459916306 0.414089671019
0.916088234711 0.414031884424
0.916716553116 0.413974131674
0.917344871521 0.413916412767
0.917973189926 0.413858727701
0.918601508331 0.413801076475
0.919229826736 0.413743459086
0.919858145142 0.413685875534
0.920486463547 0.413628325817
0.921114781952 0.413570809932
0.921743100357 0.413513327878
0.922371418762 0.413455879653
0.922999737167 0.413398465256
0.923628055573 0.413341084684
0.924256373978 0.413283737936
0.924884692383 0.41322642501
0.925513010788 0.413169145904
0.926141329193 0.413111900616
0.926769647598 0.413054689144
0.927397966003 0.412997511487
0.928026284409 0.412940367642
0.928654602814 0.412883257607
0.929282921219 0.412826181382
0.929911239624 0.412769138963
0.930539558029 0.412712130349
0.931167876434 0.412655155538
0.931796194839 0.412598214528
0.932424513245 0.412541307316
0.93305283165 0.412484433902
0.933681150055 0.412427594282
0.93430946846 0.412370788455
0.934937786865 0.412314016419
0.93556610527 0.412257278172
0.936194423676 0.412200573712
0.936822742081 0.412143903036
0.937451060486 0.412087266143
0.938079378891 0.412030663031
0.938707697296 0.411974093697
0.939336015701 0.411917558139
0.939964334106 0.411861056355
0.940592652512 0.411804588344
0.941220970917 0.411748154102
0.941849289322 0.411691753629
0.942477607727 0.411635386921
0.943105926132 0.411579053976
0.943734244537 0.411522754793
0.944362562943 0.411466489369
0.944990881348 0.411410257702
0.945619199753 0.411354059789
0.946247518158 0.41129789563
0.946875836563 0.41124176522
0.947504154968 0.411185668558
0.948132473373 0.411129605642
0.948760791779 0.41107357647
0.949389110184 0.411017581039
0.950017428589 0.410961619347
0.950645746994 0.410905691391
0.951274065399 0.41084979717
0.951902383804 0.410793936681
0.952530702209 0.410738109922
0.953159020615 0.41068231689
0.95378733902 0.410626557584
0.954415657425 0.410570832
0.95504397583 0.410515140137
0.955672294235 0.410459481991
0.95630061264 0.410403857562
0.956928931046 0.410348266845
0.957557249451 0.41029270984
0.958185567856 0.410237186543
0.958813886261 0.410181696952
0.959442204666 0.410126241065
0.960070523071 0.410070818879
0.960698841476 0.410015430392
0.961327159882 0.409960075602
0.961955478287 0.409904754505
0.962583796692 0.409849467101
0.963212115097 0.409794213385
0.963840433502 0.409738993355
0.964468751907 0.40968380701
0.965097070313 0.409628654347
0.965725388718 0.409573535362
0.966353707123 0.409518450055
0.966982025528 0.409463398421
0.967610343933 0.409408380459
0.968238662338 0.409353396166
0.968866980743 0.40929844554
0.969495299149 0.409243528578
0.970123617554 0.409188645277
0.970751935959 0.409133795635
0.971380254364 0.40907897965
0.972008572769 0.409024197318
0.972636891174 0.408969448638
0.973265209579 0.408914733606
0.973893527985 0.40886005222
0.97452184639 0.408805404478
0.975150164795 0.408750790377
0.9757784832 0.408696209914
0.976406801605 0.408641663086
0.97703512001 0.408587149892
0.977663438416 0.408532670328
0.978291756821 0.408478224391
0.978920075226 0.40842381208
0.979548393631 0.408369433392
0.980176712036 0.408315088323
0.980805030441 0.408260776871
0.981433348846 0.408206499034
0.982061667252 0.408152254809
0.982689985657 0.408098044193
0.983318304062 0.408043867183
0.983946622467 0.407989723777
0.984574940872 0.407935613973
0.985203259277 0.407881537766
0.985831577682 0.407827495156
0.986459896088 0.407773486138
0.987088214493 0.407719510711
0.987716532898 0.407665568871
0.988344851303 0.407611660616
0.988973169708 0.407557785943
0.989601488113 0.40750394485
0.990229806519 0.407450137333
0.990858124924 0.40739636339
0.991486443329 0.407342623018
0.992114761734 0.407288916215
0.992743080139 0.407235242977
0.993371398544 0.407181603302
0.993999716949 0.407127997187
0.994628035355 0.40707442463
0.99525635376 0.407020885626
0.995884672165 0.406967380175
0.99651299057 0.406913908273
0.997141308975 0.406860469917
0.99776962738 0.406807065104
0.998397945786 0.406753693832
0.999026264191 0.406700356097
0.999654582596 0.406647051898
1.000282901 0.406593781231
1.00091121941 0.406540544093
1.00153953781 0.406487340482
1.00216785622 0.406434170394
1.00279617462 0.406381033827
1.00342449303 0.406327930778
1.00405281143 0.406274861245
1.00468112984 0.406221825224
1.00530944824 0.406168822712
1.00593776665 0.406115853707
1.00656608505 0.406062918206
1.00719440346 0.406010016206
1.00782272186 0.405957147704
1.00845104027 0.405904312698
1.00907935867 0.405851511184
1.00970767708 0.405798743159
1.01033599548 0.405746008621
1.01096431389 0.405693307567
1.01159263229 0.405640639994
1.0122209507 0.405588005899
1.0128492691 0.405535405279
1.01347758751 0.405482838132
1.01410590591 0.405430304454
1.01473422432 0.405377804243
1.01536254272 0.405325337495
1.01599086113 0.405272904208
1.01661917953 0.40522050438
1.01724749794 0.405168138006
1.01787581635 0.405115805084
1.01850413475 0.405063505612
1.01913245316 0.405011239586
1.01976077156 0.404959007003
1.02038908997 0.404906807861
1.02101740837 0.404854642157
1.02164572678 0.404802509887
1.02227404518 0.404750411049
1.02290236359 0.40469834564
1.02353068199 0.404646313658
1.0241590004 0.404594315098
1.0247873188 0.404542349959
1.02541563721 0.404490418236
1.02604395561 0.404438519929
1.02667227402 0.404386655032
1.02730059242 0.404334823545
1.02792891083 0.404283025462
1.02855722923 0.404231260783
1.02918554764 0.404179529504
1.02981386604 0.404127831621
1.03044218445 0.404076167132
1.03107050285 0.404024536035
1.03169882126 0.403972938325
1.03232713966 0.403921374001
1.03295545807 0.403869843059
1.03358377647 0.403818345496
1.03421209488 0.40376688131
1.03484041328 0.403715450498
1.03546873169 0.403664053056
1.03609705009 0.403612688981
1.0367253685 0.403561358272
1.0373536869 0.403510060924
1.03798200531 0.403458796935
1.03861032372 0.403407566302
1.03923864212 0.403356369023
1.03986696053 0.403305205093
1.04049527893 0.403254074511
1.04112359734 0.403202977273
1.04175191574 0.403151913376
1.04238023415 0.403100882818
1.04300855255 0.403049885595
1.04363687096 0.402998921705
1.04426518936 0.402947991145
1.04489350777 0.402897093912
1.04552182617 0.402846230002
1.04615014458 0.402795399414
1.04677846298 0.402744602143
1.04740678139 0.402693838188
1.04803509979 0.402643107545
1.0486634182 0.402592410211
1.0492917366 0.402541746183
1.04992005501 0.40249111546
1.05054837341 0.402440518036
1.05117669182 0.402389953911
1.05180501022 0.40233942308
1.05243332863 0.402288925541
1.05306164703 0.402238461291
1.05368996544 0.402188030327
1.05431828384 0.402137632647
1.05494660225 0.402087268247
1.05557492065 0.402036937124
1.05620323906 0.401986639275
1.05683155746 0.401936374699
1.05745987587 0.401886143391
1.05808819427 0.401835945348
1.05871651268 0.401785780569
1.05934483109 0.40173564905
1.05997314949 0.401685550788
1.0606014679 0.401635485781
1.0612297863 0.401585454025
1.06185810471 0.401535455518
1.06248642311 0.401485490256
1.06311474152 0.401435558237
1.06374305992 0.401385659458
1.06437137833 0.401335793917
1.06499969673 0.401285961609
1.06562801514 0.401236162533
1.06625633354 0.401186396686
1.06688465195 0.401136664064
1.06751297035 0.401086964666
1.06814128876 0.401037298487
1.06876960716 0.400987665526
1.06939792557 0.400938065779
1.07002624397 0.400888499243
1.07065456238 0.400838965916
1.07128288078 0.400789465795
1.07191119919 0.400739998878
1.07253951759 0.40069056516
1.073167836 0.40064116464
1.0737961544 0.400591797314
1.07442447281 0.400542463181
1.07505279121 0.400493162236
1.07568110962 0.400443894478
1.07630942802 0.400394659902
1.07693774643 0.400345458508
1.07756606483 0.400296290292
1.07819438324 0.40024715525
1.07882270164 0.400198053381
1.07945102005 0.400148984681
1.08007933846 0.400099949148
1.08070765686 0.400050946779
1.08133597527 0.400001977572
1.08196429367 0.399953041522
1.08259261208 0.399904138629
1.08322093048 0.399855268888
1.08384924889 0.399806432298
1.08447756729 0.399757628855
1.0851058857 0.399708858557
1.0857342041 0.399660121401
1.08636252251 0.399611417384
1.08699084091 0.399562746504
1.08761915932 0.399514108757
1.08824747772 0.399465504142
1.08887579613 0.399416932655
1.08950411453 0.399368394294
1.09013243294 0.399319889057
1.09076075134 0.399271416939
1.09138906975 0.399222977939
1.09201738815 0.399174572054
1.09264570656 0.399126199282
1.09327402496 0.399077859619
1.09390234337 0.399029553063
1.09453066177 0.398981279612
1.09515898018 0.398933039262
1.09578729858 0.398884832012
1.09641561699 0.398836657857
1.09704393539 0.398788516797
1.0976722538 0.398740408828
1.0983005722 0.398692333947
1.09892889061 0.398644292153
1.09955720901 0.398596283442
1.10018552742 0.398548307811
1.10081384583 0.398500365259
1.10144216423 0.398452455782
1.10207048264 0.398404579378
1.10269880104 0.398356736045
1.10332711945 0.398308925779
1.10395543785 0.398261148579
1.10458375626 0.398213404442
1.10521207466 0.398165693365
1.10584039307 0.398118015345
1.10646871147 0.39807037038
1.10709702988 0.398022758469
1.10772534828 0.397975179607
1.10835366669 0.397927633792
1.10898198509 0.397880121023
1.1096103035 0.397832641297
1.1102386219 0.39778519461
1.11086694031 0.397737780961
1.11149525871 0.397690400347
1.11212357712 0.397643052766
1.11275189552 0.397595738215
1.11338021393 0.397548456691
1.11400853233 0.397501208193
1.11463685074 0.397453992718
1.11526516914 0.397406810263
1.11589348755 0.397359660826
1.11652180595 0.397312544404
1.11715012436 0.397265460996
1.11777844276 0.397218410599
1.11840676117 0.397171393209
1.11903507957 0.397124408826
1.11966339798 0.397077457447
1.12029171638 0.397030539068
1.12092003479 0.396983653689
1.1215483532 0.396936801306
1.1221766716 0.396889981917
1.12280499001 0.39684319552
1.12343330841 0.396796442112
1.12406162682 0.396749721692
1.12468994522 0.396703034256
1.12531826363 0.396656379803
1.12594658203 0.396609758331
1.12657490044 0.396563169836
1.12720321884 0.396516614317
1.12783153725 0.396470091771
1.12845985565 0.396423602197
1.12908817406 0.396377145592
1.12971649246 0.396330721953
1.13034481087 0.396284331279
1.13097312927 0.396237973567
1.13160144768 0.396191648815
1.13222976608 0.39614535702
1.13285808449 0.396099098182
1.13348640289 0.396052872297
1.1341147213 0.396006679363
1.1347430397 0.395960519378
1.13537135811 0.39591439234
1.13599967651 0.395868298247
1.13662799492 0.395822237097
1.13725631332 0.395776208887
1.13788463173 0.395730213615
1.13851295013 0.39568425128
1.13914126854 0.395638321879
1.13976958694 0.39559242541
1.14039790535 0.395546561871
1.14102622375 0.395500731261
1.14165454216 0.395454933576
1.14228286057 0.395409168814
1.14291117897 0.395363436975
1.14353949738 0.395317738055
1.14416781578 0.395272072053
1.14479613419 0.395226438967
1.14542445259 0.395180838795
1.146052771 0.395135271534
1.1466810894 0.395089737183
1.14730940781 0.39504423574
1.14793772621 0.394998767203
1.14856604462 0.39495333157
1.14919436302 0.394907928839
1.14982268143 0.394862559007
1.15045099983 0.394817222074
1.15107931824 0.394771918037
1.15170763664 0.394726646894
1.15233595505 0.394681408644
1.15296427345 0.394636203284
1.15359259186 0.394591030814
1.15422091026 0.394545891229
1.15484922867 0.39450078453
1.15547754707 0.394455710715
1.15610586548 0.39441066978
1.15673418388 0.394365661725
1.15736250229 0.394320686548
1.15799082069 0.394275744247
1.1586191391 0.39423083482
1.1592474575 0.394185958266
1.15987577591 0.394141114582
1.16050409431 0.394096303767
1.16113241272 0.39405152582
1.16176073112 0.394006780738
1.16238904953 0.39396206852
1.16301736794 0.393917389164
1.16364568634 0.393872742668
1.16427400475 0.393828129032
1.16490232315 0.393783548252
1.16553064156 0.393739000328
1.16615895996 0.393694485258
1.16678727837 0.393650003041
1.16741559677 0.393605553674
1.16804391518 0.393561137155
1.16867223358 0.393516753485
1.16930055199 0.39347240266
1.16992887039 0.39342808468
1.1705571888 0.393383799543
1.1711855072 0.393339547247
1.17181382561 0.39329532779
1.17244214401 0.393251141172
1.17307046242 0.393206987391
1.17369878082 0.393162866445
1.17432709923 0.393118778333
1.17495541763 0.393074723053
1.17558373604 0.393030700604
1.17621205444 0.392986710985
1.17684037285 0.392942754193
1.17746869125 0.392898830229
1.17809700966 0.39285493909
1.17872532806 0.392811080774
1.17935364647 0.392767255281
1.17998196487 0.39272346261
1.18061028328 0.392679702758
1.18123860168 0.392635975725
1.18186692009 0.392592281509
1.18249523849 0.392548620108
1.1831235569 0.392504991523
1.18375187531 0.392461395751
1.18438019371 0.392417832791
1.18500851212 0.392374302642
1.18563683052 0.392330805302
1.18626514893 0.392287340771
1.18689346733 0.392243909047
1.18752178574 0.392200510129
1.18815010414 0.392157144016
1.18877842255 0.392113810707
1.18940674095 0.3920705102
1.19003505936 0.392027242495
1.19066337776 0.391984007589
1.19129169617 0.391940805483
1.19192001457 0.391897636176
1.19254833298 0.391854499665
1.19317665138 0.39181139595
1.19380496979 0.39176832503
1.19443328819 0.391725286904
1.1950616066 0.39168228157
1.195689925 0.391639309029
1.19631824341 0.391596369278
1.19694656181 0.391553462317
1.19757488022 0.391510588145
1.19820319862 0.391467746761
1.19883151703 0.391424938164
1.19945983543 0.391382162353
1.20008815384 0.391339419328
1.20071647224 0.391296709086
1.20134479065 0.391254031628
1.20197310905 0.391211386953
1.20260142746 0.391168775059
1.20322974586 0.391126195947
1.20385806427 0.391083649614
1.20448638268 0.39104113606
1.20511470108 0.390998655286
1.20574301949 0.390956207288
1.20637133789 0.390913792068
1.2069996563 0.390871409624
1.2076279747 0.390829059956
1.20825629311 0.390786743062
1.20888461151 0.390744458942
1.20951292992 0.390702207596
1.21014124832 0.390659989022
1.21076956673 0.390617803221
1.21139788513 0.390575650191
1.21202620354 0.390533529932
1.21265452194 0.390491442444
1.21328284035 0.390449387724
1.21391115875 0.390407365775
1.21453947716 0.390365376593
1.21516779556 0.39032342018
1.21579611397 0.390281496534
1.21642443237 0.390239605655
1.21705275078 0.390197747543
1.21768106918 0.390155922196
1.21830938759 0.390114129615
1.21893770599 0.3900723698
1.2195660244 0.390030642749
1.2201943428 0.389988948462
1.22082266121 0.389947286939
1.22145097961 0.38990565818
1.22207929802 0.389864062184
1.22270761642 0.389822498951
1.22333593483 0.38978096848
1.22396425323 0.389739470772
1.22459257164 0.389698005825
1.22522089005 0.38965657364
1.22584920845 0.389615174216
1.22647752686 0.389573807554
1.22710584526 0.389532473652
1.22773416367 0.389491172511
1.22836248207 0.38944990413
1.22899080048 0.38940866851
1.22961911888 0.38936746565
1.23024743729 0.389326295549
1.23087575569 0.389285158209
1.2315040741 0.389244053629
1.2321323925 0.389202981808
1.23276071091 0.389161942746
1.23338902931 0.389120936444
1.23401734772 0.389079962902
1.23464566612 0.389039022119
1.23527398453 0.388998114096
1.23590230293 0.388957238832
1.23653062134 0.388916396327
1.23715893974 0.388875586582
1.23778725815 0.388834809597
1.23841557655 0.388794065371
1.23904389496 0.388753353905
1.23967221336 0.388712675199
1.24030053177 0.388672029253
1.24092885017 0.388631416067
1.24155716858 0.388590835641
1.24218548698 0.388550287976
1.24281380539 0.388509773072
1.24344212379 0.388469290928
1.2440704422 0.388428841546
1.2446987606 0.388388424925
1.24532707901 0.388348041066
1.24595539742 0.388307689969
1.24658371582 0.388267371634
1.24721203423 0.388227086062
1.24784035263 0.388186833253
1.24846867104 0.388146613207
1.24909698944 0.388106425925
1.24972530785 0.388066271407
1.25035362625 0.388026149653
1.25098194466 0.387986060665
1.25161026306 0.387946004441
1.25223858147 0.387905980984
1.25286689987 0.387865990293
1.25349521828 0.38782603237
1.25412353668 0.387786107213
1.25475185509 0.387746214825
1.25538017349 0.387706355205
1.2560084919 0.387666528354
1.2566368103 0.387626734273
1.25726512871 0.387586972962
1.25789344711 0.387547244423
1.25852176552 0.387507548655
1.25915008392 0.387467885659
1.25977840233 0.387428255436
1.26040672073 0.387388657987
1.26103503914 0.387349093313
1.26166335754 0.387309561414
1.26229167595 0.387270062291
1.26291999435 0.387230595944
1.26354831276 0.387191162375
1.26417663116 0.387151761585
1.26480494957 0.387112393574
1.26543326797 0.387073058343
1.26606158638 0.387033755893
1.26668990479 0.386994486225
1.26731822319 0.38695524934
1.2679465416 0.386916045239
1.26857486 0.386876873923
1.26920317841 0.386837735392
1.26983149681 0.386798629648
1.27045981522 0.386759556692
1.27108813362 0.386720516525
1.27171645203 0.386681509147
1.27234477043 0.386642534561
1.27297308884 0.386603592766
1.27360140724 0.386564683765
1.27422972565 0.386525807559
1.27485804405 0.386486964147
1.27548636246 0.386448153533
1.27611468086 0.386409375716
1.27674299927 0.386370630698
1.27737131767 0.386331918481
1.27799963608 0.386293239065
1.27862795448 0.386254592452
1.27925627289 0.386215978643
1.27988459129 0.38617739764
1.2805129097 0.386138849444
1.2811412281 0.386100334056
1.28176954651 0.386061851477
1.28239786491 0.386023401709
1.28302618332 0.385984984754
1.28365450172 0.385946600612
1.28428282013 0.385908249286
1.28491113853 0.385869930777
1.28553945694 0.385831645086
1.28616777534 0.385793392214
1.28679609375 0.385755172164
1.28742441216 0.385716984937
1.28805273056 0.385678830534
1.28868104897 0.385640708958
1.28930936737 0.385602620209
1.28993768578 0.385564564289
1.29056600418 0.385526541201
1.29119432259 0.385488550945
1.29182264099 0.385450593523
1.2924509594 0.385412668938
1.2930792778 0.38537477719
1.29370759621 0.385336918282
1.29433591461 0.385299092216
1.29496423302 0.385261298993
1.29559255142 0.385223538614
1.29622086983 0.385185811083
1.29684918823 0.385148116401
1.29747750664 0.385110454569
1.29810582504 0.38507282559
1.29873414345 0.385035229465
1.29936246185 0.384997666197
1.29999078026 0.384960135787
1.30061909866 0.384922638238
1.30124741707 0.384885173551
1.30187573547 0.384847741729
1.30250405388 0.384810342774
1.30313237228 0.384772976687
1.30376069069 0.38473564347
1.30438900909 0.384698343127
1.3050173275 0.384661075659
1.3056456459 0.384623841068
1.30627396431 0.384586639356
1.30690228271 0.384549470527
1.30753060112 0.384512334581
1.30815891953 0.384475231521
1.30878723793 0.384438161349
1.30941555634 0.384401124068
1.31004387474 0.38436411968
1.31067219315 0.384327148188
1.31130051155 0.384290209593
1.31192882996 0.384253303898
1.31255714836 0.384216431106
1.31318546677 0.384179591219
1.31381378517 0.384142784239
1.31444210358 0.384106010169
1.31507042198 0.384069269012
1.31569874039 0.384032560769
1.31632705879 0.383995885443
1.3169553772 0.383959243038
1.3175836956 0.383922633555
1.31821201401 0.383886056998
1.31884033241 0.383849513368
1.31946865082 0.383813002668
1.32009696922 0.383776524902
1.32072528763 0.383740080071
1.32135360603 0.383703668179
1.32198192444 0.383667289229
1.32261024284 0.383630943222
1.32323856125 0.383594630162
1.32386687965 0.383558350051
1.32449519806 0.383522102893
1.32512351646 0.383485888691
1.32575183487 0.383449707446
1.32638015327 0.383413559163
1.32700847168 0.383377443843
1.32763679008 0.38334136149
1.32826510849 0.383305312107
1.3288934269 0.383269295697
1.3295217453 0.383233312263
1.33015006371 0.383197361808
1.33077838211 0.383161444334
1.33140670052 0.383125559846
1.33203501892 0.383089708345
1.33266333733 0.383053889836
1.33329165573 0.383018104321
1.33391997414 0.382982351804
1.33454829254 0.382946632287
1.33517661095 0.382910945775
1.33580492935 0.382875292269
1.33643324776 0.382839671774
1.33706156616 0.382804084292
1.33768988457 0.382768529828
1.33831820297 0.382733008384
1.33894652138 0.382697519963
1.33957483978 0.382662064569
1.34020315819 0.382626642206
1.34083147659 0.382591252877
1.341459795 0.382555896585
1.3420881134 0.382520573333
1.34271643181 0.382485283126
1.34334475021 0.382450025967
1.34397306862 0.382414801859
1.34460138702 0.382379610805
1.34522970543 0.38234445281
1.34585802383 0.382309327877
1.34648634224 0.38227423601
1.34711466064 0.382239177212
1.34774297905 0.382204151487
1.34837129745 0.382169158838
1.34899961586 0.38213419927
1.34962793427 0.382099272786
1.35025625267 0.38206437939
1.35088457108 0.382029519085
1.35151288948 0.381994691876
1.35214120789 0.381959897766
1.35276952629 0.38192513676
1.3533978447 0.38189040886
1.3540261631 0.381855714071
1.35465448151 0.381821052397
1.35528279991 0.381786423842
1.35591111832 0.38175182841
1.35653943672 0.381717266105
1.35716775513 0.38168273693
1.35779607353 0.381648240891
1.35842439194 0.38161377799
1.35905271034 0.381579348232
1.35968102875 0.381544951622
1.36030934715 0.381510588163
1.36093766556 0.381476257859
1.36156598396 0.381441960715
1.36219430237 0.381407696735
1.36282262077 0.381373465923
1.36345093918 0.381339268283
1.36407925758 0.38130510382
1.36470757599 0.381270972538
1.36533589439 0.381236874441
1.3659642128 0.381202809534
1.3665925312 0.381168777821
1.36722084961 0.381134779307
1.36784916801 0.381100813995
1.36847748642 0.381066881891
1.36910580482 0.381032982999
1.36973412323 0.380999117323
1.37036244164 0.380965284867
1.37099076004 0.380931485638
1.37161907845 0.380897719638
1.37224739685 0.380863986873
1.37287571526 0.380830287347
1.37350403366 0.380796621064
1.37413235207 0.380762988031
1.37476067047 0.380729388251
1.37538898888 0.380695821728
1.37601730728 0.380662288468
1.37664562569 0.380628788476
1.37727394409 0.380595321756
1.3779022625 0.380561888313
1.3785305809 0.380528488153
1.37915889931 0.380495121278
1.37978721771 0.380461787696
1.38041553612 0.38042848741
1.38104385452 0.380395220426
1.38167217293 0.380361986748
1.38230049133 0.380328786382
1.38292880974 0.380295619332
1.38355712814 0.380262485604
1.38418544655 0.380229385202
1.38481376495 0.380196318133
1.38544208336 0.3801632844
1.38607040176 0.380130284009
1.38669872017 0.380097316965
1.38732703857 0.380064383273
1.38795535698 0.380031482939
1.38858367538 0.379998615968
1.38921199379 0.379965782365
1.38984031219 0.379932982135
1.3904686306 0.379900215283
1.39109694901 0.379867481816
1.39172526741 0.379834781738
1.39235358582 0.379802115055
1.39298190422 0.379769481772
1.39361022263 0.379736881894
1.39423854103 0.379704315428
1.39486685944 0.379671782378
1.39549517784 0.37963928275
1.39612349625 0.379606816549
1.39675181465 0.379574383782
1.39738013306 0.379541984453
1.39800845146 0.379509618569
1.39863676987 0.379477286135
1.39926508827 0.379444987156
1.39989340668 0.379412721638
1.40052172508 0.379380489588
1.40115004349 0.37934829101
1.40177836189 0.379316125911
1.4024066803 0.379283994296
1.4030349987 0.379251896171
1.40366331711 0.379219831542
1.40429163551 0.379187800415
1.40491995392 0.379155802796
1.40554827232 0.37912383869
1.40617659073 0.379091908104
1.40680490913 0.379060011043
1.40743322754 0.379028147514
1.40806154594 0.378996317522
1.40868986435 0.378964521074
1.40931818275 0.378932758175
1.40994650116 0.378901028832
1.41057481956 0.378869333051
1.41120313797 0.378837670838
1.41183145638 0.378806042199
1.41245977478 0.37877444714
1.41308809319 0.378742885668
1.41371641159 0.378711357789
1.41434473 0.378679863508
1.4149730484 0.378648402833
1.41560136681 0.378616975769
1.41622968521 0.378585582324
1.41685800362 0.378554222503
1.41748632202 0.378522896312
1.41811464043 0.378491603759
1.41874295883 0.378460344849
1.41937127724 0.37842911959
1.41999959564 0.378397927987
1.42062791405 0.378366770047
1.42125623245 0.378335645776
1.42188455086 0.378304555182
1.42251286926 0.378273498271
1.42314118767 0.378242475049
1.42376950607 0.378211485523
1.42439782448 0.3781805297
1.42502614288 0.378149607587
1.42565446129 0.378118719189
1.42628277969 0.378087864515
1.4269110981 0.37805704357
1.4275394165 0.378026256362
1.42816773491 0.377995502897
1.42879605331 0.377964783182
1.42942437172 0.377934097224
1.43005269012 0.377903445031
1.43068100853 0.377872826608
1.43130932693 0.377842241963
1.43193764534 0.377811691103
1.43256596375 0.377781174035
1.43319428215 0.377750690766
1.43382260056 0.377720241302
1.43445091896 0.377689825652
1.43507923737 0.377659443822
1.43570755577 0.377629095819
1.43633587418 0.377598781651
1.43696419258 0.377568501324
1.43759251099 0.377538254846
1.43822082939 0.377508042225
1.4388491478 0.377477863466
1.4394774662 0.377447718579
1.44010578461 0.377417607569
1.44073410301 0.377387530445
1.44136242142 0.377357487213
1.44199073982 0.377327477881
1.44261905823 0.377297502457
1.44324737663 0.377267560948
1.44387569504 0.377237653362
1.44450401344 0.377207779705
1.44513233185 0.377177939986
1.44576065025 0.377148134211
1.44638896866 0.37711836239
1.44701728706 0.377088624528
1.44764560547 0.377058920635
1.44827392387 0.377029250717
1.44890224228 0.376999614782
1.44953056068 0.376970012838
1.45015887909 0.376940444892
1.45078719749 0.376910910953
1.4514155159 0.376881411028
1.4520438343 0.376851945125
1.45267215271 0.376822513252
1.45330047112 0.376793115417
1.45392878952 0.376763751627
1.45455710793 0.37673442189
1.45518542633 0.376705126215
1.45581374474 0.37667586461
1.45644206314 0.376646637081
1.45707038155 0.376617443639
1.45769869995 0.376588284289
1.45832701836 0.376559159041
1.45895533676 0.376530067903
1.45958365517 0.376501010883
1.46021197357 0.376471987988
1.46084029198 0.376442999228
1.46146861038 0.37641404461
1.46209692879 0.376385124142
1.46272524719 0.376356237833
1.4633535656 0.376327385691
1.463981884 0.376298567725
1.46461020241 0.376269783942
1.46523852081 0.376241034351
1.46586683922 0.376212318961
1.46649515762 0.376183637779
1.46712347603 0.376154990815
1.46775179443 0.376126378077
1.46838011284 0.376097799573
1.46900843124 0.376069255311
1.46963674965 0.376040745301
1.47026506805 0.376012269551
1.47089338646 0.375983828069
1.47152170486 0.375955420865
1.47215002327 0.375927047946
1.47277834167 0.375898709321
1.47340666008 0.375870405
1.47403497849 0.375842134991
1.47466329689 0.375813899302
1.4752916153 0.375785697942
1.4759199337 0.375757530921
1.47654825211 0.375729398247
1.47717657051 0.375701299929
1.47780488892 0.375673235975
1.47843320732 0.375645206395
1.47906152573 0.375617211198
1.47968984413 0.375589250392
1.48031816254 0.375561323987
1.48094648094 0.375533431991
1.48157479935 0.375505574415
1.48220311775 0.375477751265
1.48283143616 0.375449962553
1.48345975456 0.375422208286
1.48408807297 0.375394488475
1.48471639137 0.375366803128
1.48534470978 0.375339152254
1.48597302818 0.375311535863
1.48660134659 0.375283953964
1.48722966499 0.375256406566
1.4878579834 0.375228893678
1.4884863018 0.375201415311
1.48911462021 0.375173971472
1.48974293861 0.375146562172
1.49037125702 0.37511918742
1.49099957542 0.375091847226
1.49162789383 0.375064541598
1.49225621223 0.375037270547
1.49288453064 0.375010034082
1.49351284904 0.374982832212
1.49414116745 0.374955664947
1.49476948586 0.374928532296
1.49539780426 0.37490143427
1.49602612267 0.374874370878
1.49665444107 0.374847342129
1.49728275948 0.374820348034
1.49791107788 0.374793388601
1.49853939629 0.374766463841
1.49916771469 0.374739573764
1.4997960331 0.374712718379
1.5004243515 0.374685897696
1.50105266991 0.374659111725
1.50168098831 0.374632360476
1.50230930672 0.374605643959
1.50293762512 0.374578962183
1.50356594353 0.374552315159
1.50419426193 0.374525702897
1.50482258034 0.374499125406
1.50545089874 0.374472582697
1.50607921715 0.37444607478
1.50670753555 0.374419601665
1.50733585396 0.374393163361
1.50796417236 0.37436675988
1.50859249077 0.374340391231
1.50922080917 0.374314057425
1.50984912758 0.374287758471
1.51047744598 0.374261494381
1.51110576439 0.374235265164
1.51173408279 0.37420907083
1.5123624012 0.37418291139
1.5129907196 0.374156786854
1.51361903801 0.374130697233
1.51424735641 0.374104642537
1.51487567482 0.374078622777
1.51550399323 0.374052637962
1.51613231163 0.374026688104
1.51676063004 0.374000773213
1.51738894844 0.373974893299
1.51801726685 0.373949048373
1.51864558525 0.373923238446
1.51927390366 0.373897463529
1.51990222206 0.373871723631
1.52053054047 0.373846018763
1.52115885887 0.373820348937
1.52178717728 0.373794714163
1.52241549568 0.373769114452
1.52304381409 0.373743549814
1.52367213249 0.37371802026
1.5243004509 0.373692525802
1.5249287693 0.373667066449
1.52555708771 0.373641642214
1.52618540611 0.373616253106
1.52681372452 0.373590899137
1.52744204292 0.373565580317
1.52807036133 0.373540296659
1.52869867973 0.373515048172
1.52932699814 0.373489834867
1.52995531654 0.373464656756
1.53058363495 0.373439513851
1.53121195335 0.373414406161
1.53184027176 0.373389333698
1.53246859016 0.373364296473
1.53309690857 0.373339294498
1.53372522697 0.373314327784
1.53435354538 0.373289396341
1.53498186378 0.373264500182
1.53561018219 0.373239639317
1.5362385006 0.373214813758
1.536866819 0.373190023516
1.53749513741 0.373165268603
1.53812345581 0.37314054903
1.53875177422 0.373115864808
1.53938009262 0.373091215949
1.54000841103 0.373066602464
1.54063672943 0.373042024365
1.54126504784 0.373017481663
1.54189336624 0.37299297437
1.54252168465 0.372968502498
1.54315000305 0.372944066057
1.54377832146 0.372919665061
1.54440663986 0.372895299519
1.54503495827 0.372870969445
1.54566327667 0.37284667485
1.54629159508 0.372822415745
1.54691991348 0.372798192142
1.54754823189 0.372774004054
1.54817655029 0.372749851491
1.5488048687 0.372725734466
1.5494331871 0.37270165299
1.55006150551 0.372677607076
1.55068982391 0.372653596736
1.55131814232 0.372629621981
1.55194646072 0.372605682823
1.55257477913 0.372581779274
1.55320309753 0.372557911347
1.55383141594 0.372534079053
1.55445973434 0.372510282405
1.55508805275 0.372486521414
1.55571637115 0.372462796093
1.55634468956 0.372439106454
1.55697300797 0.372415452508
1.55760132637 0.372391834269
1.55822964478 0.372368251749
1.55885796318 0.372344704959
1.55948628159 0.372321193912
1.56011459999 0.37229771862
1.5607429184 0.372274279096
1.5613712368 0.372250875352
1.56199955521 0.3722275074
1.56262787361 0.372204175253
1.56325619202 0.372180878923
1.56388451042 0.372157618423
1.56451282883 0.372134393765
1.56514114723 0.372111204961
1.56576946564 0.372088052025
1.56639778404 0.372064934968
1.56702610245 0.372041853804
1.56765442085 0.372018808545
1.56828273926 0.371995799203
1.56891105766 0.371972825792
1.56953937607 0.371949888323
1.57016769447 0.37192698681
1.57079601288 0.371904121266
1.57142433128 0.371881291703
1.57205264969 0.371858498133
1.57268096809 0.37183574057
1.5733092865 0.371813019027
1.5739376049 0.371790333517
1.57456592331 0.371767684052
1.57519424171 0.371745070645
1.57582256012 0.371722493309
1.57645087852 0.371699952057
1.57707919693 0.371677446903
1.57770751534 0.371654977858
1.57833583374 0.371632544937
1.57896415215 0.371610148153
1.57959247055 0.371587787517
1.58022078896 0.371565463045
1.58084910736 0.371543174747
1.58147742577 0.371520922639
1.58210574417 0.371498706733
1.58273406258 0.371476527042
1.58336238098 0.371454383579
1.58399069939 0.371432276358
1.58461901779 0.371410205393
1.5852473362 0.371388170695
1.5858756546 0.37136617228
1.58650397301 0.371344210159
1.58713229141 0.371322284347
1.58776060982 0.371300394857
1.58838892822 0.371278541702
1.58901724663 0.371256724896
1.58964556503 0.371234944453
1.59027388344 0.371213200385
1.59090220184 0.371191492707
1.59153052025 0.371169821431
1.59215883865 0.371148186573
1.59278715706 0.371126588144
1.59341547546 0.371105026159
1.59404379387 0.371083500632
1.59467211227 0.371062011576
1.59530043068 0.371040559005
1.59592874908 0.371019142932
1.59655706749 0.370997763372
1.59718538589 0.370976420338
1.5978137043 0.370955113844
1.59844202271 0.370933843904
1.59907034111 0.370912610532
1.59969865952 0.370891413742
1.60032697792 0.370870253547
1.60095529633 0.370849129961
1.60158361473 0.370828042999
1.60221193314 0.370806992675
1.60284025154 0.370785979002
1.60346856995 0.370765001994
1.60409688835 0.370744061667
1.60472520676 0.370723158032
1.60535352516 0.370702291106
1.60598184357 0.370681460902
1.60661016197 0.370660667433
1.60723848038 0.370639910715
1.60786679878 0.370619190762
1.60849511719 0.370598507587
1.60912343559 0.370577861205
1.609751754 0.370557251631
1.6103800724 0.370536678878
1.61100839081 0.370516142961
1.61163670921 0.370495643895
1.61226502762 0.370475181693
1.61289334602 0.37045475637
1.61352166443 0.370434367941
1.61414998283 0.37041401642
1.61477830124 0.370393701821
1.61540661964 0.370373424159
1.61603493805 0.370353183449
1.61666325645 0.370332979704
1.61729157486 0.370312812941
1.61791989326 0.370292683172
1.61854821167 0.370272590414
1.61917653008 0.37025253468
1.61980484848 0.370232515985
1.62043316689 0.370212534344
1.62106148529 0.370192589772
1.6216898037 0.370172682283
1.6223181221 0.370152811892
1.62294644051 0.370132978614
1.62357475891 0.370113182464
1.62420307732 0.370093423456
1.62483139572 0.370073701606
1.62545971413 0.370054016928
1.62608803253 0.370034369437
1.62671635094 0.370014759149
1.62734466934 0.369995186078
1.62797298775 0.369975650239
1.62860130615 0.369956151647
1.62922962456 0.369936690317
1.62985794296 0.369917266264
1.63048626137 0.369897879504
1.63111457977 0.369878530051
1.63174289818 0.369859217921
1.63237121658 0.369839943128
1.63299953499 0.369820705689
1.63362785339 0.369801505617
1.6342561718 0.369782342928
1.6348844902 0.369763217639
1.63551280861 0.369744129763
1.63614112701 0.369725079316
1.63676944542 0.369706066313
1.63739776382 0.36968709077
1.63802608223 0.369668152703
1.63865440063 0.369649252125
1.63928271904 0.369630389054
1.63991103745 0.369611563504
1.64053935585 0.369592775491
1.64116767426 0.36957402503
1.64179599266 0.369555312137
1.64242431107 0.369536636827
1.64305262947 0.369517999116
1.64368094788 0.36949939902
1.64430926628 0.369480836553
1.64493758469 0.369462311732
1.64556590309 0.369443824572
1.6461942215 0.36942537509
1.6468225399 0.3694069633
1.64745085831 0.369388589218
1.64807917671 0.36937025286
1.64870749512 0.369351954242
1.64933581352 0.36933369338
1.64996413193 0.369315470289
1.65059245033 0.369297284986
1.65122076874 0.369279137485
1.65184908714 0.369261027804
1.65247740555 0.369242955957
1.65310572395 0.369224921961
1.65373404236 0.369206925832
1.65436236076 0.369188967585
1.65499067917 0.369171047237
1.65561899757 0.369153164804
1.65624731598 0.369135320301
1.65687563438 0.369117513745
1.65750395279 0.369099745152
1.65813227119 0.369082014538
1.6587605896 0.369064321919
1.659388908 0.369046667311
1.66001722641 0.36902905073
1.66064554482 0.369011472193
1.66127386322 0.368993931716
1.66190218163 0.368976429314
1.66253050003 0.368958965005
1.66315881844 0.368941538804
1.66378713684 0.368924150728
1.66441545525 0.368906800793
1.66504377365 0.368889489016
1.66567209206 0.368872215412
1.66630041046 0.368854979999
1.66692872887 0.368837782792
1.66755704727 0.368820623808
1.66818536568 0.368803503064
1.66881368408 0.368786420576
1.66944200249 0.36876937636
1.67007032089 0.368752370433
1.6706986393 0.368735402812
1.6713269577 0.368718473513
1.67195527611 0.368701582552
1.67258359451 0.368684729947
1.67321191292 0.368667915714
1.67384023132 0.368651139869
1.67446854973 0.36863440243
1.67509686813 0.368617703412
1.67572518654 0.368601042834
1.67635350494 0.36858442071
1.67698182335 0.368567837059
1.67761014175 0.368551291897
1.67823846016 0.36853478524
1.67886677856 0.368518317106
1.67949509697 0.368501887511
1.68012341537 0.368485496473
1.68075173378 0.368469144008
1.68138005219 0.368452830133
1.68200837059 0.368436554865
1.682636689 0.368420318221
1.6832650074 0.368404120218
1.68389332581 0.368387960872
1.68452164421 0.368371840202
1.68514996262 0.368355758224
1.68577828102 0.368339714955
1.68640659943 0.368323710412
1.68703491783 0.368307744612
1.68766323624 0.368291817572
1.68829155464 0.36827592931
1.68891987305 0.368260079843
1.68954819145 0.368244269188
1.69017650986 0.368228497361
1.69080482826 0.368212764381
1.69143314667 0.368197070265
1.69206146507 0.368181415029
1.69268978348 0.368165798691
1.69331810188 0.368150221269
1.69394642029 0.368134682779
1.69457473869 0.36811918324
1.6952030571 0.368103722668
1.6958313755 0.368088301081
1.69645969391 0.368072918496
1.69708801231 0.368057574931
1.69771633072 0.368042270403
1.69834464912 0.36802700493
1.69897296753 0.368011778529
1.69960128593 0.367996591217
1.70022960434 0.367981443013
1.70085792274 0.367966333933
1.70148624115 0.367951263996
1.70211455956 0.367936233219
1.70274287796 0.367921241619
1.70337119637 0.367906289215
1.70399951477 0.367891376023
1.70462783318 0.367876502062
1.70525615158 0.367861667349
1.70588446999 0.367846871902
1.70651278839 0.367832115739
1.7071411068 0.367817398877
1.7077694252 0.367802721335
1.70839774361 0.367788083129
1.70902606201 0.367773484278
1.70965438042 0.3677589248
1.71028269882 0.367744404713
1.71091101723 0.367729924034
1.71153933563 0.367715482781
1.71216765404 0.367701080973
1.71279597244 0.367686718627
1.71342429085 0.367672395761
1.71405260925 0.367658112393
1.71468092766 0.367643868541
1.71530924606 0.367629664224
1.71593756447 0.367615499458
1.71656588287 0.367601374263
1.71719420128 0.367587288656
1.71782251968 0.367573242655
1.71845083809 0.367559236279
1.71907915649 0.367545269546
1.7197074749 0.367531342474
1.7203357933 0.36751745508
1.72096411171 0.367503607384
1.72159243011 0.367489799403
1.72222074852 0.367476031155
1.72284906693 0.36746230266
1.72347738533 0.367448613935
1.72410570374 0.367434964998
1.72473402214 0.367421355867
1.72536234055 0.367407786562
1.72599065895 0.3673942571
1.72661897736 0.3673807675
1.72724729576 0.367367317781
1.72787561417 0.367353907959
1.72850393257 0.367340538055
1.72913225098 0.367327208086
1.72976056938 0.367313918071
1.73038888779 0.367300668028
1.73101720619 0.367287457976
1.7316455246 0.367274287933
1.732273843 0.367261157918
1.73290216141 0.36724806795
1.73353047981 0.367235018047
1.73415879822 0.367222008227
1.73478711662 0.367209038509
1.73541543503 0.367196108912
1.73604375343 0.367183219455
1.73667207184 0.367170370155
1.73730039024 0.367157561033
1.73792870865 0.367144792106
1.73855702705 0.367132063393
1.73918534546 0.367119374913
1.73981366386 0.367106726684
1.74044198227 0.367094118726
1.74107030067 0.367081551057
1.74169861908 0.367069023697
1.74232693748 0.367056536663
1.74295525589 0.367044089975
1.7435835743 0.367031683651
1.7442118927 0.367019317711
1.74484021111 0.367006992173
1.74546852951 0.366994707056
1.74609684792 0.366982462379
1.74672516632 0.366970258161
1.74735348473 0.366958094422
1.74798180313 0.366945971179
1.74861012154 0.366933888453
1.74923843994 0.366921846261
1.74986675835 0.366909844624
1.75049507675 0.36689788356
1.75112339516 0.366885963087
1.75175171356 0.366874083227
1.75238003197 0.366862243996
1.75300835037 0.366850445415
1.75363666878 0.366838687503
1.75426498718 0.366826970278
1.75489330559 0.36681529376
1.75552162399 0.366803657969
1.7561499424 0.366792062922
1.7567782608 0.366780508641
1.75740657921 0.366768995143
1.75803489761 0.366757522448
1.75866321602 0.366746090575
1.75929153442 0.366734699544
1.75991985283 0.366723349374
1.76054817123 0.366712040084
1.76117648964 0.366700771694
1.76180480804 0.366689544222
1.76243312645 0.366678357689
1.76306144485 0.366667212114
1.76368976326 0.366656107515
1.76431808167 0.366645043913
1.76494640007 0.366634021327
1.76557471848 0.366623039776
1.76620303688 0.366612099281
1.76683135529 0.366601199859
1.76745967369 0.366590341531
1.7680879921 0.366579524317
1.7687163105 0.366568748235
1.76934462891 0.366558013306
1.76997294731 0.366547319549
1.77060126572 0.366536666983
1.77122958412 0.366526055629
1.77185790253 0.366515485505
1.77248622093 0.366504956632
1.77311453934 0.366494469028
1.77374285774 0.366484022715
1.77437117615 0.366473617711
1.77499949455 0.366463254035
1.77562781296 0.366452931709
1.77625613136 0.366442650751
1.77688444977 0.366432411181
1.77751276817 0.366422213019
1.77814108658 0.366412056285
1.77876940498 0.366401940998
1.77939772339 0.366391867179
1.78002604179 0.366381834847
1.7806543602 0.366371844021
1.7812826786 0.366361894723
1.78191099701 0.366351986971
1.78253931541 0.366342120785
1.78316763382 0.366332296186
1.78379595222 0.366322513193
1.78442427063 0.366312771827
1.78505258904 0.366303072106
1.78568090744 0.366293414052
1.78630922585 0.366283797684
1.78693754425 0.366274223022
1.78756586266 0.366264690085
1.78819418106 0.366255198895
1.78882249947 0.366245749471
1.78945081787 0.366236341833
1.79007913628 0.366226976
1.79070745468 0.366217651995
1.79133577309 0.366208369835
1.79196409149 0.366199129542
1.7925924099 0.366189931135
1.7932207283 0.366180774634
1.79384904671 0.366171660061
1.79447736511 0.366162587434
1.79510568352 0.366153556774
1.79573400192 0.366144568101
1.79636232033 0.366135621436
1.79699063873 0.366126716798
1.79761895714 0.366117854208
1.79824727554 0.366109033686
1.79887559395 0.366100255253
1.79950391235 0.366091518928
1.80013223076 0.366082824731
1.80076054916 0.366074172684
1.80138886757 0.366065562806
1.80201718597 0.366056995117
1.80264550438 0.366048469639
1.80327382278 0.366039986391
1.80390214119 0.366031545394
1.80453045959 0.366023146667
1.805158778 0.366014790232
1.80578709641 0.366006476109
1.80641541481 0.365998204319
1.80704373322 0.36598997488
1.80767205162 0.365981787815
1.80830037003 0.365973643143
1.80892868843 0.365965540886
1.80955700684 0.365957481062
1.81018532524 0.365949463694
1.81081364365 0.365941488801
1.81144196205 0.365933556404
1.81207028046 0.365925666523
1.81269859886 0.365917819179
1.81332691727 0.365910014393
1.81395523567 0.365902252185
1.81458355408 0.365894532575
1.81521187248 0.365886855585
1.81584019089 0.365879221234
1.81646850929 0.365871629544
1.8170968277 0.365864080535
1.8177251461 0.365856574228
1.81835346451 0.365849110642
1.81898178291 0.3658416898
1.81961010132 0.365834311721
1.82023841972 0.365826976427
1.82086673813 0.365819683937
1.82149505653 0.365812434274
1.82212337494 0.365805227456
1.82275169334 0.365798063506
1.82338001175 0.365790942443
1.82400833015 0.365783864289
1.82463664856 0.365776829065
1.82526496696 0.365769836791
1.82589328537 0.365762887487
1.82652160378 0.365755981175
1.82714992218 0.365749117876
1.82777824059 0.36574229761
1.82840655899 0.365735520398
1.8290348774 0.365728786261
1.8296631958 0.36572209522
1.83029151421 0.365715447296
1.83091983261 0.365708842509
1.83154815102 0.36570228088
1.83217646942 0.365695762431
1.83280478783 0.365689287183
1.83343310623 0.365682855155
1.83406142464 0.365676466369
1.83468974304 0.365670120847
1.83531806145 0.365663818608
1.83594637985 0.365657559674
1.83657469826 0.365651344067
1.83720301666 0.365645171806
1.83783133507 0.365639042913
1.83845965347 0.365632957408
1.83908797188 0.365626915314
1.83971629028 0.36562091665
1.84034460869 0.365614961439
1.84097292709 0.3656090497
1.8416012455 0.365603181455
1.8422295639 0.365597356725
1.84285788231 0.365591575532
1.84348620071 0.365585837895
1.84411451912 0.365580143837
1.84474283752 0.365574493379
1.84537115593 0.36556888654
1.84599947433 0.365563323344
1.84662779274 0.36555780381
1.84725611115 0.36555232796
1.84788442955 0.365546895815
1.84851274796 0.365541507396
1.84914106636 0.365536162724
1.84976938477 0.365530861821
1.85039770317 0.365525604708
1.85102602158 0.365520391405
1.85165433998 0.365515221935
1.85228265839 0.365510096318
1.85291097679 0.365505014575
1.8535392952 0.365499976728
1.8541676136 0.365494982798
1.85479593201 0.365490032807
1.85542425041 0.365485126775
1.85605256882 0.365480264723
1.85668088722 0.365475446674
1.85730920563 0.365470672647
1.85793752403 0.365465942666
1.85856584244 0.36546125675
1.85919416084 0.365456614921
1.85982247925 0.365452017201
1.86045079765 0.365447463611
1.86107911606 0.365442954172
1.86170743446 0.365438488905
1.86233575287 0.365434067832
1.86296407127 0.365429690975
1.86359238968 0.365425358354
1.86422070808 0.36542106999
1.86484902649 0.365416825906
1.86547734489 0.365412626123
1.8661056633 0.365408470662
1.8667339817 0.365404359544
1.86736230011 0.365400292791
1.86799061852 0.365396270425
1.86861893692 0.365392292466
1.86924725533 0.365388358936
1.86987557373 0.365384469857
1.87050389214 0.36538062525
1.87113221054 0.365376825136
1.87176052895 0.365373069538
1.87238884735 0.365369358475
1.87301716576 0.365365691971
1.87364548416 0.365362070046
1.87427380257 0.365358492722
1.87490212097 0.36535496002
1.87553043938 0.365351471962
1.87615875778 0.365348028569
1.87678707619 0.365344629864
1.87741539459 0.365341275866
1.878043713 0.365337966599
1.8786720314 0.365334702083
1.87930034981 0.36533148234
1.87992866821 0.365328307391
1.88055698662 0.365325177259
1.88118530502 0.365322091964
1.88181362343 0.365319051528
1.88244194183 0.365316055974
1.88307026024 0.365313105321
1.88369857864 0.365310199593
1.88432689705 0.36530733881
1.88495521545 0.365304522994
1.88558353386 0.365301752167
1.88621185226 0.36529902635
1.88684017067 0.365296345565
1.88746848907 0.365293709834
1.88809680748 0.365291119178
1.88872512589 0.365288573619
1.88935344429 0.365286073178
1.8899817627 0.365283617878
1.8906100811 0.365281207739
1.89123839951 0.365278842783
1.89186671791 0.365276523033
1.89249503632 0.365274248509
1.89312335472 0.365272019234
1.89375167313 0.365269835228
1.89437999153 0.365267696515
1.89500830994 0.365265603114
1.89563662834 0.365263555049
1.89626494675 0.365261552341
1.89689326515 0.365259595011
1.89752158356 0.365257683081
1.89814990196 0.365255816573
1.89877822037 0.365253995509
1.89940653877 0.36525221991
1.90003485718 0.365250489798
1.90066317558 0.365248805195
1.90129149399 0.365247166122
1.90191981239 0.365245572601
1.9025481308 0.365244024654
1.9031764492 0.365242522303
1.90380476761 0.365241065569
1.90443308601 0.365239654475
1.90506140442 0.365238289041
1.90568972282 0.36523696929
1.90631804123 0.365235695243
1.90694635963 0.365234466922
1.90757467804 0.365233284349
1.90820299644 0.365232147546
1.90883131485 0.365231056535
1.90945963326 0.365230011336
1.91008795166 0.365229011973
1.91071627007 0.365228058466
1.91134458847 0.365227150838
1.91197290688 0.36522628911
1.91260122528 0.365225473304
1.91322954369 0.365224703442
1.91385786209 0.365223979546
1.9144861805 0.365223301637
1.9151144989 0.365222669738
1.91574281731 0.36522208387
1.91637113571 0.365221544054
1.91699945412 0.365221050314
1.91762777252 0.365220602669
1.91825609093 0.365220201144
1.91888440933 0.365219845758
1.91951272774 0.365219536534
1.92014104614 0.365219273494
1.92076936455 0.36521905666
1.92139768295 0.365218886052
1.92202600136 0.365218761695
1.92265431976 0.365218683608
1.92328263817 0.365218651814
1.92391095657 0.365218666335
1.92453927498 0.365218727192
1.92516759338 0.365218834408
1.92579591179 0.365218988004
1.92642423019 0.365219188002
1.9270525486 0.365219434423
1.927680867 0.365219727291
1.92830918541 0.365220066626
1.92893750381 0.365220452451
1.92956582222 0.365220884786
1.93019414063 0.365221363655
1.93082245903 0.365221889079
1.93145077744 0.365222461079
1.93207909584 0.365223079678
1.93270741425 0.365223744898
1.93333573265 0.365224456759
1.93396405106 0.365225215285
1.93459236946 0.365226020497
1.93522068787 0.365226872417
1.93584900627 0.365227771066
1.93647732468 0.365228716467
1.93710564308 0.365229708642
1.93773396149 0.365230747611
1.93836227989 0.365231833398
1.9389905983 0.365232966023
1.9396189167 0.36523414551
1.94024723511 0.365235371879
1.94087555351 0.365236645152
1.94150387192 0.365237965352
1.94213219032 0.3652393325
1.94276050873 0.365240746618
1.94338882713 0.365242207728
1.94401714554 0.365243715851
1.94464546394 0.36524527101
1.94527378235 0.365246873227
1.94590210075 0.365248522522
1.94653041916 0.365250218919
1.94715873756 0.365251962439
1.94778705597 0.365253753103
1.94841537437 0.365255590934
1.94904369278 0.365257475954
1.94967201118 0.365259408183
1.95030032959 0.365261387645
1.950928648 0.365263414361
1.9515569664 0.365265488353
1.95218528481 0.365267609642
1.95281360321 0.365269778251
1.95344192162 0.365271994201
1.95407024002 0.365274257514
1.95469855843 0.365276568212
1.95532687683 0.365278926317
1.95595519524 0.36528133185
1.95658351364 0.365283784834
1.95721183205 0.36528628529
1.95784015045 0.36528883324
1.95846846886 0.365291428706
1.95909678726 0.36529407171
1.95972510567 0.365296762273
1.96035342407 0.365299500417
1.96098174248 0.365302286164
1.96161006088 0.365305119537
1.96223837929 0.365308000556
1.96286669769 0.365310929243
1.9634950161 0.365313905621
1.9641233345 0.365316929711
1.96475165291 0.365320001534
1.96537997131 0.365323121113
1.96600828972 0.36532628847
1.96663660812 0.365329503626
1.96726492653 0.365332766603
1.96789324493 0.365336077422
1.96852156334 0.365339436106
1.96914988174 0.365342842677
1.96977820015 0.365346297155
1.97040651855 0.365349799563
1.97103483696 0.365353349923
1.97166315536 0.365356948256
1.97229147377 0.365360594584
1.97291979218 0.365364288928
1.97354811058 0.365368031312
1.97417642899 0.365371821755
1.97480474739 0.365375660281
1.9754330658 0.36537954691
1.9760613842 0.365383481664
1.97668970261 0.365387464566
1.97731802101 0.365391495637
1.97794633942 0.365395574898
1.97857465782 0.365399702371
1.97920297623 0.365403878079
1.97983129463 0.365408102042
1.98045961304 0.365412374282
1.98108793144 0.365416694822
1.98171624985 0.365421063682
1.98234456825 0.365425480884
1.98297288666 0.365429946451
1.98360120506 0.365434460403
1.98422952347 0.365439022762
1.98485784187 0.365443633551
1.98548616028 0.36544829279
1.98611447868 0.365453000502
1.98674279709 0.365457756707
1.98737111549 0.365462561428
1.9879994339 0.365467414687
1.9886277523 0.365472316504
1.98925607071 0.365477266901
1.98988438911 0.365482265901
1.99051270752 0.365487313524
1.99114102592 0.365492409792
1.99176934433 0.365497554728
1.99239766273 0.365502748351
1.99302598114 0.365507990685
1.99365429955 0.36551328175
1.99428261795 0.365518621568
1.99491093636 0.365524010161
1.99553925476 0.36552944755
1.99616757317 0.365534933757
1.99679589157 0.365540468803
1.99742420998 0.36554605271
1.99805252838 0.365551685499
1.99868084679 0.365557367192
1.99930916519 0.365563097811
1.9999374836 0.365568877376
2.000565802 0.36557470591
2.00119412041 0.365580583433
2.00182243881 0.365586509968
2.00245075722 0.365592485535
2.00307907562 0.365598510157
2.00370739403 0.365604583854
2.00433571243 0.365610706649
2.00496403084 0.365616878562
2.00559234924 0.365623099615
2.00622066765 0.36562936983
2.00684898605 0.365635689227
2.00747730446 0.365642057829
2.00810562286 0.365648475656
2.00873394127 0.365654942731
2.00936225967 0.365661459073
2.00999057808 0.365668024706
2.01061889648 0.365674639649
2.01124721489 0.365681303926
2.01187553329 0.365688017556
2.0125038517 0.365694780561
2.0131321701 0.365701592962
2.01376048851 0.365708454782
2.01438880692 0.365715366041
2.01501712532 0.36572232676
2.01564544373 0.365729336961
2.01627376213 0.365736396665
2.01690208054 0.365743505893
2.01753039894 0.365750664666
2.01815871735 0.365757873007
2.01878703575 0.365765130935
2.01941535416 0.365772438473
2.02004367256 0.365779795642
2.02067199097 0.365787202462
2.02130030937 0.365794658955
2.02192862778 0.365802165142
2.02255694618 0.365809721044
2.02318526459 0.365817326683
2.02381358299 0.36582498208
2.0244419014 0.365832687255
2.0250702198 0.36584044223
2.02569853821 0.365848247027
2.02632685661 0.365856101665
2.02695517502 0.365864006167
2.02758349342 0.365871960553
2.02821181183 0.365879964845
2.02884013023 0.365888019063
2.02946844864 0.365896123229
2.03009676704 0.365904277364
2.03072508545 0.365912481488
2.03135340385 0.365920735623
2.03198172226 0.36592903979
2.03261004066 0.36593739401
2.03323835907 0.365945798304
2.03386667747 0.365954252692
2.03449499588 0.365962757196
2.03512331429 0.365971311837
2.03575163269 0.365979916635
2.0363799511 0.365988571612
2.0370082695 0.365997276789
2.03763658791 0.366006032186
2.03826490631 0.366014837825
2.03889322472 0.366023693725
2.03952154312 0.366032599909
2.04014986153 0.366041556397
2.04077817993 0.36605056321
2.04140649834 0.366059620368
2.04203481674 0.366068727893
2.04266313515 0.366077885805
2.04329145355 0.366087094126
2.04391977196 0.366096352875
2.04454809036 0.366105662074
2.04517640877 0.366115021744
2.04580472717 0.366124431904
2.04643304558 0.366133892577
2.04706136398 0.366143403782
2.04768968239 0.366152965541
2.04831800079 0.366162577874
2.0489463192 0.366172240802
2.0495746376 0.366181954345
2.05020295601 0.366191718524
2.05083127441 0.36620153336
2.05145959282 0.366211398873
2.05208791122 0.366221315084
2.05271622963 0.366231282014
2.05334454803 0.366241299683
2.05397286644 0.366251368111
2.05460118484 0.36626148732
2.05522950325 0.36627165733
2.05585782166 0.366281878161
2.05648614006 0.366292149834
2.05711445847 0.366302472369
2.05774277687 0.366312845787
2.05837109528 0.366323270109
2.05899941368 0.366333745354
2.05962773209 0.366344271543
2.06025605049 0.366354848697
2.0608843689 0.366365476836
2.0615126873 0.366376155981
2.06214100571 0.366386886151
2.06276932411 0.366397667367
2.06339764252 0.36640849965
2.06402596092 0.36641938302
2.06465427933 0.366430317497
2.06528259773 0.366441303101
2.06591091614 0.366452339853
2.06653923454 0.366463427773
2.06716755295 0.366474566881
2.06779587135 0.366485757198
2.06842418976 0.366496998744
2.06905250816 0.366508291538
2.06968082657 0.366519635601
2.07030914497 0.366531030954
2.07093746338 0.366542477616
2.07156578178 0.366553975607
2.07219410019 0.366565524948
2.07282241859 0.366577125659
2.073450737 0.36658877776
2.0740790554 0.366600481271
2.07470737381 0.366612236211
2.07533569221 0.366624042602
2.07596401062 0.366635900462
2.07659232903 0.366647809813
2.07722064743 0.366659770673
2.07784896584 0.366671783064
2.07847728424 0.366683847004
2.07910560265 0.366695962514
2.07973392105 0.366708129614
2.08036223946 0.366720348323
2.08099055786 0.366732618662
2.08161887627 0.36674494065
2.08224719467 0.366757314308
2.08287551308 0.366769739654
2.08350383148 0.366782216709
2.08413214989 0.366794745493
2.08476046829 0.366807326025
2.0853887867 0.366819958325
2.0860171051 0.366832642413
2.08664542351 0.366845378308
2.08727374191 0.366858166031
2.08790206032 0.3668710056
2.08853037872 0.366883897036
2.08915869713 0.366896840358
2.08978701553 0.366909835586
2.09041533394 0.366922882739
2.09104365234 0.366935981837
2.09167197075 0.366949132899
2.09230028915 0.366962335946
2.09292860756 0.366975590996
2.09355692596 0.366988898069
2.09418524437 0.367002257184
2.09481356277 0.367015668362
2.09544188118 0.36702913162
2.09607019958 0.36704264698
2.09669851799 0.36705621446
2.0973268364 0.367069834079
2.0979551548 0.367083505857
2.09858347321 0.367097229814
2.09921179161 0.367111005968
2.09984011002 0.367124834338
2.10046842842 0.367138714945
2.10109674683 0.367152647807
2.10172506523 0.367166632944
2.10235338364 0.367180670375
2.10298170204 0.367194760118
2.10361002045 0.367208902194
2.10423833885 0.367223096621
2.10486665726 0.367237343419
2.10549497566 0.367251642605
2.10612329407 0.367265994201
2.10675161247 0.367280398224
2.10737993088 0.367294854694
2.10800824928 0.367309363629
2.10863656769 0.36732392505
2.10926488609 0.367338538973
2.1098932045 0.36735320542
2.1105215229 0.367367924408
2.11114984131 0.367382695956
2.11177815971 0.367397520084
2.11240647812 0.36741239681
2.11303479652 0.367427326153
2.11366311493 0.367442308132
2.11429143333 0.367457342765
2.11491975174 0.367472430072
2.11554807014 0.36748757007
2.11617638855 0.36750276278
2.11680470695 0.367518008219
2.11743302536 0.367533306407
2.11806134377 0.367548657361
2.11868966217 0.367564061101
2.11931798058 0.367579517645
2.11994629898 0.367595027012
2.12057461739 0.367610589219
2.12120293579 0.367626204287
2.1218312542 0.367641872233
2.1224595726 0.367657593076
2.12308789101 0.367673366834
2.12371620941 0.367689193525
2.12434452782 0.367705073169
2.12497284622 0.367721005783
2.12560116463 0.367736991387
2.12622948303 0.367753029997
2.12685780144 0.367769121633
2.12748611984 0.367785266312
2.12811443825 0.367801464054
2.12874275665 0.367817714876
2.12937107506 0.367834018797
2.12999939346 0.367850375834
2.13062771187 0.367866786006
2.13125603027 0.367883249331
2.13188434868 0.367899765828
2.13251266708 0.367916335513
2.13314098549 0.367932958406
2.13376930389 0.367949634525
2.1343976223 0.367966363886
2.1350259407 0.367983146509
2.13565425911 0.367999982412
2.13628257751 0.368016871611
2.13691089592 0.368033814126
2.13753921432 0.368050809974
2.13816753273 0.368067859173
2.13879585114 0.36808496174
2.13942416954 0.368102117695
2.14005248795 0.368119327053
2.14068080635 0.368136589834
2.14130912476 0.368153906054
2.14193744316 0.368171275732
2.14256576157 0.368188698885
2.14319407997 0.368206175531
2.14382239838 0.368223705688
2.14445071678 0.368241289372
2.14507903519 0.368258926602
2.14570735359 0.368276617396
2.146335672 0.36829436177
2.1469639904 0.368312159742
2.14759230881 0.36833001133
2.14822062721 0.368347916551
2.14884894562 0.368365875422
2.14947726402 0.368383887961
2.15010558243 0.368401954186
2.15073390083 0.368420074112
2.15136221924 0.368438247759
2.15199053764 0.368456475143
2.15261885605 0.368474756281
2.15324717445 0.36849309119
2.15387549286 0.368511479888
2.15450381126 0.368529922392
2.15513212967 0.368548418719
2.15576044807 0.368566968886
2.15638876648 0.36858557291
2.15701708488 0.368604230808
2.15764540329 0.368622942597
2.15827372169 0.368641708294
2.1589020401 0.368660527916
2.15953035851 0.368679401481
2.16015867691 0.368698329004
2.16078699532 0.368717310502
2.16141531372 0.368736345994
2.16204363213 0.368755435494
2.16267195053 0.368774579021
2.16330026894 0.36879377659
2.16392858734 0.368813028219
2.16455690575 0.368832333925
2.16518522415 0.368851693723
2.16581354256 0.36887110763
2.16644186096 0.368890575664
2.16707017937 0.36891009784
2.16769849777 0.368929674176
2.16832681618 0.368949304687
2.16895513458 0.36896898939
2.16958345299 0.368988728302
2.17021177139 0.369008521438
2.1708400898 0.369028368816
2.1714684082 0.369048270452
2.17209672661 0.369068226362
2.17272504501 0.369088236562
2.17335336342 0.369108301068
2.17398168182 0.369128419897
2.17461000023 0.369148593066
2.17523831863 0.369168820589
2.17586663704 0.369189102483
2.17649495544 0.369209438765
2.17712327385 0.36922982945
2.17775159225 0.369250274554
2.17837991066 0.369270774094
2.17900822906 0.369291328085
2.17963654747 0.369311936543
2.18026486588 0.369332599485
2.18089318428 0.369353316925
2.18152150269 0.36937408888
2.18214982109 0.369394915366
2.1827781395 0.369415796399
2.1834064579 0.369436731993
2.18403477631 0.369457722166
2.18466309471 0.369478766932
2.18529141312 0.369499866307
2.18591973152 0.369521020307
2.18654804993 0.369542228947
2.18717636833 0.369563492243
2.18780468674 0.369584810211
2.18843300514 0.369606182865
2.18906132355 0.369627610222
2.18968964195 0.369649092296
2.19031796036 0.369670629103
2.19094627876 0.369692220659
2.19157459717 0.369713866979
2.19220291557 0.369735568077
2.19283123398 0.36975732397
2.19345955238 0.369779134672
2.19408787079 0.369801000199
2.19471618919 0.369822920565
2.1953445076 0.369844895786
2.195972826 0.369866925877
2.19660114441 0.369889010853
2.19722946281 0.369911150728
2.19785778122 0.369933345519
2.19848609962 0.369955595239
2.19911441803 0.369977899904
2.19974273643 0.370000259528
2.20037105484 0.370022674127
2.20099937325 0.370045143714
2.20162769165 0.370067668306
2.20225601006 0.370090247916
2.20288432846 0.370112882559
2.20351264687 0.37013557225
2.20414096527 0.370158317003
2.20476928368 0.370181116834
2.20539760208 0.370203971756
2.20602592049 0.370226881784
2.20665423889 0.370249846932
2.2072825573 0.370272867216
2.2079108757 0.370295942648
2.20853919411 0.370319073245
2.20916751251 0.370342259019
2.20979583092 0.370365499985
2.21042414932 0.370388796158
2.21105246773 0.370412147552
2.21168078613 0.37043555418
2.21230910454 0.370459016058
2.21293742294 0.370482533198
2.21356574135 0.370506105616
2.21419405975 0.370529733324
2.21482237816 0.370553416338
2.21545069656 0.370577154671
2.21607901497 0.370600948337
2.21670733337 0.370624797349
2.21733565178 0.370648701722
2.21796397018 0.37067266147
2.21859228859 0.370696676606
2.21922060699 0.370720747144
2.2198489254 0.370744873097
2.2204772438 0.370769054479
2.22110556221 0.370793291305
2.22173388062 0.370817583586
2.22236219902 0.370841931338
2.22299051743 0.370866334573
2.22361883583 0.370890793304
2.22424715424 0.370915307546
2.22487547264 0.370939877312
2.22550379105 0.370964502614
2.22613210945 0.370989183467
2.22676042786 0.371013919883
2.22738874626 0.371038711876
2.22801706467 0.371063559459
2.22864538307 0.371088462645
2.22927370148 0.371113421446
2.22990201988 0.371138435877
2.23053033829 0.37116350595
2.23115865669 0.371188631678
2.2317869751 0.371213813074
2.2324152935 0.371239050152
2.23304361191 0.371264342922
2.23367193031 0.3712896914
2.23430024872 0.371315095597
2.23492856712 0.371340555526
2.23555688553 0.3713660712
2.23618520393 0.371391642631
2.23681352234 0.371417269832
2.23744184074 0.371442952817
2.23807015915 0.371468691596
2.23869847755 0.371494486183
2.23932679596 0.37152033659
2.23995511436 0.371546242829
2.24058343277 0.371572204914
2.24121175117 0.371598222855
2.24184006958 0.371624296666
2.24246838799 0.371650426359
2.24309670639 0.371676611946
2.2437250248 0.371702853439
2.2443533432 0.37172915085
2.24498166161 0.371755504191
2.24560998001 0.371781913475
2.24623829842 0.371808378713
2.24686661682 0.371834899917
2.24749493523 0.3718614771
2.24812325363 0.371888110272
2.24875157204 0.371914799447
2.24937989044 0.371941544635
2.25000820885 0.371968345848
2.25063652725 0.371995203099
2.25126484566 0.372022116398
2.25189316406 0.372049085757
2.25252148247 0.372076111189
2.25314980087 0.372103192704
2.25377811928 0.372130330314
2.25440643768 0.37215752403
2.25503475609 0.372184773864
2.25566307449 0.372212079827
2.2562913929 0.37223944193
2.2569197113 0.372266860185
2.25754802971 0.372294334603
2.25817634811 0.372321865195
2.25880466652 0.372349451972
2.25943298492 0.372377094945
2.26006130333 0.372404794126
2.26068962173 0.372432549525
2.26131794014 0.372460361153
2.26194625854 0.372488229022
2.26257457695 0.372516153142
2.26320289536 0.372544133523
2.26383121376 0.372572170177
2.26445953217 0.372600263115
2.26508785057 0.372628412346
2.26571616898 0.372656617883
2.26634448738 0.372684879735
2.26697280579 0.372713197912
2.26760112419 0.372741572426
2.2682294426 0.372770003287
2.268857761 0.372798490505
2.26948607941 0.372827034091
2.27011439781 0.372855634055
2.27074271622 0.372884290407
2.27137103462 0.372913003157
2.27199935303 0.372941772316
2.27262767143 0.372970597895
2.27325598984 0.372999479902
2.27388430824 0.373028418348
2.27451262665 0.373057413243
2.27514094505 0.373086464597
2.27576926346 0.373115572419
2.27639758186 0.373144736721
2.27702590027 0.373173957511
2.27765421867 0.3732032348
2.27828253708 0.373232568596
2.27891085548 0.373261958911
2.27953917389 0.373291405753
2.28016749229 0.373320909131
2.2807958107 0.373350469057
2.2814241291 0.373380085538
2.28205244751 0.373409758585
2.28268076591 0.373439488207
2.28330908432 0.373469274412
2.28393740273 0.373499117212
2.28456572113 0.373529016614
2.28519403954 0.373558972628
2.28582235794 0.373588985264
2.28645067635 0.37361905453
2.28707899475 0.373649180435
2.28770731316 0.373679362988
2.28833563156 0.373709602199
2.28896394997 0.373739898076
2.28959226837 0.373770250628
2.29022058678 0.373800659865
2.29084890518 0.373831125794
2.29147722359 0.373861648424
2.29210554199 0.373892227765
2.2927338604 0.373922863824
2.2933621788 0.373953556611
2.29399049721 0.373984306134
2.29461881561 0.374015112401
2.29524713402 0.374045975421
2.29587545242 0.374076895202
2.29650377083 0.374107871753
2.29713208923 0.374138905082
2.29776040764 0.374169995196
2.29838872604 0.374201142105
2.29901704445 0.374232345817
2.29964536285 0.374263606339
2.30027368126 0.37429492368
2.30090199966 0.374326297847
2.30153031807 0.374357728849
2.30215863647 0.374389216693
2.30278695488 0.374420761387
2.30341527328 0.37445236294
2.30404359169 0.374484021358
2.3046719101 0.37451573665
2.3053002285 0.374547508823
2.30592854691 0.374579337884
2.30655686531 0.374611223842
2.30718518372 0.374643166704
2.30781350212 0.374675166477
2.30844182053 0.374707223168
2.30907013893 0.374739336785
2.30969845734 0.374771507336
2.31032677574 0.374803734827
2.31095509415 0.374836019265
2.31158341255 0.374868360659
2.31221173096 0.374900759014
2.31284004936 0.374933214338
2.31346836777 0.374965726638
2.31409668617 0.374998295921
2.31472500458 0.375030922193
2.31535332298 0.375063605462
2.31598164139 0.375096345734
2.31660995979 0.375129143016
2.3172382782 0.375161997315
2.3178665966 0.375194908637
2.31849491501 0.375227876989
2.31912323341 0.375260902377
2.31975155182 0.375293984808
2.32037987022 0.375327124288
2.32100818863 0.375360320824
2.32163650703 0.375393574422
2.32226482544 0.375426885087
2.32289314384 0.375460252827
2.32352146225 0.375493677648
2.32414978065 0.375527159555
2.32477809906 0.375560698555
2.32540641747 0.375594294653
2.32603473587 0.375627947856
2.32666305428 0.375661658169
2.32729137268 0.375695425598
2.32791969109 0.37572925015
2.32854800949 0.375763131829
2.3291763279 0.375797070641
2.3298046463 0.375831066592
2.33043296471 0.375865119688
2.33106128311 0.375899229934
2.33168960152 0.375933397336
2.33231791992 0.375967621898
2.33294623833 0.376001903627
2.33357455673 0.376036242527
2.33420287514 0.376070638603
2.33483119354 0.376105091862
2.33545951195 0.376139602308
2.33608783035 0.376174169946
2.33671614876 0.376208794781
2.33734446716 0.376243476818
2.33797278557 0.376278216062
2.33860110397 0.376313012518
2.33922942238 0.37634786619
2.33985774078 0.376382777084
2.34048605919 0.376417745204
2.34111437759 0.376452770555
2.341742696 0.376487853141
2.3423710144 0.376522992967
2.34299933281 0.376558190037
2.34362765121 0.376593444355
2.34425596962 0.376628755927
2.34488428802 0.376664124756
2.34551260643 0.376699550847
2.34614092484 0.376735034203
2.34676924324 0.376770574829
2.34739756165 0.376806172729
2.34802588005 0.376841827907
2.34865419846 0.376877540367
2.34928251686 0.376913310113
2.34991083527 0.376949137148
2.35053915367 0.376985021477
2.35116747208 0.377020963103
2.35179579048 0.37705696203
2.35242410889 0.377093018262
2.35305242729 0.377129131802
2.3536807457 0.377165302653
2.3543090641 0.377201530819
2.35493738251 0.377237816304
2.35556570091 0.37727415911
2.35619401932 0.377310559241
2.35682233772 0.377347016701
2.35745065613 0.377383531492
2.35807897453 0.377420103618
2.35870729294 0.377456733081
2.35933561134 0.377493419885
2.35996392975 0.377530164032
2.36059224815 0.377566965526
2.36122056656 0.377603824369
2.36184888496 0.377640740564
2.36247720337 0.377677714114
2.36310552177 0.377714745021
2.36373384018 0.377751833288
2.36436215858 0.377788978918
2.36499047699 0.377826181912
2.36561879539 0.377863442274
2.3662471138 0.377900760005
2.36687543221 0.377938135109
2.36750375061 0.377975567586
2.36813206902 0.378013057441
2.36876038742 0.378050604673
2.36938870583 0.378088209287
2.37001702423 0.378125871283
2.37064534264 0.378163590663
2.37127366104 0.37820136743
2.37190197945 0.378239201585
2.37253029785 0.378277093131
2.37315861626 0.378315042068
2.37378693466 0.378353048398
2.37441525307 0.378391112123
2.37504357147 0.378429233245
2.37567188988 0.378467411765
2.37630020828 0.378505647684
2.37692852669 0.378543941005
2.37755684509 0.378582291727
2.3781851635 0.378620699852
2.3788134819 0.378659165382
2.37944180031 0.378697688317
2.38007011871 0.378736268659
2.38069843712 0.378774906409
2.38132675552 0.378813601567
2.38195507393 0.378852354135
2.38258339233 0.378891164113
2.38321171074 0.378930031502
2.38384002914 0.378968956302
2.38446834755 0.379007938515
2.38509666595 0.37904697814
2.38572498436 0.379086075179
2.38635330276 0.379125229632
2.38698162117 0.379164441499
2.38760993958 0.379203710781
2.38823825798 0.379243037477
2.38886657639 0.379282421588
2.38949489479 0.379321863115
2.3901232132 0.379361362057
2.3907515316 0.379400918414
2.39137985001 0.379440532186
2.39200816841 0.379480203373
2.39263648682 0.379519931975
2.39326480522 0.379559717992
2.39389312363 0.379599561423
2.39452144203 0.379639462269
2.39514976044 0.379679420528
2.39577807884 0.3797194362
2.39640639725 0.379759509285
2.39703471565 0.379799639782
2.39766303406 0.37983982769
2.39829135246 0.379880073009
2.39891967087 0.379920375738
2.39954798927 0.379960735876
2.40017630768 0.380001153422
2.40080462608 0.380041628375
2.40143294449 0.380082160734
2.40206126289 0.380122750498
2.4026895813 0.380163397666
2.4033178997 0.380204102237
2.40394621811 0.380244864209
2.40457453651 0.380285683581
2.40520285492 0.380326560352
2.40583117332 0.38036749452
2.40645949173 0.380408486083
2.40708781013 0.380449535041
2.40771612854 0.380490641391
2.40834444695 0.380531805131
2.40897276535 0.38057302626
2.40960108376 0.380614304776
2.41022940216 0.380655640677
2.41085772057 0.380697033962
2.41148603897 0.380738484627
2.41211435738 0.380779992671
2.41274267578 0.380821558092
2.41337099419 0.380863180887
2.41399931259 0.380904861054
2.414627631 0.380946598592
2.4152559494 0.380988393497
2.41588426781 0.381030245766
2.41651258621 0.381072155398
2.41714090462 0.38111412239
2.41776922302 0.381156146739
2.41839754143 0.381198228442
2.41902585983 0.381240367496
2.41965417824 0.381282563899
2.42028249664 0.381324817648
2.42091081505 0.38136712874
2.42153913345 0.381409497171
2.42216745186 0.381451922938
2.42279577026 0.381494406039
2.42342408867 0.38153694647
2.42405240707 0.381579544227
2.42468072548 0.381622199307
2.42530904388 0.381664911708
2.42593736229 0.381707681424
2.42656568069 0.381750508454
2.4271939991 0.381793392792
2.4278223175 0.381836334435
2.42845063591 0.381879333381
2.42907895432 0.381922389623
2.42970727272 0.38196550316
2.43033559113 0.382008673986
2.43096390953 0.382051902098
2.43159222794 0.382095187491
2.43222054634 0.382138530162
2.43284886475 0.382181930105
2.43347718315 0.382225387318
2.43410550156 0.382268901795
2.43473381996 0.382312473532
2.43536213837 0.382356102525
2.43599045677 0.382399788768
2.43661877518 0.382443532258
2.43724709358 0.382487332989
2.43787541199 0.382531190957
2.43850373039 0.382575106157
2.4391320488 0.382619078584
2.4397603672 0.382663108233
2.44038868561 0.382707195099
2.44101700401 0.382751339177
2.44164532242 0.382795540462
2.44227364082 0.382839798947
2.44290195923 0.38288411463
2.44353027763 0.382928487502
2.44415859604 0.38297291756
2.44478691444 0.383017404798
2.44541523285 0.383061949211
2.44604355125 0.383106550791
2.44667186966 0.383151209535
2.44730018806 0.383195925435
2.44792850647 0.383240698487
2.44855682487 0.383285528684
2.44918514328 0.383330416021
2.44981346169 0.383375360491
2.45044178009 0.383420362087
2.4510700985 0.383465420805
2.4516984169 0.383510536638
2.45232673531 0.383555709579
2.45295505371 0.383600939622
2.45358337212 0.38364622676
2.45421169052 0.383691570988
2.45484000893 0.383736972297
2.45546832733 0.383782430683
2.45609664574 0.383827946138
2.45672496414 0.383873518655
2.45735328255 0.383919148227
2.45798160095 0.383964834848
2.45860991936 0.38401057851
2.45923823776 0.384056379206
2.45986655617 0.38410223693
2.46049487457 0.384148151673
2.46112319298 0.38419412343
2.46175151138 0.384240152191
2.46237982979 0.384286237951
2.46300814819 0.384332380701
2.4636364666 0.384378580434
2.464264785 0.384424837143
2.46489310341 0.384471150819
2.46552142181 0.384517521454
2.46614974022 0.384563949042
2.46677805862 0.384610433574
2.46740637703 0.384656975042
2.46803469543 0.384703573439
2.46866301384 0.384750228755
2.46929133224 0.384796940983
2.46991965065 0.384843710115
2.47054796906 0.384890536142
2.47117628746 0.384937419056
2.47180460587 0.384984358848
2.47243292427 0.38503135551
2.47306124268 0.385078409034
2.47368956108 0.38512551941
2.47431787949 0.385172686631
2.47494619789 0.385219910686
2.4755745163 0.385267191568
2.4762028347 0.385314529267
2.47683115311 0.385361923774
2.47745947151 0.385409375081
2.47808778992 0.385456883178
2.47871610832 0.385504448056
2.47934442673 0.385552069705
2.47997274513 0.385599748116
2.48060106354 0.385647483281
2.48122938194 0.385695275188
2.48185770035 0.38574312383
2.48248601875 0.385791029195
2.48311433716 0.385838991275
2.48374265556 0.385887010059
2.48437097397 0.385935085539
2.48499929237 0.385983217703
2.48562761078 0.386031406541
2.48625592918 0.386079652045
2.48688424759 0.386127954203
2.48751256599 0.386176313006
2.4881408844 0.386224728443
2.4887692028 0.386273200503
2.48939752121 0.386321729177
2.49002583961 0.386370314454
2.49065415802 0.386418956324
2.49128247643 0.386467654775
2.49191079483 0.386516409797
2.49253911324 0.386565221379
2.49316743164 0.38661408951
2.49379575005 0.386663014181
2.49442406845 0.386711995378
2.49505238686 0.386761033092
2.49568070526 0.386810127312
2.49630902367 0.386859278025
2.49693734207 0.386908485221
2.49756566048 0.386957748889
2.49819397888 0.387007069017
2.49882229729 0.387056445593
2.49945061569 0.387105878607
2.5000789341 0.387155368045
2.5007072525 0.387204913898
2.50133557091 0.387254516152
2.50196388931 0.387304174797
2.50259220772 0.38735388982
2.50322052612 0.387403661208
2.50384884453 0.387453488951
2.50447716293 0.387503373036
2.50510548134 0.387553313451
2.50573379974 0.387603310183
2.50636211815 0.387653363221
2.50699043655 0.387703472551
2.50761875496 0.387753638161
2.50824707336 0.387803860039
2.50887539177 0.387854138172
2.50950371017 0.387904472547
2.51013202858 0.387954863152
2.51076034698 0.388005309974
2.51138866539 0.388055812999
2.5120169838 0.388106372215
2.5126453022 0.388156987609
2.51327362061 0.388207659168
2.51390193901 0.388258386877
2.51453025742 0.388309170725
2.51515857582 0.388360010697
2.51578689423 0.388410906781
2.51641521263 0.388461858962
2.51704353104 0.388512867228
2.51767184944 0.388563931564
2.51830016785 0.388615051957
2.51892848625 0.388666228393
2.51955680466 0.388717460858
2.52018512306 0.388768749338
2.52081344147 0.388820093819
2.52144175987 0.388871494287
2.52207007828 0.388922950729
2.52269839668 0.388974463128
2.52332671509 0.389026031473
2.52395503349 0.389077655747
2.5245833519 0.389129335937
2.5252116703 0.389181072027
2.52583998871 0.389232864004
2.52646830711 0.389284711853
2.52709662552 0.389336615559
2.52772494392 0.389388575107
2.52835326233 0.389440590482
2.52898158073 0.38949266167
2.52960989914 0.389544788654
2.53023821754 0.389596971421
2.53086653595 0.389649209955
2.53149485435 0.38970150424
2.53212317276 0.389753854262
2.53275149117 0.389806260005
2.53337980957 0.389858721453
2.53400812798 0.389911238591
2.53463644638 0.389963811403
2.53526476479 0.390016439874
2.53589308319 0.390069123987
2.5365214016 0.390121863728
2.53714972 0.390174659079
2.53777803841 0.390227510025
2.53840635681 0.390280416551
2.53903467522 0.390333378639
2.53966299362 0.390386396274
2.54029131203 0.390439469439
2.54091963043 0.390492598117
2.54154794884 0.390545782294
2.54217626724 0.390599021951
2.54280458565 0.390652317072
2.54343290405 0.390705667642
2.54406122246 0.390759073642
2.54468954086 0.390812535056
2.54531785927 0.390866051867
2.54594617767 0.390919624059
2.54657449608 0.390973251614
2.54720281448 0.391026934515
2.54783113289 0.391080672745
2.54845945129 0.391134466287
2.5490877697 0.391188315123
2.5497160881 0.391242219236
2.55034440651 0.391296178608
2.55097272491 0.391350193223
2.55160104332 0.391404263061
2.55222936172 0.391458388106
2.55285768013 0.39151256834
2.55348599854 0.391566803745
2.55411431694 0.391621094303
2.55474263535 0.391675439996
2.55537095375 0.391729840805
2.55599927216 0.391784296714
2.55662759056 0.391838807703
2.55725590897 0.391893373754
2.55788422737 0.391947994849
2.55851254578 0.392002670969
2.55914086418 0.392057402097
2.55976918259 0.392112188212
2.56039750099 0.392167029297
2.5610258194 0.392221925333
2.5616541378 0.392276876301
2.56228245621 0.392331882182
2.56291077461 0.392386942958
2.56353909302 0.392442058608
2.56416741142 0.392497229114
2.56479572983 0.392552454458
2.56542404823 0.392607734618
2.56605236664 0.392663069577
2.56668068504 0.392718459314
2.56730900345 0.392773903811
2.56793732185 0.392829403047
2.56856564026 0.392884957003
2.56919395866 0.39294056566
2.56982227707 0.392996228997
2.57045059547 0.393051946994
2.57107891388 0.393107719633
2.57170723228 0.393163546891
2.57233555069 0.393219428751
2.57296386909 0.39327536519
2.5735921875 0.39333135619
2.57422050591 0.39338740173
2.57484882431 0.393443501789
2.57547714272 0.393499656346
2.57610546112 0.393555865382
2.57673377953 0.393612128876
2.57736209793 0.393668446807
2.57799041634 0.393724819154
2.57861873474 0.393781245896
2.57924705315 0.393837727013
2.57987537155 0.393894262483
2.58050368996 0.393950852286
2.58113200836 0.394007496399
2.58176032677 0.394064194803
2.58238864517 0.394120947476
2.58301696358 0.394177754395
2.58364528198 0.394234615541
2.58427360039 0.394291530891
2.58490191879 0.394348500423
2.5855302372 0.394405524117
2.5861585556 0.39446260195
2.58678687401 0.3945197339
2.58741519241 0.394576919945
2.58804351082 0.394634160065
2.58867182922 0.394691454235
2.58930014763 0.394748802435
2.58992846603 0.394806204643
2.59055678444 0.394863660835
2.59118510284 0.394921170989
2.59181342125 0.394978735084
2.59244173965 0.395036353096
2.59307005806 0.395094025003
2.59369837646 0.395151750782
2.59432669487 0.395209530411
2.59495501328 0.395267363866
2.59558333168 0.395325251126
2.59621165009 0.395383192166
2.59683996849 0.395441186964
2.5974682869 0.395499235496
2.5980966053 0.395557337741
2.59872492371 0.395615493673
2.59935324211 0.395673703271
2.59998156052 0.395731966509
2.60060987892 0.395790283366
2.60123819733 0.395848653818
2.60186651573 0.39590707784
2.60249483414 0.395965555409
2.60312315254 0.396024086501
2.60375147095 0.396082671093
2.60437978935 0.39614130916
2.60500810776 0.396200000678
2.60563642616 0.396258745624
2.60626474457 0.396317543973
2.60689306297 0.396376395701
2.60752138138 0.396435300783
2.60814969978 0.396494259196
2.60877801819 0.396553270914
2.60940633659 0.396612335913
2.610034655 0.396671454169
2.6106629734 0.396730625656
2.61129129181 0.396789850351
2.61191961021 0.396849128227
2.61254792862 0.396908459261
2.61317624702 0.396967843427
2.61380456543 0.3970272807
2.61443288383 0.397086771055
2.61506120224 0.397146314467
2.61568952065 0.39720591091
2.61631783905 0.397265560359
2.61694615746 0.397325262789
2.61757447586 0.397385018173
2.61820279427 0.397444826487
2.61883111267 0.397504687705
2.61945943108 0.397564601801
2.62008774948 0.397624568749
2.62071606789 0.397684588523
2.62134438629 0.397744661097
2.6219727047 0.397804786445
2.6226010231 0.397864964541
2.62322934151 0.397925195359
2.62385765991 0.397985478873
2.62448597832 0.398045815055
2.62511429672 0.39810620388
2.62574261513 0.398166645322
2.62637093353 0.398227139352
2.62699925194 0.398287685946
2.62762757034 0.398348285076
2.62825588875 0.398408936715
2.62888420715 0.398469640836
2.62951252556 0.398530397413
2.63014084396 0.398591206418
2.63076916237 0.398652067824
2.63139748077 0.398712981605
2.63202579918 0.398773947732
2.63265411758 0.398834966178
2.63328243599 0.398896036916
2.63391075439 0.398957159919
2.6345390728 0.399018335159
2.6351673912 0.399079562608
2.63579570961 0.399140842238
2.63642402802 0.399202174022
2.63705234642 0.399263557932
2.63768066483 0.399324993939
2.63830898323 0.399386482017
2.63893730164 0.399448022136
2.63956562004 0.399509614269
2.64019393845 0.399571258386
2.64082225685 0.399632954461
2.64145057526 0.399694702464
2.64207889366 0.399756502368
2.64270721207 0.399818354142
2.64333553047 0.39988025776
2.64396384888 0.399942213191
2.64459216728 0.400004220408
2.64522048569 0.400066279382
2.64584880409 0.400128390083
2.6464771225 0.400190552482
2.6471054409 0.400252766551
2.64773375931 0.40031503226
2.64836207771 0.40037734958
2.64899039612 0.400439718481
2.64961871452 0.400502138935
2.65024703293 0.400564610912
2.65087535133 0.400627134382
2.65150366974 0.400689709316
2.65213198814 0.400752335683
2.65276030655 0.400815013455
2.65338862495 0.400877742602
2.65401694336 0.400940523092
2.65464526176 0.401003354898
2.65527358017 0.401066237987
2.65590189857 0.401129172331
2.65653021698 0.401192157899
2.65715853539 0.401255194661
2.65778685379 0.401318282586
2.6584151722 0.401381421644
2.6590434906 0.401444611804
2.65967180901 0.401507853036
2.66030012741 0.40157114531
2.66092844582 0.401634488594
2.66155676422 0.401697882857
2.66218508263 0.401761328069
2.66281340103 0.401824824199
2.66344171944 0.401888371216
2.66407003784 0.401951969088
2.66469835625 0.402015617784
2.66532667465 0.402079317274
2.66595499306 0.402143067526
2.66658331146 0.402206868508
2.66721162987 0.402270720188
2.66783994827 0.402334622537
2.66846826668 0.40239857552
2.66909658508 0.402462579108
2.66972490349 0.402526633268
2.67035322189 0.402590737968
2.6709815403 0.402654893177
2.6716098587 0.402719098862
2.67223817711 0.402783354992
2.67286649551 0.402847661533
2.67349481392 0.402912018454
2.67412313232 0.402976425723
2.67475145073 0.403040883308
2.67537976913 0.403105391174
2.67600808754 0.403169949292
2.67663640594 0.403234557626
2.67726472435 0.403299216146
2.67789304276 0.403363924818
2.67852136116 0.403428683609
2.67914967957 0.403493492486
2.67977799797 0.403558351417
2.68040631638 0.403623260369
2.68103463478 0.403688219308
2.68166295319 0.4037532282
2.68229127159 0.403818287014
2.68291959 0.403883395715
2.6835479084 0.40394855427
2.68417622681 0.404013762646
2.68480454521 0.404079020808
2.68543286362 0.404144328724
2.68606118202 0.404209686359
2.68668950043 0.404275093681
2.68731781883 0.404340550654
2.68794613724 0.404406057245
2.68857445564 0.40447161342
2.68920277405 0.404537219146
2.68983109245 0.404602874386
2.69045941086 0.404668579109
2.69108772926 0.404734333278
2.69171604767 0.404800136861
2.69234436607 0.404865989821
2.69297268448 0.404931892126
2.69360100288 0.40499784374
2.69422932129 0.405063844628
2.69485763969 0.405129894756
2.6954859581 0.40519599409
2.6961142765 0.405262142593
2.69674259491 0.405328340231
2.69737091331 0.40539458697
2.69799923172 0.405460882773
2.69862755013 0.405527227606
2.69925586853 0.405593621434
2.69988418694 0.405660064221
2.70051250534 0.405726555932
2.70114082375 0.405793096531
2.70176914215 0.405859685983
2.70239746056 0.405926324251
2.70302577896 0.405993011302
2.70365409737 0.406059747098
2.70428241577 0.406126531603
2.70491073418 0.406193364783
2.70553905258 0.4062602466
2.70616737099 0.40632717702
2.70679568939 0.406394156005
2.7074240078 0.406461183519
2.7080523262 0.406528259527
2.70868064461 0.406595383991
2.70930896301 0.406662556876
2.70993728142 0.406729778145
2.71056559982 0.406797047761
2.71119391823 0.406864365688
2.71182223663 0.406931731889
2.71245055504 0.406999146327
2.71307887344 0.407066608966
2.71370719185 0.407134119767
2.71433551025 0.407201678696
2.71496382866 0.407269285713
2.71559214706 0.407336940783
2.71622046547 0.407404643868
2.71684878387 0.40747239493
2.71747710228 0.407540193933
2.71810542068 0.407608040838
2.71873373909 0.407675935609
2.7193620575 0.407743878208
2.7199903759 0.407811868597
2.72061869431 0.407879906738
2.72124701271 0.407947992594
2.72187533112 0.408016126126
2.72250364952 0.408084307298
2.72313196793 0.40815253607
2.72376028633 0.408220812405
2.72438860474 0.408289136264
2.72501692314 0.40835750761
2.72564524155 0.408425926404
2.72627355995 0.408494392607
2.72690187836 0.408562906182
2.72753019676 0.408631467089
2.72815851517 0.408700075291
2.72878683357 0.408768730748
2.72941515198 0.408837433422
2.73004347038 0.408906183274
2.73067178879 0.408974980265
2.73130010719 0.409043824356
2.7319284256 0.409112715508
2.732556744 0.409181653682
2.73318506241 0.40925063884
2.73381338081 0.409319670941
2.73444169922 0.409388749946
2.73507001762 0.409457875817
2.73569833603 0.409527048513
2.73632665443 0.409596267995
2.73695497284 0.409665534224
2.73758329124 0.40973484716
2.73821160965 0.409804206763
2.73883992805 0.409873612994
2.73946824646 0.409943065812
2.74009656487 0.410012565178
2.74072488327 0.410082111052
2.74135320168 0.410151703393
2.74198152008 0.410221342162
2.74260983849 0.410291027318
2.74323815689 0.410360758821
2.7438664753 0.410430536631
2.7444947937 0.410500360707
2.74512311211 0.410570231008
2.74575143051 0.410640147495
2.74637974892 0.410710110127
2.74700806732 0.410780118863
2.74763638573 0.410850173662
2.74826470413 0.410920274483
2.74889302254 0.410990421285
2.74952134094 0.411060614029
2.75014965935 0.411130852671
2.75077797775 0.411201137172
2.75140629616 0.41127146749
2.75203461456 0.411341843584
2.75266293297 0.411412265413
2.75329125137 0.411482732935
2.75391956978 0.411553246109
2.75454788818 0.411623804893
2.75517620659 0.411694409246
2.75580452499 0.411765059126
2.7564328434 0.411835754491
2.7570611618 0.4119064953
2.75768948021 0.41197728151
2.75831779861 0.41204811308
2.75894611702 0.412118989968
2.75957443542 0.412189912131
2.76020275383 0.412260879529
2.76083107224 0.412331892117
2.76145939064 0.412402949855
2.76208770905 0.412474052699
2.76271602745 0.412545200608
2.76334434586 0.412616393538
2.76397266426 0.412687631448
2.76460098267 0.412758914294
2.76522930107 0.412830242035
2.76585761948 0.412901614627
2.76648593788 0.412973032027
2.76711425629 0.413044494193
2.76774257469 0.413116001082
2.7683708931 0.41318755265
2.7689992115 0.413259148855
2.76962752991 0.413330789654
2.77025584831 0.413402475002
2.77088416672 0.413474204858
2.77151248512 0.413545979177
2.77214080353 0.413617797916
2.77276912193 0.413689661032
2.77339744034 0.413761568481
2.77402575874 0.41383352022
2.77465407715 0.413905516204
2.77528239555 0.413977556391
2.77591071396 0.414049640736
2.77653903236 0.414121769195
2.77716735077 0.414193941725
2.77779566917 0.414266158281
2.77842398758 0.414338418819
2.77905230598 0.414410723296
2.77968062439 0.414483071667
2.78030894279 0.414555463887
2.7809372612 0.414627899913
2.78156557961 0.4147003797
2.78219389801 0.414772903203
2.78282221642 0.414845470379
2.78345053482 0.414918081181
2.78407885323 0.414990735566
2.78470717163 0.41506343349
2.78533549004 0.415136174906
2.78596380844 0.415208959771
2.78659212685 0.415281788039
2.78722044525 0.415354659665
2.78784876366 0.415427574604
2.78847708206 0.415500532812
2.78910540047 0.415573534243
2.78973371887 0.415646578851
2.79036203728 0.415719666592
2.79099035568 0.41579279742
2.79161867409 0.415865971289
2.79224699249 0.415939188154
2.7928753109 0.41601244797
2.7935036293 0.41608575069
2.79413194771 0.41615909627
2.79476026611 0.416232484663
2.79538858452 0.416305915823
2.79601690292 0.416379389705
2.79664522133 0.416452906263
2.79727353973 0.41652646545
2.79790185814 0.41660006722
2.79853017654 0.416673711528
2.79915849495 0.416747398327
2.79978681335 0.416821127571
2.80041513176 0.416894899213
2.80104345016 0.416968713208
2.80167176857 0.417042569508
2.80230008698 0.417116468067
2.80292840538 0.417190408838
2.80355672379 0.417264391775
2.80418504219 0.417338416831
2.8048133606 0.41741248396
2.805441679 0.417486593114
2.80606999741 0.417560744246
2.80669831581 0.41763493731
2.80732663422 0.417709172259
2.80795495262 0.417783449044
2.80858327103 0.41785776762
2.80921158943 0.417932127939
2.80983990784 0.418006529954
2.81046822624 0.418080973617
2.81109654465 0.418155458881
2.81172486305 0.418229985698
2.81235318146 0.418304554022
2.81298149986 0.418379163803
2.81360981827 0.418453814996
2.81423813667 0.418528507551
2.81486645508 0.418603241421
2.81549477348 0.418678016559
2.81612309189 0.418752832916
2.81675141029 0.418827690445
2.8173797287 0.418902589096
2.8180080471 0.418977528824
2.81863636551 0.419052509578
2.81926468391 0.419127531311
2.81989300232 0.419202593975
2.82052132072 0.419277697522
2.82114963913 0.419352841902
2.82177795753 0.419428027068
2.82240627594 0.41950325297
2.82303459435 0.419578519561
2.82366291275 0.419653826792
2.82429123116 0.419729174614
2.82491954956 0.419804562978
2.82554786797 0.419879991836
2.82617618637 0.419955461139
2.82680450478 0.420030970837
2.82743282318 0.420106520881
2.82806114159 0.420182111224
2.82868945999 0.420257741815
2.8293177784 0.420333412605
2.8299460968 0.420409123545
2.83057441521 0.420484874586
2.83120273361 0.420560665679
2.83183105202 0.420636496774
2.83245937042 0.420712367821
2.83308768883 0.420788278771
2.83371600723 0.420864229575
2.83434432564 0.420940220183
2.83497264404 0.421016250545
2.83560096245 0.421092320611
2.83622928085 0.421168430331
2.83685759926 0.421244579657
2.83748591766 0.421320768537
2.83811423607 0.421396996921
2.83874255447 0.421473264761
2.83937087288 0.421549572005
2.83999919128 0.421625918603
2.84062750969 0.421702304505
2.84125582809 0.421778729662
2.8418841465 0.421855194022
2.8425124649 0.421931697535
2.84314078331 0.422008240151
2.84376910172 0.422084821818
2.84439742012 0.422161442488
2.84502573853 0.422238102108
2.84565405693 0.422314800629
2.84628237534 0.422391537999
2.84691069374 0.422468314168
2.84753901215 0.422545129085
2.84816733055 0.422621982699
2.84879564896 0.422698874959
2.84942396736 0.422775805813
2.85005228577 0.422852775212
2.85068060417 0.422929783104
2.85130892258 0.423006829437
2.85193724098 0.42308391416
2.85256555939 0.423161037222
2.85319387779 0.423238198572
2.8538221962 0.423315398158
2.8544505146 0.423392635929
2.85507883301 0.423469911834
2.85570715141 0.423547225819
2.85633546982 0.423624577835
2.85696378822 0.423701967829
2.85759210663 0.42377939575
2.85822042503 0.423856861546
2.85884874344 0.423934365164
2.85947706184 0.424011906554
2.86010538025 0.424089485662
2.86073369865 0.424167102438
2.86136201706 0.424244756828
2.86199033546 0.424322448781
2.86261865387 0.424400178245
2.86324697227 0.424477945168
2.86387529068 0.424555749496
2.86450360909 0.424633591178
2.86513192749 0.424711470162
2.8657602459 0.424789386394
2.8663885643 0.424867339823
2.86701688271 0.424945330396
2.86764520111 0.42502335806
2.86827351952 0.425101422762
2.86890183792 0.42517952445
2.86953015633 0.425257663072
2.87015847473 0.425335838573
2.87078679314 0.425414050902
2.87141511154 0.425492300006
2.87204342995 0.42557058583
2.87267174835 0.425648908324
2.87330006676 0.425727267432
2.87392838516 0.425805663103
2.87455670357 0.425884095283
2.87518502197 0.425962563919
2.87581334038 0.426041068957
2.87644165878 0.426119610344
2.87706997719 0.426198188027
2.87769829559 0.426276801952
2.878326614 0.426355452066
2.8789549324 0.426434138315
2.87958325081 0.426512860646
2.88021156921 0.426591619004
2.88083988762 0.426670413337
2.88146820602 0.426749243591
2.88209652443 0.426828109711
2.88272484283 0.426907011644
2.88335316124 0.426985949336
2.88398147964 0.427064922733
2.88460979805 0.42714393178
2.88523811646 0.427222976425
2.88586643486 0.427302056613
2.88649475327 0.427381172289
2.88712307167 0.427460323399
2.88775139008 0.42753950989
2.88837970848 0.427618731706
2.88900802689 0.427697988794
2.88963634529 0.427777281099
2.8902646637 0.427856608567
2.8908929821 0.427935971143
2.89152130051 0.428015368772
2.89214961891 0.4280948014
2.89277793732 0.428174268973
2.89340625572 0.428253771435
2.89403457413 0.428333308732
2.89466289253 0.428412880809
2.89529121094 0.428492487611
2.89591952934 0.428572129084
2.89654784775 0.428651805172
2.89717616615 0.42873151582
2.89780448456 0.428811260974
2.89843280296 0.428891040578
2.89906112137 0.428970854577
2.89968943977 0.429050702916
2.90031775818 0.429130585539
2.90094607658 0.429210502393
2.90157439499 0.42929045342
2.90220271339 0.429370438566
2.9028310318 0.429450457775
2.9034593502 0.429530510992
2.90408766861 0.429610598161
2.90471598701 0.429690719228
2.90534430542 0.429770874135
2.90597262383 0.429851062828
2.90660094223 0.429931285251
2.90722926064 0.430011541347
2.90785757904 0.430091831062
2.90848589745 0.43017215434
2.90911421585 0.430252511124
2.90974253426 0.430332901359
2.91037085266 0.430413324989
2.91099917107 0.430493781957
2.91162748947 0.430574272208
2.91225580788 0.430654795685
2.91288412628 0.430735352332
2.91351244469 0.430815942094
2.91414076309 0.430896564914
2.9147690815 0.430977220735
2.9153973999 0.431057909502
2.91602571831 0.431138631157
2.91665403671 0.431219385645
2.91728235512 0.43130017291
2.91791067352 0.431380992893
2.91853899193 0.43146184554
2.91916731033 0.431542730793
2.91979562874 0.431623648595
2.92042394714 0.431704598891
2.92105226555 0.431785581623
2.92168058395 0.431866596735
2.92230890236 0.43194764417
2.92293722076 0.43202872387
2.92356553917 0.432109835779
2.92419385757 0.432190979841
2.92482217598 0.432272155997
2.92545049438 0.432353364192
2.92607881279 0.432434604367
2.9267071312 0.432515876467
2.9273354496 0.432597180433
2.92796376801 0.432678516209
2.92859208641 0.432759883737
2.92922040482 0.43284128296
2.92984872322 0.432922713821
2.93047704163 0.433004176262
2.93110536003 0.433085670226
2.93173367844 0.433167195655
2.93236199684 0.433248752493
2.93299031525 0.433330340681
2.93361863365 0.433411960162
2.93424695206 0.433493610878
2.93487527046 0.433575292772
2.93550358887 0.433657005786
2.93613190727 0.433738749862
2.93676022568 0.433820524942
2.93738854408 0.43390233097
2.93801686249 0.433984167886
2.93864518089 0.434066035633
2.9392734993 0.434147934153
2.9399018177 0.434229863388
2.94053013611 0.43431182328
2.94115845451 0.434393813771
2.94178677292 0.434475834803
2.94241509132 0.434557886318
2.94304340973 0.434639968257
2.94367172813 0.434722080563
2.94430004654 0.434804223177
2.94492836494 0.434886396041
2.94555668335 0.434968599096
2.94618500175 0.435050832285
2.94681332016 0.435133095548
2.94744163857 0.435215388828
2.94806995697 0.435297712066
2.94869827538 0.435380065203
2.94932659378 0.435462448181
2.94995491219 0.435544860942
2.95058323059 0.435627303426
2.951211549 0.435709775575
2.9518398674 0.43579227733
2.95246818581 0.435874808633
2.95309650421 0.435957369425
2.95372482262 0.436039959646
2.95435314102 0.436122579239
2.95498145943 0.436205228145
2.95560977783 0.436287906303
2.95623809624 0.436370613656
2.95686641464 0.436453350145
2.95749473305 0.436536115709
2.95812305145 0.436618910292
2.95875136986 0.436701733832
2.95937968826 0.436784586272
2.96000800667 0.436867467552
2.96063632507 0.436950377612
2.96126464348 0.437033316394
2.96189296188 0.437116283838
2.96252128029 0.437199279885
2.96314959869 0.437282304476
2.9637779171 0.437365357551
2.9644062355 0.437448439051
2.96503455391 0.437531548917
2.96566287231 0.437614687088
2.96629119072 0.437697853506
2.96691950912 0.43778104811
2.96754782753 0.437864270842
2.96817614594 0.437947521642
2.96880446434 0.438030800449
2.96943278275 0.438114107205
2.97006110115 0.43819744185
2.97068941956 0.438280804324
2.97131773796 0.438364194567
2.97194605637 0.438447612519
2.97257437477 0.43853105812
2.97320269318 0.438614531312
2.97383101158 0.438698032032
2.97445932999 0.438781560223
2.97508764839 0.438865115824
2.9757159668 0.438948698774
2.9763442852 0.439032309014
2.97697260361 0.439115946484
2.97760092201 0.439199611123
2.97822924042 0.439283302872
2.97885755882 0.43936702167
2.97948587723 0.439450767458
2.98011419563 0.439534540174
2.98074251404 0.439618339759
2.98137083244 0.439702166152
2.98199915085 0.439786019293
2.98262746925 0.439869899122
2.98325578766 0.439953805579
2.98388410606 0.440037738602
2.98451242447 0.440121698132
2.98514074287 0.440205684107
2.98576906128 0.440289696469
2.98639737968 0.440373735155
2.98702569809 0.440457800106
2.98765401649 0.44054189126
2.9882823349 0.440626008558
2.98891065331 0.440710151939
2.98953897171 0.440794321341
2.99016729012 0.440878516705
2.99079560852 0.440962737969
2.99142392693 0.441046985073
2.99205224533 0.441131257956
2.99268056374 0.441215556558
2.99330888214 0.441299880816
2.99393720055 0.441384230671
2.99456551895 0.441468606062
2.99519383736 0.441553006927
2.99582215576 0.441637433206
2.99645047417 0.441721884838
2.99707879257 0.441806361761
2.99770711098 0.441890863915
2.99833542938 0.441975391239
2.99896374779 0.442059943671
2.99959206619 0.442144521151
3.0002203846 0.442229123617
3.000848703 0.442313751008
3.00147702141 0.442398403263
3.00210533981 0.44248308032
3.00273365822 0.44256778212
3.00336197662 0.442652508599
3.00399029503 0.442737259697
3.00461861343 0.442822035353
3.00524693184 0.442906835506
3.00587525024 0.442991660093
3.00650356865 0.443076509053
3.00713188705 0.443161382326
3.00776020546 0.443246279849
3.00838852386 0.443331201562
3.00901684227 0.443416147402
3.00964516068 0.443501117308
3.01027347908 0.443586111219
3.01090179749 0.443671129072
3.01153011589 0.443756170808
3.0121584343 0.443841236363
3.0127867527 0.443926325676
3.01341507111 0.444011438686
3.01404338951 0.444096575331
3.01467170792 0.444181735548
3.01530002632 0.444266919278
3.01592834473 0.444352126457
3.01655666313 0.444437357023
3.01718498154 0.444522610916
3.01781329994 0.444607888073
3.01844161835 0.444693188433
3.01906993675 0.444778511933
3.01969825516 0.444863858512
3.02032657356 0.444949228107
3.02095489197 0.445034620658
3.02158321037 0.445120036101
3.02221152878 0.445205474375
3.02283984718 0.445290935418
3.02346816559 0.445376419168
3.02409648399 0.445461925563
3.0247248024 0.44554745454
3.0253531208 0.445633006038
3.02598143921 0.445718579995
3.02660975761 0.445804176349
3.02723807602 0.445889795037
3.02786639442 0.445975435997
3.02849471283 0.446061099167
3.02912303123 0.446146784484
3.02975134964 0.446232491888
3.03037966805 0.446318221314
3.03100798645 0.446403972702
3.03163630486 0.446489745989
3.03226462326 0.446575541112
3.03289294167 0.44666135801
3.03352126007 0.446747196619
3.03414957848 0.446833056878
3.03477789688 0.446918938724
3.03540621529 0.447004842095
3.03603453369 0.447090766928
3.0366628521 0.447176713161
3.0372911705 0.447262680731
3.03791948891 0.447348669577
3.03854780731 0.447434679635
3.03917612572 0.447520710843
3.03980444412 0.447606763139
3.04043276253 0.44769283646
3.04106108093 0.447778930743
3.04168939934 0.447865045926
3.04231771774 0.447951181946
3.04294603615 0.448037338741
3.04357435455 0.448123516249
3.04420267296 0.448209714405
3.04483099136 0.448295933149
3.04545930977 0.448382172416
3.04608762817 0.448468432145
3.04671594658 0.448554712273
3.04734426498 0.448641012737
3.04797258339 0.448727333475
3.04860090179 0.448813674423
3.0492292202 0.448900035518
3.0498575386 0.448986416699
3.05048585701 0.449072817902
3.05111417542 0.449159239065
3.05174249382 0.449245680124
3.05237081223 0.449332141017
3.05299913063 0.449418621682
3.05362744904 0.449505122054
3.05425576744 0.449591642071
3.05488408585 0.449678181671
3.05551240425 0.449764740791
3.05614072266 0.449851319367
3.05676904106 0.449937917337
3.05739735947 0.450024534637
3.05802567787 0.450111171205
3.05865399628 0.450197826978
3.05928231468 0.450284501893
3.05991063309 0.450371195887
3.06053895149 0.450457908896
3.0611672699 0.450544640858
3.0617955883 0.45063139171
3.06242390671 0.450718161389
3.06305222511 0.450804949831
3.06368054352 0.450891756974
3.06430886192 0.450978582755
3.06493718033 0.45106542711
3.06556549873 0.451152289977
3.06619381714 0.451239171291
3.06682213554 0.451326070991
3.06745045395 0.451412989013
3.06807877235 0.451499925294
3.06870709076 0.45158687977
3.06933540916 0.451673852379
3.06996372757 0.451760843058
3.07059204597 0.451847851743
3.07122036438 0.45193487837
3.07184868279 0.452021922878
3.07247700119 0.452108985202
3.0731053196 0.452196065279
3.073733638 0.452283163047
3.07436195641 0.452370278441
3.07499027481 0.452457411399
3.07561859322 0.452544561858
3.07624691162 0.452631729754
3.07687523003 0.452718915023
3.07750354843 0.452806117604
3.07813186684 0.452893337431
3.07876018524 0.452980574443
3.07938850365 0.453067828575
3.08001682205 0.453155099764
3.08064514046 0.453242387948
3.08127345886 0.453329693062
3.08190177727 0.453417015044
3.08253009567 0.45350435383
3.08315841408 0.453591709356
3.08378673248 0.45367908156
3.08441505089 0.453766470378
3.08504336929 0.453853875746
3.0856716877 0.453941297601
3.0863000061 0.454028735881
3.08692832451 0.454116190521
3.08755664291 0.454203661457
3.08818496132 0.454291148628
3.08881327972 0.454378651969
3.08944159813 0.454466171416
3.09006991653 0.454553706907
3.09069823494 0.454641258378
3.09132655334 0.454728825765
3.09195487175 0.454816409006
3.09258319016 0.454904008036
3.09321150856 0.454991622792
3.09383982697 0.455079253211
3.09446814537 0.45516689923
3.09509646378 0.455254560784
3.09572478218 0.455342237811
3.09635310059 0.455429930246
3.09698141899 0.455517638027
3.0976097374 0.45560536109
3.0982380558 0.455693099372
3.09886637421 0.455780852808
3.09949469261 0.455868621336
3.10012301102 0.455956404893
3.10075132942 0.456044203413
3.10137964783 0.456132016835
3.10200796623 0.456219845094
3.10263628464 0.456307688128
3.10326460304 0.456395545872
3.10389292145 0.456483418263
3.10452123985 0.456571305237
3.10514955826 0.456659206732
3.10577787666 0.456747122683
3.10640619507 0.456835053027
3.10703451347 0.456922997701
3.10766283188 0.457010956641
3.10829115028 0.457098929783
3.10891946869 0.457186917065
3.10954778709 0.457274918421
3.1101761055 0.45736293379
3.1108044239 0.457450963107
3.11143274231 0.457539006309
3.11206106071 0.457627063333
3.11268937912 0.457715134114
3.11331769753 0.45780321859
3.11394601593 0.457891316697
3.11457433434 0.457979428371
3.11520265274 0.458067553548
3.11583097115 0.458155692166
3.11645928955 0.458243844161
3.11708760796 0.458332009469
3.11771592636 0.458420188027
3.11834424477 0.458508379771
3.11897256317 0.458596584638
3.11960088158 0.458684802564
3.12022919998 0.458773033486
3.12085751839 0.45886127734
3.12148583679 0.458949534063
3.1221141552 0.459037803591
3.1227424736 0.459126085861
3.12337079201 0.459214380809
3.12399911041 0.459302688372
3.12462742882 0.459391008486
3.12525574722 0.459479341087
3.12588406563 0.459567686113
3.12651238403 0.4596560435
3.12714070244 0.459744413184
3.12776902084 0.459832795102
3.12839733925 0.45992118919
3.12902565765 0.460009595385
3.12965397606 0.460098013623
3.13028229446 0.460186443842
3.13091061287 0.460274885977
3.13153893127 0.460363339965
3.13216724968 0.460451805742
3.13279556808 0.460540283246
3.13342388649 0.460628772413
3.1340522049 0.460717273178
3.1346805233 0.46080578548
3.13530884171 0.460894309254
3.13593716011 0.460982844437
3.13656547852 0.461071390966
3.13719379692 0.461159948777
3.13782211533 0.461248517807
3.13845043373 0.461337097992
3.13907875214 0.461425689269
3.13970707054 0.461514291575
3.14033538895 0.461602904846
3.14096370735 0.461691529019
3.14159202576 0.46178016403
3.14222034416 0.461868809817
3.14284866257 0.461957466315
3.14347698097 0.462046133462
3.14410529938 0.462134811195
3.14473361778 0.462223499448
3.14536193619 0.462312198161
3.14599025459 0.462400907269
3.146618573 0.462489626708
3.1472468914 0.462578356416
3.14787520981 0.46266709633
3.14850352821 0.462755846385
3.14913184662 0.462844606519
3.14976016502 0.462933376669
3.15038848343 0.463022156771
3.15101680183 0.463110946762
3.15164512024 0.463199746578
3.15227343864 0.463288556158
3.15290175705 0.463377375436
3.15353007545 0.463466204351
3.15415839386 0.463555042838
3.15478671227 0.463643890835
3.15541503067 0.463732748279
3.15604334908 0.463821615106
3.15667166748 0.463910491254
3.15729998589 0.463999376658
3.15792830429 0.464088271256
3.1585566227 0.464177174985
3.1591849411 0.464266087782
3.15981325951 0.464355009583
3.16044157791 0.464443940326
3.16106989632 0.464532879947
3.16169821472 0.464621828384
3.16232653313 0.464710785572
3.16295485153 0.46479975145
3.16358316994 0.464888725954
3.16421148834 0.464977709022
3.16483980675 0.465066700589
3.16546812515 0.465155700594
3.16609644356 0.465244708972
3.16672476196 0.465333725662
3.16735308037 0.4654227506
3.16798139877 0.465511783723
3.16860971718 0.465600824969
3.16923803558 0.465689874274
3.16986635399 0.465778931575
3.17049467239 0.46586799681
3.1711229908 0.465957069916
3.1717513092 0.466046150829
3.17237962761 0.466135239487
3.17300794601 0.466224335828
3.17363626442 0.466313439788
3.17426458282 0.466402551304
3.17489290123 0.466491670314
3.17552121964 0.466580796754
3.17614953804 0.466669930563
3.17677785645 0.466759071677
3.17740617485 0.466848220034
3.17803449326 0.466937375571
3.17866281166 0.467026538224
3.17929113007 0.467115707933
3.17991944847 0.467204884633
3.18054776688 0.467294068262
3.18117608528 0.467383258757
3.18180440369 0.467472456056
3.18243272209 0.467561660097
3.1830610405 0.467650870816
3.1836893589 0.467740088151
3.18431767731 0.46782931204
3.18494599571 0.467918542419
3.18557431412 0.468007779227
3.18620263252 0.4680970224
3.18683095093 0.468186271877
3.18745926933 0.468275527595
3.18808758774 0.468364789491
3.18871590614 0.468454057503
3.18934422455 0.468543331568
3.18997254295 0.468632611625
3.19060086136 0.46872189761
3.19122917976 0.468811189461
3.19185749817 0.468900487117
3.19248581657 0.468989790514
3.19311413498 0.46907909959
3.19374245338 0.469168414283
3.19437077179 0.46925773453
3.19499909019 0.46934706027
3.1956274086 0.469436391441
3.19625572701 0.469525727979
3.19688404541 0.469615069822
3.19751236382 0.46970441691
3.19814068222 0.469793769178
3.19876900063 0.469883126566
3.19939731903 0.46997248901
3.20002563744 0.47006185645
3.20065395584 0.470151228822
3.20128227425 0.470240606066
3.20191059265 0.470329988117
3.20253891106 0.470419374916
3.20316722946 0.470508766399
3.20379554787 0.470598162504
3.20442386627 0.470687563171
3.20505218468 0.470776968336
3.20568050308 0.470866377937
3.20630882149 0.470955791914
3.20693713989 0.471045210204
3.2075654583 0.471134632744
3.2081937767 0.471224059474
3.20882209511 0.471313490332
3.20945041351 0.471402925255
3.21007873192 0.471492364182
3.21070705032 0.471581807051
3.21133536873 0.4716712538
3.21196368713 0.471760704368
3.21259200554 0.471850158693
3.21322032394 0.471939616713
3.21384864235 0.472029078367
3.21447696075 0.472118543593
3.21510527916 0.47220801233
3.21573359756 0.472297484515
3.21636191597 0.472386960088
3.21699023437 0.472476438986
3.21761855278 0.472565921149
3.21824687119 0.472655406514
3.21887518959 0.472744895021
3.219503508 0.472834386608
3.2201318264 0.472923881213
3.22076014481 0.473013378775
3.22138846321 0.473102879234
3.22201678162 0.473192382526
3.22264510002 0.473281888592
3.22327341843 0.473371397369
3.22390173683 0.473460908797
3.22453005524 0.473550422815
3.22515837364 0.47363993936
3.22578669205 0.473729458372
3.22641501045 0.473818979791
3.22704332886 0.473908503554
3.22767164726 0.4739980296
3.22829996567 0.474087557869
3.22892828407 0.474177088299
3.22955660248 0.47426662083
3.23018492088 0.4743561554
3.23081323929 0.474445691948
3.23144155769 0.474535230414
3.2320698761 0.474624770736
3.2326981945 0.474714312854
3.23332651291 0.474803856707
3.23395483131 0.474893402233
3.23458314972 0.474982949373
3.23521146812 0.475072498065
3.23583978653 0.475162048249
3.23646810493 0.475251599863
3.23709642334 0.475341152847
3.23772474175 0.475430707141
3.23835306015 0.475520262684
3.23898137856 0.475609819415
3.23960969696 0.475699377273
3.24023801537 0.475788936198
3.24086633377 0.47587849613
3.24149465218 0.475968057008
3.24212297058 0.476057618771
3.24275128899 0.476147181359
3.24337960739 0.476236744712
3.2440079258 0.476326308769
3.2446362442 0.47641587347
3.24526456261 0.476505438755
3.24589288101 0.476595004562
3.24652119942 0.476684570833
3.24714951782 0.476774137506
3.24777783623 0.476863704522
3.24840615463 0.47695327182
3.24903447304 0.47704283934
3.24966279144 0.477132407022
3.25029110985 0.477221974806
3.25091942825 0.477311542632
3.25154774666 0.47740111044
3.25217606506 0.477490678169
3.25280438347 0.47758024576
3.25343270187 0.477669813154
3.25406102028 0.477759380289
3.25468933868 0.477848947106
3.25531765709 0.477938513546
3.25594597549 0.478028079548
3.2565742939 0.478117645053
3.2572026123 0.47820721
3.25783093071 0.478296774331
3.25845924911 0.478386337985
3.25908756752 0.478475900904
3.25971588593 0.478565463026
3.26034420433 0.478655024293
3.26097252274 0.478744584645
3.26160084114 0.478834144023
3.26222915955 0.478923702367
3.26285747795 0.479013259617
3.26348579636 0.479102815714
3.26411411476 0.4791923706
3.26474243317 0.479281924213
3.26537075157 0.479371476496
3.26599906998 0.479461027388
3.26662738838 0.479550576831
3.26725570679 0.479640124766
3.26788402519 0.479729671132
3.2685123436 0.479819215872
3.269140662 0.479908758925
3.26976898041 0.479998300233
3.27039729881 0.480087839736
3.27102561722 0.480177377376
3.27165393562 0.480266913094
3.27228225403 0.480356446831
3.27291057243 0.480445978527
3.27353889084 0.480535508124
3.27416720924 0.480625035563
3.27479552765 0.480714560786
3.27542384605 0.480804083733
3.27605216446 0.480893604346
3.27668048286 0.480983122565
3.27730880127 0.481072638333
3.27793711967 0.481162151591
3.27856543808 0.481251662279
3.27919375648 0.481341170341
3.27982207489 0.481430675716
3.2804503933 0.481520178347
3.2810787117 0.481609678174
3.28170703011 0.481699175141
3.28233534851 0.481788669187
3.28296366692 0.481878160256
3.28359198532 0.481967648288
3.28422030373 0.482057133225
3.28484862213 0.48214661501
3.28547694054 0.482236093583
3.28610525894 0.482325568887
3.28673357735 0.482415040864
3.28736189575 0.482504509455
3.28799021416 0.482593974602
3.28861853256 0.482683436248
3.28924685097 0.482772894335
3.28987516937 0.482862348804
3.29050348778 0.482951799597
3.29113180618 0.483041246657
3.29176012459 0.483130689926
3.29238844299 0.483220129347
3.2930167614 0.48330956486
3.2936450798 0.48339899641
3.29427339821 0.483488423937
3.29490171661 0.483577847385
3.29553003502 0.483667266696
3.29615835342 0.483756681812
3.29678667183 0.483846092675
3.29741499023 0.483935499229
3.29804330864 0.484024901416
3.29867162704 0.484114299178
3.29929994545 0.484203692458
3.29992826385 0.484293081199
3.30055658226 0.484382465343
3.30118490067 0.484471844834
3.30181321907 0.484561219613
3.30244153748 0.484650589625
3.30306985588 0.484739954811
3.30369817429 0.484829315115
3.30432649269 0.48491867048
3.3049548111 0.485008020848
3.3055831295 0.485097366163
3.30621144791 0.485186706368
3.30683976631 0.485276041406
3.30746808472 0.485365371219
3.30809640312 0.485454695753
3.30872472153 0.485544014948
3.30935303993 0.48563332875
3.30998135834 0.4857226371
3.31060967674 0.485811939944
3.31123799515 0.485901237223
3.31186631355 0.485990528881
3.31249463196 0.486079814863
3.31312295036 0.486169095111
3.31375126877 0.486258369569
3.31437958717 0.48634763818
3.31500790558 0.486436900889
3.31563622398 0.486526157639
3.31626454239 0.486615408374
3.31689286079 0.486704653037
3.3175211792 0.486793891573
3.3181494976 0.486883123925
3.31877781601 0.486972350037
3.31940613441 0.487061569854
3.32003445282 0.487150783319
3.32066277122 0.487239990376
3.32129108963 0.487329190969
3.32191940804 0.487418385043
3.32254772644 0.487507572541
3.32317604485 0.487596753408
3.32380436325 0.487685927589
3.32443268166 0.487775095027
3.32506100006 0.487864255666
3.32568931847 0.487953409452
3.32631763687 0.488042556329
3.32694595528 0.488131696241
3.32757427368 0.488220829132
3.32820259209 0.488309954948
3.32883091049 0.488399073633
3.3294592289 0.488488185131
3.3300875473 0.488577289388
3.33071586571 0.488666386347
3.33134418411 0.488755475954
3.33197250252 0.488844558154
3.33260082092 0.488933632892
3.33322913933 0.489022700112
3.33385745773 0.48911175976
3.33448577614 0.48920081178
3.33511409454 0.489289856117
3.33574241295 0.489378892717
3.33637073135 0.489467921526
3.33699904976 0.489556942487
3.33762736816 0.489645955546
3.33825568657 0.489734960649
3.33888400497 0.489823957741
3.33951232338 0.489912946768
3.34014064178 0.490001927674
3.34076896019 0.490090900405
3.34139727859 0.490179864908
3.342025597 0.490268821126
3.34265391541 0.490357769007
3.34328223381 0.490446708495
3.34391055222 0.490535639537
3.34453887062 0.490624562078
3.34516718903 0.490713476064
3.34579550743 0.49080238144
3.34642382584 0.490891278154
3.34705214424 0.49098016615
3.34768046265 0.491069045375
3.34830878105 0.491157915774
3.34893709946 0.491246777294
3.34956541786 0.491335629882
3.35019373627 0.491424473482
3.35082205467 0.491513308042
3.35145037308 0.491602133507
3.35207869148 0.491690949825
3.35270700989 0.491779756941
3.35333532829 0.491868554801
3.3539636467 0.491957343353
3.3545919651 0.492046122543
3.35522028351 0.492134892317
3.35584860191 0.492223652622
3.35647692032 0.492312403405
3.35710523872 0.492401144613
3.35773355713 0.492489876191
3.35836187553 0.492578598088
3.35899019394 0.492667310249
3.35961851234 0.492756012622
3.36024683075 0.492844705154
3.36087514915 0.492933387792
3.36150346756 0.493022060482
3.36213178596 0.493110723173
3.36276010437 0.49319937581
3.36338842278 0.493288018342
3.36401674118 0.493376650715
3.36464505959 0.493465272877
3.36527337799 0.493553884776
3.3659016964 0.493642486358
3.3665300148 0.493731077571
3.36715833321 0.493819658363
3.36778665161 0.493908228681
3.36841497002 0.493996788473
3.36904328842 0.494085337686
3.36967160683 0.494173876269
3.37029992523 0.494262404168
3.37092824364 0.494350921332
3.37155656204 0.494439427709
3.37218488045 0.494527923246
3.37281319885 0.494616407892
3.37344151726 0.494704881594
3.37406983566 0.494793344301
3.37469815407 0.49488179596
3.37532647247 0.494970236521
3.37595479088 0.49505866593
3.37658310928 0.495147084137
3.37721142769 0.495235491089
3.37783974609 0.495323886736
3.3784680645 0.495412271024
3.3790963829 0.495500643904
3.37972470131 0.495589005323
3.38035301971 0.495677355231
3.38098133812 0.495765693575
3.38160965652 0.495854020304
3.38223797493 0.495942335367
3.38286629333 0.496030638714
3.38349461174 0.496118930292
3.38412293015 0.49620721005
3.38475124855 0.496295477939
3.38537956696 0.496383733905
3.38600788536 0.4964719779
3.38663620377 0.496560209871
3.38726452217 0.496648429768
3.38789284058 0.49673663754
3.38852115898 0.496824833136
3.38914947739 0.496913016506
3.38977779579 0.497001187599
3.3904061142 0.497089346365
3.3910344326 0.497177492752
3.39166275101 0.497265626711
3.39229106941 0.497353748191
3.39291938782 0.497441857141
3.39354770622 0.497529953512
3.39417602463 0.497618037253
3.39480434303 0.497706108313
3.39543266144 0.497794166644
3.39606097984 0.497882212194
3.39668929825 0.497970244913
3.39731761665 0.498058264752
3.39794593506 0.498146271661
3.39857425346 0.49823426559
3.39920257187 0.498322246488
3.39983089027 0.498410214306
3.40045920868 0.498498168995
3.40108752708 0.498586110505
3.40171584549 0.498674038786
3.40234416389 0.498761953788
3.4029724823 0.498849855462
3.4036008007 0.498937743759
3.40422911911 0.499025618629
3.40485743752 0.499113480023
3.40548575592 0.499201327892
3.40611407433 0.499289162186
3.40674239273 0.499376982856
3.40737071114 0.499464789853
3.40799902954 0.499552583128
3.40862734795 0.499640362632
3.40925566635 0.499728128316
3.40988398476 0.499815880131
3.41051230316 0.499903618028
3.41114062157 0.499991341959
3.41176893997 0.500079051875
3.41239725838 0.500166747726
3.41302557678 0.500254429465
3.41365389519 0.500342097043
3.41428221359 0.500429750411
3.414910532 0.500517389521
3.4155388504 0.500605014325
3.41616716881 0.500692624773
3.41679548721 0.500780220819
3.41742380562 0.500867802413
3.41805212402 0.500955369507
3.41868044243 0.501042922054
3.41930876083 0.501130460005
3.41993707924 0.501217983312
3.42056539764 0.501305491928
3.42119371605 0.501392985804
3.42182203445 0.501480464892
3.42245035286 0.501567929145
3.42307867126 0.501655378515
3.42370698967 0.501742812954
3.42433530807 0.501830232416
3.42496362648 0.501917636851
3.42559194489 0.502005026213
3.42622026329 0.502092400454
3.4268485817 0.502179759527
3.4274769001 0.502267103384
3.42810521851 0.502354431979
3.42873353691 0.502441745264
3.42936185532 0.502529043191
3.42999017372 0.502616325714
3.43061849213 0.502703592786
3.43124681053 0.50279084436
3.43187512894 0.502878080388
3.43250344734 0.502965300825
3.43313176575 0.503052505622
3.43376008415 0.503139694734
3.43438840256 0.503226868113
3.43501672096 0.503314025714
3.43564503937 0.503401167488
3.43627335777 0.503488293391
3.43690167618 0.503575403375
3.43752999458 0.503662497394
3.43815831299 0.503749575401
3.43878663139 0.503836637351
3.4394149498 0.503923683197
3.4400432682 0.504010712893
3.44067158661 0.504097726393
3.44129990501 0.50418472365
3.44192822342 0.504271704619
3.44255654182 0.504358669254
3.44318486023 0.504445617509
3.44381317863 0.504532549338
3.44444149704 0.504619464695
3.44506981544 0.504706363535
3.44569813385 0.504793245811
3.44632645226 0.504880111479
3.44695477066 0.504966960493
3.44758308907 0.505053792807
3.44821140747 0.505140608376
3.44883972588 0.505227407154
3.44946804428 0.505314189097
3.45009636269 0.505400954158
3.45072468109 0.505487702293
3.4513529995 0.505574433457
3.4519813179 0.505661147605
3.45260963631 0.505747844691
3.45323795471 0.505834524671
3.45386627312 0.5059211875
3.45449459152 0.506007833132
3.45512290993 0.506094461524
3.45575122833 0.50618107263
3.45637954674 0.506267666406
3.45700786514 0.506354242807
3.45763618355 0.506440801788
3.45826450195 0.506527343306
3.45889282036 0.506613867316
3.45952113876 0.506700373773
3.46014945717 0.506786862633
3.46077777557 0.506873333852
3.46140609398 0.506959787386
3.46203441238 0.50704622319
3.46266273079 0.507132641221
3.46329104919 0.507219041434
3.4639193676 0.507305423786
3.464547686 0.507391788233
3.46517600441 0.507478134731
3.46580432281 0.507564463236
3.46643264122 0.507650773704
3.46706095963 0.507737066092
3.46768927803 0.507823340356
3.46831759644 0.507909596454
3.46894591484 0.50799583434
3.46957423325 0.508082053972
3.47020255165 0.508168255307
3.47083087006 0.508254438301
3.47145918846 0.508340602911
3.47208750687 0.508426749095
3.47271582527 0.508512876807
3.47334414368 0.508598986007
3.47397246208 0.508685076651
3.47460078049 0.508771148695
3.47522909889 0.508857202098
3.4758574173 0.508943236816
3.4764857357 0.509029252806
3.47711405411 0.509115250026
3.47774237251 0.509201228434
3.47837069092 0.509287187986
3.47899900932 0.50937312864
3.47962732773 0.509459050355
3.48025564613 0.509544953086
3.48088396454 0.509630836793
3.48151228294 0.509716701433
3.48214060135 0.509802546963
3.48276891975 0.509888373343
3.48339723816 0.509974180528
3.48402555656 0.510059968478
3.48465387497 0.510145737151
3.48528219337 0.510231486505
3.48591051178 0.510317216497
3.48653883018 0.510402927087
3.48716714859 0.510488618232
3.487795467 0.510574289892
3.4884237854 0.510659942023
3.48905210381 0.510745574585
3.48968042221 0.510831187537
3.49030874062 0.510916780836
3.49093705902 0.511002354442
3.49156537743 0.511087908314
3.49219369583 0.51117344241
3.49282201424 0.511258956689
3.49345033264 0.511344451109
3.49407865105 0.511429925631
3.49470696945 0.511515380213
3.49533528786 0.511600814814
3.49596360626 0.511686229393
3.49659192467 0.51177162391
3.49722024307 0.511856998324
3.49784856148 0.511942352594
3.49847687988 0.512027686679
3.49910519829 0.512113000539
3.49973351669 0.512198294135
3.5003618351 0.512283567424
3.5009901535 0.512368820367
3.50161847191 0.512454052924
3.50224679031 0.512539265055
3.50287510872 0.512624456719
3.50350342712 0.512709627876
3.50413174553 0.512794778486
3.50476006393 0.512879908509
3.50538838234 0.512965017906
3.50601670074 0.513050106636
3.50664501915 0.51313517466
3.50727333755 0.513220221938
3.50790165596 0.51330524843
3.50852997437 0.513390254097
3.50915829277 0.5134752389
3.50978661118 0.513560202798
3.51041492958 0.513645145753
3.51104324799 0.513730067724
3.51167156639 0.513814968674
3.5122998848 0.513899848562
3.5129282032 0.51398470735
3.51355652161 0.514069544997
3.51418484001 0.514154361467
3.51481315842 0.514239156718
3.51544147682 0.514323930713
3.51606979523 0.514408683413
3.51669811363 0.514493414779
3.51732643204 0.514578124772
3.51795475044 0.514662813353
3.51858306885 0.514747480484
3.51921138725 0.514832126127
3.51983970566 0.514916750242
3.52046802406 0.515001352792
3.52109634247 0.515085933739
3.52172466087 0.515170493043
3.52235297928 0.515255030667
3.52298129768 0.515339546573
3.52360961609 0.515424040722
3.52423793449 0.515508513077
3.5248662529 0.515592963599
3.5254945713 0.515677392251
3.52612288971 0.515761798995
3.52675120811 0.515846183793
3.52737952652 0.515930546607
3.52800784492 0.5160148874
3.52863616333 0.516099206134
3.52926448174 0.516183502772
3.52989280014 0.516267777275
3.53052111855 0.516352029608
3.53114943695 0.516436259732
3.53177775536 0.51652046761
3.53240607376 0.516604653206
3.53303439217 0.516688816481
3.53366271057 0.516772957399
3.53429102898 0.516857075922
3.53491934738 0.516941172015
3.53554766579 0.517025245639
3.53617598419 0.517109296759
3.5368043026 0.517193325337
3.537432621 0.517277331337
3.53806093941 0.517361314721
3.53868925781 0.517445275455
3.53931757622 0.5175292135
3.53994589462 0.51761312882
3.54057421303 0.51769702138
3.54120253143 0.517780891143
3.54183084984 0.517864738072
3.54245916824 0.517948562132
3.54308748665 0.518032363286
3.54371580505 0.518116141498
3.54434412346 0.518199896732
3.54497244186 0.518283628953
3.54560076027 0.518367338124
3.54622907867 0.51845102421
3.54685739708 0.518534687174
3.54748571548 0.518618326982
3.54811403389 0.518701943597
3.54874235229 0.518785536984
3.5493706707 0.518869107108
3.54999898911 0.518952653933
3.55062730751 0.519036177424
3.55125562592 0.519119677545
3.55188394432 0.519203154261
3.55251226273 0.519286607537
3.55314058113 0.519370037338
3.55376889954 0.519453443629
3.55439721794 0.519536826375
3.55502553635 0.519620185541
3.55565385475 0.519703521092
3.55628217316 0.519786832993
3.55691049156 0.51987012121
3.55753880997 0.519953385707
3.55816712837 0.520036626451
3.55879544678 0.520119843407
3.55942376518 0.52020303654
3.56005208359 0.520286205816
3.56068040199 0.5203693512
3.5613087204 0.520452472659
3.5619370388 0.520535570158
3.56256535721 0.520618643662
3.56319367561 0.520701693138
3.56382199402 0.520784718552
3.56445031242 0.52086771987
3.56507863083 0.520950697058
3.56570694923 0.521033650082
3.56633526764 0.521116578908
3.56696358604 0.521199483502
3.56759190445 0.521282363831
3.56822022285 0.521365219862
3.56884854126 0.521448051561
3.56947685966 0.521530858893
3.57010517807 0.521613641827
3.57073349648 0.521696400328
3.57136181488 0.521779134364
3.57199013329 0.521861843901
3.57261845169 0.521944528905
3.5732467701 0.522027189345
3.5738750885 0.522109825186
3.57450340691 0.522192436397
3.57513172531 0.522275022943
3.57576004372 0.522357584793
3.57638836212 0.522440121913
3.57701668053 0.522522634271
3.57764499893 0.522605121834
3.57827331734 0.522687584569
3.57890163574 0.522770022445
3.57952995415 0.522852435428
3.58015827255 0.522934823486
3.58078659096 0.523017186587
3.58141490936 0.523099524699
3.58204322777 0.52318183779
3.58267154617 0.523264125826
3.58329986458 0.523346388777
3.58392818298 0.523428626611
3.58455650139 0.523510839294
3.58518481979 0.523593026796
3.5858131382 0.523675189085
3.5864414566 0.523757326129
3.58706977501 0.523839437895
3.58769809341 0.523921524354
3.58832641182 0.524003585472
3.58895473022 0.52408562122
3.58958304863 0.524167631564
3.59021136703 0.524249616474
3.59083968544 0.524331575918
3.59146800385 0.524413509866
3.59209632225 0.524495418286
3.59272464066 0.524577301146
3.59335295906 0.524659158417
3.59398127747 0.524740990066
3.59460959587 0.524822796064
3.59523791428 0.524904576378
3.59586623268 0.524986330979
3.59649455109 0.525068059835
3.59712286949 0.525149762917
3.5977511879 0.525231440193
3.5983795063 0.525313091632
3.59900782471 0.525394717205
3.59963614311 0.525476316881
3.60026446152 0.525557890629
3.60089277992 0.525639438419
3.60152109833 0.525720960222
3.60214941673 0.525802456006
3.60277773514 0.525883925742
3.60340605354 0.5259653694
3.60403437195 0.526046786949
3.60466269035 0.526128178361
3.60529100876 0.526209543604
3.60591932716 0.52629088265
3.60654764557 0.526372195468
3.60717596397 0.526453482028
3.60780428238 0.526534742302
3.60843260078 0.52661597626
3.60906091919 0.526697183872
3.60968923759 0.526778365109
3.610317556 0.526859519941
3.6109458744 0.526940648339
3.61157419281 0.527021750275
3.61220251122 0.527102825718
3.61283082962 0.52718387464
3.61345914803 0.527264897012
3.61408746643 0.527345892804
3.61471578484 0.527426861988
3.61534410324 0.527507804535
3.61597242165 0.527588720416
3.61660074005 0.527669609603
3.61722905846 0.527750472067
3.61785737686 0.527831307779
3.61848569527 0.52791211671
3.61911401367 0.527992898833
3.61974233208 0.528073654119
3.62037065048 0.528154382539
3.62099896889 0.528235084066
3.62162728729 0.52831575867
3.6222556057 0.528396406325
3.6228839241 0.528477027001
3.62351224251 0.528557620671
3.62414056091 0.528638187306
3.62476887932 0.52871872688
3.62539719772 0.528799239364
3.62602551613 0.52887972473
3.62665383453 0.52896018295
3.62728215294 0.529040613998
3.62791047134 0.529121017844
3.62853878975 0.529201394463
3.62916710815 0.529281743826
3.62979542656 0.529362065906
3.63042374496 0.529442360675
3.63105206337 0.529522628107
3.63168038177 0.529602868174
3.63230870018 0.529683080849
3.63293701859 0.529763266105
3.63356533699 0.529843423914
3.6341936554 0.529923554251
3.6348219738 0.530003657087
3.63545029221 0.530083732397
3.63607861061 0.530163780153
3.63670692902 0.530243800328
3.63733524742 0.530323792897
3.63796356583 0.530403757832
3.63859188423 0.530483695107
3.63922020264 0.530563604695
3.63984852104 0.53064348657
3.64047683945 0.530723340706
3.64110515785 0.530803167076
3.64173347626 0.530882965654
3.64236179466 0.530962736414
3.64299011307 0.531042479331
3.64361843147 0.531122194377
3.64424674988 0.531201881526
3.64487506828 0.531281540754
3.64550338669 0.531361172034
3.64613170509 0.53144077534
3.6467600235 0.531520350647
3.6473883419 0.531599897929
3.64801666031 0.53167941716
3.64864497871 0.531758908315
3.64927329712 0.531838371368
3.64990161552 0.531917806294
3.65052993393 0.531997213068
3.65115825233 0.532076591663
3.65178657074 0.532155942056
3.65241488914 0.532235264221
3.65304320755 0.532314558132
3.65367152596 0.532393823765
3.65429984436 0.532473061094
3.65492816277 0.532552270096
3.65555648117 0.532631450744
3.65618479958 0.532710603014
3.65681311798 0.532789726882
3.65744143639 0.532868822322
3.65806975479 0.53294788931
3.6586980732 0.533026927821
3.6593263916 0.533105937832
3.65995471001 0.533184919317
3.66058302841 0.533263872252
3.66121134682 0.533342796613
3.66183966522 0.533421692376
3.66246798363 0.533500559516
3.66309630203 0.533579398009
3.66372462044 0.533658207831
3.66435293884 0.533736988958
3.66498125725 0.533815741367
3.66560957565 0.533894465033
3.66623789406 0.533973159932
3.66686621246 0.534051826041
3.66749453087 0.534130463336
3.66812284927 0.534209071793
3.66875116768 0.534287651389
3.66937948608 0.5343662021
3.67000780449 0.534444723903
3.67063612289 0.534523216774
3.6712644413 0.53460168069
3.6718927597 0.534680115628
3.67252107811 0.534758521564
3.67314939651 0.534836898476
3.67377771492 0.53491524634
3.67440603333 0.534993565133
3.67503435173 0.535071854832
3.67566267014 0.535150115414
3.67629098854 0.535228346857
3.67691930695 0.535306549137
3.67754762535 0.535384722232
3.67817594376 0.535462866119
3.67880426216 0.535540980776
3.67943258057 0.535619066179
3.68006089897 0.535697122307
3.68068921738 0.535775149137
3.68131753578 0.535853146647
3.68194585419 0.535931114813
3.68257417259 0.536009053615
3.683202491 0.53608696303
3.6838308094 0.536164843035
3.68445912781 0.536242693608
3.68508744621 0.536320514729
3.68571576462 0.536398306373
3.68634408302 0.536476068521
3.68697240143 0.536553801149
3.68760071983 0.536631504236
3.68822903824 0.53670917776
3.68885735664 0.5367868217
3.68948567505 0.536864436034
3.69011399345 0.53694202074
3.69074231186 0.537019575797
3.69137063026 0.537097101184
3.69199894867 0.537174596879
3.69262726707 0.53725206286
3.69325558548 0.537329499107
3.69388390388 0.537406905598
3.69451222229 0.537484282313
3.6951405407 0.537561629229
3.6957688591 0.537638946327
3.69639717751 0.537716233584
3.69702549591 0.537793490981
3.69765381432 0.537870718496
3.69828213272 0.537947916109
3.69891045113 0.538025083798
3.69953876953 0.538102221544
3.70016708794 0.538179329325
3.70079540634 0.538256407121
3.70142372475 0.538333454912
3.70205204315 0.538410472676
3.70268036156 0.538487460394
3.70330867996 0.538564418046
3.70393699837 0.53864134561
3.70456531677 0.538718243068
3.70519363518 0.538795110398
3.70582195358 0.53887194758
3.70645027199 0.538948754596
3.70707859039 0.539025531423
3.7077069088 0.539102278044
3.7083352272 0.539178994437
3.70896354561 0.539255680583
3.70959186401 0.539332336463
3.71022018242 0.539408962056
3.71084850082 0.539485557343
3.71147681923 0.539562122304
3.71210513763 0.539638656921
3.71273345604 0.539715161172
3.71336177444 0.53979163504
3.71399009285 0.539868078504
3.71461841125 0.539944491546
3.71524672966 0.540020874146
3.71587504807 0.540097226284
3.71650336647 0.540173547943
3.71713168488 0.540249839103
3.71776000328 0.540326099744
3.71838832169 0.540402329848
3.71901664009 0.540478529396
3.7196449585 0.540554698369
3.7202732769 0.540630836749
3.72090159531 0.540706944516
3.72152991371 0.540783021653
3.72215823212 0.540859068139
3.72278655052 0.540935083958
3.72341486893 0.54101106909
3.72404318733 0.541087023517
3.72467150574 0.54116294722
3.72529982414 0.541238840182
3.72592814255 0.541314702384
3.72655646095 0.541390533807
3.72718477936 0.541466334434
3.72781309776 0.541542104247
3.72844141617 0.541617843227
3.72906973457 0.541693551357
3.72969805298 0.541769228618
3.73032637138 0.541844874994
3.73095468979 0.541920490465
3.73158300819 0.541996075014
3.7322113266 0.542071628623
3.732839645 0.542147151276
3.73346796341 0.542222642954
3.73409628181 0.542298103639
3.73472460022 0.542373533315
3.73535291862 0.542448931963
3.73598123703 0.542524299567
3.73660955544 0.542599636109
3.73723787384 0.542674941572
3.73786619225 0.542750215938
3.73849451065 0.542825459191
3.73912282906 0.542900671314
3.73975114746 0.542975852289
3.74037946587 0.543051002099
3.74100778427 0.543126120728
3.74163610268 0.543201208158
3.74226442108 0.543276264374
3.74289273949 0.543351289357
3.74352105789 0.543426283092
3.7441493763 0.543501245561
3.7447776947 0.543576176748
3.74540601311 0.543651076637
3.74603433151 0.543725945212
3.74666264992 0.543800782454
3.74729096832 0.543875588349
3.74791928673 0.54395036288
3.74854760513 0.544025106031
3.74917592354 0.544099817785
3.74980424194 0.544174498127
3.75043256035 0.544249147039
3.75106087875 0.544323764507
3.75168919716 0.544398350514
3.75231751556 0.544472905044
3.75294583397 0.544547428082
3.75357415237 0.544621919611
3.75420247078 0.544696379616
3.75483078918 0.54477080808
3.75545910759 0.544845204989
3.75608742599 0.544919570327
3.7567157444 0.544993904078
3.75734406281 0.545068206226
3.75797238121 0.545142476757
3.75860069962 0.545216715654
3.75922901802 0.545290922903
3.75985733643 0.545365098488
3.76048565483 0.545439242394
3.76111397324 0.545513354605
3.76174229164 0.545587435107
3.76237061005 0.545661483885
3.76299892845 0.545735500922
3.76362724686 0.545809486206
3.76425556526 0.545883439719
3.76488388367 0.545957361449
3.76551220207 0.546031251379
3.76614052048 0.546105109495
3.76676883888 0.546178935782
3.76739715729 0.546252730226
3.76802547569 0.546326492813
3.7686537941 0.546400223526
3.7692821125 0.546473922353
3.76991043091 0.546547589278
3.77053874931 0.546621224287
3.77116706772 0.546694827366
3.77179538612 0.546768398501
3.77242370453 0.546841937677
3.77305202293 0.54691544488
3.77368034134 0.546988920095
3.77430865974 0.54706236331
3.77493697815 0.547135774509
3.77556529655 0.547209153679
3.77619361496 0.547282500806
3.77682193336 0.547355815876
3.77745025177 0.547429098875
3.77807857018 0.547502349789
3.77870688858 0.547575568605
3.77933520699 0.547648755309
3.77996352539 0.547721909887
3.7805918438 0.547795032326
3.7812201622 0.547868122612
3.78184848061 0.547941180732
3.78247679901 0.548014206673
3.78310511742 0.54808720042
3.78373343582 0.548160161961
3.78436175423 0.548233091282
3.78499007263 0.54830598837
3.78561839104 0.548378853213
3.78624670944 0.548451685796
3.78687502785 0.548524486107
3.78750334625 0.548597254133
3.78813166466 0.548669989861
3.78875998306 0.548742693277
3.78938830147 0.54881536437
3.79001661987 0.548888003126
3.79064493828 0.548960609532
3.79127325668 0.549033183576
3.79190157509 0.549105725245
3.79252989349 0.549178234527
3.7931582119 0.549250711409
3.7937865303 0.549323155878
3.79441484871 0.549395567922
3.79504316711 0.549467947528
3.79567148552 0.549540294685
3.79629980392 0.549612609379
3.79692812233 0.549684891599
3.79755644073 0.549757141332
3.79818475914 0.549829358567
3.79881307755 0.54990154329
3.79944139595 0.549973695491
3.80006971436 0.550045815157
3.80069803276 0.550117902275
3.80132635117 0.550189956835
3.80195466957 0.550261978824
3.80258298798 0.55033396823
3.80321130638 0.550405925042
3.80383962479 0.550477849248
3.80446794319 0.550549740836
3.8050962616 0.550621599794
3.80572458 0.550693426112
3.80635289841 0.550765219777
3.80698121681 0.550836980778
3.80760953522 0.550908709104
3.80823785362 0.550980404742
3.80886617203 0.551052067683
3.80949449043 0.551123697914
3.81012280884 0.551195295424
3.81075112724 0.551266860203
3.81137944565 0.551338392238
3.81200776405 0.551409891519
3.81263608246 0.551481358035
3.81326440086 0.551552791775
3.81389271927 0.551624192728
3.81452103767 0.551695560883
3.81514935608 0.551766896228
3.81577767448 0.551838198754
3.81640599289 0.551909468449
3.81703431129 0.551980705304
3.8176626297 0.552051909306
3.8182909481 0.552123080445
3.81891926651 0.552194218712
3.81954758492 0.552265324095
3.82017590332 0.552336396584
3.82080422173 0.552407436168
3.82143254013 0.552478442837
3.82206085854 0.552549416581
3.82268917694 0.552620357389
3.82331749535 0.552691265252
3.82394581375 0.552762140158
3.82457413216 0.552832982098
3.82520245056 0.552903791062
3.82583076897 0.552974567039
3.82645908737 0.55304531002
3.82708740578 0.553116019995
3.82771572418 0.553186696953
3.82834404259 0.553257340885
3.82897236099 0.553327951781
3.8296006794 0.553398529631
3.8302289978 0.553469074425
3.83085731621 0.553539586155
3.83148563461 0.553610064809
3.83211395302 0.553680510379
3.83274227142 0.553750922854
3.83337058983 0.553821302226
3.83399890823 0.553891648485
3.83462722664 0.553961961622
3.83525554504 0.554032241626
3.83588386345 0.554102488489
3.83651218185 0.554172702202
3.83714050026 0.554242882755
3.83776881866 0.554313030138
3.83839713707 0.554383144344
3.83902545547 0.554453225363
3.83965377388 0.554523273185
3.84028209229 0.554593287801
3.84091041069 0.554663269204
3.8415387291 0.554733217383
3.8421670475 0.55480313233
3.84279536591 0.554873014035
3.84342368431 0.554942862492
3.84405200272 0.555012677689
3.84468032112 0.555082459619
3.84530863953 0.555152208273
3.84593695793 0.555221923643
3.84656527634 0.555291605719
3.84719359474 0.555361254494
3.84782191315 0.555430869958
3.84845023155 0.555500452104
3.84907854996 0.555570000923
3.84970686836 0.555639516406
3.85033518677 0.555708998546
3.85096350517 0.555778447333
3.85159182358 0.55584786276
3.85222014198 0.555917244819
3.85284846039 0.555986593501
3.85347677879 0.556055908798
3.8541050972 0.556125190702
3.8547334156 0.556194439206
3.85536173401 0.5562636543
3.85599005241 0.556332835978
3.85661837082 0.556401984232
3.85724668922 0.556471099052
3.85787500763 0.556540180433
3.85850332603 0.556609228365
3.85913164444 0.556678242842
3.85975996284 0.556747223855
3.86038828125 0.556816171397
3.86101659966 0.55688508546
3.86164491806 0.556953966037
3.86227323647 0.55702281312
3.86290155487 0.557091626702
3.86352987328 0.557160406775
3.86415819168 0.557229153332
3.86478651009 0.557297866365
3.86541482849 0.557366545868
3.8660431469 0.557435191832
3.8666714653 0.557503804252
3.86729978371 0.557572383119
3.86792810211 0.557640928426
3.86855642052 0.557709440166
3.86918473892 0.557777918333
3.86981305733 0.557846362919
3.87044137573 0.557914773917
3.87106969414 0.557983151321
3.87169801254 0.558051495123
3.87232633095 0.558119805316
3.87295464935 0.558188081894
3.87358296776 0.55825632485
3.87421128616 0.558324534178
3.87483960457 0.558392709869
3.87546792297 0.558460851919
3.87609624138 0.55852896032
3.87672455978 0.558597035065
3.87735287819 0.558665076149
3.87798119659 0.558733083564
3.878609515 0.558801057304
3.8792378334 0.558868997363
3.87986615181 0.558936903734
3.88049447021 0.559004776411
3.88112278862 0.559072615388
3.88175110703 0.559140420659
3.88237942543 0.559208192217
3.88300774384 0.559275930055
3.88363606224 0.559343634169
3.88426438065 0.559411304551
3.88489269905 0.559478941196
3.88552101746 0.559546544098
3.88614933586 0.55961411325
3.88677765427 0.559681648648
3.88740597267 0.559749150284
3.88803429108 0.559816618153
3.88866260948 0.559884052249
3.88929092789 0.559951452566
3.88991924629 0.560018819099
3.8905475647 0.560086151842
3.8911758831 0.560153450789
3.89180420151 0.560220715935
3.89243251991 0.560287947273
3.89306083832 0.560355144799
3.89368915672 0.560422308507
3.89431747513 0.560489438391
3.89494579353 0.560556534446
3.89557411194 0.560623596666
3.89620243034 0.560690625047
3.89683074875 0.560757619582
3.89745906715 0.560824580267
3.89808738556 0.560891507095
3.89871570396 0.560958400063
3.89934402237 0.561025259164
3.89997234077 0.561092084394
3.90060065918 0.561158875748
3.90122897758 0.56122563322
3.90185729599 0.561292356805
3.9024856144 0.561359046498
3.9031139328 0.561425702295
3.90374225121 0.56149232419
3.90437056961 0.561558912179
3.90499888802 0.561625466256
3.90562720642 0.561691986418
3.90625552483 0.561758472658
3.90688384323 0.561824924972
3.90751216164 0.561891343356
3.90814048004 0.561957727805
3.90876879845 0.562024078314
3.90939711685 0.562090394878
3.91002543526 0.562156677494
3.91065375366 0.562222926156
3.91128207207 0.56228914086
3.91191039047 0.562355321602
3.91253870888 0.562421468376
3.91316702728 0.562487581179
3.91379534569 0.562553660007
3.91442366409 0.562619704854
3.9150519825 0.562685715718
3.9156803009 0.562751692592
3.91630861931 0.562817635474
3.91693693771 0.562883544358
3.91756525612 0.562949419242
3.91819357452 0.56301526012
3.91882189293 0.563081066989
3.91945021133 0.563146839844
3.92007852974 0.563212578682
3.92070684814 0.563278283498
3.92133516655 0.563343954289
3.92196348495 0.563409591051
3.92259180336 0.56347519378
3.92322012177 0.563540762471
3.92384844017 0.563606297122
3.92447675858 0.563671797728
3.92510507698 0.563737264285
3.92573339539 0.563802696791
3.92636171379 0.56386809524
3.9269900322 0.56393345963
3.9276183506 0.563998789958
3.92824666901 0.564064086218
3.92887498741 0.564129348408
3.92950330582 0.564194576525
3.93013162422 0.564259770564
3.93075994263 0.564324930523
3.93138826103 0.564390056398
3.93201657944 0.564455148185
3.93264489784 0.564520205882
3.93327321625 0.564585229484
3.93390153465 0.564650218989
3.93452985306 0.564715174393
3.93515817146 0.564780095694
3.93578648987 0.564844982887
3.93641480827 0.56490983597
3.93704312668 0.56497465494
3.93767144508 0.565039439793
3.93829976349 0.565104190527
3.93892808189 0.565168907139
3.9395564003 0.565233589624
3.9401847187 0.565298237982
3.94081303711 0.565362852207
3.94144135551 0.565427432299
3.94206967392 0.565491978253
3.94269799232 0.565556490067
3.94332631073 0.565620967739
3.94395462914 0.565685411265
3.94458294754 0.565749820642
3.94521126595 0.565814195868
3.94583958435 0.56587853694
3.94646790276 0.565942843856
3.94709622116 0.566007116613
3.94772453957 0.566071355208
3.94835285797 0.566135559639
3.94898117638 0.566199729903
3.94960949478 0.566263865998
3.95023781319 0.566327967921
3.95086613159 0.56639203567
3.95149445 0.566456069242
3.9521227684 0.566520068636
3.95275108681 0.566584033847
3.95337940521 0.566647964876
3.95400772362 0.566711861718
3.95463604202 0.566775724372
3.95526436043 0.566839552836
3.95589267883 0.566903347106
3.95652099724 0.566967107182
3.95714931564 0.567030833061
3.95777763405 0.567094524741
3.95840595245 0.56715818222
3.95903427086 0.567221805495
3.95966258926 0.567285394565
3.96029090767 0.567348949428
3.96091922607 0.567412470082
3.96154754448 0.567475956524
3.96217586288 0.567539408753
3.96280418129 0.567602826767
3.96343249969 0.567666210564
3.9640608181 0.567729560143
3.96468913651 0.567792875501
3.96531745491 0.567856156637
3.96594577332 0.567919403548
3.96657409172 0.567982616234
3.96720241013 0.568045794693
3.96783072853 0.568108938922
3.96845904694 0.568172048921
3.96908736534 0.568235124687
3.96971568375 0.568298166219
3.97034400215 0.568361173516
3.97097232056 0.568424146576
3.97160063896 0.568487085397
3.97222895737 0.568549989979
3.97285727577 0.568612860319
3.97348559418 0.568675696416
3.97411391258 0.568738498269
3.97474223099 0.568801265876
3.97537054939 0.568863999236
3.9759988678 0.568926698348
3.9766271862 0.568989363211
3.97725550461 0.569051993823
3.97788382301 0.569114590183
3.97851214142 0.569177152289
3.97914045982 0.569239680142
3.97976877823 0.569302173738
3.98039709663 0.569364633078
3.98102541504 0.569427058161
3.98165373344 0.569489448984
3.98228205185 0.569551805548
3.98291037025 0.569614127851
3.98353868866 0.569676415891
3.98416700706 0.569738669669
3.98479532547 0.569800889184
3.98542364388 0.569863074433
3.98605196228 0.569925225417
3.98668028069 0.569987342134
3.98730859909 0.570049424585
3.9879369175 0.570111472766
3.9885652359 0.570173486679
3.98919355431 0.570235466323
3.98982187271 0.570297411696
3.99045019112 0.570359322797
3.99107850952 0.570421199627
3.99170682793 0.570483042184
3.99233514633 0.570544850469
3.99296346474 0.570606624479
3.99359178314 0.570668364215
3.99422010155 0.570730069676
3.99484841995 0.570791740862
3.99547673836 0.570853377771
3.99610505676 0.570914980404
3.99673337517 0.57097654876
3.99736169357 0.571038082839
3.99799001198 0.571099582639
3.99861833038 0.571161048162
3.99924664879 0.571222479405
3.99987496719 0.57128387637
4.0005032856 0.571345239055
4.001131604 0.571406567461
4.00175992241 0.571467861587
4.00238824081 0.571529121432
4.00301655922 0.571590346997
4.00364487762 0.571651538281
4.00427319603 0.571712695285
4.00490151443 0.571773818007
4.00552983284 0.571834906448
4.00615815125 0.571895960608
4.00678646965 0.571956980487
4.00741478806 0.572017966083
4.00804310646 0.572078917399
4.00867142487 0.572139834433
4.00929974327 0.572200717185
4.00992806168 0.572261565655
4.01055638008 0.572322379844
4.01118469849 0.572383159751
4.01181301689 0.572443905377
4.0124413353 0.572504616722
4.0130696537 0.572565293785
4.01369797211 0.572625936567
4.01432629051 0.572686545068
4.01495460892 0.572747119288
4.01558292732 0.572807659228
4.01621124573 0.572868164887
4.01683956413 0.572928636267
4.01746788254 0.572989073366
4.01809620094 0.573049476186
4.01872451935 0.573109844726
4.01935283775 0.573170178988
4.01998115616 0.573230478971
4.02060947456 0.573290744675
4.02123779297 0.573350976102
4.02186611137 0.573411173252
4.02249442978 0.573471336124
4.02312274818 0.57353146472
4.02375106659 0.57359155904
4.02437938499 0.573651619084
4.0250077034 0.573711644854
4.0256360218 0.573771636348
4.02626434021 0.573831593569
4.02689265862 0.573891516516
4.02752097702 0.57395140519
4.02814929543 0.574011259592
4.02877761383 0.574071079723
4.02940593224 0.574130865583
4.03003425064 0.574190617172
4.03066256905 0.574250334492
4.03129088745 0.574310017542
4.03191920586 0.574369666325
4.03254752426 0.57442928084
4.03317584267 0.574488861089
4.03380416107 0.574548407071
4.03443247948 0.574607918789
4.03506079788 0.574667396242
4.03568911629 0.574726839432
4.03631743469 0.574786248359
4.0369457531 0.574845623025
4.0375740715 0.57490496343
4.03820238991 0.574964269575
4.03883070831 0.575023541461
4.03945902672 0.575082779089
4.04008734512 0.575141982459
4.04071566353 0.575201151574
4.04134398193 0.575260286434
4.04197230034 0.57531938704
4.04260061874 0.575378453392
4.04322893715 0.575437485493
4.04385725555 0.575496483343
4.04448557396 0.575555446943
4.04511389236 0.575614376295
4.04574221077 0.575673271398
4.04637052917 0.575732132256
4.04699884758 0.575790958868
4.04762716599 0.575849751236
4.04825548439 0.575908509361
4.0488838028 0.575967233244
4.0495121212 0.576025922887
4.05014043961 0.576084578291
4.05076875801 0.576143199457
4.05139707642 0.576201786386
4.05202539482 0.57626033908
4.05265371323 0.576318857539
4.05328203163 0.576377341766
4.05391035004 0.576435791761
4.05453866844 0.576494207527
4.05516698685 0.576552589063
4.05579530525 0.576610936372
4.05642362366 0.576669249456
4.05705194206 0.576727528315
4.05768026047 0.57678577295
4.05830857887 0.576843983364
4.05893689728 0.576902159558
4.05956521568 0.576960301534
4.06019353409 0.577018409292
4.06082185249 0.577076482834
4.0614501709 0.577134522163
4.0620784893 0.577192527279
4.06270680771 0.577250498183
4.06333512611 0.577308434879
4.06396344452 0.577366337366
4.06459176292 0.577424205647
4.06522008133 0.577482039724
4.06584839973 0.577539839597
4.06647671814 0.577597605269
4.06710503654 0.577655336741
4.06773335495 0.577713034015
4.06836167336 0.577770697093
4.06898999176 0.577828325977
4.06961831017 0.577885920667
4.07024662857 0.577943481166
4.07087494698 0.578001007475
4.07150326538 0.578058499597
4.07213158379 0.578115957533
4.07275990219 0.578173381285
4.0733882206 0.578230770854
4.074016539 0.578288126243
4.07464485741 0.578345447453
4.07527317581 0.578402734486
4.07590149422 0.578459987344
4.07652981262 0.578517206029
4.07715813103 0.578574390542
4.07778644943 0.578631540886
4.07841476784 0.578688657063
4.07904308624 0.578745739074
4.07967140465 0.578802786921
4.08029972305 0.578859800607
4.08092804146 0.578916780133
4.08155635986 0.578973725501
4.08218467827 0.579030636713
4.08281299667 0.579087513772
4.08344131508 0.579144356678
4.08406963348 0.579201165435
4.08469795189 0.579257940044
4.08532627029 0.579314680507
4.0859545887 0.579371386826
4.0865829071 0.579428059004
4.08721122551 0.579484697042
4.08783954391 0.579541300943
4.08846786232 0.579597870709
4.08909618073 0.579654406341
4.08972449913 0.579710907842
4.09035281754 0.579767375214
4.09098113594 0.579823808459
4.09160945435 0.579880207579
4.09223777275 0.579936572577
4.09286609116 0.579992903454
4.09349440956 0.580049200213
4.09412272797 0.580105462856
4.09475104637 0.580161691386
4.09537936478 0.580217885803
4.09600768318 0.580274046112
4.09663600159 0.580330172313
4.09726431999 0.58038626441
4.0978926384 0.580442322403
4.0985209568 0.580498346297
4.09914927521 0.580554336092
4.09977759361 0.580610291792
4.10040591202 0.580666213398
4.10103423042 0.580722100914
4.10166254883 0.58077795434
4.10229086723 0.58083377368
4.10291918564 0.580889558935
4.10354750404 0.580945310109
4.10417582245 0.581001027204
4.10480414085 0.581056710221
4.10543245926 0.581112359164
4.10606077766 0.581167974034
4.10668909607 0.581223554835
4.10731741447 0.581279101568
4.10794573288 0.581334614236
4.10857405128 0.581390092841
4.10920236969 0.581445537386
4.1098306881 0.581500947873
4.1104590065 0.581556324305
4.11108732491 0.581611666684
4.11171564331 0.581666975013
4.11234396172 0.581722249293
4.11297228012 0.581777489528
4.11360059853 0.581832695721
4.11422891693 0.581887867872
4.11485723534 0.581943005986
4.11548555374 0.581998110065
4.11611387215 0.58205318011
4.11674219055 0.582108216125
4.11737050896 0.582163218112
4.11799882736 0.582218186074
4.11862714577 0.582273120014
4.11925546417 0.582328019933
4.11988378258 0.582382885834
4.12051210098 0.582437717721
4.12114041939 0.582492515595
4.12176873779 0.582547279459
4.1223970562 0.582602009316
4.1230253746 0.582656705168
4.12365369301 0.582711367018
4.12428201141 0.582765994869
4.12491032982 0.582820588723
4.12553864822 0.582875148583
4.12616696663 0.582929674451
4.12679528503 0.582984166331
4.12742360344 0.583038624224
4.12805192184 0.583093048134
4.12868024025 0.583147438063
4.12930855865 0.583201794014
4.12993687706 0.583256115989
4.13056519547 0.583310403991
4.13119351387 0.583364658024
4.13182183228 0.583418878088
4.13245015068 0.583473064188
4.13307846909 0.583527216327
4.13370678749 0.583581334505
4.1343351059 0.583635418727
4.1349634243 0.583689468996
4.13559174271 0.583743485313
4.13622006111 0.583797467682
4.13684837952 0.583851416105
4.13747669792 0.583905330585
4.13810501633 0.583959211125
4.13873333473 0.584013057728
4.13936165314 0.584066870396
4.13998997154 0.584120649132
4.14061828995 0.584174393939
4.14124660835 0.58422810482
4.14187492676 0.584281781777
4.14250324516 0.584335424814
4.14313156357 0.584389033932
4.14375988197 0.584442609136
4.14438820038 0.584496150427
4.14501651878 0.584549657809
4.14564483719 0.584603131283
4.14627315559 0.584656570854
4.146901474 0.584709976524
4.1475297924 0.584763348296
4.14815811081 0.584816686172
4.14878642921 0.584869990155
4.14941474762 0.584923260249
4.15004306602 0.584976496456
4.15067138443 0.585029698778
4.15129970284 0.58508286722
4.15192802124 0.585136001783
4.15255633965 0.58518910247
4.15318465805 0.585242169285
4.15381297646 0.58529520223
4.15444129486 0.585348201308
4.15506961327 0.585401166521
4.15569793167 0.585454097874
4.15632625008 0.585506995368
4.15695456848 0.585559859006
4.15758288689 0.585612688792
4.15821120529 0.585665484729
4.1588395237 0.585718246818
4.1594678421 0.585770975063
4.16009616051 0.585823669468
4.16072447891 0.585876330034
4.16135279732 0.585928956764
4.16198111572 0.585981549663
4.16260943413 0.586034108731
4.16323775253 0.586086633973
4.16386607094 0.586139125392
4.16449438934 0.586191582989
4.16512270775 0.586244006769
4.16575102615 0.586296396734
4.16637934456 0.586348752886
4.16700766296 0.586401075229
4.16763598137 0.586453363766
4.16826429977 0.5865056185
4.16889261818 0.586557839433
4.16952093658 0.586610026569
4.17014925499 0.58666217991
4.17077757339 0.586714299459
4.1714058918 0.586766385219
4.17203421021 0.586818437194
4.17266252861 0.586870455386
4.17329084702 0.586922439797
4.17391916542 0.586974390432
4.17454748383 0.587026307292
4.17517580223 0.587078190381
4.17580412064 0.587130039702
4.17643243904 0.587181855257
4.17706075745 0.58723363705
4.17768907585 0.587285385083
4.17831739426 0.58733709936
4.17894571266 0.587388779882
4.17957403107 0.587440426655
4.18020234947 0.587492039679
4.18083066788 0.587543618958
4.18145898628 0.587595164496
4.18208730469 0.587646676294
4.18271562309 0.587698154356
4.1833439415 0.587749598685
4.1839722599 0.587801009284
4.18460057831 0.587852386155
4.18522889671 0.587903729302
4.18585721512 0.587955038727
4.18648553352 0.588006314434
4.18711385193 0.588057556425
4.18774217033 0.588108764703
4.18837048874 0.588159939272
4.18899880714 0.588211080133
4.18962712555 0.588262187291
4.19025544395 0.588313260748
4.19088376236 0.588364300506
4.19151208076 0.58841530657
4.19214039917 0.588466278941
4.19276871758 0.588517217622
4.19339703598 0.588568122617
4.19402535439 0.588618993929
4.19465367279 0.58866983156
4.1952819912 0.588720635513
4.1959103096 0.588771405791
4.19653862801 0.588822142397
4.19716694641 0.588872845335
4.19779526482 0.588923514606
4.19842358322 0.588974150214
4.19905190163 0.589024752162
4.19968022003 0.589075320452
4.20030853844 0.589125855087
4.20093685684 0.589176356071
4.20156517525 0.589226823407
4.20219349365 0.589277257096
4.20282181206 0.589327657142
4.20345013046 0.589378023549
4.20407844887 0.589428356318
4.20470676727 0.589478655452
4.20533508568 0.589528920956
4.20596340408 0.58957915283
4.20659172249 0.589629351079
4.20722004089 0.589679515705
4.2078483593 0.589729646711
4.2084766777 0.589779744099
4.20910499611 0.589829807874
4.20973331451 0.589879838037
4.21036163292 0.589929834591
4.21098995132 0.589979797539
4.21161826973 0.590029726885
4.21224658813 0.590079622631
4.21287490654 0.590129484779
4.21350322495 0.590179313333
4.21413154335 0.590229108295
4.21475986176 0.590278869668
4.21538818016 0.590328597456
4.21601649857 0.59037829166
4.21664481697 0.590427952284
4.21727313538 0.590477579331
4.21790145378 0.590527172803
4.21852977219 0.590576732702
4.21915809059 0.590626259033
4.219786409 0.590675751798
4.2204147274 0.590725210998
4.22104304581 0.590774636638
4.22167136421 0.590824028721
4.22229968262 0.590873387247
4.22292800102 0.590922712222
4.22355631943 0.590972003646
4.22418463783 0.591021261524
4.22481295624 0.591070485858
4.22544127464 0.59111967665
4.22606959305 0.591168833903
4.22669791145 0.591217957621
4.22732622986 0.591267047805
4.22795454826 0.591316104459
4.22858286667 0.591365127585
4.22921118507 0.591414117186
4.22983950348 0.591463073264
4.23046782188 0.591511995823
4.23109614029 0.591560884865
4.23172445869 0.591609740393
4.2323527771 0.591658562409
4.2329810955 0.591707350917
4.23360941391 0.591756105918
4.23423773232 0.591804827415
4.23486605072 0.591853515412
4.23549436913 0.591902169911
4.23612268753 0.591950790914
4.23675100594 0.591999378424
4.23737932434 0.592047932443
4.23800764275 0.592096452976
4.23863596115 0.592144940023
4.23926427956 0.592193393588
4.23989259796 0.592241813673
4.24052091637 0.592290200281
4.24114923477 0.592338553414
4.24177755318 0.592386873075
4.24240587158 0.592435159267
4.24303418999 0.592483411992
4.24366250839 0.592531631253
4.2442908268 0.592579817053
4.2449191452 0.592627969393
4.24554746361 0.592676088277
4.24617578201 0.592724173707
4.24680410042 0.592772225685
4.24743241882 0.592820244214
4.24806073723 0.592868229297
4.24868905563 0.592916180936
4.24931737404 0.592964099134
4.24994569244 0.593011983893
4.25057401085 0.593059835215
4.25120232925 0.593107653104
4.25183064766 0.593155437561
4.25245896606 0.593203188589
4.25308728447 0.593250906191
4.25371560287 0.593298590369
4.25434392128 0.593346241125
4.25497223969 0.593393858462
4.25560055809 0.593441442383
4.2562288765 0.593488992889
4.2568571949 0.593536509983
4.25748551331 0.593583993668
4.25811383171 0.593631443946
4.25874215012 0.593678860819
4.25937046852 0.59372624429
4.25999878693 0.593773594361
4.26062710533 0.593820911034
4.26125542374 0.593868194312
4.26188374214 0.593915444197
4.26251206055 0.593962660692
4.26314037895 0.594009843799
4.26376869736 0.59405699352
4.26439701576 0.594104109857
4.26502533417 0.594151192813
4.26565365257 0.59419824239
4.26628197098 0.59424525859
4.26691028938 0.594292241416
4.26753860779 0.59433919087
4.26816692619 0.594386106954
4.2687952446 0.59443298967
4.269423563 0.594479839021
4.27005188141 0.594526655009
4.27068019981 0.594573437636
4.27130851822 0.594620186904
4.27193683662 0.594666902816
4.27256515503 0.594713585373
4.27319347343 0.594760234578
4.27382179184 0.594806850433
4.27445011024 0.59485343294
4.27507842865 0.594899982101
4.27570674706 0.594946497919
4.27633506546 0.594992980396
4.27696338387 0.595039429533
4.27759170227 0.595085845333
4.27822002068 0.595132227798
4.27884833908 0.59517857693
4.27947665749 0.595224892731
4.28010497589 0.595271175203
4.2807332943 0.595317424348
4.2813616127 0.595363640168
4.28198993111 0.595409822666
4.28261824951 0.595455971843
4.28324656792 0.595502087701
4.28387488632 0.595548170243
4.28450320473 0.59559421947
4.28513152313 0.595640235384
4.28575984154 0.595686217987
4.28638815994 0.595732167282
4.28701647835 0.59577808327
4.28764479675 0.595823965952
4.28827311516 0.595869815332
4.28890143356 0.595915631411
4.28952975197 0.59596141419
4.29015807037 0.596007163673
4.29078638878 0.59605287986
4.29141470718 0.596098562753
4.29204302559 0.596144212354
4.29267134399 0.596189828666
4.2932996624 0.59623541169
4.2939279808 0.596280961427
4.29455629921 0.59632647788
4.29518461761 0.596371961051
4.29581293602 0.596417410941
4.29644125443 0.596462827551
4.29706957283 0.596508210885
4.29769789124 0.596553560943
4.29832620964 0.596598877727
4.29895452805 0.596644161239
4.29958284645 0.59668941148
4.30021116486 0.596734628453
4.30083948326 0.596779812159
4.30146780167 0.5968249626
4.30209612007 0.596870079777
4.30272443848 0.596915163692
4.30335275688 0.596960214347
4.30398107529 0.597005231743
4.30460939369 0.597050215882
4.3052377121 0.597095166765
4.3058660305 0.597140084395
4.30649434891 0.597184968772
4.30712266731 0.597229819898
4.30775098572 0.597274637775
4.30837930412 0.597319422404
4.30900762253 0.597364173787
4.30963594093 0.597408891926
4.31026425934 0.597453576821
4.31089257774 0.597498228474
4.31152089615 0.597542846887
4.31214921455 0.597587432062
4.31277753296 0.597631983999
4.31340585136 0.5976765027
4.31403416977 0.597720988166
4.31466248817 0.5977654404
4.31529080658 0.597809859402
4.31591912498 0.597854245173
4.31654744339 0.597898597715
4.3171757618 0.59794291703
4.3178040802 0.597987203118
4.31843239861 0.598031455981
4.31906071701 0.598075675621
4.31968903542 0.598119862038
4.32031735382 0.598164015234
4.32094567223 0.59820813521
4.32157399063 0.598252221968
4.32220230904 0.598296275508
4.32283062744 0.598340295831
4.32345894585 0.59838428294
4.32408726425 0.598428236835
4.32471558266 0.598472157518
4.32534390106 0.598516044988
4.32597221947 0.598559899249
4.32660053787 0.5986037203
4.32722885628 0.598647508144
4.32785717468 0.59869126278
4.32848549309 0.59873498421
4.32911381149 0.598778672436
4.3297421299 0.598822327457
4.3303704483 0.598865949276
4.33099876671 0.598909537894
4.33162708511 0.59895309331
4.33225540352 0.598996615527
4.33288372192 0.599040104545
4.33351204033 0.599083560366
4.33414035873 0.599126982989
4.33476867714 0.599170372417
4.33539699554 0.59921372865
4.33602531395 0.599257051689
4.33665363235 0.599300341534
4.33728195076 0.599343598188
4.33791026917 0.59938682165
4.33853858757 0.599430011921
4.33916690598 0.599473169002
4.33979522438 0.599516292895
4.34042354279 0.599559383599
4.34105186119 0.599602441117
4.3416801796 0.599645465447
4.342308498 0.599688456592
4.34293681641 0.599731414551
4.34356513481 0.599774339326
4.34419345322 0.599817230917
4.34482177162 0.599860089326
4.34545009003 0.599902914552
4.34607840843 0.599945706596
4.34670672684 0.599988465459
4.34733504524 0.600031191142
4.34796336365 0.600073883645
4.34859168205 0.600116542968
4.34922000046 0.600159169113
4.34984831886 0.60020176208
4.35047663727 0.600244321869
4.35110495567 0.600286848481
4.35173327408 0.600329341916
4.35236159248 0.600371802175
4.35298991089 0.600414229259
4.35361822929 0.600456623167
4.3542465477 0.600498983901
4.3548748661 0.600541311461
4.35550318451 0.600583605846
4.35613150291 0.600625867058
4.35675982132 0.600668095097
4.35738813972 0.600710289963
4.35801645813 0.600752451656
4.35864477654 0.600794580177
4.35927309494 0.600836675527
4.35990141335 0.600878737705
4.36052973175 0.600920766711
4.36115805016 0.600962762547
4.36178636856 0.601004725211
4.36241468697 0.601046654705
4.36304300537 0.601088551029
4.36367132378 0.601130414182
4.36429964218 0.601172244165
4.36492796059 0.601214040979
4.36555627899 0.601255804622
4.3661845974 0.601297535096
4.3668129158 0.6013392324
4.36744123421 0.601380896535
4.36806955261 0.6014225275
4.36869787102 0.601464125295
4.36932618942 0.601505689921
4.36995450783 0.601547221378
4.37058282623 0.601588719665
4.37121114464 0.601630184783
4.37183946304 0.601671616731
4.37246778145 0.60171301551
4.37309609985 0.601754381119
4.37372441826 0.601795713558
4.37435273666 0.601837012827
4.37498105507 0.601878278926
4.37560937347 0.601919511855
4.37623769188 0.601960711613
4.37686601028 0.602001878201
4.37749432869 0.602043011618
4.37812264709 0.602084111864
4.3787509655 0.602125178938
4.37937928391 0.602166212841
4.38000760231 0.602207213572
4.38063592072 0.602248181131
4.38126423912 0.602289115517
4.38189255753 0.602330016731
4.38252087593 0.602370884771
4.38314919434 0.602411719637
4.38377751274 0.60245252133
4.38440583115 0.602493289848
4.38503414955 0.602534025191
4.38566246796 0.602574727359
4.38629078636 0.60261539635
4.38691910477 0.602656032166
4.38754742317 0.602696634804
4.38817574158 0.602737204266
4.38880405998 0.602777740549
4.38943237839 0.602818243653
4.39006069679 0.602858713579
4.3906890152 0.602899150325
4.3913173336 0.60293955389
4.39194565201 0.602979924274
4.39257397041 0.603020261477
4.39320228882 0.603060565497
4.39383060722 0.603100836334
4.39445892563 0.603141073988
4.39508724403 0.603181278456
4.39571556244 0.603221449739
4.39634388084 0.603261587836
4.39697219925 0.603301692746
4.39760051765 0.603341764469
4.39822883606 0.603381803002
4.39885715446 0.603421808346
4.39948547287 0.6034617805
4.40011379128 0.603501719462
4.40074210968 0.603541625232
4.40137042809 0.603581497809
4.40199874649 0.603621337192
4.4026270649 0.603661143379
4.4032553833 0.603700916371
4.40388370171 0.603740656165
4.40451202011 0.603780362761
4.40514033852 0.603820036157
4.40576865692 0.603859676353
4.40639697533 0.603899283348
4.40702529373 0.60393885714
4.40765361214 0.603978397728
4.40828193054 0.604017905111
4.40891024895 0.604057379288
4.40953856735 0.604096820257
4.41016688576 0.604136228018
4.41079520416 0.604175602569
4.41142352257 0.604214943908
4.41205184097 0.604254252036
4.41268015938 0.604293526949
4.41330847778 0.604332768648
4.41393679619 0.60437197713
4.41456511459 0.604411152394
4.415193433 0.604450294439
4.4158217514 0.604489403263
4.41645006981 0.604528478865
4.41707838821 0.604567521243
4.41770670662 0.604606530397
4.41833502502 0.604645506324
4.41896334343 0.604684449023
4.41959166183 0.604723358492
4.42021998024 0.60476223473
4.42084829865 0.604801077735
4.42147661705 0.604839887506
4.42210493546 0.604878664041
4.42273325386 0.604917407338
4.42336157227 0.604956117395
4.42398989067 0.604994794212
4.42461820908 0.605033437786
4.42524652748 0.605072048116
4.42587484589 0.605110625199
4.42650316429 0.605149169034
4.4271314827 0.605187679619
4.4277598011 0.605226156953
4.42838811951 0.605264601033
4.42901643791 0.605303011858
4.42964475632 0.605341389425
4.43027307472 0.605379733734
4.43090139313 0.605418044781
4.43152971153 0.605456322565
4.43215802994 0.605494567084
4.43278634834 0.605532778336
4.43341466675 0.60557095632
4.43404298515 0.605609101032
4.43467130356 0.605647212471
4.43529962196 0.605685290634
4.43592794037 0.605723335521
4.43655625877 0.605761347127
4.43718457718 0.605799325453
4.43781289558 0.605837270494
4.43844121399 0.60587518225
4.43906953239 0.605913060717
4.4396978508 0.605950905894
4.4403261692 0.605988717778
4.44095448761 0.606026496368
4.44158280602 0.60606424166
4.44221112442 0.606101953652
4.44283944283 0.606139632343
4.44346776123 0.606177277729
4.44409607964 0.606214889808
4.44472439804 0.606252468579
4.44535271645 0.606290014037
4.44598103485 0.606327526182
4.44660935326 0.60636500501
4.44723767166 0.60640245052
4.44786599007 0.606439862707
4.44849430847 0.606477241571
4.44912262688 0.606514587108
4.44975094528 0.606551899316
4.45037926369 0.606589178192
4.45100758209 0.606626423733
4.4516359005 0.606663635937
4.4522642189 0.606700814801
4.45289253731 0.606737960323
4.45352085571 0.6067750725
4.45414917412 0.606812151328
4.45477749252 0.606849196806
4.45540581093 0.60688620893
4.45603412933 0.606923187697
4.45666244774 0.606960133105
4.45729076614 0.606997045151
4.45791908455 0.607033923832
4.45854740295 0.607070769145
4.45917572136 0.607107581087
4.45980403976 0.607144359656
4.46043235817 0.607181104847
4.46106067657 0.607217816659
4.46168899498 0.607254495087
4.46231731339 0.60729114013
4.46294563179 0.607327751784
4.4635739502 0.607364330045
4.4642022686 0.607400874912
4.46483058701 0.60743738638
4.46545890541 0.607473864446
4.46608722382 0.607510309108
4.46671554222 0.607546720362
4.46734386063 0.607583098204
4.46797217903 0.607619442632
4.46860049744 0.607655753643
4.46922881584 0.607692031232
4.46985713425 0.607728275397
4.47048545265 0.607764486134
4.47111377106 0.60780066344
4.47174208946 0.607836807312
4.47237040787 0.607872917745
4.47299872627 0.607908994738
4.47362704468 0.607945038285
4.47425536308 0.607981048384
4.47488368149 0.608017025031
4.47551199989 0.608052968223
4.4761403183 0.608088877956
4.4767686367 0.608124754226
4.47739695511 0.60816059703
4.47802527351 0.608196406364
4.47865359192 0.608232182225
4.47928191032 0.608267924608
4.47991022873 0.608303633511
4.48053854713 0.608339308929
4.48116686554 0.608374950858
4.48179518394 0.608410559296
4.48242350235 0.608446134237
4.48305182075 0.608481675679
4.48368013916 0.608517183617
4.48430845757 0.608552658047
4.48493677597 0.608588098966
4.48556509438 0.60862350637
4.48619341278 0.608658880254
4.48682173119 0.608694220615
4.48745004959 0.608729527449
4.488078368 0.608764800751
4.4887066864 0.608800040518
4.48933500481 0.608835246746
4.48996332321 0.60887041943
4.49059164162 0.608905558567
4.49121996002 0.608940664152
4.49184827843 0.60897573618
4.49247659683 0.609010774649
4.49310491524 0.609045779554
4.49373323364 0.609080750889
4.49436155205 0.609115688652
4.49498987045 0.609150592838
4.49561818886 0.609185463443
4.49624650726 0.609220300461
4.49687482567 0.60925510389
4.49750314407 0.609289873724
4.49813146248 0.609324609959
4.49875978088 0.60935931259
4.49938809929 0.609393981614
4.50001641769 0.609428617026
4.5006447361 0.60946321882
4.5012730545 0.609497786994
4.50190137291 0.609532321541
4.50252969131 0.609566822458
4.50315800972 0.60960128974
4.50378632812 0.609635723382
4.50441464653 0.60967012338
4.50504296494 0.609704489729
4.50567128334 0.609738822424
4.50629960175 0.60977312146
4.50692792015 0.609807386833
4.50755623856 0.609841618539
4.50818455696 0.609875816571
4.50881287537 0.609909980926
4.50944119377 0.609944111598
4.51006951218 0.609978208583
4.51069783058 0.610012271875
4.51132614899 0.610046301471
4.51195446739 0.610080297364
4.5125827858 0.61011425955
4.5132111042 0.610148188024
4.51383942261 0.610182082781
4.51446774101 0.610215943815
4.51509605942 0.610249771122
4.51572437782 0.610283564697
4.51635269623 0.610317324535
4.51698101463 0.610351050629
4.51760933304 0.610384742976
4.51823765144 0.61041840157
4.51886596985 0.610452026406
4.51949428825 0.610485617478
4.52012260666 0.610519174781
4.52075092506 0.61055269831
4.52137924347 0.61058618806
4.52200756187 0.610619644025
4.52263588028 0.6106530662
4.52326419868 0.610686454579
4.52389251709 0.610719809157
4.52452083549 0.610753129929
4.5251491539 0.610786416889
4.52577747231 0.610819670032
4.52640579071 0.610852889352
4.52703410912 0.610886074843
4.52766242752 0.6109192265
4.52829074593 0.610952344318
4.52891906433 0.61098542829
4.52954738274 0.611018478412
4.53017570114 0.611051494676
4.53080401955 0.611084477079
4.53143233795 0.611117425613
4.53206065636 0.611150340274
4.53268897476 0.611183221055
4.53331729317 0.611216067951
4.53394561157 0.611248880956
4.53457392998 0.611281660063
4.53520224838 0.611314405268
4.53583056679 0.611347116564
4.53645888519 0.611379793945
4.5370872036 0.611412437405
4.537715522 0.611445046939
4.53834384041 0.61147762254
4.53897215881 0.611510164202
4.53960047722 0.611542671919
4.54022879562 0.611575145686
4.54085711403 0.611607585495
4.54148543243 0.611639991342
4.54211375084 0.611672363219
4.54274206924 0.611704701121
4.54337038765 0.611737005041
4.54399870605 0.611769274973
4.54462702446 0.611801510911
4.54525534286 0.611833712849
4.54588366127 0.61186588078
4.54651197968 0.611898014698
4.54714029808 0.611930114596
4.54776861649 0.611962180469
4.54839693489 0.611994212309
4.5490252533 0.61202621011
4.5496535717 0.612058173867
4.55028189011 0.612090103572
4.55091020851 0.612121999218
4.55153852692 0.6121538608
4.55216684532 0.612185688311
4.55279516373 0.612217481744
4.55342348213 0.612249241092
4.55405180054 0.612280966349
4.55468011894 0.612312657509
4.55530843735 0.612344314564
4.55593675575 0.612375937508
4.55656507416 0.612407526334
4.55719339256 0.612439081035
4.55782171097 0.612470601604
4.55845002937 0.612502088036
4.55907834778 0.612533540322
4.55970666618 0.612564958456
4.56033498459 0.612596342431
4.56096330299 0.61262769224
4.5615916214 0.612659007877
4.5622199398 0.612690289333
4.56284825821 0.612721536603
4.56347657661 0.612752749679
4.56410489502 0.612783928554
4.56473321342 0.612815073221
4.56536153183 0.612846183673
4.56598985023 0.612877259903
4.56661816864 0.612908301904
4.56724648705 0.612939309667
4.56787480545 0.612970283188
4.56850312386 0.613001222457
4.56913144226 0.613032127468
4.56975976067 0.613062998213
4.57038807907 0.613093834686
4.57101639748 0.613124636878
4.57164471588 0.613155404783
4.57227303429 0.613186138393
4.57290135269 0.6132168377
4.5735296711 0.613247502698
4.5741579895 0.613278133379
4.57478630791 0.613308729734
4.57541462631 0.613339291758
4.57604294472 0.613369819441
4.57667126312 0.613400312778
4.57729958153 0.613430771759
4.57792789993 0.613461196378
4.57855621834 0.613491586626
4.57918453674 0.613521942497
4.57981285515 0.613552263982
4.58044117355 0.613582551074
4.58106949196 0.613612803764
4.58169781036 0.613643022046
4.58232612877 0.613673205911
4.58295444717 0.613703355352
4.58358276558 0.61373347036
4.58421108398 0.613763550928
4.58483940239 0.613793597048
4.58546772079 0.613823608712
4.5860960392 0.613853585912
4.5867243576 0.61388352864
4.58735267601 0.613913436888
4.58798099442 0.613943310648
4.58860931282 0.613973149911
4.58923763123 0.614002954671
4.58986594963 0.614032724918
4.59049426804 0.614062460645
4.59112258644 0.614092161844
4.59175090485 0.614121828505
4.59237922325 0.614151460622
4.59300754166 0.614181058185
4.59363586006 0.614210621187
4.59426417847 0.614240149619
4.59489249687 0.614269643473
4.59552081528 0.61429910274
4.59614913368 0.614328527413
4.59677745209 0.614357917482
4.59740577049 0.61438727294
4.5980340889 0.614416593777
4.5986624073 0.614445879986
4.59929072571 0.614475131558
4.59991904411 0.614504348485
4.60054736252 0.614533530757
4.60117568092 0.614562678367
4.60180399933 0.614591791305
4.60243231773 0.614620869563
4.60306063614 0.614649913133
4.60368895454 0.614678922005
4.60431727295 0.614707896172
4.60494559135 0.614736835623
4.60557390976 0.614765740352
4.60620222816 0.614794610348
4.60683054657 0.614823445602
4.60745886497 0.614852246107
4.60808718338 0.614881011854
4.60871550179 0.614909742832
4.60934382019 0.614938439034
4.6099721386 0.614967100451
4.610600457 0.614995727073
4.61122877541 0.615024318891
4.61185709381 0.615052875897
4.61248541222 0.615081398082
4.61311373062 0.615109885436
4.61374204903 0.61513833795
4.61437036743 0.615166755615
4.61499868584 0.615195138423
4.61562700424 0.615223486363
4.61625532265 0.615251799427
4.61688364105 0.615280077606
4.61751195946 0.61530832089
4.61814027786 0.615336529269
4.61876859627 0.615364702736
4.61939691467 0.61539284128
4.62002523308 0.615420944891
4.62065355148 0.615449013561
4.62128186989 0.615477047281
4.62191018829 0.61550504604
4.6225385067 0.615533009829
4.6231668251 0.61556093864
4.62379514351 0.615588832461
4.62442346191 0.615616691285
4.62505178032 0.6156445151
4.62568009872 0.615672303899
4.62630841713 0.61570005767
4.62693673553 0.615727776405
4.62756505394 0.615755460093
4.62819337234 0.615783108726
4.62882169075 0.615810722292
4.62945000916 0.615838300784
4.63007832756 0.61586584419
4.63070664597 0.615893352502
4.63133496437 0.615920825708
4.63196328278 0.6159482638
4.63259160118 0.615975666768
4.63321991959 0.616003034601
4.63384823799 0.61603036729
4.6344765564 0.616057664825
4.6351048748 0.616084927195
4.63573319321 0.616112154392
4.63636151161 0.616139346404
4.63698983002 0.616166503222
4.63761814842 0.616193624836
4.63824646683 0.616220711235
4.63887478523 0.61624776241
4.63950310364 0.61627477835
4.64013142204 0.616301759045
4.64075974045 0.616328704485
4.64138805885 0.61635561466
4.64201637726 0.616382489559
4.64264469566 0.616409329173
4.64327301407 0.616436133491
4.64390133247 0.616462902502
4.64452965088 0.616489636196
4.64515796928 0.616516334563
4.64578628769 0.616542997593
4.64641460609 0.616569625275
4.6470429245 0.616596217598
4.6476712429 0.616622774552
4.64829956131 0.616649296127
4.64892787971 0.616675782313
4.64955619812 0.616702233097
4.65018451653 0.616728648471
4.65081283493 0.616755028423
4.65144115334 0.616781372942
4.65206947174 0.616807682019
4.65269779015 0.616833955642
4.65332610855 0.6168601938
4.65395442696 0.616886396484
4.65458274536 0.616912563681
4.65521106377 0.616938695382
4.65583938217 0.616964791576
4.65646770058 0.616990852252
4.65709601898 0.617016877398
4.65772433739 0.617042867004
4.65835265579 0.617068821059
4.6589809742 0.617094739553
4.6596092926 0.617120622474
4.66023761101 0.617146469811
4.66086592941 0.617172281553
4.66149424782 0.617198057689
4.66212256622 0.617223798208
4.66275088463 0.6172495031
4.66337920303 0.617275172352
4.66400752144 0.617300805954
4.66463583984 0.617326403895
4.66526415825 0.617351966163
4.66589247665 0.617377492747
4.66652079506 0.617402983636
4.66714911346 0.617428438819
4.66777743187 0.617453858285
4.66840575027 0.617479242021
4.66903406868 0.617504590018
4.66966238708 0.617529902263
4.67029070549 0.617555178744
4.6709190239 0.617580419452
4.6715473423 0.617605624373
4.67217566071 0.617630793498
4.67280397911 0.617655926813
4.67343229752 0.617681024308
4.67406061592 0.617706085972
4.67468893433 0.617731111792
4.67531725273 0.617756101757
4.67594557114 0.617781055856
4.67657388954 0.617805974076
4.67720220795 0.617830856406
4.67783052635 0.617855702835
4.67845884476 0.617880513351
4.67908716316 0.617905287942
4.67971548157 0.617930026595
4.68034379997 0.617954729301
4.68097211838 0.617979396046
4.68160043678 0.618004026819
4.68222875519 0.618028621607
4.68285707359 0.6180531804
4.683485392 0.618077703185
4.6841137104 0.61810218995
4.68474202881 0.618126640684
4.68537034721 0.618151055373
4.68599866562 0.618175434007
4.68662698402 0.618199776573
4.68725530243 0.61822408306
4.68788362083 0.618248353454
4.68851193924 0.618272587745
4.68914025764 0.618296785919
4.68976857605 0.618320947965
4.69039689445 0.618345073871
4.69102521286 0.618369163624
4.69165353127 0.618393217212
4.69228184967 0.618417234623
4.69291016808 0.618441215844
4.69353848648 0.618465160864
4.69416680489 0.61848906967
4.69479512329 0.618512942249
4.6954234417 0.618536778589
4.6960517601 0.618560578678
4.69668007851 0.618584342504
4.69730839691 0.618608070054
4.69793671532 0.618631761315
4.69856503372 0.618655416275
4.69919335213 0.618679034921
4.69982167053 0.618702617242
4.70044998894 0.618726163223
4.70107830734 0.618749672854
4.70170662575 0.61877314612
4.70233494415 0.61879658301
4.70296326256 0.618819983511
4.70359158096 0.61884334761
4.70421989937 0.618866675295
4.70484821777 0.618889966552
4.70547653618 0.618913221369
4.70610485458 0.618936439733
4.70673317299 0.618959621631
4.70736149139 0.618982767051
4.7079898098 0.61900587598
4.7086181282 0.619028948404
4.70924644661 0.619051984311
4.70987476501 0.619074983688
4.71050308342 0.619097946522
4.71113140182 0.6191208728
4.71175972023 0.619143762508
4.71238803864 0.619166615635
4.71301635704 0.619189432167
4.71364467545 0.61921221209
4.71427299385 0.619234955392
4.71490131226 0.61925766206
4.71552963066 0.61928033208
4.71615794907 0.619302965439
4.71678626747 0.619325562125
4.71741458588 0.619348122123
4.71804290428 0.619370645421
4.71867122269 0.619393132005
4.71929954109 0.619415581863
4.7199278595 0.61943799498
4.7205561779 0.619460371343
4.72118449631 0.61948271094
4.72181281471 0.619505013756
4.72244113312 0.619527279779
4.72306945152 0.619549508994
4.72369776993 0.619571701389
4.72432608833 0.619593856949
4.72495440674 0.619615975662
4.72558272514 0.619638057514
4.72621104355 0.619660102492
4.72683936195 0.619682110581
4.72746768036 0.619704081768
4.72809599876 0.61972601604
4.72872431717 0.619747913382
4.72935263557 0.619769773782
4.72998095398 0.619791597226
4.73060927238 0.619813383699
4.73123759079 0.619835133189
4.73186590919 0.61985684568
4.7324942276 0.619878521161
4.73312254601 0.619900159616
4.73375086441 0.619921761032
4.73437918282 0.619943325396
4.73500750122 0.619964852692
4.73563581963 0.619986342908
4.73626413803 0.620007796029
4.73689245644 0.620029212042
4.73752077484 0.620050590932
4.73814909325 0.620071932686
4.73877741165 0.620093237289
4.73940573006 0.620114504728
4.74003404846 0.620135734988
4.74066236687 0.620156928056
4.74129068527 0.620178083917
4.74191900368 0.620199202557
4.74254732208 0.620220283962
4.74317564049 0.620241328118
4.74380395889 0.62026233501
4.7444322773 0.620283304625
4.7450605957 0.620304236948
4.74568891411 0.620325131965
4.74631723251 0.620345989661
4.74694555092 0.620366810023
4.74757386932 0.620387593036
4.74820218773 0.620408338685
4.74883050613 0.620429046957
4.74945882454 0.620449717836
4.75008714294 0.620470351309
4.75071546135 0.620490947361
4.75134377975 0.620511505977
4.75197209816 0.620532027144
4.75260041656 0.620552510846
4.75322873497 0.620572957069
4.75385705338 0.620593365799
4.75448537178 0.62061373702
4.75511369019 0.620634070719
4.75574200859 0.62065436688
4.756370327 0.620674625489
4.7569986454 0.620694846532
4.75762696381 0.620715029993
4.75825528221 0.620735175859
4.75888360062 0.620755284113
4.75951191902 0.620775354742
4.76014023743 0.620795387731
4.76076855583 0.620815383065
4.76139687424 0.620835340729
4.76202519264 0.620855260708
4.76265351105 0.620875142987
4.76328182945 0.620894987552
4.76391014786 0.620914794387
4.76453846626 0.620934563478
4.76516678467 0.62095429481
4.76579510307 0.620973988368
4.76642342148 0.620993644136
4.76705173988 0.6210132621
4.76768005829 0.621032842245
4.76830837669 0.621052384555
4.7689366951 0.621071889016
4.7695650135 0.621091355612
4.77019333191 0.621110784329
4.77082165031 0.621130175151
4.77144996872 0.621149528062
4.77207828712 0.621168843049
4.77270660553 0.621188120095
4.77333492393 0.621207359186
4.77396324234 0.621226560306
4.77459156075 0.621245723439
4.77521987915 0.621264848571
4.77584819756 0.621283935686
4.77647651596 0.62130298477
4.77710483437 0.621321995805
4.77773315277 0.621340968778
4.77836147118 0.621359903673
4.77898978958 0.621378800474
4.77961810799 0.621397659166
4.78024642639 0.621416479733
4.7808747448 0.62143526216
4.7815030632 0.621454006431
4.78213138161 0.621472712532
4.78275970001 0.621491380446
4.78338801842 0.621510010157
4.78401633682 0.621528601651
4.78464465523 0.621547154911
4.78527297363 0.621565669922
4.78590129204 0.621584146668
4.78652961044 0.621602585134
4.78715792885 0.621620985304
4.78778624725 0.621639347162
4.78841456566 0.621657670693
4.78904288406 0.62167595588
4.78967120247 0.621694202708
4.79029952087 0.621712411161
4.79092783928 0.621730581223
4.79155615768 0.621748712879
4.79218447609 0.621766806112
4.79281279449 0.621784860907
4.7934411129 0.621802877248
4.7940694313 0.621820855119
4.79469774971 0.621838794503
4.79532606812 0.621856695386
4.79595438652 0.62187455775
4.79658270493 0.621892381581
4.79721102333 0.621910166861
4.79783934174 0.621927913575
4.79846766014 0.621945621707
4.79909597855 0.621963291241
4.79972429695 0.62198092216
4.80035261536 0.621998514449
4.80098093376 0.622016068091
4.80160925217 0.62203358307
4.80223757057 0.62205105937
4.80286588898 0.622068496975
4.80349420738 0.622085895869
4.80412252579 0.622103256035
4.80475084419 0.622120577457
4.8053791626 0.622137860118
4.806007481 0.622155104003
4.80663579941 0.622172309095
4.80726411781 0.622189475378
4.80789243622 0.622206602836
4.80852075462 0.622223691451
4.80914907303 0.622240741208
4.80977739143 0.62225775209
4.81040570984 0.622274724081
4.81103402824 0.622291657164
4.81166234665 0.622308551323
4.81229066505 0.622325406541
4.81291898346 0.622342222802
4.81354730186 0.622359000089
4.81417562027 0.622375738385
4.81480393867 0.622392437675
4.81543225708 0.622409097941
4.81606057549 0.622425719167
4.81668889389 0.622442301337
4.8173172123 0.622458844432
4.8179455307 0.622475348438
4.81857384911 0.622491813337
4.81920216751 0.622508239112
4.81983048592 0.622524625747
4.82045880432 0.622540973225
4.82108712273 0.622557281529
4.82171544113 0.622573550642
4.82234375954 0.622589780548
4.82297207794 0.62260597123
4.82360039635 0.622622122671
4.82422871475 0.622638234853
4.82485703316 0.622654307761
4.82548535156 0.622670341377
4.82611366997 0.622686335684
4.82674198837 0.622702290666
4.82737030678 0.622718206305
4.82799862518 0.622734082584
4.82862694359 0.622749919487
4.82925526199 0.622765716996
4.8298835804 0.622781475095
4.8305118988 0.622797193766
4.83114021721 0.622812872992
4.83176853561 0.622828512756
4.83239685402 0.622844113041
4.83302517242 0.62285967383
4.83365349083 0.622875195106
4.83428180923 0.622890676851
4.83491012764 0.622906119049
4.83553844604 0.622921521682
4.83616676445 0.622936884733
4.83679508286 0.622952208184
4.83742340126 0.622967492019
4.83805171967 0.622982736221
4.83868003807 0.622997940771
4.83930835648 0.623013105653
4.83993667488 0.623028230848
4.84056499329 0.623043316341
4.84119331169 0.623058362114
4.8418216301 0.623073368148
4.8424499485 0.623088334427
4.84307826691 0.623103260934
4.84370658531 0.62311814765
4.84433490372 0.623132994559
4.84496322212 0.623147801643
4.84559154053 0.623162568885
4.84621985893 0.623177296266
4.84684817734 0.62319198377
4.84747649574 0.623206631378
4.84810481415 0.623221239074
4.84873313255 0.62323580684
4.84936145096 0.623250334658
4.84998976936 0.62326482251
4.85061808777 0.623279270379
4.85124640617 0.623293678248
4.85187472458 0.623308046098
4.85250304298 0.623322373912
4.85313136139 0.623336661673
4.85375967979 0.623350909362
4.8543879982 0.623365116961
4.8550163166 0.623379284454
4.85564463501 0.623393411822
4.85627295341 0.623407499047
4.85690127182 0.623421546112
4.85752959023 0.623435552999
4.85815790863 0.62344951969
4.85878622704 0.623463446167
4.85941454544 0.623477332412
4.86004286385 0.623491178408
4.86067118225 0.623504984136
4.86129950066 0.623518749579
4.86192781906 0.623532474718
4.86255613747 0.623546159536
4.86318445587 0.623559804015
4.86381277428 0.623573408136
4.86444109268 0.623586971883
4.86506941109 0.623600495236
4.86569772949 0.623613978177
4.8663260479 0.62362742069
4.8669543663 0.623640822754
4.86758268471 0.623654184354
4.86821100311 0.623667505469
4.86883932152 0.623680786083
4.86946763992 0.623694026177
4.87009595833 0.623707225733
4.87072427673 0.623720384733
4.87135259514 0.623733503158
4.87198091354 0.623746580991
4.87260923195 0.623759618213
4.87323755035 0.623772614806
4.87386586876 0.623785570752
4.87449418716 0.623798486032
4.87512250557 0.623811360629
4.87575082397 0.623824194523
4.87637914238 0.623836987697
4.87700746078 0.623849740132
4.87763577919 0.62386245181
4.8782640976 0.623875122713
4.878892416 0.623887752821
4.87952073441 0.623900342118
4.88014905281 0.623912890584
4.88077737122 0.623925398201
4.88140568962 0.62393786495
4.88203400803 0.623950290814
4.88266232643 0.623962675773
4.88329064484 0.62397501981
4.88391896324 0.623987322905
4.88454728165 0.62399958504
4.88517560005 0.624011806197
4.88580391846 0.624023986357
4.88643223686 0.624036125502
4.88706055527 0.624048223612
4.88768887367 0.62406028067
4.88831719208 0.624072296656
4.88894551048 0.624084271553
4.88957382889 0.624096205341
4.89020214729 0.624108098002
4.8908304657 0.624119949518
4.8914587841 0.624131759869
4.89208710251 0.624143529036
4.89271542091 0.624155257002
4.89334373932 0.624166943748
4.89397205772 0.624178589254
4.89460037613 0.624190193501
4.89522869453 0.624201756473
4.89585701294 0.624213278148
4.89648533134 0.624224758509
4.89711364975 0.624236197537
4.89774196815 0.624247595213
4.89837028656 0.624258951518
4.89899860497 0.624270266433
4.89962692337 0.62428153994
4.90025524178 0.62429277202
4.90088356018 0.624303962653
4.90151187859 0.62431511182
4.90214019699 0.624326219504
4.9027685154 0.624337285684
4.9033968338 0.624348310343
4.90402515221 0.62435929346
4.90465347061 0.624370235018
4.90528178902 0.624381134996
4.90591010742 0.624391993377
4.90653842583 0.62440281014
4.90716674423 0.624413585267
4.90779506264 0.62442431874
4.90842338104 0.624435010538
4.90905169945 0.624445660643
4.90968001785 0.624456269036
4.91030833626 0.624466835697
4.91093665466 0.624477360608
4.91156497307 0.624487843749
4.91219329147 0.624498285102
4.91282160988 0.624508684646
4.91344992828 0.624519042364
4.91407824669 0.624529358235
4.91470656509 0.624539632241
4.9153348835 0.624549864362
4.9159632019 0.624560054579
4.91659152031 0.624570202873
4.91721983871 0.624580309224
4.91784815712 0.624590373614
4.91847647552 0.624600396024
4.91910479393 0.624610376433
4.91973311234 0.624620314822
4.92036143074 0.624630211173
4.92098974915 0.624640065465
4.92161806755 0.624649877681
4.92224638596 0.624659647799
4.92287470436 0.624669375801
4.92350302277 0.624679061668
4.92413134117 0.62468870538
4.92475965958 0.624698306917
4.92538797798 0.624707866261
4.92601629639 0.624717383392
4.92664461479 0.62472685829
4.9272729332 0.624736290936
4.9279012516 0.62474568131
4.92852957001 0.624755029394
4.92915788841 0.624764335167
4.92978620682 0.62477359861
4.93041452522 0.624782819704
4.93104284363 0.624791998429
4.93167116203 0.624801134765
4.93229948044 0.624810228694
4.93292779884 0.624819280194
4.93355611725 0.624828289248
4.93418443565 0.624837255835
4.93481275406 0.624846179935
4.93544107246 0.62485506153
4.93606939087 0.624863900599
4.93669770927 0.624872697122
4.93732602768 0.624881451081
4.93795434608 0.624890162456
4.93858266449 0.624898831226
4.93921098289 0.624907457373
4.9398393013 0.624916040876
4.94046761971 0.624924581716
4.94109593811 0.624933079873
4.94172425652 0.624941535327
4.94235257492 0.624949948059
4.94298089333 0.624958318049
4.94360921173 0.624966645277
4.94423753014 0.624974929724
4.94486584854 0.624983171369
4.94549416695 0.624991370193
4.94612248535 0.624999526176
4.94675080376 0.625007639298
4.94737912216 0.62501570954
4.94800744057 0.625023736882
4.94863575897 0.625031721303
4.94926407738 0.625039662784
4.94989239578 0.625047561305
4.95052071419 0.625055416846
4.95114903259 0.625063229388
4.951777351 0.62507099891
4.9524056694 0.625078725392
4.95303398781 0.625086408815
4.95366230621 0.625094049159
4.95429062462 0.625101646403
4.95491894302 0.625109200528
4.95554726143 0.625116711515
4.95617557983 0.625124179341
4.95680389824 0.625131603989
4.95743221664 0.625138985438
4.95806053505 0.625146323668
4.95868885345 0.625153618658
4.95931717186 0.62516087039
4.95994549026 0.625168078842
4.96057380867 0.625175243995
4.96120212708 0.625182365829
4.96183044548 0.625189444324
4.96245876389 0.625196479459
4.96308708229 0.625203471215
4.9637154007 0.625210419572
4.9643437191 0.625217324509
4.96497203751 0.625224186006
4.96560035591 0.625231004043
4.96622867432 0.625237778601
4.96685699272 0.625244509658
4.96748531113 0.625251197196
4.96811362953 0.625257841193
4.96874194794 0.625264441629
4.96937026634 0.625270998485
4.96999858475 0.62527751174
4.97062690315 0.625283981374
4.97125522156 0.625290407367
4.97188353996 0.625296789698
4.97251185837 0.625303128348
4.97314017677 0.625309423296
4.97376849518 0.625315674522
4.97439681358 0.625321882005
4.97502513199 0.625328045726
4.97565345039 0.625334165665
4.9762817688 0.6253402418
4.9769100872 0.625346274111
4.97753840561 0.625352262579
4.97816672401 0.625358207184
4.97879504242 0.625364107904
4.97942336082 0.625369964719
4.98005167923 0.625375777609
4.98067999763 0.625381546555
4.98130831604 0.625387271535
4.98193663445 0.625392952529
4.98256495285 0.625398589516
4.98319327126 0.625404182478
4.98382158966 0.625409731392
4.98444990807 0.625415236239
4.98507822647 0.625420696998
4.98570654488 0.62542611365
4.98633486328 0.625431486172
4.98696318169 0.625436814546
4.98759150009 0.625442098751
4.9882198185 0.625447338766
4.9888481369 0.625452534571
4.98947645531 0.625457686145
4.99010477371 0.625462793469
4.99073309212 0.625467856521
4.99136141052 0.625472875281
4.99198972893 0.625477849728
4.99261804733 0.625482779843
4.99324636574 0.625487665604
4.99387468414 0.625492506992
4.99450300255 0.625497303985
4.99513132095 0.625502056564
4.99575963936 0.625506764707
4.99638795776 0.625511428395
4.99701627617 0.625516047606
4.99764459457 0.62552062232
4.99827291298 0.625525152517
4.99890123138 0.625529638175
4.99952954979 0.625534079276
5.00015786819 0.625538475797
5.0007861866 0.625542827719
5.001414505 0.62554713502
5.00204282341 0.625551397681
5.00267114182 0.62555561568
5.00329946022 0.625559788998
5.00392777863 0.625563917613
5.00455609703 0.625568001504
5.00518441544 0.625572040652
5.00581273384 0.625576035036
5.00644105225 0.625579984635
5.00706937065 0.625583889428
5.00769768906 0.625587749395
5.00832600746 0.625591564515
5.00895432587 0.625595334767
5.00958264427 0.625599060132
5.01021096268 0.625602740587
5.01083928108 0.625606376113
5.01146759949 0.625609966689
5.01209591789 0.625613512294
5.0127242363 0.625617012908
5.0133525547 0.625620468509
5.01398087311 0.625623879078
5.01460919151 0.625627244593
5.01523750992 0.625630565033
5.01586582832 0.625633840379
5.01649414673 0.625637070609
5.01712246513 0.625640255703
5.01775078354 0.625643395639
5.01837910194 0.625646490398
5.01900742035 0.625649539958
5.01963573875 0.625652544298
5.02026405716 0.625655503399
5.02089237556 0.625658417239
5.02152069397 0.625661285797
5.02214901237 0.625664109053
5.02277733078 0.625666886986
5.02340564919 0.625669619575
5.02403396759 0.625672306799
5.024662286 0.625674948638
5.0252906044 0.625677545071
5.02591892281 0.625680096076
5.02654724121 0.625682601634
5.02717555962 0.625685061724
5.02780387802 0.625687476324
5.02843219643 0.625689845414
5.02906051483 0.625692168973
5.02968883324 0.62569444698
5.03031715164 0.625696679414
5.03094547005 0.625698866255
5.03157378845 0.625701007482
5.03220210686 0.625703103074
5.03283042526 0.62570515301
5.03345874367 0.625707157269
5.03408706207 0.625709115831
5.03471538048 0.625711028674
5.03534369888 0.625712895778
5.03597201729 0.625714717122
5.03660033569 0.625716492685
5.0372286541 0.625718222446
5.0378569725 0.625719906384
5.03848529091 0.625721544479
5.03911360931 0.625723136709
5.03974192772 0.625724683054
5.04037024612 0.625726183493
5.04099856453 0.625727638005
5.04162688293 0.625729046569
5.04225520134 0.625730409164
5.04288351974 0.62573172577
5.04351183815 0.625732996364
5.04414015656 0.625734220928
5.04476847496 0.625735399439
5.04539679337 0.625736531876
5.04602511177 0.62573761822
5.04665343018 0.625738658448
5.04728174858 0.625739652541
5.04791006699 0.625740600476
5.04853838539 0.625741502234
5.0491667038 0.625742357793
5.0497950222 0.625743167132
5.05042334061 0.625743930231
5.05105165901 0.625744647069
5.05167997742 0.625745317624
5.05230829582 0.625745941875
5.05293661423 0.625746519803
5.05356493263 0.625747051385
5.05419325104 0.625747536601
5.05482156944 0.62574797543
5.05544988785 0.625748367851
5.05607820625 0.625748713843
5.05670652466 0.625749013385
5.05733484306 0.625749266456
5.05796316147 0.625749473036
5.05859147987 0.625749633103
5.05921979828 0.625749746636
5.05984811668 0.625749813615
5.06047643509 0.625749834018
5.06110475349 0.625749807824
5.0617330719 0.625749735014
5.0623613903 0.625749615564
5.06298970871 0.625749449456
5.06361802711 0.625749236667
5.06424634552 0.625748977177
5.06487466393 0.625748670965
5.06550298233 0.625748318009
5.06613130074 0.625747918289
5.06675961914 0.625747471785
5.06738793755 0.625746978474
5.06801625595 0.625746438336
5.06864457436 0.62574585135
5.06927289276 0.625745217495
5.06990121117 0.625744536751
5.07052952957 0.625743809095
5.07115784798 0.625743034508
5.07178616638 0.625742212967
5.07241448479 0.625741344453
5.07304280319 0.625740428945
5.0736711216 0.62573946642
5.07429944 0.625738456859
5.07492775841 0.62573740024
5.07555607681 0.625736296543
5.07618439522 0.625735145746
5.07681271362 0.625733947829
5.07744103203 0.62573270277
5.07806935043 0.625731410548
5.07869766884 0.625730071143
5.07932598724 0.625728684534
5.07995430565 0.6257272507
5.08058262405 0.625725769619
5.08121094246 0.62572424127
5.08183926086 0.625722665634
5.08246757927 0.625721042688
5.08309589767 0.625719372413
5.08372421608 0.625717654786
5.08435253448 0.625715889786
5.08498085289 0.625714077394
5.0856091713 0.625712217588
5.0862374897 0.625710310347
5.08686580811 0.62570835565
5.08749412651 0.625706353476
5.08812244492 0.625704303805
5.08875076332 0.625702206614
5.08937908173 0.625700061884
5.09000740013 0.625697869593
5.09063571854 0.62569562972
5.09126403694 0.625693342245
5.09189235535 0.625691007147
5.09252067375 0.625688624404
5.09314899216 0.625686193995
5.09377731056 0.6256837159
5.09440562897 0.625681190098
5.09503394737 0.625678616568
5.09566226578 0.625675995288
5.09629058418 0.625673326238
5.09691890259 0.625670609398
5.09754722099 0.625667844745
5.0981755394 0.62566503226
5.0988038578 0.62566217192
5.09943217621 0.625659263706
5.10006049461 0.625656307597
5.10068881302 0.625653303571
5.10131713142 0.625650251607
5.10194544983 0.625647151685
5.10257376823 0.625644003784
5.10320208664 0.625640807882
5.10383040504 0.625637563959
5.10445872345 0.625634271995
5.10508704185 0.625630931967
5.10571536026 0.625627543856
5.10634367867 0.62562410764
5.10697199707 0.625620623298
5.10760031548 0.62561709081
5.10822863388 0.625613510155
5.10885695229 0.625609881312
5.10948527069 0.625606204259
5.1101135891 0.625602478976
5.1107419075 0.625598705443
5.11137022591 0.625594883638
5.11199854431 0.62559101354
5.11262686272 0.625587095129
5.11325518112 0.625583128383
5.11388349953 0.625579113283
5.11451181793 0.625575049806
5.11514013634 0.625570937933
5.11576845474 0.625566777642
5.11639677315 0.625562568913
5.11702509155 0.625558311724
5.11765340996 0.625554006055
5.11828172836 0.625549651885
5.11891004677 0.625545249194
5.11953836517 0.625540797959
5.12016668358 0.625536298162
5.12079500198 0.62553174978
5.12142332039 0.625527152793
5.12205163879 0.62552250718
5.1226799572 0.625517812921
5.1233082756 0.625513069995
5.12393659401 0.62550827838
5.12456491241 0.625503438056
5.12519323082 0.625498549003
5.12582154922 0.625493611199
5.12644986763 0.625488624624
5.12707818604 0.625483589257
5.12770650444 0.625478505077
5.12833482285 0.625473372064
5.12896314125 0.625468190196
5.12959145966 0.625462959454
5.13021977806 0.625457679816
5.13084809647 0.625452351261
5.13147641487 0.62544697377
5.13210473328 0.62544154732
5.13273305168 0.625436071892
5.13336137009 0.625430547465
5.13398968849 0.625424974018
5.1346180069 0.62541935153
5.1352463253 0.625413679981
5.13587464371 0.62540795935
5.13650296211 0.625402189616
5.13713128052 0.625396370759
5.13775959892 0.625390502758
5.13838791733 0.625384585592
5.13901623573 0.625378619242
5.13964455414 0.625372603685
5.14027287254 0.625366538902
5.14090119095 0.625360424871
5.14152950935 0.625354261573
5.14215782776 0.625348048986
5.14278614616 0.625341787091
5.14341446457 0.625335475866
5.14404278297 0.62532911529
5.14467110138 0.625322705344
5.14529941978 0.625316246007
5.14592773819 0.625309737258
5.14655605659 0.625303179076
5.147184375 0.625296571441
5.14781269341 0.625289914333
5.14844101181 0.62528320773
5.14906933022 0.625276451613
5.14969764862 0.625269645961
5.15032596703 0.625262790753
5.15095428543 0.625255885969
5.15158260384 0.625248931589
5.15221092224 0.625241927591
5.15283924065 0.625234873955
5.15346755905 0.625227770662
5.15409587746 0.62522061769
5.15472419586 0.625213415018
5.15535251427 0.625206162628
5.15598083267 0.625198860497
5.15660915108 0.625191508606
5.15723746948 0.625184106934
5.15786578789 0.625176655461
5.15849410629 0.625169154166
5.1591224247 0.625161603029
5.1597507431 0.62515400203
5.16037906151 0.625146351148
5.16100737991 0.625138650363
5.16163569832 0.625130899654
5.16226401672 0.625123099002
5.16289233513 0.625115248385
5.16352065353 0.625107347784
5.16414897194 0.625099397177
5.16477729034 0.625091396546
5.16540560875 0.625083345869
5.16603392715 0.625075245126
5.16666224556 0.625067094297
5.16729056396 0.625058893361
5.16791888237 0.625050642299
5.16854720078 0.62504234109
5.16917551918 0.625033989714
5.16980383759 0.62502558815
5.17043215599 0.625017136379
5.1710604744 0.625008634379
5.1716887928 0.625000082132
5.17231711121 0.624991479617
5.17294542961 0.624982826813
5.17357374802 0.6249741237
5.17420206642 0.624965370258
5.17483038483 0.624956566468
5.17545870323 0.624947712308
5.17608702164 0.624938807759
5.17671534004 0.624929852801
5.17734365845 0.624920847413
5.17797197685 0.624911791576
5.17860029526 0.624902685268
5.17922861366 0.624893528472
5.17985693207 0.624884321165
5.18048525047 0.624875063328
5.18111356888 0.624865754941
5.18174188728 0.624856395985
5.18237020569 0.624846986438
5.18299852409 0.624837526281
5.1836268425 0.624828015494
5.1842551609 0.624818454057
5.18488347931 0.62480884195
5.18551179771 0.624799179153
5.18614011612 0.624789465647
5.18676843452 0.62477970141
5.18739675293 0.624769886423
5.18802507133 0.624760020667
5.18865338974 0.624750104121
5.18928170815 0.624740136765
5.18991002655 0.624730118581
5.19053834496 0.624720049546
5.19116666336 0.624709929643
5.19179498177 0.62469975885
5.19242330017 0.624689537149
5.19305161858 0.624679264519
5.19367993698 0.624668940941
5.19430825539 0.624658566394
5.19493657379 0.62464814086
5.1955648922 0.624637664317
5.1961932106 0.624627136747
5.19682152901 0.62461655813
5.19744984741 0.624605928446
5.19807816582 0.624595247674
5.19870648422 0.624584515797
5.19933480263 0.624573732793
5.19996312103 0.624562898644
5.20059143944 0.624552013329
5.20121975784 0.624541076829
5.20184807625 0.624530089124
5.20247639465 0.624519050195
5.20310471306 0.624507960021
5.20373303146 0.624496818585
5.20436134987 0.624485625865
5.20498966827 0.624474381842
5.20561798668 0.624463086497
5.20624630508 0.62445173981
5.20687462349 0.624440341762
5.20750294189 0.624428892333
5.2081312603 0.624417391504
5.2087595787 0.624405839255
5.20938789711 0.624394235567
5.21001621552 0.62438258042
5.21064453392 0.624370873795
5.21127285233 0.624359115673
5.21190117073 0.624347306033
5.21252948914 0.624335444857
5.21315780754 0.624323532125
5.21378612595 0.624311567819
5.21441444435 0.624299551918
5.21504276276 0.624287484403
5.21567108116 0.624275365255
5.21629939957 0.624263194455
5.21692771797 0.624250971983
5.21755603638 0.624238697821
5.21818435478 0.624226371948
5.21881267319 0.624213994346
5.21944099159 0.624201564995
5.22006931 0.624189083877
5.2206976284 0.624176550971
5.22132594681 0.62416396626
5.22195426521 0.624151329723
5.22258258362 0.624138641342
5.22321090202 0.624125901097
5.22383922043 0.62411310897
5.22446753883 0.624100264941
5.22509585724 0.624087368991
5.22572417564 0.624074421102
5.22635249405 0.624061421253
5.22698081245 0.624048369427
5.22760913086 0.624035265604
5.22823744926 0.624022109765
5.22886576767 0.624008901891
5.22949408607 0.623995641964
5.23012240448 0.623982329964
5.23075072289 0.623968965872
5.23137904129 0.62395554967
5.2320073597 0.623942081338
5.2326356781 0.623928560858
5.23326399651 0.623914988211
5.23389231491 0.623901363379
5.23452063332 0.623887686341
5.23514895172 0.62387395708
5.23577727013 0.623860175577
5.23640558853 0.623846341813
5.23703390694 0.623832455769
5.23766222534 0.623818517427
5.23829054375 0.623804526768
5.23891886215 0.623790483773
5.23954718056 0.623776388423
5.24017549896 0.6237622407
5.24080381737 0.623748040586
5.24143213577 0.623733788061
5.24206045418 0.623719483107
5.24268877258 0.623705125706
5.24331709099 0.623690715839
5.24394540939 0.623676253487
5.2445737278 0.623661738632
5.2452020462 0.623647171256
5.24583036461 0.62363255134
5.24645868301 0.623617878865
5.24708700142 0.623603153814
5.24771531982 0.623588376167
5.24834363823 0.623573545907
5.24897195663 0.623558663014
5.24960027504 0.623543727471
5.25022859344 0.62352873926
5.25085691185 0.623513698361
5.25148523026 0.623498604758
5.25211354866 0.62348345843
5.25274186707 0.623468259361
5.25337018547 0.623453007532
5.25399850388 0.623437702925
5.25462682228 0.623422345521
5.25525514069 0.623406935302
5.25588345909 0.623391472251
5.2565117775 0.62337595635
5.2571400959 0.623360387579
5.25776841431 0.623344765921
5.25839673271 0.623329091358
5.25902505112 0.623313363872
5.25965336952 0.623297583445
5.26028168793 0.623281750059
5.26091000633 0.623265863696
5.26153832474 0.623249924337
5.26216664314 0.623233931966
5.26279496155 0.623217886564
5.26342327995 0.623201788113
5.26405159836 0.623185636596
5.26467991676 0.623169431994
5.26530823517 0.62315317429
5.26593655357 0.623136863466
5.26656487198 0.623120499504
5.26719319038 0.623104082386
5.26782150879 0.623087612096
5.26844982719 0.623071088614
5.2690781456 0.623054511923
5.269706464 0.623037882007
5.27033478241 0.623021198846
5.27096310081 0.623004462423
5.27159141922 0.622987672722
5.27221973763 0.622970829724
5.27284805603 0.622953933411
5.27347637444 0.622936983767
5.27410469284 0.622919980773
5.27473301125 0.622902924412
5.27536132965 0.622885814668
5.27598964806 0.622868651521
5.27661796646 0.622851434956
5.27724628487 0.622834164954
5.27787460327 0.622816841499
5.27850292168 0.622799464572
5.27913124008 0.622782034157
5.27975955849 0.622764550236
5.28038787689 0.622747012792
5.2810161953 0.622729421808
5.2816445137 0.622711777267
5.28227283211 0.622694079151
5.28290115051 0.622676327444
5.28352946892 0.622658522127
5.28415778732 0.622640663185
5.28478610573 0.622622750599
5.28541442413 0.622604784354
5.28604274254 0.622586764431
5.28667106094 0.622568690814
5.28729937935 0.622550563486
5.28792769775 0.62253238243
5.28855601616 0.622514147629
5.28918433456 0.622495859066
5.28981265297 0.622477516724
5.29044097137 0.622459120587
5.29106928978 0.622440670637
5.29169760818 0.622422166857
5.29232592659 0.622403609232
5.292954245 0.622384997744
5.2935825634 0.622366332376
5.29421088181 0.622347613112
5.29483920021 0.622328839936
5.29546751862 0.622310012829
5.29609583702 0.622291131777
5.29672415543 0.622272196761
5.29735247383 0.622253207767
5.29798079224 0.622234164777
5.29860911064 0.622215067774
5.29923742905 0.622195916742
5.29986574745 0.622176711665
5.30049406586 0.622157452527
5.30112238426 0.62213813931
5.30175070267 0.622118771999
5.30237902107 0.622099350577
5.30300733948 0.622079875027
5.30363565788 0.622060345335
5.30426397629 0.622040761482
5.30489229469 0.622021123454
5.3055206131 0.622001431234
5.3061489315 0.621981684805
5.30677724991 0.621961884152
5.30740556831 0.621942029258
5.30803388672 0.621922120107
5.30866220512 0.621902156684
5.30929052353 0.621882138972
5.30991884193 0.621862066955
5.31054716034 0.621841940617
5.31117547874 0.621821759943
5.31180379715 0.621801524916
5.31243211555 0.62178123552
5.31306043396 0.621760891741
5.31368875237 0.62174049356
5.31431707077 0.621720040964
5.31494538918 0.621699533936
5.31557370758 0.621678972461
5.31620202599 0.621658356522
5.31683034439 0.621637686104
5.3174586628 0.621616961192
5.3180869812 0.62159618177
5.31871529961 0.621575347821
5.31934361801 0.621554459332
5.31997193642 0.621533516285
5.32060025482 0.621512518666
5.32122857323 0.621491466459
5.32185689163 0.621470359649
5.32248521004 0.62144919822
5.32311352844 0.621427982157
5.32374184685 0.621406711445
5.32437016525 0.621385386067
5.32499848366 0.62136400601
5.32562680206 0.621342571257
5.32625512047 0.621321081794
5.32688343887 0.621299537605
5.32751175728 0.621277938675
5.32814007568 0.621256284989
5.32876839409 0.621234576532
5.32939671249 0.621212813289
5.3300250309 0.621190995244
5.3306533493 0.621169122383
5.33128166771 0.621147194691
5.33190998611 0.621125212153
5.33253830452 0.621103174753
5.33316662292 0.621081082478
5.33379494133 0.621058935312
5.33442325974 0.62103673324
5.33505157814 0.621014476248
5.33567989655 0.620992164321
5.33630821495 0.620969797444
5.33693653336 0.620947375602
5.33756485176 0.620924898781
5.33819317017 0.620902366967
5.33882148857 0.620879780144
5.33944980698 0.620857138298
5.34007812538 0.620834441414
5.34070644379 0.620811689479
5.34133476219 0.620788882477
5.3419630806 0.620766020395
5.342591399 0.620743103217
5.34321971741 0.62072013093
5.34384803581 0.620697103519
5.34447635422 0.62067402097
5.34510467262 0.620650883269
5.34573299103 0.620627690401
5.34636130943 0.620604442352
5.34698962784 0.620581139109
5.34761794624 0.620557780656
5.34824626465 0.620534366981
5.34887458305 0.620510898068
5.34950290146 0.620487373904
5.35013121986 0.620463794475
5.35075953827 0.620440159767
5.35138785667 0.620416469767
5.35201617508 0.620392724459
5.35264449348 0.620368923831
5.35327281189 0.620345067869
5.35390113029 0.620321156558
5.3545294487 0.620297189886
5.35515776711 0.620273167837
5.35578608551 0.6202490904
5.35641440392 0.62022495756
5.35704272232 0.620200769304
5.35767104073 0.620176525618
5.35829935913 0.620152226488
5.35892767754 0.620127871901
5.35955599594 0.620103461844
5.36018431435 0.620078996303
5.36081263275 0.620054475266
5.36144095116 0.620029898717
5.36206926956 0.620005266646
5.36269758797 0.619980579037
5.36332590637 0.619955835878
5.36395422478 0.619931037155
5.36458254318 0.619906182856
5.36521086159 0.619881272968
5.36583917999 0.619856307477
5.3664674984 0.61983128637
5.3670958168 0.619806209635
5.36772413521 0.619781077258
5.36835245361 0.619755889226
5.36898077202 0.619730645527
5.36960909042 0.619705346148
5.37023740883 0.619679991076
5.37086572723 0.619654580298
5.37149404564 0.619629113802
5.37212236404 0.619603591574
5.37275068245 0.619578013603
5.37337900085 0.619552379875
5.37400731926 0.619526690378
5.37463563766 0.619500945099
5.37526395607 0.619475144027
5.37589227448 0.619449287148
5.37652059288 0.61942337445
5.37714891129 0.61939740592
5.37777722969 0.619371381548
5.3784055481 0.619345301319
5.3790338665 0.619319165222
5.37966218491 0.619292973245
5.38029050331 0.619266725375
5.38091882172 0.6192404216
5.38154714012 0.619214061909
5.38217545853 0.619187646289
5.38280377693 0.619161174727
5.38343209534 0.619134647214
5.38406041374 0.619108063735
5.38468873215 0.619081424279
5.38531705055 0.619054728836
5.38594536896 0.619027977391
5.38657368736 0.619001169935
5.38720200577 0.618974306455
5.38783032417 0.618947386939
5.38845864258 0.618920411376
5.38908696098 0.618893379754
5.38971527939 0.618866292062
5.39034359779 0.618839148288
5.3909719162 0.618811948421
5.3916002346 0.618784692448
5.39222855301 0.61875738036
5.39285687141 0.618730012144
5.39348518982 0.618702587789
5.39411350822 0.618675107283
5.39474182663 0.618647570617
5.39537014503 0.618619977777
5.39599846344 0.618592328754
5.39662678185 0.618564623536
5.39725510025 0.618536862112
5.39788341866 0.618509044471
5.39851173706 0.618481170603
5.39914005547 0.618453240495
5.39976837387 0.618425254137
5.40039669228 0.618397211519
5.40102501068 0.618369112629
5.40165332909 0.618340957457
5.40228164749 0.618312745992
5.4029099659 0.618284478223
5.4035382843 0.61825615414
5.40416660271 0.618227773732
5.40479492111 0.618199336989
5.40542323952 0.6181708439
5.40605155792 0.618142294454
5.40667987633 0.618113688642
5.40730819473 0.618085026452
5.40793651314 0.618056307875
5.40856483154 0.6180275329
5.40919314995 0.617998701517
5.40982146835 0.617969813716
5.41044978676 0.617940869486
5.41107810516 0.617911868818
5.41170642357 0.617882811701
5.41233474197 0.617853698125
5.41296306038 0.617824528081
5.41359137878 0.617795301559
5.41421969719 0.617766018548
5.41484801559 0.617736679038
5.415476334 0.617707283021
5.4161046524 0.617677830486
5.41673297081 0.617648321423
5.41736128922 0.617618755824
5.41798960762 0.617589133677
5.41861792603 0.617559454974
5.41924624443 0.617529719706
5.41987456284 0.617499927862
5.42050288124 0.617470079433
5.42113119965 0.61744017441
5.42175951805 0.617410212783
5.42238783646 0.617380194544
5.42301615486 0.617350119683
5.42364447327 0.61731998819
5.42427279167 0.617289800058
5.42490111008 0.617259555275
5.42552942848 0.617229253834
5.42615774689 0.617198895726
5.42678606529 0.617168480941
5.4274143837 0.617138009471
5.4280427021 0.617107481306
5.42867102051 0.617076896439
5.42929933891 0.617046254859
5.42992765732 0.617015556559
5.43055597572 0.616984801529
5.43118429413 0.616953989762
5.43181261253 0.616923121248
5.43244093094 0.616892195979
5.43306924934 0.616861213947
5.43369756775 0.616830175142
5.43432588615 0.616799079558
5.43495420456 0.616767927184
5.43558252296 0.616736718014
5.43621084137 0.616705452038
5.43683915977 0.616674129249
5.43746747818 0.616642749638
5.43809579659 0.616611313198
5.43872411499 0.61657981992
5.4393524334 0.616548269796
5.4399807518 0.616516662818
5.44060907021 0.616484998979
5.44123738861 0.616453278271
5.44186570702 0.616421500685
5.44249402542 0.616389666214
5.44312234383 0.616357774851
5.44375066223 0.616325826587
5.44437898064 0.616293821415
5.44500729904 0.616261759328
5.44563561745 0.616229640318
5.44626393585 0.616197464377
5.44689225426 0.616165231499
5.44752057266 0.616132941675
5.44814889107 0.616100594899
5.44877720947 0.616068191162
5.44940552788 0.616035730459
5.45003384628 0.616003212782
5.45066216469 0.615970638124
5.45129048309 0.615938006477
5.4519188015 0.615905317835
5.4525471199 0.615872572191
5.45317543831 0.615839769537
5.45380375671 0.615806909868
5.45443207512 0.615773993176
5.45506039352 0.615741019454
5.45568871193 0.615707988696
5.45631703033 0.615674900896
5.45694534874 0.615641756045
5.45757366714 0.615608554139
5.45820198555 0.615575295171
5.45883030396 0.615541979134
5.45945862236 0.615508606021
5.46008694077 0.615475175827
5.46071525917 0.615441688545
5.46134357758 0.615408144169
5.46197189598 0.615374542692
5.46260021439 0.615340884109
5.46322853279 0.615307168414
5.4638568512 0.615273395601
5.4644851696 0.615239565663
5.46511348801 0.615205678595
5.46574180641 0.61517173439
5.46637012482 0.615137733044
5.46699844322 0.61510367455
5.46762676163 0.615069558902
5.46825508003 0.615035386096
5.46888339844 0.615001156125
5.46951171684 0.614966868984
5.47014003525 0.614932524667
5.47076835365 0.614898123169
5.47139667206 0.614863664485
5.47202499046 0.614829148609
5.47265330887 0.614794575537
5.47328162727 0.614759945262
5.47390994568 0.614725257779
5.47453826408 0.614690513085
5.47516658249 0.614655711172
5.47579490089 0.614620852038
5.4764232193 0.614585935676
5.4770515377 0.614550962081
5.47767985611 0.61451593125
5.47830817451 0.614480843177
5.47893649292 0.614445697857
5.47956481133 0.614410495286
5.48019312973 0.614375235459
5.48082144814 0.614339918372
5.48144976654 0.61430454402
5.48207808495 0.614269112398
5.48270640335 0.614233623503
5.48333472176 0.61419807733
5.48396304016 0.614162473875
5.48459135857 0.614126813133
5.48521967697 0.614091095101
5.48584799538 0.614055319774
5.48647631378 0.614019487148
5.48710463219 0.613983597219
5.48773295059 0.613947649984
5.488361269 0.613911645438
5.4889895874 0.613875583578
5.48961790581 0.613839464399
5.49024622421 0.613803287899
5.49087454262 0.613767054073
5.49150286102 0.613730762919
5.49213117943 0.613694414431
5.49275949783 0.613658008608
5.49338781624 0.613621545445
5.49401613464 0.613585024939
5.49464445305 0.613548447087
5.49527277145 0.613511811885
5.49590108986 0.613475119332
5.49652940826 0.613438369422
5.49715772667 0.613401562153
5.49778604507 0.613364697523
5.49841436348 0.613327775528
5.49904268188 0.613290796165
5.49967100029 0.613253759432
5.5002993187 0.613216665326
5.5009276371 0.613179513843
5.50155595551 0.613142304982
5.50218427391 0.61310503874
5.50281259232 0.613067715113
5.50344091072 0.613030334101
5.50406922913 0.6129928957
5.50469754753 0.612955399907
5.50532586594 0.612917846722
5.50595418434 0.61288023614
5.50658250275 0.612842568161
5.50721082115 0.612804842782
5.50783913956 0.612767060001
5.50846745796 0.612729219815
5.50909577637 0.612691322224
5.50972409477 0.612653367225
5.51035241318 0.612615354816
5.51098073158 0.612577284995
5.51160904999 0.612539157762
5.51223736839 0.612500973113
5.5128656868 0.612462731048
5.5134940052 0.612424431565
5.51412232361 0.612386074662
5.51475064201 0.612347660338
5.51537896042 0.612309188593
5.51600727882 0.612270659423
5.51663559723 0.612232072829
5.51726391563 0.612193428809
5.51789223404 0.612154727362
5.51852055244 0.612115968486
5.51914887085 0.612077152182
5.51977718925 0.612038278448
5.52040550766 0.611999347282
5.52103382607 0.611960358685
5.52166214447 0.611921312656
5.52229046288 0.611882209193
5.52291878128 0.611843048297
5.52354709969 0.611803829966
5.52417541809 0.611764554201
5.5248037365 0.611725221
5.5254320549 0.611685830364
5.52606037331 0.611646382291
5.52668869171 0.611606876783
5.52731701012 0.611567313838
5.52794532852 0.611527693457
5.52857364693 0.611488015639
5.52920196533 0.611448280385
5.52983028374 0.611408487694
5.53045860214 0.611368637567
5.53108692055 0.611328730003
5.53171523895 0.611288765004
5.53234355736 0.611248742569
5.53297187576 0.611208662699
5.53360019417 0.611168525394
5.53422851257 0.611128330655
5.53485683098 0.611088078482
5.53548514938 0.611047768876
5.53611346779 0.611007401837
5.53674178619 0.610966977367
5.5373701046 0.610926495466
5.537998423 0.610885956135
5.53862674141 0.610845359375
5.53925505981 0.610804705187
5.53988337822 0.610763993573
5.54051169662 0.610723224532
5.54114001503 0.610682398067
5.54176833344 0.610641514178
5.54239665184 0.610600572868
5.54302497025 0.610559574137
5.54365328865 0.610518517986
5.54428160706 0.610477404418
5.54490992546 0.610436233434
5.54553824387 0.610395005036
5.54616656227 0.610353719225
5.54679488068 0.610312376003
5.54742319908 0.610270975372
5.54805151749 0.610229517334
5.54867983589 0.610188001891
5.5493081543 0.610146429045
5.5499364727 0.610104798797
5.55056479111 0.610063111151
5.55119310951 0.610021366108
5.55182142792 0.609979563671
5.55244974632 0.609937703842
5.55307806473 0.609895786624
5.55370638313 0.609853812018
5.55433470154 0.609811780028
5.55496301994 0.609769690656
5.55559133835 0.609727543905
5.55621965675 0.609685339778
5.55684797516 0.609643078277
5.55747629356 0.609600759406
5.55810461197 0.609558383167
5.55873293037 0.609515949563
5.55936124878 0.609473458597
5.55998956718 0.609430910273
5.56061788559 0.609388304594
5.56124620399 0.609345641563
5.5618745224 0.609302921184
5.56250284081 0.609260143459
5.56313115921 0.609217308393
5.56375947762 0.609174415988
5.56438779602 0.60913146625
5.56501611443 0.60908845918
5.56564443283 0.609045394783
5.56627275124 0.609002273063
5.56690106964 0.608959094024
5.56752938805 0.60891585767
5.56815770645 0.608872564004
5.56878602486 0.608829213031
5.56941434326 0.608785804755
5.57004266167 0.60874233918
5.57067098007 0.608698816311
5.57129929848 0.608655236151
5.57192761688 0.608611598706
5.57255593529 0.608567903979
5.57318425369 0.608524151976
5.5738125721 0.608480342701
5.5744408905 0.608436476158
5.57506920891 0.608392552353
5.57569752731 0.60834857129
5.57632584572 0.608304532974
5.57695416412 0.60826043741
5.57758248253 0.608216284604
5.57821080093 0.60817207456
5.57883911934 0.608127807283
5.57946743774 0.608083482779
5.58009575615 0.608039101053
5.58072407455 0.607994662111
5.58135239296 0.607950165957
5.58198071136 0.607905612598
5.58260902977 0.607861002039
5.58323734818 0.607816334286
5.58386566658 0.607771609344
5.58449398499 0.607726827219
5.58512230339 0.607681987917
5.5857506218 0.607637091444
5.5863789402 0.607592137807
5.58700725861 0.60754712701
5.58763557701 0.60750205906
5.58826389542 0.607456933965
5.58889221382 0.607411751728
5.58952053223 0.607366512358
5.59014885063 0.607321215861
5.59077716904 0.607275862242
5.59140548744 0.607230451509
5.59203380585 0.607184983668
5.59266212425 0.607139458726
5.59329044266 0.60709387669
5.59391876106 0.607048237567
5.59454707947 0.607002541362
5.59517539787 0.606956788085
5.59580371628 0.606910977741
5.59643203468 0.606865110337
5.59706035309 0.606819185881
5.59768867149 0.60677320438
5.5983169899 0.606727165842
5.5989453083 0.606681070274
5.59957362671 0.606634917682
5.60020194511 0.606588708076
5.60083026352 0.606542441462
5.60145858192 0.606496117848
5.60208690033 0.606449737243
5.60271521873 0.606403299653
5.60334353714 0.606356805086
5.60397185555 0.606310253552
5.60460017395 0.606263645057
5.60522849236 0.606216979609
5.60585681076 0.606170257218
5.60648512917 0.606123477891
5.60711344757 0.606076641636
5.60774176598 0.606029748463
5.60837008438 0.605982798379
5.60899840279 0.605935791393
5.60962672119 0.605888727513
5.6102550396 0.605841606749
5.610883358 0.605794429109
5.61151167641 0.605747194602
5.61213999481 0.605699903237
5.61276831322 0.605652555022
5.61339663162 0.605605149967
5.61402495003 0.605557688081
5.61465326843 0.605510169373
5.61528158684 0.605462593853
5.61590990524 0.605414961529
5.61653822365 0.605367272412
5.61716654205 0.60531952651
5.61779486046 0.605271723833
5.61842317886 0.605223864391
5.61905149727 0.605175948194
5.61967981567 0.605127975251
5.62030813408 0.605079945571
5.62093645248 0.605031859166
5.62156477089 0.604983716045
5.62219308929 0.604935516218
5.6228214077 0.604887259695
5.6234497261 0.604838946487
5.62407804451 0.604790576603
5.62470636292 0.604742150055
5.62533468132 0.604693666851
5.62596299973 0.604645127004
5.62659131813 0.604596530523
5.62721963654 0.60454787742
5.62784795494 0.604499167704
5.62847627335 0.604450401387
5.62910459175 0.604401578479
5.62973291016 0.604352698992
5.63036122856 0.604303762937
5.63098954697 0.604254770324
5.63161786537 0.604205721165
5.63224618378 0.60415661547
5.63287450218 0.604107453252
5.63350282059 0.604058234522
5.63413113899 0.604008959291
5.6347594574 0.60395962757
5.6353877758 0.603910239372
5.63601609421 0.603860794707
5.63664441261 0.603811293588
5.63727273102 0.603761736027
5.63790104942 0.603712122035
5.63852936783 0.603662451624
5.63915768623 0.603612724807
5.63978600464 0.603562941595
5.64041432304 0.603513102
5.64104264145 0.603463206036
5.64167095985 0.603413253714
5.64229927826 0.603363245047
5.64292759666 0.603313180046
5.64355591507 0.603263058726
5.64418423347 0.603212881098
5.64481255188 0.603162647175
5.64544087029 0.60311235697
5.64606918869 0.603062010495
5.6466975071 0.603011607764
5.6473258255 0.60296114879
5.64795414391 0.602910633586
5.64858246231 0.602860062165
5.64921078072 0.602809434539
5.64983909912 0.602758750723
5.65046741753 0.60270801073
5.65109573593 0.602657214573
5.65172405434 0.602606362266
5.65235237274 0.602555453823
5.65298069115 0.602504489257
5.65360900955 0.602453468581
5.65423732796 0.60240239181
5.65486564636 0.602351258958
5.65549396477 0.602300070038
5.65612228317 0.602248825065
5.65675060158 0.602197524053
5.65737891998 0.602146167015
5.65800723839 0.602094753967
5.65863555679 0.602043284923
5.6592638752 0.601991759896
5.6598921936 0.601940178903
5.66052051201 0.601888541956
5.66114883041 0.601836849071
5.66177714882 0.601785100263
5.66240546722 0.601733295545
5.66303378563 0.601681434935
5.66366210403 0.601629518445
5.66429042244 0.601577546092
5.66491874084 0.601525517889
5.66554705925 0.601473433854
5.66617537766 0.601421294
5.66680369606 0.601369098344
5.66743201447 0.601316846899
5.66806033287 0.601264539683
5.66868865128 0.601212176711
5.66931696968 0.601159757998
5.66994528809 0.601107283559
5.67057360649 0.601054753412
5.6712019249 0.601002167571
5.6718302433 0.600949526053
5.67245856171 0.600896828873
5.67308688011 0.600844076048
5.67371519852 0.600791267594
5.67434351692 0.600738403527
5.67497183533 0.600685483863
5.67560015373 0.600632508619
5.67622847214 0.600579477812
5.67685679054 0.600526391457
5.67748510895 0.600473249572
5.67811342735 0.600420052173
5.67874174576 0.600366799277
5.67937006416 0.600313490901
5.67999838257 0.600260127062
5.68062670097 0.600206707777
5.68125501938 0.600153233062
5.68188333778 0.600099702936
5.68251165619 0.600046117415
5.68313997459 0.599992476516
5.683768293 0.599938780258
5.6843966114 0.599885028657
5.68502492981 0.599831221731
5.68565324821 0.599777359497
5.68628156662 0.599723441974
5.68690988503 0.599669469179
5.68753820343 0.59961544113
5.68816652184 0.599561357845
5.68879484024 0.599507219342
5.68942315865 0.599453025639
5.69005147705 0.599398776755
5.69067979546 0.599344472706
5.69130811386 0.599290113512
5.69193643227 0.599235699192
5.69256475067 0.599181229763
5.69319306908 0.599126705244
5.69382138748 0.599072125654
5.69444970589 0.599017491011
5.69507802429 0.598962801334
5.6957063427 0.598908056643
5.6963346611 0.598853256956
5.69696297951 0.598798402291
5.69759129791 0.598743492669
5.69821961632 0.598688528108
5.69884793472 0.598633508627
5.69947625313 0.598578434246
5.70010457153 0.598523304984
5.70073288994 0.598468120861
5.70136120834 0.598412881897
5.70198952675 0.59835758811
5.70261784515 0.59830223952
5.70324616356 0.598246836148
5.70387448196 0.598191378013
5.70450280037 0.598135865135
5.70513111877 0.598080297534
5.70575943718 0.59802467523
5.70638775558 0.597968998244
5.70701607399 0.597913266595
5.7076443924 0.597857480304
5.7082727108 0.597801639391
5.70890102921 0.597745743877
5.70952934761 0.597689793783
5.71015766602 0.597633789128
5.71078598442 0.597577729934
5.71141430283 0.597521616221
5.71204262123 0.59746544801
5.71267093964 0.597409225323
5.71329925804 0.59735294818
5.71392757645 0.597296616602
5.71455589485 0.597240230611
5.71518421326 0.597183790227
5.71581253166 0.597127295472
5.71644085007 0.597070746368
5.71706916847 0.597014142935
5.71769748688 0.596957485196
5.71832580528 0.596900773172
5.71895412369 0.596844006885
5.71958244209 0.596787186356
5.7202107605 0.596730311608
5.7208390789 0.596673382662
5.72146739731 0.59661639954
5.72209571571 0.596559362265
5.72272403412 0.596502270858
5.72335235252 0.596445125342
5.72398067093 0.59638792574
5.72460898933 0.596330672073
5.72523730774 0.596273364364
5.72586562614 0.596216002636
5.72649394455 0.596158586911
5.72712226295 0.596101117211
5.72775058136 0.596043593561
5.72837889977 0.595986015982
5.72900721817 0.595928384498
5.72963553658 0.595870699132
5.73026385498 0.595812959906
5.73089217339 0.595755166844
5.73152049179 0.595697319969
5.7321488102 0.595639419305
5.7327771286 0.595581464874
5.73340544701 0.595523456701
5.73403376541 0.595465394809
5.73466208382 0.595407279221
5.73529040222 0.595349109961
5.73591872063 0.595290887054
5.73654703903 0.595232610522
5.73717535744 0.59517428039
5.73780367584 0.595115896683
5.73843199425 0.595057459423
5.73906031265 0.594998968635
5.73968863106 0.594940424344
5.74031694946 0.594881826574
5.74094526787 0.594823175349
5.74157358627 0.594764470693
5.74220190468 0.594705712632
5.74283022308 0.594646901189
5.74345854149 0.594588036391
5.74408685989 0.59452911826
5.7447151783 0.594470146823
5.7453434967 0.594411122105
5.74597181511 0.594352044129
5.74660013351 0.594292912922
5.74722845192 0.594233728509
5.74785677032 0.594174490914
5.74848508873 0.594115200164
5.74911340714 0.594055856283
5.74974172554 0.593996459297
5.75037004395 0.593937009232
5.75099836235 0.593877506113
5.75162668076 0.593817949967
5.75225499916 0.593758340818
5.75288331757 0.593698678693
5.75351163597 0.593638963617
5.75413995438 0.593579195618
5.75476827278 0.59351937472
5.75539659119 0.59345950095
5.75602490959 0.593399574335
5.756653228 0.5933395949
5.7572815464 0.593279562672
5.75790986481 0.593219477678
5.75853818321 0.593159339944
5.75916650162 0.593099149497
5.75979482002 0.593038906363
5.76042313843 0.59297861057
5.76105145683 0.592918262144
5.76167977524 0.592857861112
5.76230809364 0.592797407502
5.76293641205 0.592736901339
5.76356473045 0.592676342652
5.76419304886 0.592615731468
5.76482136726 0.592555067815
5.76544968567 0.592494351718
5.76607800407 0.592433583207
5.76670632248 0.592372762309
5.76733464088 0.592311889051
5.76796295929 0.59225096346
5.76859127769 0.592189985566
5.7692195961 0.592128955395
5.76984791451 0.592067872977
5.77047623291 0.592006738337
5.77110455132 0.591945551506
5.77173286972 0.591884312511
5.77236118813 0.59182302138
5.77298950653 0.591761678141
5.77361782494 0.591700282824
5.77424614334 0.591638835456
5.77487446175 0.591577336067
5.77550278015 0.591515784684
5.77613109856 0.591454181337
5.77675941696 0.591392526054
5.77738773537 0.591330818864
5.77801605377 0.591269059797
5.77864437218 0.59120724888
5.77927269058 0.591145386144
5.77990100899 0.591083471618
5.78052932739 0.59102150533
5.7811576458 0.59095948731
5.7817859642 0.590897417588
5.78241428261 0.590835296193
5.78304260101 0.590773123155
5.78367091942 0.590710898502
5.78429923782 0.590648622266
5.78492755623 0.590586294475
5.78555587463 0.59052391516
5.78618419304 0.590461484351
5.78681251144 0.590399002077
5.78744082985 0.590336468369
5.78806914825 0.590273883257
5.78869746666 0.59021124677
5.78932578506 0.590148558941
5.78995410347 0.590085819798
5.79058242188 0.590023029373
5.79121074028 0.589960187695
5.79183905869 0.589897294796
5.79246737709 0.589834350706
5.7930956955 0.589771355457
5.7937240139 0.589708309078
5.79435233231 0.589645211601
5.79498065071 0.589582063057
5.79560896912 0.589518863477
5.79623728752 0.589455612892
5.79686560593 0.589392311333
5.79749392433 0.589328958832
5.79812224274 0.58926555542
5.79875056114 0.589202101129
5.79937887955 0.58913859599
5.80000719795 0.589075040034
5.80063551636 0.589011433294
5.80126383476 0.588947775801
5.80189215317 0.588884067587
5.80252047157 0.588820308684
5.80314878998 0.588756499124
5.80377710838 0.588692638938
5.80440542679 0.58862872816
5.80503374519 0.588564766822
5.8056620636 0.588500754955
5.806290382 0.588436692592
5.80691870041 0.588372579765
5.80754701881 0.588308416508
5.80817533722 0.588244202852
5.80880365562 0.58817993883
5.80943197403 0.588115624476
5.81006029243 0.588051259821
5.81068861084 0.587986844899
5.81131692924 0.587922379743
5.81194524765 0.587857864385
5.81257356606 0.587793298859
5.81320188446 0.587728683199
5.81383020287 0.587664017437
5.81445852127 0.587599301606
5.81508683968 0.587534535741
5.81571515808 0.587469719874
5.81634347649 0.587404854039
5.81697179489 0.58733993827
5.8176001133 0.587274972601
5.8182284317 0.587209957065
5.81885675011 0.587144891697
5.81948506851 0.587079776529
5.82011338692 0.587014611597
5.82074170532 0.586949396933
5.82137002373 0.586884132574
5.82199834213 0.586818818552
5.82262666054 0.586753454902
5.82325497894 0.586688041658
5.82388329735 0.586622578855
5.82451161575 0.586557066527
5.82513993416 0.58649150471
5.82576825256 0.586425893437
5.82639657097 0.586360232743
5.82702488937 0.586294522664
5.82765320778 0.586228763234
5.82828152618 0.586162954488
5.82890984459 0.586097096461
5.82953816299 0.586031189188
5.8301664814 0.585965232705
5.8307947998 0.585899227046
5.83142311821 0.585833172248
5.83205143661 0.585767068345
5.83267975502 0.585700915374
5.83330807343 0.585634713368
5.83393639183 0.585568462365
5.83456471024 0.5855021624
5.83519302864 0.585435813509
5.83582134705 0.585369415727
5.83644966545 0.585302969091
5.83707798386 0.585236473636
5.83770630226 0.585169929399
5.83833462067 0.585103336416
5.83896293907 0.585036694722
5.83959125748 0.584970004355
5.84021957588 0.58490326535
5.84084789429 0.584836477745
5.84147621269 0.584769641575
5.8421045311 0.584702756877
5.8427328495 0.584635823688
5.84336116791 0.584568842045
5.84398948631 0.584501811984
5.84461780472 0.584434733542
5.84524612312 0.584367606756
5.84587444153 0.584300431664
5.84650275993 0.584233208301
5.84713107834 0.584165936707
5.84775939674 0.584098616917
5.84838771515 0.584031248969
5.84901603355 0.5839638329
5.84964435196 0.583896368748
5.85027267036 0.583828856551
5.85090098877 0.583761296345
5.85152930717 0.58369368817
5.85215762558 0.583626032061
5.85278594398 0.583558328058
5.85341426239 0.583490576198
5.8540425808 0.583422776518
5.8546708992 0.583354929058
5.85529921761 0.583287033855
5.85592753601 0.583219090947
5.85655585442 0.583151100373
5.85718417282 0.583083062171
5.85781249123 0.583014976379
5.85844080963 0.582946843035
5.85906912804 0.582878662179
5.85969744644 0.582810433849
5.86032576485 0.582742158083
5.86095408325 0.582673834921
5.86158240166 0.5826054644
5.86221072006 0.58253704656
5.86283903847 0.582468581441
5.86346735687 0.58240006908
5.86409567528 0.582331509517
5.86472399368 0.582262902791
5.86535231209 0.582194248941
5.86598063049 0.582125548008
5.8666089489 0.582056800029
5.8672372673 0.581988005045
5.86786558571 0.581919163094
5.86849390411 0.581850274218
5.86912222252 0.581781338454
5.86975054092 0.581712355844
5.87037885933 0.581643326426
5.87100717773 0.581574250241
5.87163549614 0.581505127328
5.87226381454 0.581435957728
5.87289213295 0.581366741481
5.87352045135 0.581297478626
5.87414876976 0.581228169204
5.87477708817 0.581158813256
5.87540540657 0.581089410821
5.87603372498 0.58101996194
5.87666204338 0.580950466654
5.87729036179 0.580880925003
5.87791868019 0.580811337027
5.8785469986 0.580741702768
5.879175317 0.580672022266
5.87980363541 0.580602295562
5.88043195381 0.580532522697
5.88106027222 0.580462703711
5.88168859062 0.580392838647
5.88231690903 0.580322927545
5.88294522743 0.580252970445
5.88357354584 0.580182967391
5.88420186424 0.580112918422
5.88483018265 0.58004282358
5.88545850105 0.579972682906
5.88608681946 0.579902496443
5.88671513786 0.579832264232
5.88734345627 0.579761986313
5.88797177467 0.57969166273
5.88860009308 0.579621293524
5.88922841148 0.579550878736
5.88985672989 0.579480418409
5.89048504829 0.579409912585
5.8911133667 0.579339361306
5.8917416851 0.579268764613
5.89237000351 0.579198122549
5.89299832191 0.579127435156
5.89362664032 0.579056702478
5.89425495872 0.578985924555
5.89488327713 0.57891510143
5.89551159554 0.578844233147
5.89613991394 0.578773319747
5.89676823235 0.578702361274
5.89739655075 0.578631357769
5.89802486916 0.578560309276
5.89865318756 0.578489215838
5.89928150597 0.578418077498
5.89990982437 0.578346894298
5.90053814278 0.578275666282
5.90116646118 0.578204393493
5.90179477959 0.578133075973
5.90242309799 0.578061713767
5.9030514164 0.577990306918
5.9036797348 0.577918855469
5.90430805321 0.577847359463
5.90493637161 0.577775818944
5.90556469002 0.577704233955
5.90619300842 0.577632604541
5.90682132683 0.577560930745
5.90744964523 0.577489212611
5.90807796364 0.577417450182
5.90870628204 0.577345643503
5.90933460045 0.577273792618
5.90996291885 0.57720189757
5.91059123726 0.577129958404
5.91121955566 0.577057975163
5.91184787407 0.576985947893
5.91247619247 0.576913876638
5.91310451088 0.576841761441
5.91373282928 0.576769602347
5.91436114769 0.576697399402
5.91498946609 0.576625152649
5.9156177845 0.576552862132
5.91624610291 0.576480527898
5.91687442131 0.57640814999
5.91750273972 0.576335728453
5.91813105812 0.576263263333
5.91875937653 0.576190754673
5.91938769493 0.57611820252
5.92001601334 0.576045606919
5.92064433174 0.575972967913
5.92127265015 0.57590028555
5.92190096855 0.575827559873
5.92252928696 0.575754790929
5.92315760536 0.575681978762
5.92378592377 0.575609123418
5.92441424217 0.575536224944
5.92504256058 0.575463283383
5.92567087898 0.575390298783
5.92629919739 0.575317271188
5.92692751579 0.575244200644
5.9275558342 0.575171087198
5.9281841526 0.575097930896
5.92881247101 0.575024731782
5.92944078941 0.574951489904
5.93006910782 0.574878205307
5.93069742622 0.574804878037
5.93132574463 0.574731508142
5.93195406303 0.574658095666
5.93258238144 0.574584640657
5.93321069984 0.57451114316
5.93383901825 0.574437603223
5.93446733665 0.574364020891
5.93509565506 0.574290396212
5.93572397346 0.574216729232
5.93635229187 0.574143019998
5.93698061028 0.574069268557
5.93760892868 0.573995474954
5.93823724709 0.573921639239
5.93886556549 0.573847761456
5.9394938839 0.573773841654
5.9401222023 0.573699879879
5.94075052071 0.573625876179
5.94137883911 0.5735518306
5.94200715752 0.573477743191
5.94263547592 0.573403613998
5.94326379433 0.573329443068
5.94389211273 0.57325523045
5.94452043114 0.573180976191
5.94514874954 0.573106680338
5.94577706795 0.573032342939
5.94640538635 0.572957964042
5.94703370476 0.572883543694
5.94766202316 0.572809081943
5.94829034157 0.572734578838
5.94891865997 0.572660034425
5.94954697838 0.572585448754
5.95017529678 0.572510821872
5.95080361519 0.572436153827
5.95143193359 0.572361444667
5.952060252 0.572286694441
5.9526885704 0.572211903197
5.95331688881 0.572137070983
5.95394520721 0.572062197848
5.95457352562 0.57198728384
5.95520184402 0.571912329008
5.95583016243 0.5718373334
5.95645848083 0.571762297065
5.95708679924 0.571687220052
5.95771511765 0.571612102409
5.95834343605 0.571536944186
5.95897175446 0.57146174543
5.95960007286 0.571386506192
5.96022839127 0.57131122652
5.96085670967 0.571235906463
5.96148502808 0.57116054607
5.96211334648 0.57108514539
5.96274166489 0.571009704474
5.96336998329 0.570934223369
5.9639983017 0.570858702125
5.9646266201 0.570783140793
5.96525493851 0.57070753942
5.96588325691 0.570631898057
5.96651157532 0.570556216754
5.96713989372 0.570480495559
5.96776821213 0.570404734523
5.96839653053 0.570328933695
5.96902484894 0.570253093125
5.96965316734 0.570177212863
5.97028148575 0.57010129296
5.97090980415 0.570025333464
5.97153812256 0.569949334426
5.97216644096 0.569873295896
5.97279475937 0.569797217924
5.97342307777 0.569721100561
5.97405139618 0.569644943856
5.97467971458 0.56956874786
5.97530803299 0.569492512624
5.97593635139 0.569416238197
5.9765646698 0.569339924631
5.9771929882 0.569263571975
5.97782130661 0.56918718028
5.97844962502 0.569110749598
5.97907794342 0.569034279978
5.97970626183 0.568957771471
5.98033458023 0.568881224129
5.98096289864 0.568804638002
5.98159121704 0.568728013141
5.98221953545 0.568651349597
5.98284785385 0.568574647421
5.98347617226 0.568497906664
5.98410449066 0.568421127377
5.98473280907 0.568344309612
5.98536112747 0.568267453419
5.98598944588 0.568190558851
5.98661776428 0.568113625958
5.98724608269 0.568036654791
5.98787440109 0.567959645403
5.9885027195 0.567882597845
5.9891310379 0.567805512167
5.98975935631 0.567728388423
5.99038767471 0.567651226664
5.99101599312 0.56757402694
5.99164431152 0.567496789305
5.99227262993 0.56741951381
5.99290094833 0.567342200507
5.99352926674 0.567264849447
5.99415758514 0.567187460684
5.99478590355 0.567110034268
5.99541422195 0.567032570252
5.99604254036 0.566955068688
5.99667085876 0.566877529628
5.99729917717 0.566799953125
5.99792749557 0.566722339231
5.99855581398 0.566644687998
5.99918413239 0.566566999479
5.99981245079 0.566489273726
6.0004407692 0.566411510791
6.0010690876 0.566333710728
6.00169740601 0.566255873588
6.00232572441 0.566177999425
6.00295404282 0.566100088291
6.00358236122 0.56602214024
6.00421067963 0.565944155322
6.00483899803 0.565866133593
6.00546731644 0.565788075104
6.00609563484 0.565709979909
6.00672395325 0.56563184806
6.00735227165 0.565553679611
6.00798059006 0.565475474615
6.00860890846 0.565397233125
6.00923722687 0.565318955194
6.00986554527 0.565240640876
6.01049386368 0.565162290223
6.01112218208 0.56508390329
6.01175050049 0.565005480129
6.01237881889 0.564927020794
6.0130071373 0.564848525339
6.0136354557 0.564769993818
6.01426377411 0.564691426283
6.01489209251 0.564612822788
6.01552041092 0.564534183388
6.01614872932 0.564455508136
6.01677704773 0.564376797086
6.01740536613 0.564298050291
6.01803368454 0.564219267806
6.01866200294 0.564140449685
6.01929032135 0.564061595981
6.01991863976 0.563982706749
6.02054695816 0.563903782043
6.02117527657 0.563824821916
6.02180359497 0.563745826424
6.02243191338 0.56366679562
6.02306023178 0.563587729559
6.02368855019 0.563508628295
6.02431686859 0.563429491883
6.024945187 0.563350320376
6.0255735054 0.56327111383
6.02620182381 0.563191872299
6.02683014221 0.563112595837
6.02745846062 0.5630332845
6.02808677902 0.562953938341
6.02871509743 0.562874557416
6.02934341583 0.562795141779
6.02997173424 0.562715691486
6.03060005264 0.56263620659
6.03122837105 0.562556687148
6.03185668945 0.562477133213
6.03248500786 0.562397544842
6.03311332626 0.562317922088
6.03374164467 0.562238265007
6.03436996307 0.562158573655
6.03499828148 0.562078848086
6.03562659988 0.561999088356
6.03625491829 0.56191929452
6.03688323669 0.561839466632
6.0375115551 0.56175960475
6.0381398735 0.561679708928
6.03876819191 0.561599779221
6.03939651031 0.561519815685
6.04002482872 0.561439818376
6.04065314713 0.561359787348
6.04128146553 0.561279722659
6.04190978394 0.561199624363
6.04253810234 0.561119492517
6.04316642075 0.561039327175
6.04379473915 0.560959128394
6.04442305756 0.56087889623
6.04505137596 0.560798630738
6.04567969437 0.560718331975
6.04630801277 0.560637999996
6.04693633118 0.560557634858
6.04756464958 0.560477236616
6.04819296799 0.560396805327
6.04882128639 0.560316341047
6.0494496048 0.560235843832
6.0500779232 0.560155313738
6.05070624161 0.560074750822
6.05133456001 0.55999415514
6.05196287842 0.559913526749
6.05259119682 0.559832865704
6.05321951523 0.559752172062
6.05384783363 0.55967144588
6.05447615204 0.559590687214
6.05510447044 0.559509896121
6.05573278885 0.559429072657
6.05636110725 0.55934821688
6.05698942566 0.559267328845
6.05761774406 0.55918640861
6.05824606247 0.559105456232
6.05887438087 0.559024471767
6.05950269928 0.558943455271
6.06013101768 0.558862406803
6.06075933609 0.558781326419
6.0613876545 0.558700214175
6.0620159729 0.55861907013
6.06264429131 0.55853789434
6.06327260971 0.558456686862
6.06390092812 0.558375447753
6.06452924652 0.558294177071
6.06515756493 0.558212874873
6.06578588333 0.558131541216
6.06641420174 0.558050176157
6.06704252014 0.557968779754
6.06767083855 0.557887352064
6.06829915695 0.557805893145
6.06892747536 0.557724403053
6.06955579376 0.557642881847
6.07018411217 0.557561329585
6.07081243057 0.557479746323
6.07144074898 0.55739813212
6.07206906738 0.557316487032
6.07269738579 0.557234811118
6.07332570419 0.557153104436
6.0739540226 0.557071367043
6.074582341 0.556989598997
6.07521065941 0.556907800356
6.07583897781 0.556825971178
6.07646729622 0.55674411152
6.07709561462 0.556662221442
6.07772393303 0.556580301
6.07835225143 0.556498350252
6.07898056984 0.556416369258
6.07960888824 0.556334358075
6.08023720665 0.556252316761
6.08086552505 0.556170245374
6.08149384346 0.556088143973
6.08212216187 0.556006012616
6.08275048027 0.555923851361
6.08337879868 0.555841660266
6.08400711708 0.555759439391
6.08463543549 0.555677188793
6.08526375389 0.55559490853
6.0858920723 0.555512598662
6.0865203907 0.555430259246
6.08714870911 0.555347890342
6.08777702751 0.555265492008
6.08840534592 0.555183064302
6.08903366432 0.555100607284
6.08966198273 0.555018121011
6.09029030113 0.554935605543
6.09091861954 0.554853060939
6.09154693794 0.554770487256
6.09217525635 0.554687884555
6.09280357475 0.554605252894
6.09343189316 0.554522592331
6.09406021156 0.554439902926
6.09468852997 0.554357184739
6.09531684837 0.554274437826
6.09594516678 0.554191662249
6.09657348518 0.554108858066
6.09720180359 0.554026025335
6.09783012199 0.553943164117
6.0984584404 0.55386027447
6.0990867588 0.553777356453
6.09971507721 0.553694410126
6.10034339561 0.553611435549
6.10097171402 0.553528432779
6.10160003242 0.553445401878
6.10222835083 0.553362342903
6.10285666924 0.553279255915
6.10348498764 0.553196140973
6.10411330605 0.553112998136
6.10474162445 0.553029827464
6.10536994286 0.552946629017
6.10599826126 0.552863402853
6.10662657967 0.552780149034
6.10725489807 0.552696867617
6.10788321648 0.552613558663
6.10851153488 0.552530222232
6.10913985329 0.552446858383
6.10976817169 0.552363467177
6.1103964901 0.552280048672
6.1110248085 0.552196602928
6.11165312691 0.552113130007
6.11228144531 0.552029629966
6.11290976372 0.551946102867
6.11353808212 0.55186254877
6.11416640053 0.551778967733
6.11479471893 0.551695359818
6.11542303734 0.551611725084
6.11605135574 0.551528063591
6.11667967415 0.551444375399
6.11730799255 0.551360660569
6.11793631096 0.551276919161
6.11856462936 0.551193151235
6.11919294777 0.55110935685
6.11982126617 0.551025536068
6.12044958458 0.550941688949
6.12107790298 0.550857815552
6.12170622139 0.550773915938
6.12233453979 0.550689990168
6.1229628582 0.550606038302
6.12359117661 0.5505220604
6.12421949501 0.550438056523
6.12484781342 0.550354026731
6.12547613182 0.550269971085
6.12610445023 0.550185889645
6.12673276863 0.550101782472
6.12736108704 0.550017649626
6.12798940544 0.549933491167
6.12861772385 0.549849307158
6.12924604225 0.549765097658
6.12987436066 0.549680862727
6.13050267906 0.549596602427
6.13113099747 0.549512316819
6.13175931587 0.549428005962
6.13238763428 0.549343669918
6.13301595268 0.549259308749
6.13364427109 0.549174922513
6.13427258949 0.549090511273
6.1349009079 0.549006075089
6.1355292263 0.548921614023
6.13615754471 0.548837128135
6.13678586311 0.548752617485
6.13741418152 0.548668082136
6.13804249992 0.548583522148
6.13867081833 0.548498937582
6.13929913673 0.5484143285
6.13992745514 0.548329694961
6.14055577354 0.548245037029
6.14118409195 0.548160354763
6.14181241035 0.548075648224
6.14244072876 0.547990917475
6.14306904716 0.547906162575
6.14369736557 0.547821383588
6.14432568398 0.547736580572
6.14495400238 0.547651753591
6.14558232079 0.547566902705
6.14621063919 0.547482027976
6.1468389576 0.547397129465
6.147467276 0.547312207233
6.14809559441 0.547227261342
6.14872391281 0.547142291853
6.14935223122 0.547057298827
6.14998054962 0.546972282327
6.15060886803 0.546887242414
6.15123718643 0.546802179148
6.15186550484 0.546717092592
6.15249382324 0.546631982808
6.15312214165 0.546546849856
6.15375046005 0.546461693799
6.15437877846 0.546376514698
6.15500709686 0.546291312614
6.15563541527 0.54620608761
6.15626373367 0.546120839747
6.15689205208 0.546035569087
6.15752037048 0.545950275691
6.15814868889 0.545864959622
6.15877700729 0.54577962094
6.1594053257 0.545694259709
6.1600336441 0.545608875989
6.16066196251 0.545523469843
6.16129028091 0.545438041332
6.16191859932 0.545352590518
6.16254691772 0.545267117464
6.16317523613 0.54518162223
6.16380355453 0.54509610488
6.16443187294 0.545010565474
6.16506019135 0.544925004076
6.16568850975 0.544839420746
6.16631682816 0.544753815548
6.16694514656 0.544668188542
6.16757346497 0.544582539792
6.16820178337 0.544496869358
6.16883010178 0.544411177304
6.16945842018 0.544325463691
6.17008673859 0.544239728582
6.17071505699 0.544153972038
6.1713433754 0.544068194122
6.1719716938 0.543982394896
6.17260001221 0.543896574422
6.17322833061 0.543810732763
6.17385664902 0.54372486998
6.17448496742 0.543638986136
6.17511328583 0.543553081293
6.17574160423 0.543467155514
6.17636992264 0.54338120886
6.17699824104 0.543295241394
6.17762655945 0.543209253179
6.17825487785 0.543123244277
6.17888319626 0.543037214749
6.17951151466 0.54295116466
6.18013983307 0.54286509407
6.18076815147 0.542779003042
6.18139646988 0.542692891639
6.18202478828 0.542606759924
6.18265310669 0.542520607958
6.18328142509 0.542434435805
6.1839097435 0.542348243526
6.1845380619 0.542262031184
6.18516638031 0.542175798842
6.18579469872 0.542089546562
6.18642301712 0.542003274408
6.18705133553 0.54191698244
6.18767965393 0.541830670723
6.18830797234 0.541744339318
6.18893629074 0.541657988288
6.18956460915 0.541571617697
6.19019292755 0.541485227606
6.19082124596 0.541398818078
6.19144956436 0.541312389175
6.19207788277 0.541225940962
6.19270620117 0.541139473499
6.19333451958 0.541052986851
6.19396283798 0.540966481079
6.19459115639 0.540879956247
6.19521947479 0.540793412417
6.1958477932 0.540706849651
6.1964761116 0.540620268014
6.19710443001 0.540533667567
6.19773274841 0.540447048373
6.19836106682 0.540360410496
6.19898938522 0.540273753997
6.19961770363 0.54018707894
6.20024602203 0.540100385388
6.20087434044 0.540013673404
6.20150265884 0.539926943049
6.20213097725 0.539840194388
6.20275929565 0.539753427484
6.20338761406 0.539666642398
6.20401593246 0.539579839194
6.20464425087 0.539493017936
6.20527256927 0.539406178685
6.20590088768 0.539319321505
6.20652920609 0.539232446458
6.20715752449 0.539145553609
6.2077858429 0.539058643019
6.2084141613 0.538971714753
6.20904247971 0.538884768871
6.20967079811 0.538797805439
6.21029911652 0.538710824518
6.21092743492 0.538623826173
6.21155575333 0.538536810465
6.21218407173 0.538449777458
6.21281239014 0.538362727215
6.21344070854 0.538275659799
6.21406902695 0.538188575273
6.21469734535 0.538101473701
6.21532566376 0.538014355144
6.21595398216 0.537927219668
6.21658230057 0.537840067333
6.21721061897 0.537752898205
6.21783893738 0.537665712345
6.21846725578 0.537578509817
6.21909557419 0.537491290684
6.21972389259 0.537404055009
6.220352211 0.537316802856
6.2209805294 0.537229534287
6.22160884781 0.537142249366
6.22223716621 0.537054948156
6.22286548462 0.53696763072
6.22349380302 0.536880297121
6.22412212143 0.536792947422
6.22475043983 0.536705581688
6.22537875824 0.53661819998
6.22600707664 0.536530802362
6.22663539505 0.536443388898
6.22726371346 0.53635595965
6.22789203186 0.536268514682
6.22852035027 0.536181054057
6.22914866867 0.536093577838
6.22977698708 0.536006086089
6.23040530548 0.535918578872
6.23103362389 0.535831056252
6.23166194229 0.535743518291
6.2322902607 0.535655965053
6.2329185791 0.5355683966
6.23354689751 0.535480812997
6.23417521591 0.535393214306
6.23480353432 0.535305600591
6.23543185272 0.535217971915
6.23606017113 0.535130328341
6.23668848953 0.535042669933
6.23731680794 0.534954996754
6.23794512634 0.534867308867
6.23857344475 0.534779606336
6.23920176315 0.534691889223
6.23983008156 0.534604157593
6.24045839996 0.534516411508
6.24108671837 0.534428651032
6.24171503677 0.534340876229
6.24234335518 0.53425308716
6.24297167358 0.534165283891
6.24359999199 0.534077466484
6.24422831039 0.533989635002
6.2448566288 0.533901789509
6.2454849472 0.533813930069
6.24611326561 0.533726056744
6.24674158401 0.533638169597
6.24736990242 0.533550268693
6.24799822083 0.533462354095
6.24862653923 0.533374425865
6.24925485764 0.533286484068
6.24988317604 0.533198528766
6.25051149445 0.533110560024
6.25113981285 0.533022577903
6.25176813126 0.532934582469
6.25239644966 0.532846573783
6.25302476807 0.53275855191
6.25365308647 0.532670516912
6.25428140488 0.532582468853
6.25490972328 0.532494407797
6.25553804169 0.532406333807
6.25616636009 0.532318246946
6.2567946785 0.532230147277
6.2574229969 0.532142034864
6.25805131531 0.53205390977
6.25867963371 0.531965772059
6.25930795212 0.531877621793
6.25993627052 0.531789459037
6.26056458893 0.531701283853
6.26119290733 0.531613096306
6.26182122574 0.531524896457
6.26244954414 0.531436684371
6.26307786255 0.531348460111
6.26370618095 0.53126022374
6.26433449936 0.531171975322
6.26496281776 0.531083714919
6.26559113617 0.530995442596
6.26621945457 0.530907158415
6.26684777298 0.53081886244
6.26747609138 0.530730554735
6.26810440979 0.530642235361
6.2687327282 0.530553904384
6.2693610466 0.530465561865
6.26998936501 0.530377207869
6.27061768341 0.530288842459
6.27124600182 0.530200465698
6.27187432022 0.530112077649
6.27250263863 0.530023678375
6.27313095703 0.52993526794
6.27375927544 0.529846846408
6.27438759384 0.529758413841
6.27501591225 0.529669970302
6.27564423065 0.529581515855
6.27627254906 0.529493050564
6.27690086746 0.529404574491
6.27752918587 0.5293160877
6.27815750427 0.529227590253
6.27878582268 0.529139082215
6.27941414108 0.529050563648
6.28004245949 0.528962034616
6.28067077789 0.528873495181
6.2812990963 0.528784945408
6.2819274147 0.528696385358
6.28255573311 0.528607815097


==> figs/prb/new/nkp1.dat <==
#Efld	gamma	t0	gap	Tlat	test	Nmax	thrhd	amp
#0.000	0.10	1.0	0.00	0.00	0	1000	0.05	0.0
0.0 0.0123697895696
0.000628318405151 0.0123697955289
0.0012566368103 0.0123698074474
0.00188495521545 0.0123698253252
0.00251327362061 0.0123698491623
0.00314159202576 0.0123698789588
0.00376991043091 0.0123699147147
0.00439822883606 0.0123699564301
0.00502654724121 0.0123700041051
0.00565486564636 0.0123700577398
0.00628318405151 0.0123701173343
0.00691150245667 0.0123701828887
0.00753982086182 0.0123702544032
0.00816813926697 0.0123703318779
0.00879645767212 0.012370415313
0.00942477607727 0.0123705047085
0.0100530944824 0.0123706000649
0.0106814128876 0.0123707013821
0.0113097312927 0.0123708086605
0.0119380496979 0.0123709219002
0.012566368103 0.0123710411015
0.0131946865082 0.0123711662646
0.0138230049133 0.0123712973898
0.0144513233185 0.0123714344774
0.0150796417236 0.0123715775276
0.0157079601288 0.0123717265408
0.0163362785339 0.0123718815172
0.0169645969391 0.0123720424572
0.0175929153442 0.012372209361
0.0182212337494 0.0123723822291
0.0188495521545 0.0123725610618
0.0194778705597 0.0123727458595
0.0201061889648 0.0123729366225
0.02073450737 0.0123731333513
0.0213628257751 0.0123733360462
0.0219911441803 0.0123735447077
0.0226194625854 0.0123737593362
0.0232477809906 0.0123739799321
0.0238760993958 0.0123742064959
0.0245044178009 0.0123744390281
0.0251327362061 0.0123746775292
0.0257610546112 0.0123749219995
0.0263893730164 0.0123751724398
0.0270176914215 0.0123754288503
0.0276460098267 0.0123756912318
0.0282743282318 0.0123759595847
0.028902646637 0.0123762339096
0.0295309650421 0.0123765142071
0.0301592834473 0.0123768004776
0.0307876018524 0.0123770927219
0.0314159202576 0.0123773909406
0.0320442386627 0.0123776951341
0.0326725570679 0.0123780053033
0.033300875473 0.0123783214486
0.0339291938782 0.0123786435709
0.0345575122833 0.0123789716706
0.0351858306885 0.0123793057486
0.0358141490936 0.0123796458054
0.0364424674988 0.0123799918419
0.0370707859039 0.0123803438587
0.0376991043091 0.0123807018565
0.0383274227142 0.0123810658362
0.0389557411194 0.0123814357983
0.0395840595245 0.0123818117438
0.0402123779297 0.0123821936733
0.0408406963348 0.0123825815878
0.04146901474 0.0123829754879
0.0420973331451 0.0123833753744
0.0427256515503 0.0123837812483
0.0433539699554 0.0123841931104
0.0439822883606 0.0123846109614
0.0446106067657 0.0123850348024
0.0452389251709 0.012385464634
0.045867243576 0.0123859004574
0.0464955619812 0.0123863422732
0.0471238803864 0.0123867900825
0.0477521987915 0.0123872438862
0.0483805171967 0.0123877036852
0.0490088356018 0.0123881694804
0.049637154007 0.0123886412729
0.0502654724121 0.0123891190636
0.0508937908173 0.0123896028536
0.0515221092224 0.0123900926437
0.0521504276276 0.012390588435
0.0527787460327 0.0123910902285
0.0534070644379 0.0123915980254
0.054035382843 0.0123921118266
0.0546637012482 0.0123926316331
0.0552920196533 0.0123931574462
0.0559203380585 0.0123936892668
0.0565486564636 0.012394227096
0.0571769748688 0.0123947709351
0.0578052932739 0.012395320785
0.0584336116791 0.012395876647
0.0590619300842 0.0123964385222
0.0596902484894 0.0123970064117
0.0603185668945 0.0123975803168
0.0609468852997 0.0123981602386
0.0615752037048 0.0123987461783
0.06220352211 0.0123993381371
0.0628318405151 0.0123999361164
0.0634601589203 0.0124005401172
0.0640884773254 0.0124011501409
0.0647167957306 0.0124017661887
0.0653451141357 0.012402388262
0.0659734325409 0.0124030163619
0.066601750946 0.0124036504898
0.0672300693512 0.012404290647
0.0678583877563 0.0124049368349
0.0684867061615 0.0124055890547
0.0691150245667 0.0124062473079
0.0697433429718 0.0124069115958
0.070371661377 0.0124075819198
0.0709999797821 0.0124082582812
0.0716282981873 0.0124089406815
0.0722566165924 0.0124096291221
0.0728849349976 0.0124103236044
0.0735132534027 0.0124110241299
0.0741415718079 0.0124117307
0.074769890213 0.0124124433162
0.0753982086182 0.0124131619799
0.0760265270233 0.0124138866927
0.0766548454285 0.0124146174561
0.0772831638336 0.0124153542715
0.0779114822388 0.0124160971406
0.0785398006439 0.0124168460648
0.0791681190491 0.0124176010457
0.0797964374542 0.012418362085
0.0804247558594 0.012419129184
0.0810530742645 0.0124199023446
0.0816813926697 0.0124206815682
0.0823097110748 0.0124214668565
0.08293802948 0.0124222582111
0.0835663478851 0.0124230556337
0.0841946662903 0.012423859126
0.0848229846954 0.0124246686895
0.0854513031006 0.012425484326
0.0860796215057 0.0124263060372
0.0867079399109 0.0124271338248
0.087336258316 0.0124279676905
0.0879645767212 0.0124288076361
0.0885928951263 0.0124296536632
0.0892212135315 0.0124305057738
0.0898495319366 0.0124313639694
0.0904778503418 0.012432228252
0.0911061687469 0.0124330986234
0.0917344871521 0.0124339750852
0.0923628055573 0.0124348576395
0.0929911239624 0.0124357462879
0.0936194423676 0.0124366410324
0.0942477607727 0.0124375418748
0.0948760791779 0.0124384488171
0.095504397583 0.012439361861
0.0961327159882 0.0124402810085
0.0967610343933 0.0124412062616
0.0973893527985 0.0124421376221
0.0980176712036 0.012443075092
0.0986459896088 0.0124440186732
0.0992743080139 0.0124449683678
0.0999026264191 0.0124459241776
0.100530944824 0.0124468861048
0.101159263229 0.0124478541512
0.101787581635 0.012448828319
0.10241590004 0.0124498086102
0.103044218445 0.0124507950267
0.10367253685 0.0124517875707
0.104300855255 0.0124527862443
0.10492917366 0.0124537910495
0.105557492065 0.0124548019884
0.106185810471 0.0124558190632
0.106814128876 0.012456842276
0.107442447281 0.0124578716288
0.108070765686 0.012458907124
0.108699084091 0.0124599487635
0.109327402496 0.0124609965497
0.109955720901 0.0124620504847
0.110584039307 0.0124631105707
0.111212357712 0.0124641768099
0.111840676117 0.0124652492046
0.112468994522 0.012466327757
0.113097312927 0.0124674124693
0.113725631332 0.0124685033439
0.114353949738 0.012469600383
0.114982268143 0.0124707035889
0.115610586548 0.012471812964
0.116238904953 0.0124729285106
0.116867223358 0.0124740502309
0.117495541763 0.0124751781274
0.118123860168 0.0124763122024
0.118752178574 0.0124774524582
0.119380496979 0.0124785988974
0.120008815384 0.0124797515223
0.120637133789 0.0124809103353
0.121265452194 0.0124820753388
0.121893770599 0.0124832465353
0.122522089005 0.0124844239273
0.12315040741 0.0124856075172
0.123778725815 0.0124867973075
0.12440704422 0.0124879933007
0.125035362625 0.0124891954993
0.12566368103 0.0124904039059
0.126291999435 0.0124916185229
0.126920317841 0.0124928393531
0.127548636246 0.0124940663988
0.128176954651 0.0124952996627
0.128805273056 0.0124965391473
0.129433591461 0.0124977848554
0.130061909866 0.0124990367895
0.130690228271 0.0125002949522
0.131318546677 0.0125015593463
0.131946865082 0.0125028299743
0.132575183487 0.0125041068389
0.133203501892 0.0125053899429
0.133831820297 0.0125066792888
0.134460138702 0.0125079748796
0.135088457108 0.0125092767178
0.135716775513 0.0125105848062
0.136345093918 0.0125118991476
0.136973412323 0.0125132197447
0.137601730728 0.0125145466004
0.138230049133 0.0125158797174
0.138858367538 0.0125172190986
0.139486685944 0.0125185647468
0.140115004349 0.0125199166647
0.140743322754 0.0125212748554
0.141371641159 0.0125226393215
0.141999959564 0.0125240100661
0.142628277969 0.012525387092
0.143256596375 0.0125267704022
0.14388491478 0.0125281599995
0.144513233185 0.0125295558868
0.14514155159 0.0125309580673
0.145769869995 0.0125323665437
0.1463981884 0.0125337813191
0.147026506805 0.0125352023965
0.147654825211 0.0125366297789
0.148283143616 0.0125380634692
0.148911462021 0.0125395034707
0.149539780426 0.0125409497862
0.150168098831 0.0125424024189
0.150796417236 0.0125438613718
0.151424735641 0.012545326648
0.152053054047 0.0125467982507
0.152681372452 0.0125482761829
0.153309690857 0.0125497604478
0.153938009262 0.0125512510486
0.154566327667 0.0125527479883
0.155194646072 0.0125542512702
0.155822964478 0.0125557608975
0.156451282883 0.0125572768734
0.157079601288 0.012558799201
0.157707919693 0.0125603278837
0.158336238098 0.0125618629246
0.158964556503 0.0125634043271
0.159592874908 0.0125649520943
0.160221193314 0.0125665062297
0.160849511719 0.0125680667365
0.161477830124 0.012569633618
0.162106148529 0.0125712068775
0.162734466934 0.0125727865184
0.163362785339 0.0125743725441
0.163991103745 0.012575964958
0.16461942215 0.0125775637634
0.165247740555 0.0125791689637
0.16587605896 0.0125807805624
0.166504377365 0.0125823985628
0.16713269577 0.0125840229686
0.167761014175 0.012585653783
0.168389332581 0.0125872910096
0.169017650986 0.0125889346518
0.169645969391 0.0125905847133
0.170274287796 0.0125922411974
0.170902606201 0.0125939041078
0.171530924606 0.012595573448
0.172159243011 0.0125972492215
0.172787561417 0.012598931432
0.173415879822 0.012600620083
0.174044198227 0.0126023151781
0.174672516632 0.012604016721
0.175300835037 0.0126057247153
0.175929153442 0.0126074391646
0.176557471848 0.0126091600727
0.177185790253 0.0126108874432
0.177814108658 0.0126126212797
0.178442427063 0.0126143615861
0.179070745468 0.0126161083661
0.179699063873 0.0126178616233
0.180327382278 0.0126196213615
0.180955700684 0.0126213875846
0.181584019089 0.0126231602963
0.182212337494 0.0126249395003
0.182840655899 0.0126267252006
0.183468974304 0.012628517401
0.184097292709 0.0126303161052
0.184725611115 0.0126321213172
0.18535392952 0.0126339330408
0.185982247925 0.01263575128
0.18661056633 0.0126375760386
0.187238884735 0.0126394073205
0.18786720314 0.0126412451298
0.188495521545 0.0126430894702
0.189123839951 0.0126449403459
0.189752158356 0.0126467977608
0.190380476761 0.0126486617189
0.191008795166 0.0126505322242
0.191637113571 0.0126524092807
0.192265431976 0.0126542928925
0.192893750381 0.0126561830636
0.193522068787 0.0126580797982
0.194150387192 0.0126599831002
0.194778705597 0.0126618929738
0.195407024002 0.0126638094232
0.196035342407 0.0126657324524
0.196663660812 0.0126676620656
0.197291979218 0.012669598267
0.197920297623 0.0126715410607
0.198548616028 0.012673490451
0.199176934433 0.0126754464421
0.199805252838 0.0126774090381
0.200433571243 0.0126793782434
0.201061889648 0.0126813540622
0.201690208054 0.0126833364987
0.202318526459 0.0126853255573
0.202946844864 0.0126873212423
0.203575163269 0.0126893235579
0.204203481674 0.0126913325086
0.204831800079 0.0126933480986
0.205460118484 0.0126953703324
0.20608843689 0.0126973992143
0.206716755295 0.0126994347487
0.2073450737 0.0127014769401
0.207973392105 0.0127035257928
0.20860171051 0.0127055813114
0.209230028915 0.0127076435002
0.209858347321 0.0127097123638
0.210486665726 0.0127117879067
0.211114984131 0.0127138701333
0.211743302536 0.0127159590482
0.212371620941 0.012718054656
0.212999939346 0.0127201569611
0.213628257751 0.0127222659682
0.214256576157 0.0127243816819
0.214884894562 0.0127265041067
0.215513212967 0.0127286332473
0.216141531372 0.0127307691083
0.216769849777 0.0127329116945
0.217398168182 0.0127350610103
0.218026486588 0.0127372170606
0.218654804993 0.0127393798501
0.219283123398 0.0127415493834
0.219911441803 0.0127437256653
0.220539760208 0.0127459087006
0.221168078613 0.0127480984939
0.221796397018 0.0127502950502
0.222424715424 0.0127524983742
0.223053033829 0.0127547084706
0.223681352234 0.0127569253445
0.224309670639 0.0127591490005
0.224937989044 0.0127613794436
0.225566307449 0.0127636166787
0.226194625854 0.0127658607106
0.22682294426 0.0127681115443
0.227451262665 0.0127703691847
0.22807958107 0.0127726336367
0.228707899475 0.0127749049054
0.22933621788 0.0127771829956
0.229964536285 0.0127794679125
0.230592854691 0.0127817596609
0.231221173096 0.012784058246
0.231849491501 0.0127863636728
0.232477809906 0.0127886759463
0.233106128311 0.0127909950717
0.233734446716 0.0127933210541
0.234362765121 0.0127956538984
0.234991083527 0.01279799361
0.235619401932 0.0128003401939
0.236247720337 0.0128026936553
0.236876038742 0.0128050539995
0.237504357147 0.0128074212315
0.238132675552 0.0128097953566
0.238760993958 0.01281217638
0.239389312363 0.0128145643071
0.240017630768 0.012816959143
0.240645949173 0.0128193608931
0.241274267578 0.0128217695626
0.241902585983 0.0128241851569
0.242530904388 0.0128266076813
0.243159222794 0.0128290371412
0.243787541199 0.0128314735419
0.244415859604 0.0128339168888
0.245044178009 0.0128363671874
0.245672496414 0.012838824443
0.246300814819 0.0128412886612
0.246929133224 0.0128437598473
0.24755745163 0.0128462380068
0.248185770035 0.0128487231453
0.24881408844 0.0128512152682
0.249442406845 0.012853714381
0.25007072525 0.0128562204894
0.250699043655 0.0128587335989
0.251327362061 0.012861253715
0.251955680466 0.0128637808434
0.252583998871 0.0128663149896
0.253212317276 0.0128688561594
0.253840635681 0.0128714043583
0.254468954086 0.0128739595921
0.255097272491 0.0128765218663
0.255725590897 0.0128790911868
0.256353909302 0.0128816675593
0.256982227707 0.0128842509894
0.257610546112 0.012886841483
0.258238864517 0.0128894390458
0.258867182922 0.0128920436836
0.259495501328 0.0128946554023
0.260123819733 0.0128972742076
0.260752138138 0.0128999001054
0.261380456543 0.0129025331016
0.262008774948 0.0129051732021
0.262637093353 0.0129078204127
0.263265411758 0.0129104747394
0.263893730164 0.0129131361882
0.264522048569 0.0129158047649
0.265150366974 0.0129184804757
0.265778685379 0.0129211633263
0.266407003784 0.012923853323
0.267035322189 0.0129265504716
0.267663640594 0.0129292547783
0.268291959 0.0129319662491
0.268920277405 0.0129346848901
0.26954859581 0.0129374107074
0.270176914215 0.0129401437072
0.27080523262 0.0129428838955
0.271433551025 0.0129456312786
0.272061869431 0.0129483858626
0.272690187836 0.0129511476537
0.273318506241 0.0129539166582
0.273946824646 0.0129566928822
0.274575143051 0.012959476332
0.275203461456 0.012962267014
0.275831779861 0.0129650649343
0.276460098267 0.0129678700993
0.277088416672 0.0129706825154
0.277716735077 0.0129735021889
0.278345053482 0.012976329126
0.278973371887 0.0129791633334
0.279601690292 0.0129820048172
0.280230008698 0.0129848535841
0.280858327103 0.0129877096403
0.281486645508 0.0129905729924
0.282114963913 0.0129934436469
0.282743282318 0.0129963216102
0.283371600723 0.0129992068889
0.283999919128 0.0130020994896
0.284628237534 0.0130049994187
0.285256555939 0.0130079066828
0.285884874344 0.0130108212887
0.286513192749 0.0130137432428
0.287141511154 0.0130166725518
0.287769829559 0.0130196092224
0.288398147964 0.0130225532612
0.28902646637 0.013025504675
0.289654784775 0.0130284634704
0.29028310318 0.0130314296542
0.290911421585 0.0130344032332
0.29153973999 0.0130373842141
0.292168058395 0.0130403726037
0.292796376801 0.0130433684089
0.293424695206 0.0130463716364
0.294053013611 0.0130493822932
0.294681332016 0.013052400386
0.295309650421 0.0130554259218
0.295937968826 0.0130584589076
0.296566287231 0.0130614993502
0.297194605637 0.0130645472566
0.297822924042 0.0130676026337
0.298451242447 0.0130706654886
0.299079560852 0.0130737358283
0.299707879257 0.0130768136598
0.300336197662 0.0130798989902
0.300964516068 0.0130829918265
0.301592834473 0.0130860921759
0.302221152878 0.0130892000454
0.302849471283 0.0130923154423
0.303477789688 0.0130954383735
0.304106108093 0.0130985688465
0.304734426498 0.0131017068682
0.305362744904 0.013104852446
0.305991063309 0.0131080055871
0.306619381714 0.0131111662987
0.307247700119 0.0131143345882
0.307876018524 0.0131175104628
0.308504336929 0.0131206939299
0.309132655334 0.0131238849967
0.30976097374 0.0131270836708
0.310389292145 0.0131302899593
0.31101761055 0.0131335038699
0.311645928955 0.0131367254098
0.31227424736 0.0131399545866
0.312902565765 0.0131431914077
0.313530884171 0.0131464358805
0.314159202576 0.0131496880127
0.314787520981 0.0131529478117
0.315415839386 0.0131562152851
0.316044157791 0.0131594904405
0.316672476196 0.0131627732855
0.317300794601 0.0131660638276
0.317929113007 0.0131693620746
0.318557431412 0.0131726680341
0.319185749817 0.0131759817137
0.319814068222 0.0131793031212
0.320442386627 0.0131826322644
0.321070705032 0.0131859691508
0.321699023438 0.0131893137884
0.322327341843 0.013192666185
0.322955660248 0.0131960263482
0.323583978653 0.013199394286
0.324212297058 0.0132027700063
0.324840615463 0.0132061535168
0.325468933868 0.0132095448255
0.326097252274 0.0132129439404
0.326725570679 0.0132163508693
0.327353889084 0.0132197656203
0.327982207489 0.0132231882013
0.328610525894 0.0132266186204
0.329238844299 0.0132300568855
0.329867162704 0.0132335030047
0.33049548111 0.0132369569862
0.331123799515 0.0132404188379
0.33175211792 0.0132438885681
0.332380436325 0.0132473661849
0.33300875473 0.0132508516964
0.333637073135 0.0132543451109
0.334265391541 0.0132578464365
0.334893709946 0.0132613556815
0.335522028351 0.0132648728542
0.336150346756 0.0132683979627
0.336778665161 0.0132719310156
0.337406983566 0.0132754720209
0.338035301971 0.0132790209872
0.338663620377 0.0132825779228
0.339291938782 0.0132861428361
0.339920257187 0.0132897157355
0.340548575592 0.0132932966294
0.341176893997 0.0132968855263
0.341805212402 0.0133004824347
0.342433530807 0.0133040873632
0.343061849213 0.0133077003202
0.343690167618 0.0133113213143
0.344318486023 0.0133149503541
0.344946804428 0.0133185874482
0.345575122833 0.0133222326052
0.346203441238 0.0133258858338
0.346831759644 0.0133295471426
0.347460078049 0.0133332165404
0.348088396454 0.0133368940359
0.348716714859 0.0133405796379
0.349345033264 0.013344273355
0.349973351669 0.0133479751961
0.350601670074 0.0133516851701
0.35122998848 0.0133554032857
0.351858306885 0.0133591295518
0.35248662529 0.0133628639773
0.353114943695 0.0133666065712
0.3537432621 0.0133703573424
0.354371580505 0.0133741162998
0.354999898911 0.0133778834524
0.355628217316 0.0133816588093
0.356256535721 0.0133854423794
0.356884854126 0.0133892341719
0.357513172531 0.0133930341958
0.358141490936 0.0133968424602
0.358769809341 0.0134006589744
0.359398127747 0.0134044837473
0.360026446152 0.0134083167883
0.360654764557 0.0134121581065
0.361283082962 0.0134160077111
0.361911401367 0.0134198656115
0.362539719772 0.0134237318169
0.363168038177 0.0134276063366
0.363796356583 0.01343148918
0.364424674988 0.0134353803563
0.365052993393 0.0134392798751
0.365681311798 0.0134431877456
0.366309630203 0.0134471039774
0.366937948608 0.0134510285799
0.367566267014 0.0134549615626
0.368194585419 0.013458902935
0.368822903824 0.0134628527066
0.369451222229 0.013466810887
0.370079540634 0.0134707774858
0.370707859039 0.0134747525126
0.371336177444 0.0134787359771
0.37196449585 0.0134827278888
0.372592814255 0.0134867282575
0.37322113266 0.013490737093
0.373849451065 0.0134947544049
0.37447776947 0.013498780203
0.375106087875 0.0135028144972
0.375734406281 0.0135068572972
0.376362724686 0.0135109086128
0.376991043091 0.0135149684541
0.377619361496 0.0135190368308
0.378247679901 0.0135231137529
0.378875998306 0.0135271992304
0.379504316711 0.0135312932731
0.380132635117 0.0135353958912
0.380760953522 0.0135395070947
0.381389271927 0.0135436268936
0.382017590332 0.013547755298
0.382645908737 0.013551892318
0.383274227142 0.0135560379638
0.383902545547 0.0135601922455
0.384530863953 0.0135643551733
0.385159182358 0.0135685267575
0.385787500763 0.0135727070083
0.386415819168 0.013576895936
0.387044137573 0.0135810935508
0.387672455978 0.0135852998631
0.388300774384 0.0135895148833
0.388929092789 0.0135937386218
0.389557411194 0.0135979710889
0.390185729599 0.0136022122951
0.390814048004 0.0136064622508
0.391442366409 0.0136107209666
0.392070684814 0.0136149884531
0.39269900322 0.0136192647206
0.393327321625 0.0136235497799
0.39395564003 0.0136278436415
0.394583958435 0.013632146316
0.39521227684 0.0136364578142
0.395840595245 0.0136407781467
0.396468913651 0.0136451073242
0.397097232056 0.0136494453575
0.397725550461 0.0136537922574
0.398353868866 0.0136581480346
0.398982187271 0.0136625127
0.399610505676 0.0136668862645
0.400238824081 0.0136712687389
0.400867142487 0.0136756601342
0.401495460892 0.0136800604613
0.402123779297 0.0136844697313
0.402752097702 0.013688887955
0.403380416107 0.0136933151435
0.404008734512 0.013697751308
0.404637052917 0.0137021964594
0.405265371323 0.013706650609
0.405893689728 0.0137111137678
0.406522008133 0.013715585947
0.407150326538 0.013720067158
0.407778644943 0.0137245574118
0.408406963348 0.0137290567198
0.409035281754 0.0137335650932
0.409663600159 0.0137380825435
0.410291918564 0.0137426090819
0.410920236969 0.0137471447198
0.411548555374 0.0137516894688
0.412176873779 0.0137562433401
0.412805192184 0.0137608063453
0.41343351059 0.0137653784959
0.414061828995 0.0137699598034
0.4146901474 0.0137745502795
0.415318465805 0.0137791499356
0.41594678421 0.0137837587835
0.416575102615 0.0137883768348
0.417203421021 0.0137930041012
0.417831739426 0.0137976405943
0.418460057831 0.0138022863261
0.419088376236 0.0138069413081
0.419716694641 0.0138116055524
0.420345013046 0.0138162790706
0.420973331451 0.0138209618747
0.421601649857 0.0138256539766
0.422229968262 0.0138303553883
0.422858286667 0.0138350661216
0.423486605072 0.0138397861886
0.424114923477 0.0138445156013
0.424743241882 0.0138492543719
0.425371560287 0.0138540025123
0.425999878693 0.0138587600347
0.426628197098 0.0138635269513
0.427256515503 0.0138683032743
0.427884833908 0.0138730890159
0.428513152313 0.0138778841883
0.429141470718 0.0138826888038
0.429769789124 0.0138875028748
0.430398107529 0.0138923264136
0.431026425934 0.0138971594325
0.431654744339 0.0139020019441
0.432283062744 0.0139068539607
0.432911381149 0.0139117154948
0.433539699554 0.013916586559
0.43416801796 0.0139214671658
0.434796336365 0.0139263573277
0.43542465477 0.0139312570574
0.436052973175 0.0139361663675
0.43668129158 0.0139410852708
0.437309609985 0.0139460137798
0.437937928391 0.0139509519074
0.438566246796 0.0139558996663
0.439194565201 0.0139608570694
0.439822883606 0.0139658241294
0.440451202011 0.0139708008594
0.441079520416 0.0139757872721
0.441707838821 0.0139807833805
0.442336157227 0.0139857891976
0.442964475632 0.0139908047365
0.443592794037 0.0139958300101
0.444221112442 0.0140008650315
0.444849430847 0.0140059098139
0.445477749252 0.0140109643705
0.446106067657 0.0140160287143
0.446734386063 0.0140211028586
0.447362704468 0.0140261868166
0.447991022873 0.0140312806018
0.448619341278 0.0140363842273
0.449247659683 0.0140414977065
0.449875978088 0.0140466210528
0.450504296494 0.0140517542797
0.451132614899 0.0140568974006
0.451760933304 0.014062050429
0.452389251709 0.0140672133784
0.453017570114 0.0140723862624
0.453645888519 0.0140775690947
0.454274206924 0.0140827618887
0.45490252533 0.0140879646583
0.455530843735 0.0140931774171
0.45615916214 0.0140984001789
0.456787480545 0.0141036329575
0.45741579895 0.0141088757666
0.458044117355 0.0141141286201
0.45867243576 0.014119391532
0.459300754166 0.014124664516
0.459929072571 0.0141299475863
0.460557390976 0.0141352407568
0.461185709381 0.0141405440415
0.461814027786 0.0141458574545
0.462442346191 0.0141511810099
0.463070664597 0.0141565147218
0.463698983002 0.0141618586046
0.464327301407 0.0141672126722
0.464955619812 0.0141725769391
0.465583938217 0.0141779514194
0.466212256622 0.0141833361277
0.466840575027 0.0141887310781
0.467468893433 0.0141941362851
0.468097211838 0.0141995517631
0.468725530243 0.0142049775267
0.469353848648 0.0142104135904
0.469982167053 0.0142158599686
0.470610485458 0.0142213166761
0.471238803864 0.0142267837274
0.471867122269 0.0142322611371
0.472495440674 0.0142377489201
0.473123759079 0.0142432470911
0.473752077484 0.0142487556648
0.474380395889 0.0142542746561
0.475008714294 0.0142598040798
0.4756370327 0.0142653439508
0.476265351105 0.0142708942841
0.47689366951 0.0142764550947
0.477521987915 0.0142820263975
0.47815030632 0.0142876082077
0.478778624725 0.0142932005403
0.47940694313 0.0142988034105
0.480035261536 0.0143044168334
0.480663579941 0.0143100408242
0.481291898346 0.0143156753983
0.481920216751 0.0143213205709
0.482548535156 0.0143269763574
0.483176853561 0.0143326427731
0.483805171967 0.0143383198334
0.484433490372 0.0143440075538
0.485061808777 0.0143497059498
0.485690127182 0.0143554150369
0.486318445587 0.0143611348308
0.486946763992 0.014366865347
0.487575082397 0.0143726066011
0.488203400803 0.014378358609
0.488831719208 0.0143841213863
0.489460037613 0.0143898949488
0.490088356018 0.0143956793123
0.490716674423 0.0144014744928
0.491344992828 0.014407280506
0.491973311234 0.014413097368
0.492601629639 0.0144189250948
0.493229948044 0.0144247637023
0.493858266449 0.0144306132067
0.494486584854 0.0144364736241
0.495114903259 0.0144423449706
0.495743221664 0.0144482272625
0.49637154007 0.0144541205159
0.496999858475 0.0144600247472
0.49762817688 0.0144659399727
0.498256495285 0.0144718662088
0.49888481369 0.0144778034718
0.499513132095 0.0144837517783
0.5001414505 0.0144897111447
0.500769768906 0.0144956815876
0.501398087311 0.0145016631236
0.502026405716 0.0145076557692
0.502654724121 0.0145136595413
0.503283042526 0.0145196744564
0.503911360931 0.0145257005314
0.504539679337 0.0145317377831
0.505167997742 0.0145377862283
0.505796316147 0.0145438458838
0.506424634552 0.0145499167668
0.507052952957 0.0145559988941
0.507681271362 0.0145620922827
0.508309589767 0.0145681969497
0.508937908173 0.0145743129124
0.509566226578 0.0145804401877
0.510194544983 0.014586578793
0.510822863388 0.0145927287454
0.511451181793 0.0145988900623
0.512079500198 0.014605062761
0.512707818604 0.014611246859
0.513336137009 0.0146174423735
0.513964455414 0.0146236493222
0.514592773819 0.0146298677226
0.515221092224 0.0146360975922
0.515849410629 0.0146423389486
0.516477729034 0.0146485918096
0.51710604744 0.0146548561928
0.517734365845 0.0146611321159
0.51836268425 0.0146674195969
0.518991002655 0.0146737186535
0.51961932106 0.0146800293037
0.520247639465 0.0146863515653
0.52087595787 0.0146926854565
0.521504276276 0.0146990309951
0.522132594681 0.0147053881994
0.522760913086 0.0147117570875
0.523389231491 0.0147181376775
0.524017549896 0.0147245299877
0.524645868301 0.0147309340363
0.525274186707 0.0147373498418
0.525902505112 0.0147437774224
0.526530823517 0.0147502167966
0.527159141922 0.0147566679829
0.527787460327 0.0147631309998
0.528415778732 0.0147696058659
0.529044097137 0.0147760925997
0.529672415543 0.0147825912201
0.530300733948 0.0147891017456
0.530929052353 0.0147956241951
0.531557370758 0.0148021585873
0.532185689163 0.0148087049413
0.532814007568 0.0148152632758
0.533442325974 0.0148218336098
0.534070644379 0.0148284159624
0.534698962784 0.0148350103527
0.535327281189 0.0148416167997
0.535955599594 0.0148482353227
0.536583917999 0.0148548659408
0.537212236404 0.0148615086733
0.53784055481 0.0148681635396
0.538468873215 0.0148748305591
0.53909719162 0.0148815097511
0.539725510025 0.0148882011351
0.54035382843 0.0148949047308
0.540982146835 0.0149016205576
0.54161046524 0.0149083486352
0.542238783646 0.0149150889832
0.542867102051 0.0149218416216
0.543495420456 0.0149286065699
0.544123738861 0.0149353838481
0.544752057266 0.0149421734761
0.545380375671 0.0149489754738
0.546008694077 0.0149557898612
0.546637012482 0.0149626166584
0.547265330887 0.0149694558855
0.547893649292 0.0149763075626
0.548521967697 0.01498317171
0.549150286102 0.014990048348
0.549778604507 0.0149969374969
0.550406922913 0.015003839177
0.551035241318 0.0150107534088
0.551663559723 0.0150176802128
0.552291878128 0.0150246196096
0.552920196533 0.0150315716196
0.553548514938 0.0150385362637
0.554176833344 0.0150455135624
0.554805151749 0.0150525035366
0.555433470154 0.0150595062071
0.556061788559 0.0150665215948
0.556690106964 0.0150735497205
0.557318425369 0.0150805906054
0.557946743774 0.0150876442703
0.55857506218 0.0150947107365
0.559203380585 0.0151017900251
0.55983169899 0.0151088821573
0.560460017395 0.0151159871544
0.5610883358 0.0151231050376
0.561716654205 0.0151302358285
0.56234497261 0.0151373795484
0.562973291016 0.0151445362188
0.563601609421 0.0151517058613
0.564229927826 0.0151588884975
0.564858246231 0.0151660841491
0.565486564636 0.0151732928378
0.566114883041 0.0151805145854
0.566743201447 0.0151877494138
0.567371519852 0.0151949973449
0.567999838257 0.0152022584005
0.568628156662 0.0152095326029
0.569256475067 0.015216819974
0.569884793472 0.015224120536
0.570513111877 0.015231434311
0.571141430283 0.0152387613215
0.571769748688 0.0152461015896
0.572398067093 0.0152534551379
0.573026385498 0.0152608219886
0.573654703903 0.0152682021644
0.574283022308 0.0152755956877
0.574911340714 0.0152830025813
0.575539659119 0.0152904228678
0.576167977524 0.01529785657
0.576796295929 0.0153053037106
0.577424614334 0.0153127643126
0.578052932739 0.0153202383989
0.578681251144 0.0153277259925
0.57930956955 0.0153352271164
0.579937887955 0.0153427417938
0.58056620636 0.0153502700478
0.581194524765 0.0153578119018
0.58182284317 0.015365367379
0.582451161575 0.0153729365027
0.58307947998 0.0153805192965
0.583707798386 0.0153881157839
0.584336116791 0.0153957259883
0.584964435196 0.0154033499334
0.585592753601 0.015410987643
0.586221072006 0.0154186391407
0.586849390411 0.0154263044505
0.587477708817 0.0154339835961
0.588106027222 0.0154416766016
0.588734345627 0.015449383491
0.589362664032 0.0154571042883
0.589990982437 0.0154648390177
0.590619300842 0.0154725877034
0.591247619247 0.0154803503697
0.591875937653 0.0154881270409
0.592504256058 0.0154959177415
0.593132574463 0.015503722496
0.593760892868 0.0155115413288
0.594389211273 0.0155193742646
0.595017529678 0.0155272213281
0.595645848083 0.015535082544
0.596274166489 0.0155429579371
0.596902484894 0.0155508475324
0.597530803299 0.0155587513548
0.598159121704 0.0155666694293
0.598787440109 0.0155746017809
0.599415758514 0.015582548435
0.60004407692 0.0155905094166
0.600672395325 0.015598484751
0.60130071373 0.0156064744638
0.601929032135 0.0156144785802
0.60255735054 0.0156224971258
0.603185668945 0.0156305301261
0.60381398735 0.0156385776069
0.604442305756 0.0156466395938
0.605070624161 0.0156547161126
0.605698942566 0.0156628071892
0.606327260971 0.0156709128495
0.606955579376 0.0156790331195
0.607583897781 0.0156871680252
0.608212216187 0.0156953175929
0.608840534592 0.0157034818487
0.609468852997 0.015711660819
0.610097171402 0.01571985453
0.610725489807 0.0157280630083
0.611353808212 0.0157362862803
0.611982126617 0.0157445243726
0.612610445023 0.0157527773119
0.613238763428 0.0157610451248
0.613867081833 0.0157693278383
0.614495400238 0.0157776254792
0.615123718643 0.0157859380743
0.615752037048 0.0157942656509
0.616380355453 0.0158026082358
0.617008673859 0.0158109658564
0.617636992264 0.0158193385399
0.618265310669 0.0158277263136
0.618893629074 0.0158361292048
0.619521947479 0.0158445472412
0.620150265884 0.0158529804502
0.62077858429 0.0158614288595
0.621406902695 0.0158698924968
0.6220352211 0.0158783713898
0.622663539505 0.0158868655664
0.62329185791 0.0158953750547
0.623920176315 0.0159038998825
0.62454849472 0.015912440078
0.625176813126 0.0159209956693
0.625805131531 0.0159295666848
0.626433449936 0.0159381531527
0.627061768341 0.0159467551014
0.627690086746 0.0159553725595
0.628318405151 0.0159640055556
0.628946723557 0.0159726541182
0.629575041962 0.0159813182761
0.630203360367 0.0159899980581
0.630831678772 0.0159986934931
0.631459997177 0.0160074046101
0.632088315582 0.0160161314381
0.632716633987 0.0160248740063
0.633344952393 0.0160336323438
0.633973270798 0.0160424064801
0.634601589203 0.0160511964444
0.635229907608 0.0160600022662
0.635858226013 0.0160688239751
0.636486544418 0.0160776616007
0.637114862823 0.0160865151727
0.637743181229 0.016095384721
0.638371499634 0.0161042702753
0.638999818039 0.0161131718657
0.639628136444 0.0161220895222
0.640256454849 0.0161310232749
0.640884773254 0.0161399731541
0.64151309166 0.0161489391901
0.642141410065 0.0161579214132
0.64276972847 0.016166919854
0.643398046875 0.016175934543
0.64402636528 0.0161849655108
0.644654683685 0.0161940127882
0.64528300209 0.016203076406
0.645911320496 0.0162121563951
0.646539638901 0.0162212527865
0.647167957306 0.0162303656113
0.647796275711 0.0162394949007
0.648424594116 0.016248640686
0.649052912521 0.0162578029984
0.649681230927 0.0162669818694
0.650309549332 0.0162761773306
0.650937867737 0.0162853894135
0.651566186142 0.01629461815
0.652194504547 0.0163038635717
0.652822822952 0.0163131257106
0.653451141357 0.0163224045986
0.654079459763 0.0163317002679
0.654707778168 0.0163410127506
0.655336096573 0.0163503420789
0.655964414978 0.0163596882851
0.656592733383 0.0163690514018
0.657221051788 0.0163784314615
0.657849370193 0.0163878284968
0.658477688599 0.0163972425403
0.659106007004 0.016406673625
0.659734325409 0.0164161217837
0.660362643814 0.0164255870495
0.660990962219 0.0164350694553
0.661619280624 0.0164445690345
0.66224759903 0.0164540858202
0.662875917435 0.016463619846
0.66350423584 0.0164731711451
0.664132554245 0.0164827397514
0.66476087265 0.0164923256983
0.665389191055 0.0165019290196
0.66601750946 0.0165115497493
0.666645827866 0.0165211879213
0.667274146271 0.0165308435697
0.667902464676 0.0165405167285
0.668530783081 0.0165502074321
0.669159101486 0.0165599157149
0.669787419891 0.0165696416112
0.670415738297 0.0165793851556
0.671044056702 0.0165891463828
0.671672375107 0.0165989253275
0.672300693512 0.0166087220246
0.672929011917 0.0166185365091
0.673557330322 0.016628368816
0.674185648727 0.0166382189804
0.674813967133 0.0166480870376
0.675442285538 0.016657973023
0.676070603943 0.0166678769721
0.676698922348 0.0166777989204
0.677327240753 0.0166877389036
0.677955559158 0.0166976969574
0.678583877563 0.0167076731178
0.679212195969 0.0167176674207
0.679840514374 0.0167276799022
0.680468832779 0.0167377105985
0.681097151184 0.0167477595459
0.681725469589 0.0167578267809
0.682353787994 0.0167679123398
0.6829821064 0.0167780162594
0.683610424805 0.0167881385764
0.68423874321 0.0167982793276
0.684867061615 0.0168084385499
0.68549538002 0.0168186162805
0.686123698425 0.0168288125563
0.68675201683 0.0168390274148
0.687380335236 0.0168492608933
0.688008653641 0.0168595130293
0.688636972046 0.0168697838603
0.689265290451 0.0168800734241
0.689893608856 0.0168903817585
0.690521927261 0.0169007089014
0.691150245667 0.0169110548909
0.691778564072 0.0169214197651
0.692406882477 0.0169318035623
0.693035200882 0.0169422063208
0.693663519287 0.0169526280792
0.694291837692 0.016963068876
0.694920156097 0.01697352875
0.695548474503 0.01698400774
0.696176792908 0.0169945058849
0.696805111313 0.0170050232239
0.697433429718 0.017015559796
0.698061748123 0.0170261156406
0.698690066528 0.0170366907971
0.699318384933 0.0170472853049
0.699946703339 0.0170578992039
0.700575021744 0.0170685325336
0.701203340149 0.0170791853341
0.701831658554 0.0170898576452
0.702459976959 0.0171005495072
0.703088295364 0.0171112609602
0.70371661377 0.0171219920446
0.704344932175 0.0171327428009
0.70497325058 0.0171435132696
0.705601568985 0.0171543034916
0.70622988739 0.0171651135076
0.706858205795 0.0171759433586
0.7074865242 0.0171867930856
0.708114842606 0.01719766273
0.708743161011 0.0172085523329
0.709371479416 0.0172194619359
0.709999797821 0.0172303915806
0.710628116226 0.0172413413086
0.711256434631 0.0172523111618
0.711884753036 0.0172633011821
0.712513071442 0.0172743114116
0.713141389847 0.0172853418926
0.713769708252 0.0172963926672
0.714398026657 0.0173074637781
0.715026345062 0.0173185552678
0.715654663467 0.0173296671789
0.716282981873 0.0173407995545
0.716911300278 0.0173519524373
0.717539618683 0.0173631258705
0.718167937088 0.0173743198974
0.718796255493 0.0173855345613
0.719424573898 0.0173967699058
0.720052892303 0.0174080259743
0.720681210709 0.0174193028108
0.721309529114 0.017430600459
0.721937847519 0.017441918963
0.722566165924 0.017453258367
0.723194484329 0.0174646187153
0.723822802734 0.0174760000522
0.72445112114 0.0174874024224
0.725079439545 0.0174988258705
0.72570775795 0.0175102704413
0.726336076355 0.0175217361799
0.72696439476 0.0175332231313
0.727592713165 0.0175447313408
0.72822103157 0.0175562608537
0.728849349976 0.0175678117156
0.729477668381 0.0175793839722
0.730105986786 0.0175909776691
0.730734305191 0.0176025928524
0.731362623596 0.0176142295682
0.731990942001 0.0176258878626
0.732619260406 0.017637567782
0.733247578812 0.0176492693729
0.733875897217 0.0176609926819
0.734504215622 0.017672737756
0.735132534027 0.0176845046418
0.735760852432 0.0176962933866
0.736389170837 0.0177081040376
0.737017489243 0.0177199366421
0.737645807648 0.0177317912477
0.738274126053 0.0177436679019
0.738902444458 0.0177555666526
0.739530762863 0.0177674875478
0.740159081268 0.0177794306355
0.740787399673 0.017791395964
0.741415718079 0.0178033835817
0.742044036484 0.0178153935371
0.742672354889 0.0178274258789
0.743300673294 0.017839480656
0.743928991699 0.0178515579174
0.744557310104 0.0178636577122
0.74518562851 0.0178757800897
0.745813946915 0.0178879250993
0.74644226532 0.0179000927908
0.747070583725 0.0179122832138
0.74769890213 0.0179244964182
0.748327220535 0.0179367324542
0.74895553894 0.0179489913719
0.749583857346 0.0179612732217
0.750212175751 0.0179735780543
0.750840494156 0.0179859059202
0.751468812561 0.0179982568703
0.752097130966 0.0180106309557
0.752725449371 0.0180230282276
0.753353767776 0.0180354487372
0.753982086182 0.018047892536
0.754610404587 0.0180603596758
0.755238722992 0.0180728502083
0.755867041397 0.0180853641855
0.756495359802 0.0180979016596
0.757123678207 0.0181104626828
0.757751996613 0.0181230473077
0.758380315018 0.0181356555869
0.759008633423 0.0181482875731
0.759636951828 0.0181609433194
0.760265270233 0.0181736228789
0.760893588638 0.0181863263049
0.761521907043 0.0181990536508
0.762150225449 0.0182118049703
0.762778543854 0.0182245803173
0.763406862259 0.0182373797457
0.764035180664 0.0182502033096
0.764663499069 0.0182630510633
0.765291817474 0.0182759230615
0.76592013588 0.0182888193586
0.766548454285 0.0183017400097
0.76717677269 0.0183146850696
0.767805091095 0.0183276545936
0.7684334095 0.018340648637
0.769061727905 0.0183536672554
0.76969004631 0.0183667105045
0.770318364716 0.0183797784403
0.770946683121 0.0183928711186
0.771575001526 0.0184059885959
0.772203319931 0.0184191309286
0.772831638336 0.0184322981732
0.773459956741 0.0184454903866
0.774088275146 0.0184587076257
0.774716593552 0.0184719499476
0.775344911957 0.0184852174098
0.775973230362 0.0184985100698
0.776601548767 0.0185118279852
0.777229867172 0.018525171214
0.777858185577 0.0185385398142
0.778486503983 0.0185519338441
0.779114822388 0.0185653533621
0.779743140793 0.018578798427
0.780371459198 0.0185922690974
0.780999777603 0.0186057654325
0.781628096008 0.0186192874914
0.782256414413 0.0186328353336
0.782884732819 0.0186464090187
0.783513051224 0.0186600086063
0.784141369629 0.0186736341566
0.784769688034 0.0186872857297
0.785398006439 0.0187009633859
0.786026324844 0.0187146671858
0.78665464325 0.0187283971902
0.787282961655 0.01874215346
0.78791128006 0.0187559360564
0.788539598465 0.0187697450407
0.78916791687 0.0187835804745
0.789796235275 0.0187974424196
0.79042455368 0.0188113309379
0.791052872086 0.0188252460915
0.791681190491 0.0188391879429
0.792309508896 0.0188531565545
0.792937827301 0.0188671519892
0.793566145706 0.0188811743099
0.794194464111 0.0188952235798
0.794822782516 0.0189092998623
0.795451100922 0.0189234032209
0.796079419327 0.0189375337196
0.796707737732 0.0189516914222
0.797336056137 0.018965876393
0.797964374542 0.0189800886965
0.798592692947 0.0189943283973
0.799221011353 0.0190085955602
0.799849329758 0.0190228902503
0.800477648163 0.019037212533
0.801105966568 0.0190515624736
0.801734284973 0.019065940138
0.802362603378 0.0190803455919
0.802990921783 0.0190947789017
0.803619240189 0.0191092401337
0.804247558594 0.0191237293544
0.804875876999 0.0191382466307
0.805504195404 0.0191527920296
0.806132513809 0.0191673656184
0.806760832214 0.0191819674645
0.80738915062 0.0191965976356
0.808017469025 0.0192112561996
0.80864578743 0.0192259432248
0.809274105835 0.0192406587795
0.80990242424 0.0192554029323
0.810530742645 0.019270175752
0.81115906105 0.0192849773077
0.811787379456 0.0192998076687
0.812415697861 0.0193146669046
0.813044016266 0.019329555085
0.813672334671 0.01934447228
0.814300653076 0.0193594185598
0.814928971481 0.0193743939949
0.815557289886 0.0193893986559
0.816185608292 0.0194044326139
0.816813926697 0.0194194959399
0.817442245102 0.0194345887055
0.818070563507 0.0194497109822
0.818698881912 0.0194648628419
0.819327200317 0.0194800443568
0.819955518723 0.0194952555993
0.820583837128 0.0195104966421
0.821212155533 0.0195257675578
0.821840473938 0.0195410684198
0.822468792343 0.0195563993013
0.823097110748 0.019571760276
0.823725429153 0.0195871514177
0.824353747559 0.0196025728006
0.824982065964 0.019618024499
0.825610384369 0.0196335065875
0.826238702774 0.019649019141
0.826867021179 0.0196645622346
0.827495339584 0.0196801359438
0.82812365799 0.019695740344
0.828751976395 0.0197113755114
0.8293802948 0.0197270415219
0.830008613205 0.019742738452
0.83063693161 0.0197584663784
0.831265250015 0.0197742253781
0.83189356842 0.0197900155281
0.832521886826 0.0198058369061
0.833150205231 0.0198216895897
0.833778523636 0.0198375736569
0.834406842041 0.019853489186
0.835035160446 0.0198694362555
0.835663478851 0.0198854149443
0.836291797256 0.0199014253313
0.836920115662 0.019917467496
0.837548434067 0.019933541518
0.838176752472 0.0199496474772
0.838805070877 0.0199657854537
0.839433389282 0.019981955528
0.840061707687 0.0199981577808
0.840690026093 0.0200143922931
0.841318344498 0.0200306591463
0.841946662903 0.0200469584218
0.842574981308 0.0200632902016
0.843203299713 0.0200796545677
0.843831618118 0.0200960516026
0.844459936523 0.020112481389
0.845088254929 0.02012894401
0.845716573334 0.0201454395487
0.846344891739 0.0201619680887
0.846973210144 0.020178529714
0.847601528549 0.0201951245086
0.848229846954 0.0202117525571
0.848858165359 0.0202284139441
0.849486483765 0.0202451087548
0.85011480217 0.0202618370744
0.850743120575 0.0202785989887
0.85137143898 0.0202953945835
0.851999757385 0.0203122239451
0.85262807579 0.02032908716
0.853256394196 0.0203459843151
0.853884712601 0.0203629154975
0.854513031006 0.0203798807948
0.855141349411 0.0203968802947
0.855769667816 0.0204139140852
0.856397986221 0.0204309822547
0.857026304626 0.020448084892
0.857654623032 0.0204652220861
0.858282941437 0.0204823939263
0.858911259842 0.0204996005022
0.859539578247 0.0205168419039
0.860167896652 0.0205341182216
0.860796215057 0.0205514295459
0.861424533463 0.0205687759677
0.862052851868 0.0205861575784
0.862681170273 0.0206035744694
0.863309488678 0.0206210267327
0.863937807083 0.0206385144605
0.864566125488 0.0206560377453
0.865194443893 0.0206735966802
0.865822762299 0.0206911913582
0.866451080704 0.0207088218729
0.867079399109 0.0207264883183
0.867707717514 0.0207441907885
0.868336035919 0.0207619293781
0.868964354324 0.0207797041821
0.869592672729 0.0207975152956
0.870220991135 0.0208153628143
0.87084930954 0.0208332468341
0.871477627945 0.0208511674513
0.87210594635 0.0208691247624
0.872734264755 0.0208871188645
0.87336258316 0.0209051498549
0.873990901566 0.0209232178312
0.874619219971 0.0209413228915
0.875247538376 0.0209594651342
0.875875856781 0.020977644658
0.876504175186 0.020995861562
0.877132493591 0.0210141159457
0.877760811996 0.0210324079088
0.878389130402 0.0210507375516
0.879017448807 0.0210691049745
0.879645767212 0.0210875102786
0.880274085617 0.0211059535651
0.880902404022 0.0211244349356
0.881530722427 0.0211429544922
0.882159040833 0.0211615123372
0.882787359238 0.0211801085734
0.883415677643 0.021198743304
0.884043996048 0.0212174166324
0.884672314453 0.0212361286626
0.885300632858 0.0212548794989
0.885928951263 0.0212736692459
0.886557269669 0.0212924980086
0.887185588074 0.0213113658925
0.887813906479 0.0213302730034
0.888442224884 0.0213492194476
0.889070543289 0.0213682053316
0.889698861694 0.0213872307624
0.890327180099 0.0214062958474
0.890955498505 0.0214254006944
0.89158381691 0.0214445454117
0.892212135315 0.0214637301077
0.89284045372 0.0214829548914
0.893468772125 0.0215022198724
0.89409709053 0.0215215251603
0.894725408936 0.0215408708654
0.895353727341 0.0215602570984
0.895982045746 0.0215796839701
0.896610364151 0.0215991515921
0.897238682556 0.0216186600763
0.897867000961 0.0216382095349
0.898495319366 0.0216578000806
0.899123637772 0.0216774318265
0.899751956177 0.0216971048862
0.900380274582 0.0217168193737
0.901008592987 0.0217365754033
0.901636911392 0.0217563730899
0.902265229797 0.0217762125487
0.902893548203 0.0217960938955
0.903521866608 0.0218160172462
0.904150185013 0.0218359827176
0.904778503418 0.0218559904266
0.905406821823 0.0218760404906
0.906035140228 0.0218961330276
0.906663458633 0.0219162681558
0.907291777039 0.0219364459941
0.907920095444 0.0219566666616
0.908548413849 0.0219769302781
0.909176732254 0.0219972369637
0.909805050659 0.022017586839
0.910433369064 0.0220379800251
0.911061687469 0.0220584166433
0.911690005875 0.0220788968158
0.91231832428 0.022099420665
0.912946642685 0.0221199883137
0.91357496109 0.0221405998853
0.914203279495 0.0221612555037
0.9148315979 0.0221819552932
0.915459916306 0.0222026993786
0.916088234711 0.0222234878852
0.916716553116 0.0222443209386
0.917344871521 0.0222651986653
0.917973189926 0.0222861211918
0.918601508331 0.0223070886454
0.919229826736 0.0223281011537
0.919858145142 0.022349158845
0.920486463547 0.022370261848
0.921114781952 0.0223914102918
0.921743100357 0.0224126043061
0.922371418762 0.0224338440211
0.922999737167 0.0224551295674
0.923628055573 0.0224764610763
0.924256373978 0.0224978386795
0.924884692383 0.0225192625091
0.925513010788 0.0225407326979
0.926141329193 0.0225622493792
0.926769647598 0.0225838126866
0.927397966003 0.0226054227545
0.928026284409 0.0226270797177
0.928654602814 0.0226487837115
0.929282921219 0.0226705348717
0.929911239624 0.0226923333347
0.930539558029 0.0227141792375
0.931167876434 0.0227360727175
0.931796194839 0.0227580139128
0.932424513245 0.0227800029618
0.93305283165 0.0228020400036
0.933681150055 0.0228241251779
0.93430946846 0.0228462586248
0.934937786865 0.022868440485
0.93556610527 0.0228906709
0.936194423676 0.0229129500114
0.936822742081 0.0229352779617
0.937451060486 0.0229576548939
0.938079378891 0.0229800809515
0.938707697296 0.0230025562785
0.939336015701 0.0230250810198
0.939964334106 0.0230476553204
0.940592652512 0.0230702793263
0.941220970917 0.0230929531838
0.941849289322 0.0231156770399
0.942477607727 0.0231384510422
0.943105926132 0.0231612753388
0.943734244537 0.0231841500785
0.944362562943 0.0232070754107
0.944990881348 0.0232300514852
0.945619199753 0.0232530784527
0.946247518158 0.0232761564642
0.946875836563 0.0232992856716
0.947504154968 0.0233224662271
0.948132473373 0.0233456982837
0.948760791779 0.0233689819951
0.949389110184 0.0233923175154
0.950017428589 0.0234157049995
0.950645746994 0.0234391446028
0.951274065399 0.0234626364813
0.951902383804 0.0234861807919
0.952530702209 0.0235097776918
0.953159020615 0.023533427339
0.95378733902 0.0235571298922
0.954415657425 0.0235808855106
0.95504397583 0.023604694354
0.955672294235 0.0236285565832
0.95630061264 0.0236524723593
0.956928931046 0.0236764418441
0.957557249451 0.0237004652002
0.958185567856 0.0237245425907
0.958813886261 0.0237486741797
0.959442204666 0.0237728601315
0.960070523071 0.0237971006113
0.960698841476 0.0238213957852
0.961327159882 0.0238457458195
0.961955478287 0.0238701508816
0.962583796692 0.0238946111394
0.963212115097 0.0239191267615
0.963840433502 0.0239436979172
0.964468751907 0.0239683247766
0.965097070313 0.0239930075103
0.965725388718 0.0240177462898
0.966353707123 0.0240425412872
0.966982025528 0.0240673926753
0.967610343933 0.0240923006278
0.968238662338 0.0241172653188
0.968866980743 0.0241422869234
0.969495299149 0.0241673656173
0.970123617554 0.0241925015769
0.970751935959 0.0242176949795
0.971380254364 0.024242946003
0.972008572769 0.0242682548261
0.972636891174 0.0242936216281
0.973265209579 0.0243190465892
0.973893527985 0.0243445298904
0.97452184639 0.0243700717133
0.975150164795 0.0243956722404
0.9757784832 0.0244213316548
0.976406801605 0.0244470501406
0.97703512001 0.0244728278825
0.977663438416 0.0244986650661
0.978291756821 0.0245245618775
0.978920075226 0.024550518504
0.979548393631 0.0245765351334
0.980176712036 0.0246026119543
0.980805030441 0.0246287491564
0.981433348846 0.0246549469297
0.982061667252 0.0246812054655
0.982689985657 0.0247075249556
0.983318304062 0.0247339055927
0.983946622467 0.0247603475703
0.984574940872 0.0247868510828
0.985203259277 0.0248134163255
0.985831577682 0.0248400434942
0.986459896088 0.0248667327858
0.987088214493 0.0248934843981
0.987716532898 0.0249202985295
0.988344851303 0.0249471753795
0.988973169708 0.0249741151483
0.989601488113 0.025001118037
0.990229806519 0.0250281842475
0.990858124924 0.0250553139827
0.991486443329 0.0250825074463
0.992114761734 0.0251097648429
0.992743080139 0.0251370863779
0.993371398544 0.0251644722577
0.993999716949 0.0251919226896
0.994628035355 0.0252194378816
0.99525635376 0.0252470180429
0.995884672165 0.0252746633833
0.99651299057 0.0253023741137
0.997141308975 0.025330150446
0.99776962738 0.0253579925928
0.998397945786 0.0253859007677
0.999026264191 0.0254138751853
0.999654582596 0.025441916061
1.000282901 0.0254700236114
1.00091121941 0.0254981980538
1.00153953781 0.0255264396065
1.00216785622 0.0255547484888
1.00279617462 0.0255831249209
1.00342449303 0.0256115691241
1.00405281143 0.0256400813206
1.00468112984 0.0256686617335
1.00530944824 0.025697310587
1.00593776665 0.0257260281062
1.00656608505 0.0257548145172
1.00719440346 0.0257836700473
1.00782272186 0.0258125949244
1.00845104027 0.0258415893778
1.00907935867 0.0258706536376
1.00970767708 0.025899787935
1.01033599548 0.0259289925023
1.01096431389 0.0259582675726
1.01159263229 0.0259876133802
1.0122209507 0.0260170301605
1.0128492691 0.0260465181499
1.01347758751 0.0260760775858
1.01410590591 0.0261057087066
1.01473422432 0.0261354117519
1.01536254272 0.0261651869625
1.01599086113 0.0261950345799
1.01661917953 0.026224954847
1.01724749794 0.0262549480077
1.01787581635 0.0262850143069
1.01850413475 0.0263151539909
1.01913245316 0.0263453673066
1.01976077156 0.0263756545026
1.02038908997 0.0264060158283
1.02101740837 0.0264364515341
1.02164572678 0.0264669618718
1.02227404518 0.0264975470943
1.02290236359 0.0265282074556
1.02353068199 0.0265589432108
1.0241590004 0.0265897546162
1.0247873188 0.0266206419293
1.02541563721 0.0266516054087
1.02604395561 0.0266826453144
1.02667227402 0.0267137619073
1.02730059242 0.0267449554496
1.02792891083 0.0267762262048
1.02855722923 0.0268075744375
1.02918554764 0.0268390004135
1.02981386604 0.0268705043999
1.03044218445 0.026902086665
1.03107050285 0.0269337474783
1.03169882126 0.0269654871106
1.03232713966 0.0269973058339
1.03295545807 0.0270292039215
1.03358377647 0.0270611816479
1.03421209488 0.027093239289
1.03484041328 0.0271253771218
1.03546873169 0.0271575954247
1.03609705009 0.0271898944775
1.0367253685 0.027222274561
1.0373536869 0.0272547359576
1.03798200531 0.0272872789508
1.03861032372 0.0273199038256
1.03923864212 0.0273526108683
1.03986696053 0.0273854003665
1.04049527893 0.027418272609
1.04112359734 0.0274512278862
1.04175191574 0.0274842664898
1.04238023415 0.0275173887128
1.04300855255 0.0275505948496
1.04363687096 0.027583885196
1.04426518936 0.0276172600492
1.04489350777 0.0276507197079
1.04552182617 0.0276842644719
1.04615014458 0.0277178946428
1.04677846298 0.0277516105234
1.04740678139 0.027785412418
1.04803509979 0.0278193006324
1.0486634182 0.0278532754737
1.0492917366 0.0278873372506
1.04992005501 0.0279214862733
1.05054837341 0.0279557228533
1.05117669182 0.0279900473038
1.05180501022 0.0280244599393
1.05243332863 0.028058961076
1.05306164703 0.0280935510314
1.05368996544 0.0281282301248
1.05431828384 0.0281629986767
1.05494660225 0.0281978570095
1.05557492065 0.0282328054468
1.05620323906 0.028267844314
1.05683155746 0.0283029739381
1.05745987587 0.0283381946475
1.05808819427 0.0283735067722
1.05871651268 0.028408910644
1.05934483109 0.0284444065961
1.05997314949 0.0284799949635
1.0606014679 0.0285156760826
1.0612297863 0.0285514502916
1.06185810471 0.0285873179303
1.06248642311 0.0286232793403
1.06311474152 0.0286593348646
1.06374305992 0.0286954848481
1.06437137833 0.0287317296372
1.06499969673 0.0287680695803
1.06562801514 0.0288045050271
1.06625633354 0.0288410363294
1.06688465195 0.0288776638404
1.06751297035 0.0289143879154
1.06814128876 0.0289512089111
1.06876960716 0.0289881271861
1.06939792557 0.029025143101
1.07002624397 0.0290622570178
1.07065456238 0.0290994693005
1.07128288078 0.0291367803149
1.07191119919 0.0291741904286
1.07253951759 0.0292117000109
1.073167836 0.0292493094333
1.0737961544 0.0292870190687
1.07442447281 0.0293248292922
1.07505279121 0.0293627404806
1.07568110962 0.0294007530126
1.07630942802 0.0294388672689
1.07693774643 0.029477083632
1.07756606483 0.0295154024864
1.07819438324 0.0295538242184
1.07882270164 0.0295923492165
1.07945102005 0.0296309778708
1.08007933846 0.0296697105738
1.08070765686 0.0297085477196
1.08133597527 0.0297474897044
1.08196429367 0.0297865369266
1.08259261208 0.0298256897864
1.08322093048 0.029864948686
1.08384924889 0.02990431403
1.08447756729 0.0299437862246
1.0851058857 0.0299833656783
1.0857342041 0.0300230528018
1.08636252251 0.0300628480076
1.08699084091 0.0301027517106
1.08761915932 0.0301427643276
1.08824747772 0.0301828862777
1.08887579613 0.0302231179821
1.08950411453 0.030263459864
1.09013243294 0.0303039123492
1.09076075134 0.0303444758652
1.09138906975 0.0303851508421
1.09201738815 0.0304259377119
1.09264570656 0.0304668369091
1.09327402496 0.0305078488703
1.09390234337 0.0305489740344
1.09453066177 0.0305902128426
1.09515898018 0.0306315657384
1.09578729858 0.0306730331675
1.09641561699 0.0307146155782
1.09704393539 0.0307563134207
1.0976722538 0.0307981271481
1.0983005722 0.0308400572153
1.09892889061 0.03088210408
1.09955720901 0.0309242682022
1.10018552742 0.0309665500442
1.10081384583 0.0310089500708
1.10144216423 0.0310514687493
1.10207048264 0.0310941065495
1.10269880104 0.0311368639434
1.10332711945 0.0311797414059
1.10395543785 0.0312227394141
1.10458375626 0.0312658584477
1.10521207466 0.0313090989892
1.10584039307 0.0313524615232
1.10646871147 0.0313959465373
1.10709702988 0.0314395545214
1.10772534828 0.0314832859682
1.10835366669 0.031527141373
1.10898198509 0.0315711212338
1.1096103035 0.031615226051
1.1102386219 0.031659456328
1.11086694031 0.0317038125707
1.11149525871 0.0317482952879
1.11212357712 0.0317929049909
1.11275189552 0.0318376421941
1.11338021393 0.0318825074142
1.11400853233 0.0319275011712
1.11463685074 0.0319726239876
1.11526516914 0.0320178763887
1.11589348755 0.0320632589029
1.11652180595 0.0321087720612
1.11715012436 0.0321544163978
1.11777844276 0.0322001924494
1.11840676117 0.0322461007561
1.11903507957 0.0322921418605
1.11966339798 0.0323383163085
1.12029171638 0.0323846246489
1.12092003479 0.0324310674333
1.1215483532 0.0324776452166
1.1221766716 0.0325243585567
1.12280499001 0.0325712080145
1.12343330841 0.0326181941539
1.12406162682 0.0326653175423
1.12468994522 0.0327125787497
1.12531826363 0.0327599783496
1.12594658203 0.0328075169187
1.12657490044 0.0328551950368
1.12720321884 0.0329030132868
1.12783153725 0.0329509722551
1.12845985565 0.0329990725312
1.12908817406 0.0330473147078
1.12971649246 0.0330956993813
1.13034481087 0.033144227151
1.13097312927 0.0331928986198
1.13160144768 0.0332417143938
1.13222976608 0.0332906750829
1.13285808449 0.0333397812999
1.13348640289 0.0333890336614
1.1341147213 0.0334384327874
1.1347430397 0.0334879793015
1.13537135811 0.0335376738305
1.13599967651 0.0335875170052
1.13662799492 0.0336375094596
1.13725631332 0.0336876518315
1.13788463173 0.0337379447623
1.13851295013 0.033788388897
1.13914126854 0.0338389848844
1.13976958694 0.0338897333768
1.14039790535 0.0339406350304
1.14102622375 0.0339916905052
1.14165454216 0.0340429004648
1.14228286057 0.0340942655768
1.14291117897 0.0341457865125
1.14353949738 0.0341974639471
1.14416781578 0.0342492985597
1.14479613419 0.0343012910334
1.14542445259 0.0343534420552
1.146052771 0.034405752316
1.1466810894 0.0344582225109
1.14730940781 0.0345108533387
1.14793772621 0.0345636455027
1.14856604462 0.0346165997099
1.14919436302 0.0346697166718
1.14982268143 0.0347229971037
1.15045099983 0.0347764417253
1.15107931824 0.0348300512604
1.15170763664 0.0348838264373
1.15233595505 0.0349377679882
1.15296427345 0.0349918766498
1.15359259186 0.0350461531632
1.15422091026 0.0351005982739
1.15484922867 0.0351552127315
1.15547754707 0.0352099972904
1.15610586548 0.0352649527094
1.15673418388 0.0353200797515
1.15736250229 0.0353753791846
1.15799082069 0.035430851781
1.1586191391 0.0354864983177
1.1592474575 0.0355423195762
1.15987577591 0.0355983163427
1.16050409431 0.0356544894083
1.16113241272 0.0357108395686
1.16176073112 0.0357673676241
1.16238904953 0.03582407438
1.16301736794 0.0358809606465
1.16364568634 0.0359380272387
1.16427400475 0.0359952749764
1.16490232315 0.0360527046846
1.16553064156 0.0361103171932
1.16615895996 0.036168113337
1.16678727837 0.0362260939562
1.16741559677 0.0362842598958
1.16804391518 0.036342612006
1.16867223358 0.0364011511423
1.16930055199 0.0364598781655
1.16992887039 0.0365187939414
1.1705571888 0.0365778993413
1.1711855072 0.0366371952418
1.17181382561 0.0366966825249
1.17244214401 0.0367563620781
1.17307046242 0.0368162347941
1.17369878082 0.0368763015714
1.17432709923 0.036936563314
1.17495541763 0.0369970209314
1.17558373604 0.0370576753389
1.17621205444 0.0371185274572
1.17684037285 0.0371795782131
1.17746869125 0.0372408285389
1.17809700966 0.0373022793728
1.17872532806 0.0373639316589
1.17935364647 0.0374257863472
1.17998196487 0.0374878443936
1.18061028328 0.0375501067601
1.18123860168 0.0376125744145
1.18186692009 0.0376752483311
1.18249523849 0.03773812949
1.1831235569 0.0378012188776
1.18375187531 0.0378645174866
1.18438019371 0.037928026316
1.18500851212 0.037991746371
1.18563683052 0.0380556786633
1.18626514893 0.0381198242109
1.18689346733 0.0381841840386
1.18752178574 0.0382487591775
1.18815010414 0.0383135506652
1.18877842255 0.0383785595462
1.18940674095 0.0384437868716
1.19003505936 0.0385092336991
1.19066337776 0.0385749010935
1.19129169617 0.0386407901262
1.19192001457 0.0387069018757
1.19254833298 0.0387732374273
1.19317665138 0.0388397978735
1.19380496979 0.0389065843137
1.19443328819 0.0389735978546
1.1950616066 0.0390408396101
1.195689925 0.0391083107013
1.19631824341 0.0391760122565
1.19694656181 0.0392439454115
1.19757488022 0.0393121113097
1.19820319862 0.0393805111017
1.19883151703 0.0394491459457
1.19945983543 0.0395180170077
1.20008815384 0.0395871254614
1.20071647224 0.0396564724878
1.20134479065 0.0397260592764
1.20197310905 0.0397958870239
1.20260142746 0.0398659569354
1.20322974586 0.0399362702238
1.20385806427 0.0400068281101
1.20448638268 0.0400776318235
1.20511470108 0.0401486826013
1.20574301949 0.0402199816891
1.20637133789 0.0402915303409
1.2069996563 0.040363329819
1.2076279747 0.0404353813943
1.20825629311 0.0405076863461
1.20888461151 0.0405802459626
1.20951292992 0.0406530615403
1.21014124832 0.0407261343848
1.21076956673 0.0407994658103
1.21139788513 0.0408730571401
1.21202620354 0.0409469097064
1.21265452194 0.0410210248505
1.21328284035 0.0410954039228
1.21391115875 0.0411700482829
1.21453947716 0.0412449592998
1.21516779556 0.0413201383517
1.21579611397 0.0413955868265
1.21642443237 0.0414713061214
1.21705275078 0.0415472976434
1.21768106918 0.041623562809
1.21830938759 0.0417001030447
1.21893770599 0.0417769197868
1.2195660244 0.0418540144815
1.2201943428 0.041931388585
1.22082266121 0.0420090435638
1.22145097961 0.0420869808944
1.22207929802 0.0421652020637
1.22270761642 0.0422437085691
1.22333593483 0.0423225019182
1.22396425323 0.0424015836294
1.22459257164 0.0424809552318
1.22522089005 0.0425606182651
1.22584920845 0.0426405742799
1.22647752686 0.0427208248377
1.22710584526 0.0428013715112
1.22773416367 0.0428822158841
1.22836248207 0.0429633595513
1.22899080048 0.0430448041192
1.22961911888 0.0431265512055
1.23024743729 0.0432086024395
1.23087575569 0.043290959462
1.2315040741 0.0433736239259
1.2321323925 0.0434565974954
1.23276071091 0.0435398818472
1.23338902931 0.0436234786697
1.23401734772 0.0437073896636
1.23464566612 0.0437916165419
1.23527398453 0.0438761610299
1.23590230293 0.0439610248654
1.23653062134 0.0440462097989
1.23715893974 0.0441317175935
1.23778725815 0.0442175500253
1.23841557655 0.0443037088832
1.23904389496 0.0443901959692
1.23967221336 0.0444770130986
1.24030053177 0.0445641620998
1.24092885017 0.0446516448149
1.24155716858 0.0447394630993
1.24218548698 0.0448276188223
1.24281380539 0.0449161138667
1.24344212379 0.0450049501296
1.2440704422 0.0450941295219
1.2446987606 0.0451836539687
1.24532707901 0.0452735254095
1.24595539742 0.0453637457983
1.24658371582 0.0454543171035
1.24721203423 0.0455452413083
1.24784035263 0.0456365204109
1.24846867104 0.0457281564243
1.24909698944 0.0458201513766
1.24972530785 0.0459125073114
1.25035362625 0.0460052262876
1.25098194466 0.0460983103795
1.25161026306 0.0461917616773
1.25223858147 0.046285582287
1.25286689987 0.0463797743307
1.25349521828 0.0464743399464
1.25412353668 0.0465692812886
1.25475185509 0.0466646005283
1.25538017349 0.0467602998529
1.2560084919 0.0468563814669
1.2566368103 0.0469528475914
1.25726512871 0.0470497004647
1.25789344711 0.0471469423425
1.25852176552 0.0472445754978
1.25915008392 0.0473426022212
1.25977840233 0.047441024821
1.26040672073 0.0475398456236
1.26103503914 0.0476390669734
1.26166335754 0.047738691233
1.26229167595 0.0478387207835
1.26291999435 0.0479391580247
1.26354831276 0.0480400053753
1.26417663116 0.0481412652727
1.26480494957 0.0482429401738
1.26543326797 0.0483450325546
1.26606158638 0.0484475449108
1.26668990479 0.0485504797579
1.26731822319 0.0486538396312
1.2679465416 0.0487576270863
1.26857486 0.048861844699
1.26920317841 0.0489664950657
1.26983149681 0.0490715808035
1.27045981522 0.0491771045505
1.27108813362 0.049283068966
1.27171645203 0.0493894767305
1.27234477043 0.0494963305463
1.27297308884 0.0496036331372
1.27360140724 0.0497113872494
1.27422972565 0.0498195956509
1.27485804405 0.0499282611325
1.27548636246 0.0500373865075
1.27611468086 0.0501469746123
1.27674299927 0.0502570283061
1.27737131767 0.0503675504717
1.27799963608 0.0504785440156
1.27862795448 0.050590011868
1.27925627289 0.0507019569832
1.27988459129 0.0508143823399
1.2805129097 0.0509272909413
1.2811412281 0.0510406858156
1.28176954651 0.0511545700159
1.28239786491 0.0512689466208
1.28302618332 0.0513838187344
1.28365450172 0.0514991894867
1.28428282013 0.0516150620339
1.28491113853 0.0517314395587
1.28553945694 0.0518483252702
1.28616777534 0.0519657224047
1.28679609375 0.0520836342257
1.28742441216 0.0522020640242
1.28805273056 0.052321015119
1.28868104897 0.052440490857
1.28930936737 0.0525604946136
1.28993768578 0.0526810297928
1.29056600418 0.0528020998276
1.29119432259 0.0529237081805
1.29182264099 0.0530458583432
1.2924509594 0.0531685538379
1.2930792778 0.0532917982165
1.29370759621 0.0534155950618
1.29433591461 0.0535399479874
1.29496423302 0.0536648606382
1.29559255142 0.0537903366905
1.29622086983 0.0539163798527
1.29684918823 0.0540429938653
1.29747750664 0.0541701825014
1.29810582504 0.0542979495671
1.29873414345 0.0544262989017
1.29936246185 0.0545552343783
1.29999078026 0.0546847599039
1.30061909866 0.0548148794199
1.30124741707 0.0549455969026
1.30187573547 0.0550769163632
1.30250405388 0.0552088418486
1.30313237228 0.0553413774416
1.30376069069 0.0554745272614
1.30438900909 0.0556082954636
1.3050173275 0.0557426862413
1.3056456459 0.0558777038248
1.30627396431 0.0560133524826
1.30690228271 0.0561496365213
1.30753060112 0.0562865602866
1.30815891953 0.0564241281632
1.30878723793 0.0565623445754
1.30941555634 0.0567012139878
1.31004387474 0.0568407409055
1.31067219315 0.0569809298745
1.31130051155 0.0571217854823
1.31192882996 0.0572633123584
1.31255714836 0.0574055151747
1.31318546677 0.0575483986458
1.31381378517 0.05769196753
1.31444210358 0.0578362266292
1.31507042198 0.0579811807898
1.31569874039 0.058126834903
1.31632705879 0.0582731939053
1.3169553772 0.0584202627794
1.3175836956 0.0585680465541
1.31821201401 0.0587165503054
1.31884033241 0.0588657791567
1.31946865082 0.0590157382794
1.32009696922 0.0591664328936
1.32072528763 0.0593178682687
1.32135360603 0.0594700497235
1.32198192444 0.0596229826275
1.32261024284 0.0597766724009
1.32323856125 0.0599311245154
1.32386687965 0.060086344495
1.32449519806 0.0602423379162
1.32512351646 0.060399110409
1.32575183487 0.0605566676573
1.32638015327 0.0607150153998
1.32700847168 0.0608741594301
1.32763679008 0.0610341055981
1.32826510849 0.06119485981
1.3288934269 0.0613564280295
1.3295217453 0.0615188162781
1.33015006371 0.0616820306359
1.33077838211 0.0618460772425
1.33140670052 0.0620109622975
1.33203501892 0.0621766920611
1.33266333733 0.0623432728553
1.33329165573 0.0625107110641
1.33391997414 0.0626790131348
1.33454829254 0.0628481855783
1.33517661095 0.06301823497
1.33580492935 0.0631891679509
1.33643324776 0.0633609912278
1.33706156616 0.0635337115748
1.33768988457 0.0637073358335
1.33831820297 0.0638818709144
1.33894652138 0.0640573237972
1.33957483978 0.0642337015322
1.34020315819 0.0644110112406
1.34083147659 0.0645892601158
1.341459795 0.0647684554244
1.3420881134 0.0649486045066
1.34271643181 0.0651297147774
1.34334475021 0.0653117937279
1.34397306862 0.0654948489256
1.34460138702 0.0656788880157
1.34522970543 0.0658639187221
1.34585802383 0.0660499488485
1.34648634224 0.066236986279
1.34711466064 0.0664250389796
1.34774297905 0.0666141149989
1.34837129745 0.0668042224693
1.34899961586 0.0669953696081
1.34962793427 0.0671875647184
1.35025625267 0.0673808161907
1.35088457108 0.0675751325032
1.35151288948 0.0677705222238
1.35214120789 0.0679669940105
1.35276952629 0.0681645566133
1.3533978447 0.0683632188749
1.3540261631 0.0685629897317
1.35465448151 0.068763878216
1.35528279991 0.068965893456
1.35591111832 0.0691690446781
1.35653943672 0.0693733412075
1.35716775513 0.0695787924698
1.35779607353 0.0697854079926
1.35842439194 0.069993197406
1.35905271034 0.0702021704449
1.35968102875 0.07041233695
1.36030934715 0.0706237068689
1.36093766556 0.0708362902581
1.36156598396 0.0710500972841
1.36219430237 0.071265138225
1.36282262077 0.0714814234718
1.36345093918 0.0716989635303
1.36407925758 0.0719177690224
1.36470757599 0.0721378506877
1.36533589439 0.0723592193849
1.3659642128 0.072581886094
1.3665925312 0.0728058619172
1.36722084961 0.0730311580812
1.36784916801 0.0732577859387
1.36847748642 0.0734857569698
1.36910580482 0.0737150827844
1.36973412323 0.0739457751234
1.37036244164 0.0741778458607
1.37099076004 0.0744113070052
1.37161907845 0.0746461707027
1.37224739685 0.0748824492373
1.37287571526 0.075120155034
1.37350403366 0.0753593006603
1.37413235207 0.0755998988282
1.37476067047 0.0758419623964
1.37538898888 0.0760855043721
1.37601730728 0.0763305379134
1.37664562569 0.0765770763312
1.37727394409 0.0768251330916
1.3779022625 0.0770747218179
1.3785305809 0.0773258562927
1.37915889931 0.0775785504608
1.37978721771 0.0778328184307
1.38041553612 0.0780886744777
1.38104385452 0.0783461330456
1.38167217293 0.0786052087498
1.38230049133 0.0788659163793
1.38292880974 0.0791282708995
1.38355712814 0.0793922874544
1.38418544655 0.0796579813697
1.38481376495 0.0799253681551
1.38544208336 0.080194463507
1.38607040176 0.0804652833114
1.38669872017 0.0807378436466
1.38732703857 0.0810121607861
1.38795535698 0.0812882512012
1.38858367538 0.0815661315644
1.38921199379 0.0818458187519
1.38984031219 0.082127329847
1.3904686306 0.0824106821431
1.39109694901 0.0826958931466
1.39172526741 0.0829829805802
1.39235358582 0.0832719623866
1.39298190422 0.083562856731
1.39361022263 0.0838556820051
1.39423854103 0.0841504568303
1.39486685944 0.0844472000609
1.39549517784 0.0847459307884
1.39612349625 0.0850466683442
1.39675181465 0.0853494323038
1.39738013306 0.0856542424904
1.39800845146 0.0859611189789
1.39863676987 0.0862700820992
1.39926508827 0.0865811524409
1.39989340668 0.0868943508565
1.40052172508 0.0872096984662
1.40115004349 0.0875272166616
1.40177836189 0.0878469271099
1.4024066803 0.0881688517586
1.4030349987 0.0884930128394
1.40366331711 0.0888194328728
1.40429163551 0.0891481346729
1.40491995392 0.0894791413516
1.40554827232 0.0898124763236
1.40617659073 0.090148163311
1.40680490913 0.0904862263482
1.40743322754 0.090826689787
1.40806154594 0.0911695783014
1.40868986435 0.091514916893
1.40931818275 0.0918627308958
1.40994650116 0.0922130459823
1.41057481956 0.0925658881679
1.41120313797 0.0929212838173
1.41183145638 0.0932792596498
1.41245977478 0.0936398427449
1.41308809319 0.0940030605481
1.41371641159 0.0943689408773
1.41434473 0.0947375119282
1.4149730484 0.0951088022811
1.41560136681 0.0954828409066
1.41622968521 0.0958596571725
1.41685800362 0.0962392808498
1.41748632202 0.0966217421199
1.41811464043 0.0970070715807
1.41874295883 0.0973953002542
1.41937127724 0.0977864595929
1.41999959564 0.0981805814872
1.42062791405 0.0985776982727
1.42125623245 0.0989778427377
1.42188455086 0.0993810481304
1.42251286926 0.0997873481669
1.42314118767 0.100196777039
1.42376950607 0.100609369422
1.42439782448 0.101025160483
1.42502614288 0.101444185889
1.42565446129 0.101866481817
1.42628277969 0.102292084958
1.4269110981 0.102721032532
1.4275394165 0.103153362291
1.42816773491 0.103589112534
1.42879605331 0.104028322111
1.42942437172 0.104471030434
1.43005269012 0.104917277491
1.43068100853 0.105367103847
1.43130932693 0.105820550663
1.43193764534 0.106277659701
1.43256596375 0.106738473334
1.43319428215 0.107203034562
1.43382260056 0.107671387016
1.43445091896 0.108143574972
1.43507923737 0.108619643364
1.43570755577 0.109099637793
1.43633587418 0.109583604539
1.43696419258 0.110071590572
1.43759251099 0.110563643568
1.43822082939 0.111059811916
1.4388491478 0.111560144734
1.4394774662 0.112064691881
1.44010578461 0.11257350397
1.44073410301 0.113086632381
1.44136242142 0.113604129275
1.44199073982 0.114126047607
1.44261905823 0.11465244114
1.44324737663 0.115183364461
1.44387569504 0.115718872994
1.44450401344 0.116259023017
1.44513233185 0.116803871672
1.44576065025 0.117353476986
1.44638896866 0.117907897886
1.44701728706 0.118467194211
1.44764560547 0.119031426732
1.44827392387 0.119600657169
1.44890224228 0.120174948205
1.44953056068 0.120754363506
1.45015887909 0.121338967736
1.45078719749 0.121928826577
1.4514155159 0.122524006747
1.4520438343 0.123124576019
1.45267215271 0.123730603238
1.45330047112 0.12434215834
1.45392878952 0.124959312377
1.45455710793 0.125582137529
1.45518542633 0.126210707131
1.45581374474 0.12684509569
1.45644206314 0.127485378908
1.45707038155 0.128131633701
1.45769869995 0.128783938226
1.45832701836 0.129442371896
1.45895533676 0.130107015408
1.45958365517 0.130777950767
1.46021197357 0.131455261302
1.46084029198 0.132139031699
1.46146861038 0.132829348019
1.46209692879 0.133526297726
1.46272524719 0.13422996971
1.4633535656 0.134940454314
1.463981884 0.135657843359
1.46461020241 0.136382230171
1.46523852081 0.137113709607
1.46586683922 0.137852378083
1.46649515762 0.138598333601
1.46712347603 0.139351675779
1.46775179443 0.140112505877
1.46838011284 0.140880926826
1.46900843124 0.141657043261
1.46963674965 0.142440961546
1.47026506805 0.143232789807
1.47089338646 0.144032637964
1.47152170486 0.144840617758
1.47215002327 0.145656842785
1.47277834167 0.146481428532
1.47340666008 0.147314492399
1.47403497849 0.148156153744
1.47466329689 0.149006533908
1.4752916153 0.149865756249
1.4759199337 0.150733946181
1.47654825211 0.151611231204
1.47717657051 0.15249774094
1.47780488892 0.15339360717
1.47843320732 0.154298963864
1.47906152573 0.155213947223
1.47968984413 0.156138695711
1.48031816254 0.157073350093
1.48094648094 0.158018053471
1.48157479935 0.158972951321
1.48220311775 0.159938191529
1.48283143616 0.16091392443
1.48345975456 0.161900302843
1.48408807297 0.16289748211
1.48471639137 0.163905620133
1.48534470978 0.164924877412
1.48597302818 0.165955417082
1.48660134659 0.166997404947
1.48722966499 0.168051009525
1.4878579834 0.169116402078
1.4884863018 0.170193756652
1.48911462021 0.171283250112
1.48974293861 0.172385062181
1.49037125702 0.173499375472
1.49099957542 0.174626375526
1.49162789383 0.175766250845
1.49225621223 0.176919192927
1.49288453064 0.178085396299
1.49351284904 0.179265058549
1.49414116745 0.180458380356
1.49476948586 0.181665565523
1.49539780426 0.182886821003
1.49602612267 0.184122356929
1.49665444107 0.185372386637
1.49728275948 0.186637126694
1.49791107788 0.187916796918
1.49853939629 0.189211620399
1.49916771469 0.190521823519
1.4997960331 0.191847635966
1.5004243515 0.193189290749
1.50105266991 0.194547024207
1.50168098831 0.195921076019
1.50230930672 0.19731168921
1.50293762512 0.198719110146
1.50356594353 0.200143588539
1.50419426193 0.201585377436
1.50482258034 0.20304473321
1.50545089874 0.204521915543
1.50607921715 0.20601718741
1.50670753555 0.207530815048
1.50733585396 0.20906306793
1.50796417236 0.210614218727
1.50859249077 0.212184543262
1.50922080917 0.213774320467
1.50984912758 0.215383832318
1.51047744598 0.217013363777
1.51110576439 0.218663202716
1.51173408279 0.22033363984
1.5123624012 0.222024968594
1.5129907196 0.223737485063
1.51361903801 0.225471487869
1.51424735641 0.227227278044
1.51487567482 0.229005158904
1.51550399323 0.230805435906
1.51613231163 0.232628416491
1.51676063004 0.23447440992
1.51738894844 0.236343727092
1.51801726685 0.238236680346
1.51864558525 0.240153583256
1.51927390366 0.242094750402
1.51990222206 0.24406049713
1.52053054047 0.246051139293
1.52115885887 0.248066992975
1.52178717728 0.250108374198
1.52241549568 0.252175598607
1.52304381409 0.254268981139
1.52367213249 0.256388835668
1.5243004509 0.258535474631
1.5249287693 0.260709208634
1.52555708771 0.262910346029
1.52618540611 0.265139192477
1.52681372452 0.26739605048
1.52744204292 0.269681218892
1.52807036133 0.271994992403
1.52869867973 0.274337661004
1.52932699814 0.276709509414
1.52995531654 0.279110816495
1.53058363495 0.281541854629
1.53121195335 0.284002889078
1.53184027176 0.286494177304
1.53246859016 0.289015968281
1.53309690857 0.291568501761
1.53372522697 0.294152007525
1.53435354538 0.296766704606
1.53498186378 0.299412800481
1.53561018219 0.302090490245
1.5362385006 0.304799955756
1.536866819 0.307541364758
1.53749513741 0.310314869978
1.53812345581 0.313120608212
1.53875177422 0.315958699379
1.53938009262 0.318829245566
1.54000841103 0.321732330057
1.54063672943 0.324668016342
1.54126504784 0.327636347124
1.54189336624 0.330637343316
1.54252168465 0.333671003025
1.54315000305 0.336737300547
1.54377832146 0.339836185356
1.54440663986 0.342967581103
1.54503495827 0.346131384621
1.54566327667 0.349327464949
1.54629159508 0.352555662373
1.54691991348 0.355815787494
1.54754823189 0.359107620319
1.54817655029 0.362430909394
1.5488048687 0.365785370976
1.5494331871 0.369170688246
1.55006150551 0.372586510578
1.55068982391 0.376032452868
1.55131814232 0.379508094921
1.55194646072 0.383012980912
1.55257477913 0.386546618922
1.55320309753 0.390108480557
1.55383141594 0.39369800065
1.55445973434 0.397314577061
1.55508805275 0.400957570575
1.55571637115 0.4046263049
1.55634468956 0.408320066779
1.55697300797 0.412038106205
1.55760132637 0.415779636766
1.55822964478 0.419543836098
1.55885796318 0.423329846462
1.55948628159 0.427136775453
1.56011459999 0.430963696824
1.5607429184 0.434809651441
1.5613712368 0.438673648367
1.56199955521 0.442554666063
1.56262787361 0.446451653717
1.56325619202 0.450363532695
1.56388451042 0.454289198099
1.56451282883 0.458227520447
1.56514114723 0.462177347456
1.56576946564 0.466137505919
1.56639778404 0.47010680369
1.56702610245 0.474084031734
1.56765442085 0.478067966274
1.56828273926 0.482057370995
1.56891105766 0.486050999304
1.56953937607 0.490047596651
1.57016769447 0.494045902867
1.57079601288 0.498044654553
1.57142433128 0.502042587461
1.57205264969 0.506038438895
1.57268096809 0.5100309501
1.5733092865 0.514018868626
1.5739376049 0.518000950675
1.57456592331 0.521975963393
1.57519424171 0.525942687125
1.57582256012 0.529899917598
1.57645087852 0.533846468038
1.57707919693 0.537781171208
1.57770751534 0.541702881355
1.57833583374 0.545610476066
1.57896415215 0.549502858018
1.57959247055 0.553378956623
1.58022078896 0.557237729556
1.58084910736 0.561078164169
1.58147742577 0.564899278781
1.58210574417 0.56870012385
1.58273406258 0.572479783014
1.58336238098 0.576237374008
1.58399069939 0.579972049458
1.58461901779 0.583682997544
1.5852473362 0.587369442548
1.5858756546 0.591030645269
1.58650397301 0.594665903333
1.58713229141 0.598274551371
1.58776060982 0.601855961108
1.58838892822 0.605409541319
1.58901724663 0.608934737707
1.58964556503 0.612431032666
1.59027388344 0.615897944964
1.59090220184 0.619335029335
1.59153052025 0.622741875988
1.59215883865 0.626118110053
1.59278715706 0.629463390945
1.59341547546 0.632777411677
1.59404379387 0.636059898109
1.59467211227 0.639310608153
1.59530043068 0.642529330929
1.59592874908 0.645715885886
1.59655706749 0.648870121886
1.59718538589 0.651991916265
1.5978137043 0.655081173867
1.59844202271 0.658137826058
1.59907034111 0.661161829738
1.59969865952 0.664153166328
1.60032697792 0.667111840766
1.60095529633 0.670037880493
1.60158361473 0.672931334446
1.60221193314 0.675792272056
1.60284025154 0.678620782251
1.60346856995 0.681416972479
1.60409688835 0.684180967733
1.60472520676 0.686912909603
1.60535352516 0.689612955339
1.60598184357 0.69228127694
1.60661016197 0.694918060256
1.60723848038 0.697523504122
1.60786679878 0.700097819507
1.60849511719 0.702641228695
1.60912343559 0.705153964489
1.609751754 0.707636269435
1.6103800724 0.710088395084
1.61100839081 0.712510601271
1.61163670921 0.714903155426
1.61226502762 0.717266331906
1.61289334602 0.719600411364
1.61352166443 0.721905680134
1.61414998283 0.72418242965
1.61477830124 0.726430955885
1.61540661964 0.728651558822
1.61603493805 0.730844541942
1.61666325645 0.733010211749
1.61729157486 0.735148877304
1.61791989326 0.737260849795
1.61854821167 0.739346442123
1.61917653008 0.741405968514
1.61980484848 0.743439744148
1.62043316689 0.745448084817
1.62106148529 0.747431306592
1.6216898037 0.749389725519
1.6223181221 0.751323657329
1.62294644051 0.753233417169
1.62357475891 0.755119319346
1.62420307732 0.756981677093
1.62483139572 0.758820802346
1.62545971413 0.76063700554
1.62608803253 0.762430595418
1.62671635094 0.764201878853
1.62734466934 0.765951160686
1.62797298775 0.767678743574
1.62860130615 0.769384927851
1.62922962456 0.771070011404
1.62985794296 0.772734289549
1.63048626137 0.774378054935
1.63111457977 0.776001597439
1.63174289818 0.777605204084
1.63237121658 0.779189158958
1.63299953499 0.780753743146
1.63362785339 0.78229923467
1.6342561718 0.783825908427
1.6348844902 0.785334036149
1.63551280861 0.78682388636
1.63614112701 0.788295724338
1.63676944542 0.789749812089
1.63739776382 0.791186408321
1.63802608223 0.792605768429
1.63865440063 0.794008144475
1.63928271904 0.795393785188
1.63991103745 0.796762935947
1.64053935585 0.798115838791
1.64116767426 0.799452732412
1.64179599266 0.800773852169
1.64242431107 0.802079430089
1.64305262947 0.803369694885
1.64368094788 0.804644871964
1.64430926628 0.805905183451
1.64493758469 0.807150848204
1.64556590309 0.808382081833
1.6461942215 0.809599096729
1.6468225399 0.810802102083
1.64745085831 0.811991303918
1.64807917671 0.813166905111
1.64870749512 0.814329105428
1.64933581352 0.815478101551
1.64996413193 0.816614087109
1.65059245033 0.817737252715
1.65122076874 0.818847785994
1.65184908714 0.81994587162
1.65247740555 0.82103169135
1.65310572395 0.822105424061
1.65373404236 0.823167245784
1.65436236076 0.824217329738
1.65499067917 0.825255846374
1.65561899757 0.826282963405
1.65624731598 0.827298845846
1.65687563438 0.828303656049
1.65750395279 0.829297553746
1.65813227119 0.830280696078
1.6587605896 0.831253237642
1.659388908 0.832215330519
1.66001722641 0.833167124318
1.66064554482 0.834108766212
1.66127386322 0.835040400973
1.66190218163 0.835962171009
1.66253050003 0.836874216404
1.66315881844 0.83777667495
1.66378713684 0.838669682187
1.66441545525 0.839553371437
1.66504377365 0.84042787384
1.66567209206 0.841293318389
1.66630041046 0.842149831964
1.66692872887 0.842997539371
1.66755704727 0.843836563369
1.66818536568 0.844667024712
1.66881368408 0.845489042176
1.66944200249 0.846302732595
1.67007032089 0.847108210894
1.6706986393 0.847905590119
1.6713269577 0.848694981472
1.67195527611 0.849476494339
1.67258359451 0.850250236325
1.67321191292 0.851016313281
1.67384023132 0.851774829336
1.67446854973 0.852525886925
1.67509686813 0.853269586823
1.67572518654 0.854006028166
1.67635350494 0.854735308487
1.67698182335 0.855457523739
1.67761014175 0.856172768326
1.67823846016 0.856881135127
1.67886677856 0.857582715524
1.67949509697 0.858277599429
1.68012341537 0.85896587531
1.68075173378 0.859647630215
1.68138005219 0.860322949795
1.68200837059 0.860991918335
1.682636689 0.861654618772
1.6832650074 0.862311132722
1.68389332581 0.862961540501
1.68452164421 0.86360592115
1.68514996262 0.864244352458
1.68577828102 0.86487691098
1.68640659943 0.865503672065
1.68703491783 0.866124709871
1.68766323624 0.866740097391
1.68829155464 0.867349906471
1.68891987305 0.86795420783
1.68954819145 0.868553071083
1.69017650986 0.869146564756
1.69080482826 0.869734756308
1.69143314667 0.870317712151
1.69206146507 0.870895497665
1.69268978348 0.871468177218
1.69331810188 0.872035814184
1.69394642029 0.872598470961
1.69457473869 0.873156208987
1.6952030571 0.873709088757
1.6958313755 0.874257169839
1.69645969391 0.874800510894
1.69708801231 0.875339169685
1.69771633072 0.875873203101
1.69834464912 0.876402667163
1.69897296753 0.876927617049
1.69960128593 0.8774481071
1.70022960434 0.877964190842
1.70085792274 0.878475920992
1.70148624115 0.878983349482
1.70211455956 0.879486527462
1.70274287796 0.879985505323
1.70337119637 0.880480332704
1.70399951477 0.880971058506
1.70462783318 0.881457730908
1.70525615158 0.881940397376
1.70588446999 0.882419104676
1.70651278839 0.882893898886
1.7071411068 0.883364825409
1.7077694252 0.883831928985
1.70839774361 0.884295253698
1.70902606201 0.884754842993
1.70965438042 0.885210739683
1.71028269882 0.88566298596
1.71091101723 0.886111623409
1.71153933563 0.886556693012
1.71216765404 0.886998235167
1.71279597244 0.887436289687
1.71342429085 0.88787089582
1.71405260925 0.888302092252
1.71468092766 0.88872991712
1.71530924606 0.889154408018
1.71593756447 0.889575602009
1.71656588287 0.889993535634
1.71719420128 0.890408244916
1.71782251968 0.890819765375
1.71845083809 0.891228132033
1.71907915649 0.891633379421
1.7197074749 0.892035541591
1.7203357933 0.89243465212
1.72096411171 0.892830744119
1.72159243011 0.893223850243
1.72222074852 0.893614002697
1.72284906693 0.894001233239
1.72347738533 0.894385573197
1.72410570374 0.894767053465
1.72473402214 0.895145704518
1.72536234055 0.895521556417
1.72599065895 0.895894638813
1.72661897736 0.896264980956
1.72724729576 0.896632611701
1.72787561417 0.896997559514
1.72850393257 0.89735985248
1.72913225098 0.897719518306
1.72976056938 0.898076584329
1.73038888779 0.898431077522
1.73101720619 0.8987830245
1.7316455246 0.899132451523
1.732273843 0.899479384505
1.73290216141 0.89982384902
1.73353047981 0.900165870302
1.73415879822 0.900505473256
1.73478711662 0.900842682461
1.73541543503 0.901177522174
1.73604375343 0.901510016339
1.73667207184 0.901840188585
1.73730039024 0.902168062238
1.73792870865 0.902493660321
1.73855702705 0.902817005563
1.73918534546 0.903138120397
1.73981366386 0.903457026973
1.74044198227 0.903773747153
1.74107030067 0.904088302524
1.74169861908 0.904400714398
1.74232693748 0.904711003815
1.74295525589 0.905019191549
1.7435835743 0.905325298115
1.7442118927 0.905629343766
1.74484021111 0.905931348502
1.74546852951 0.906231332075
1.74609684792 0.906529313986
1.74672516632 0.906825313497
1.74735348473 0.907119349629
1.74798180313 0.907411441168
1.74861012154 0.907701606666
1.74923843994 0.907989864449
1.74986675835 0.908276232616
1.75049507675 0.908560729045
1.75112339516 0.908843371394
1.75175171356 0.909124177108
1.75238003197 0.909403163417
1.75300835037 0.909680347343
1.75363666878 0.909955745703
1.75426498718 0.91022937511
1.75489330559 0.910501251976
1.75552162399 0.910771392517
1.7561499424 0.911039812755
1.7567782608 0.91130652852
1.75740657921 0.911571555453
1.75803489761 0.91183490901
1.75866321602 0.912096604462
1.75929153442 0.912356656901
1.75991985283 0.912615081241
1.76054817123 0.912871892218
1.76117648964 0.913127104398
1.76180480804 0.913380732174
1.76243312645 0.913632789774
1.76306144485 0.913883291257
1.76368976326 0.914132250519
1.76431808167 0.914379681297
1.76494640007 0.914625597168
1.76557471848 0.914870011552
1.76620303688 0.915112937714
1.76683135529 0.915354388769
1.76745967369 0.915594377679
1.7680879921 0.915832917261
1.7687163105 0.916070020183
1.76934462891 0.916305698971
1.76997294731 0.916539966009
1.77060126572 0.91677283354
1.77122958412 0.917004313669
1.77185790253 0.917234418365
1.77248622093 0.917463159464
1.77311453934 0.917690548667
1.77374285774 0.917916597547
1.77437117615 0.918141317545
1.77499949455 0.918364719977
1.77562781296 0.918586816034
1.77625613136 0.918807616782
1.77688444977 0.919027133164
1.77751276817 0.919245376005
1.77814108658 0.91946235601
1.77876940498 0.919678083765
1.77939772339 0.919892569744
1.78002604179 0.920105824304
1.7806543602 0.920317857691
1.7812826786 0.920528680038
1.78191099701 0.920738301369
1.78253931541 0.920946731602
1.78316763382 0.921153980546
1.78379595222 0.921360057904
1.78442427063 0.921564973277
1.78505258904 0.921768736163
1.78568090744 0.921971355957
1.78630922585 0.922172841956
1.78693754425 0.922373203357
1.78756586266 0.92257244926
1.78819418106 0.92277058867
1.78882249947 0.922967630495
1.78945081787 0.92316358355
1.79007913628 0.92335845656
1.79070745468 0.923552258154
1.79133577309 0.923744996876
1.79196409149 0.923936681177
1.7925924099 0.924127319422
1.7932207283 0.924316919889
1.79384904671 0.924505490771
1.79447736511 0.924693040176
1.79510568352 0.924879576127
1.79573400192 0.925065106566
1.79636232033 0.925249639355
1.79699063873 0.925433182274
1.79761895714 0.925615743023
1.79824727554 0.925797329225
1.79887559395 0.925977948425
1.79950391235 0.926157608092
1.80013223076 0.926336315619
1.80076054916 0.926514078325
1.80138886757 0.926690903454
1.80201718597 0.926866798179
1.80264550438 0.927041769601
1.80327382278 0.927215824749
1.80390214119 0.927388970582
1.80453045959 0.927561213992
1.805158778 0.9277325618
1.80578709641 0.927903020759
1.80641541481 0.928072597559
1.80704373322 0.92824129882
1.80767205162 0.9284091311
1.80830037003 0.92857610089
1.80892868843 0.92874221462
1.80955700684 0.928907478655
1.81018532524 0.929071899299
1.81081364365 0.929235482795
1.81144196205 0.929398235325
1.81207028046 0.929560163011
1.81269859886 0.929721271917
1.81332691727 0.929881568046
1.81395523567 0.930041057346
1.81458355408 0.930199745706
1.81521187248 0.930357638961
1.81584019089 0.930514742887
1.81646850929 0.930671063208
1.8170968277 0.930826605592
1.8177251461 0.930981375652
1.81835346451 0.931135378951
1.81898178291 0.931288620997
1.81961010132 0.931441107247
1.82023841972 0.931592843107
1.82086673813 0.93174383393
1.82149505653 0.931894085022
1.82212337494 0.932043601638
1.82275169334 0.932192388983
1.82338001175 0.932340452215
1.82400833015 0.932487796444
1.82463664856 0.932634426732
1.82526496696 0.932780348094
1.82589328537 0.9329255655
1.82652160378 0.933070083873
1.82714992218 0.933213908092
1.82777824059 0.933357042989
1.82840655899 0.933499493355
1.8290348774 0.933641263935
1.8296631958 0.93378235943
1.83029151421 0.933922784501
1.83091983261 0.934062543765
1.83154815102 0.934201641798
1.83217646942 0.934340083134
1.83280478783 0.934477872265
1.83343310623 0.934615013646
1.83406142464 0.934751511689
1.83468974304 0.934887370767
1.83531806145 0.935022595215
1.83594637985 0.935157189328
1.83657469826 0.935291157364
1.83720301666 0.935424503543
1.83783133507 0.935557232047
1.83845965347 0.93568934702
1.83908797188 0.935820852573
1.83971629028 0.935951752776
1.84034460869 0.936082051667
1.84097292709 0.936211753247
1.8416012455 0.936340861483
1.8422295639 0.936469380305
1.84285788231 0.936597313611
1.84348620071 0.936724665264
1.84411451912 0.936851439095
1.84474283752 0.9369776389
1.84537115593 0.937103268442
1.84599947433 0.937228331453
1.84662779274 0.937352831632
1.84725611115 0.937476772646
1.84788442955 0.937600158132
1.84851274796 0.937722991694
1.84914106636 0.937845276906
1.84976938477 0.937967017311
1.85039770317 0.938088216424
1.85102602158 0.938208877727
1.85165433998 0.938329004674
1.85228265839 0.938448600691
1.85291097679 0.938567669173
1.8535392952 0.938686213487
1.8541676136 0.938804236972
1.85479593201 0.938921742939
1.85542425041 0.939038734672
1.85605256882 0.939155215426
1.85668088722 0.939271188429
1.85730920563 0.939386656883
1.85793752403 0.939501623964
1.85856584244 0.93961609282
1.85919416084 0.939730066574
1.85982247925 0.939843548323
1.86045079765 0.939956541138
1.86107911606 0.940069048065
1.86170743446 0.940181072125
1.86233575287 0.940292616315
1.86296407127 0.940403683606
1.86359238968 0.940514276945
1.86422070808 0.940624399258
1.86484902649 0.940734053442
1.86547734489 0.940843242375
1.8661056633 0.940951968909
1.8667339817 0.941060235873
1.86736230011 0.941168046076
1.86799061852 0.941275402301
1.86861893692 0.941382307311
1.86924725533 0.941488763844
1.86987557373 0.941594774619
1.87050389214 0.941700342333
1.87113221054 0.941805469659
1.87176052895 0.941910159251
1.87238884735 0.942014413741
1.87301716576 0.942118235741
1.87364548416 0.942221627841
1.87427380257 0.942324592612
1.87490212097 0.942427132603
1.87553043938 0.942529250343
1.87615875778 0.942630948344
1.87678707619 0.942732229095
1.87741539459 0.942833095067
1.878043713 0.942933548711
1.8786720314 0.943033592461
1.87930034981 0.943133228728
1.87992866821 0.943232459907
1.88055698662 0.943331288376
1.88118530502 0.94342971649
1.88181362343 0.943527746591
1.88244194183 0.943625380998
1.88307026024 0.943722622016
1.88369857864 0.94381947193
1.88432689705 0.943915933008
1.88495521545 0.944012007502
1.88558353386 0.944107697644
1.88621185226 0.944203005653
1.88684017067 0.944297933726
1.88746848907 0.944392484047
1.88809680748 0.944486658783
1.88872512589 0.944580460083
1.88935344429 0.944673890082
1.8899817627 0.944766950897
1.8906100811 0.944859644629
1.89123839951 0.944951973364
1.89186671791 0.945043939173
1.89249503632 0.945135544111
1.89312335472 0.945226790216
1.89375167313 0.945317679513
1.89437999153 0.94540821401
1.89500830994 0.945498395702
1.89563662834 0.945588226568
1.89626494675 0.945677708572
1.89689326515 0.945766843665
1.89752158356 0.945855633782
1.89814990196 0.945944080844
1.89877822037 0.946032186759
1.89940653877 0.94611995342
1.90003485718 0.946207382706
1.90066317558 0.946294476482
1.90129149399 0.9463812366
1.90191981239 0.9464676649
1.9025481308 0.946553763205
1.9031764492 0.946639533327
1.90380476761 0.946724977065
1.90443308601 0.946810096205
1.90506140442 0.946894892518
1.90568972282 0.946979367766
1.90631804123 0.947063523694
1.90694635963 0.947147362037
1.90757467804 0.947230884518
1.90820299644 0.947314092846
1.90883131485 0.947396988719
1.90945963326 0.947479573822
1.91008795166 0.947561849827
1.91071627007 0.947643818397
1.91134458847 0.947725481182
1.91197290688 0.947806839818
1.91260122528 0.947887895933
1.91322954369 0.94796865114
1.91385786209 0.948049107044
1.9144861805 0.948129265236
1.9151144989 0.948209127298
1.91574281731 0.948288694798
1.91637113571 0.948367969296
1.91699945412 0.948446952339
1.91762777252 0.948525645464
1.91825609093 0.948604050198
1.91888440933 0.948682168056
1.91951272774 0.948760000544
1.92014104614 0.948837549155
1.92076936455 0.948914815374
1.92139768295 0.948991800675
1.92202600136 0.949068506522
1.92265431976 0.949144934369
1.92328263817 0.949221085659
1.92391095657 0.949296961825
1.92453927498 0.949372564293
1.92516759338 0.949447894475
1.92579591179 0.949522953777
1.92642423019 0.949597743593
1.9270525486 0.949672265309
1.927680867 0.949746520301
1.92830918541 0.949820509934
1.92893750381 0.949894235568
1.92956582222 0.949967698549
1.93019414063 0.950040900216
1.93082245903 0.9501138419
1.93145077744 0.950186524922
1.93207909584 0.950258950593
1.93270741425 0.950331120217
1.93333573265 0.950403035089
1.93396405106 0.950474696494
1.93459236946 0.950546105709
1.93522068787 0.950617264004
1.93584900627 0.950688172639
1.93647732468 0.950758832865
1.93710564308 0.950829245926
1.93773396149 0.950899413058
1.93836227989 0.950969335487
1.9389905983 0.951039014433
1.9396189167 0.951108451107
1.94024723511 0.951177646711
1.94087555351 0.95124660244
1.94150387192 0.951315319483
1.94213219032 0.951383799018
1.94276050873 0.951452042217
1.94338882713 0.951520050244
1.94401714554 0.951587824256
1.94464546394 0.951655365402
1.94527378235 0.951722674822
1.94590210075 0.951789753651
1.94653041916 0.951856603016
1.94715873756 0.951923224037
1.94778705597 0.951989617824
1.94841537437 0.952055785483
1.94904369278 0.952121728113
1.94967201118 0.952187446803
1.95030032959 0.952252942637
1.950928648 0.952318216693
1.9515569664 0.95238327004
1.95218528481 0.952448103742
1.95281360321 0.952512718853
1.95344192162 0.952577116425
1.95407024002 0.9526412975
1.95469855843 0.952705263113
1.95532687683 0.952769014296
1.95595519524 0.95283255207
1.95658351364 0.952895877453
1.95721183205 0.952958991454
1.95784015045 0.953021895078
1.95846846886 0.953084589322
1.95909678726 0.953147075177
1.95972510567 0.953209353628
1.96035342407 0.953271425655
1.96098174248 0.953333292229
1.96161006088 0.953394954318
1.96223837929 0.953456412882
1.96286669769 0.953517668876
1.9634950161 0.953578723248
1.9641233345 0.953639576941
1.96475165291 0.953700230892
1.96537997131 0.953760686032
1.96600828972 0.953820943287
1.96663660812 0.953881003576
1.96726492653 0.953940867813
1.96789324493 0.954000536906
1.96852156334 0.954060011759
1.96914988174 0.954119293268
1.96977820015 0.954178382326
1.97040651855 0.954237279817
1.97103483696 0.954295986624
1.97166315536 0.954354503622
1.97229147377 0.954412831681
1.97291979218 0.954470971665
1.97354811058 0.954528924435
1.97417642899 0.954586690844
1.97480474739 0.954644271742
1.9754330658 0.954701667974
1.9760613842 0.954758880376
1.97668970261 0.954815909785
1.97731802101 0.954872757028
1.97794633942 0.95492942293
1.97857465782 0.954985908309
1.97920297623 0.95504221398
1.97983129463 0.955098340751
1.98045961304 0.955154289427
1.98108793144 0.955210060808
1.98171624985 0.955265655688
1.98234456825 0.955321074857
1.98297288666 0.9553763191
1.98360120506 0.955431389199
1.98422952347 0.955486285929
1.98485784187 0.955541010062
1.98548616028 0.955595562364
1.98611447868 0.955649943599
1.98674279709 0.955704154523
1.98737111549 0.95575819589
1.9879994339 0.955812068449
1.9886277523 0.955865772945
1.98925607071 0.955919310118
1.98988438911 0.955972680704
1.99051270752 0.956025885434
1.99114102592 0.956078925036
1.99176934433 0.956131800233
1.99239766273 0.956184511744
1.99302598114 0.956237060283
1.99365429955 0.956289446561
1.99428261795 0.956341671284
1.99491093636 0.956393735155
1.99553925476 0.956445638873
1.99616757317 0.95649738313
1.99679589157 0.956548968618
1.99742420998 0.956600396023
1.99805252838 0.956651666027
1.99868084679 0.956702779309
1.99930916519 0.956753736543
1.9999374836 0.956804538401
2.000565802 0.956855185547
2.00119412041 0.956905678647
2.00182243881 0.956956018359
2.00245075722 0.957006205338
2.00307907562 0.957056240237
2.00370739403 0.957106123703
2.00433571243 0.957155856382
2.00496403084 0.957205438913
2.00559234924 0.957254871934
2.00622066765 0.957304156079
2.00684898605 0.957353291978
2.00747730446 0.957402280256
2.00810562286 0.957451121537
2.00873394127 0.957499816441
2.00936225967 0.957548365583
2.00999057808 0.957596769576
2.01061889648 0.957645029029
2.01124721489 0.957693144548
2.01187553329 0.957741116735
2.0125038517 0.957788946189
2.0131321701 0.957836633506
2.01376048851 0.957884179278
2.01438880692 0.957931584094
2.01501712532 0.95797884854
2.01564544373 0.958025973198
2.01627376213 0.958072958649
2.01690208054 0.958119805467
2.01753039894 0.958166514226
2.01815871735 0.958213085497
2.01878703575 0.958259519844
2.01941535416 0.958305817833
2.02004367256 0.958351980024
2.02067199097 0.958398006974
2.02130030937 0.958443899237
2.02192862778 0.958489657366
2.02255694618 0.958535281907
2.02318526459 0.958580773408
2.02381358299 0.958626132409
2.0244419014 0.958671359452
2.0250702198 0.958716455071
2.02569853821 0.958761419801
2.02632685661 0.958806254173
2.02695517502 0.958850958715
2.02758349342 0.958895533951
2.02821181183 0.958939980404
2.02884013023 0.958984298594
2.02946844864 0.959028489036
2.03009676704 0.959072552246
2.03072508545 0.959116488733
2.03135340385 0.959160299007
2.03198172226 0.959203983573
2.03261004066 0.959247542935
2.03323835907 0.959290977591
2.03386667747 0.959334288041
2.03449499588 0.959377474779
2.03512331429 0.959420538298
2.03575163269 0.959463479086
2.0363799511 0.959506297632
2.0370082695 0.959548994421
2.03763658791 0.959591569933
2.03826490631 0.959634024649
2.03889322472 0.959676359045
2.03952154312 0.959718573597
2.04014986153 0.959760668776
2.04077817993 0.959802645051
2.04140649834 0.95984450289
2.04203481674 0.959886242757
2.04266313515 0.959927865115
2.04329145355 0.959969370422
2.04391977196 0.960010759138
2.04454809036 0.960052031716
2.04517640877 0.960093188609
2.04580472717 0.960134230268
2.04643304558 0.960175157141
2.04706136398 0.960215969672
2.04768968239 0.960256668306
2.04831800079 0.960297253483
2.0489463192 0.960337725643
2.0495746376 0.960378085221
2.05020295601 0.960418332653
2.05083127441 0.960458468369
2.05145959282 0.9604984928
2.05208791122 0.960538406374
2.05271622963 0.960578209516
2.05334454803 0.960617902649
2.05397286644 0.960657486194
2.05460118484 0.96069696057
2.05522950325 0.960736326194
2.05585782166 0.960775583481
2.05648614006 0.960814732843
2.05711445847 0.960853774691
2.05774277687 0.960892709433
2.05837109528 0.960931537475
2.05899941368 0.960970259222
2.05962773209 0.961008875077
2.06025605049 0.961047385438
2.0608843689 0.961085790705
2.0615126873 0.961124091273
2.06214100571 0.961162287537
2.06276932411 0.96120037989
2.06339764252 0.96123836872
2.06402596092 0.961276254418
2.06465427933 0.961314037368
2.06528259773 0.961351717956
2.06591091614 0.961389296563
2.06653923454 0.961426773571
2.06716755295 0.961464149359
2.06779587135 0.961501424303
2.06842418976 0.961538598777
2.06905250816 0.961575673156
2.06968082657 0.961612647811
2.07030914497 0.96164952311
2.07093746338 0.961686299422
2.07156578178 0.961722977113
2.07219410019 0.961759556545
2.07282241859 0.961796038083
2.073450737 0.961832422085
2.0740790554 0.961868708911
2.07470737381 0.961904898917
2.07533569221 0.961940992459
2.07596401062 0.96197698989
2.07659232903 0.962012891562
2.07722064743 0.962048697824
2.07784896584 0.962084409026
2.07847728424 0.962120025513
2.07910560265 0.96215554763
2.07973392105 0.962190975721
2.08036223946 0.962226310128
2.08099055786 0.962261551189
2.08161887627 0.962296699244
2.08224719467 0.962331754628
2.08287551308 0.962366717678
2.08350383148 0.962401588726
2.08413214989 0.962436368103
2.08476046829 0.962471056142
2.0853887867 0.962505653168
2.0860171051 0.962540159511
2.08664542351 0.962574575495
2.08727374191 0.962608901444
2.08790206032 0.962643137681
2.08853037872 0.962677284525
2.08915869713 0.962711342298
2.08978701553 0.962745311315
2.09041533394 0.962779191894
2.09104365234 0.96281298435
2.09167197075 0.962846688994
2.09230028915 0.96288030614
2.09292860756 0.962913836098
2.09355692596 0.962947279175
2.09418524437 0.962980635681
2.09481356277 0.963013905919
2.09544188118 0.963047090196
2.09607019958 0.963080188814
2.09669851799 0.963113202074
2.0973268364 0.963146130277
2.0979551548 0.963178973722
2.09858347321 0.963211732705
2.09921179161 0.963244407523
2.09984011002 0.963276998471
2.10046842842 0.963309505841
2.10109674683 0.963341929926
2.10172506523 0.963374271016
2.10235338364 0.963406529399
2.10298170204 0.963438705365
2.10361002045 0.963470799199
2.10423833885 0.963502811187
2.10486665726 0.963534741611
2.10549497566 0.963566590756
2.10612329407 0.963598358901
2.10675161247 0.963630046328
2.10737993088 0.963661653313
2.10800824928 0.963693180136
2.10863656769 0.963724627071
2.10926488609 0.963755994393
2.1098932045 0.963787282377
2.1105215229 0.963818491294
2.11114984131 0.963849621415
2.11177815971 0.96388067301
2.11240647812 0.963911646347
2.11303479652 0.963942541695
2.11366311493 0.963973359318
2.11429143333 0.964004099482
2.11491975174 0.96403476245
2.11554807014 0.964065348486
2.11617638855 0.964095857849
2.11680470695 0.964126290801
2.11743302536 0.9641566476
2.11806134377 0.964186928503
2.11868966217 0.964217133768
2.11931798058 0.964247263651
2.11994629898 0.964277318404
2.12057461739 0.964307298281
2.12120293579 0.964337203535
2.1218312542 0.964367034415
2.1224595726 0.964396791173
2.12308789101 0.964426474056
2.12371620941 0.964456083311
2.12434452782 0.964485619186
2.12497284622 0.964515081926
2.12560116463 0.964544471774
2.12622948303 0.964573788974
2.12685780144 0.964603033767
2.12748611984 0.964632206395
2.12811443825 0.964661307098
2.12874275665 0.964690336115
2.12937107506 0.964719293682
2.12999939346 0.964748180037
2.13062771187 0.964776995415
2.13125603027 0.964805740052
2.13188434868 0.964834414179
2.13251266708 0.964863018031
2.13314098549 0.964891551839
2.13376930389 0.964920015832
2.1343976223 0.964948410241
2.1350259407 0.964976735294
2.13565425911 0.965004991218
2.13628257751 0.965033178241
2.13691089592 0.965061296586
2.13753921432 0.965089346479
2.13816753273 0.965117328144
2.13879585114 0.965145241802
2.13942416954 0.965173087676
2.14005248795 0.965200865985
2.14068080635 0.965228576951
2.14130912476 0.96525622079
2.14193744316 0.965283797721
2.14256576157 0.965311307962
2.14319407997 0.965338751726
2.14382239838 0.965366129231
2.14445071678 0.965393440688
2.14507903519 0.965420686312
2.14570735359 0.965447866315
2.146335672 0.965474980908
2.1469639904 0.965502030301
2.14759230881 0.965529014703
2.14822062721 0.965555934324
2.14884894562 0.96558278937
2.14947726402 0.965609580049
2.15010558243 0.965636306566
2.15073390083 0.965662969126
2.15136221924 0.965689567933
2.15199053764 0.965716103191
2.15261885605 0.965742575102
2.15324717445 0.965768983867
2.15387549286 0.965795329687
2.15450381126 0.965821612762
2.15513212967 0.965847833291
2.15576044807 0.965873991471
2.15638876648 0.9659000875
2.15701708488 0.965926121574
2.15764540329 0.96595209389
2.15827372169 0.965978004641
2.1589020401 0.966003854021
2.15953035851 0.966029642225
2.16015867691 0.966055369443
2.16078699532 0.966081035868
2.16141531372 0.96610664169
2.16204363213 0.966132187099
2.16267195053 0.966157672284
2.16330026894 0.966183097434
2.16392858734 0.966208462735
2.16455690575 0.966233768376
2.16518522415 0.966259014541
2.16581354256 0.966284201415
2.16644186096 0.966309329184
2.16707017937 0.966334398031
2.16769849777 0.966359408138
2.16832681618 0.966384359688
2.16895513458 0.966409252862
2.16958345299 0.966434087841
2.17021177139 0.966458864804
2.1708400898 0.966483583931
2.1714684082 0.9665082454
2.17209672661 0.966532849388
2.17272504501 0.966557396073
2.17335336342 0.966581885631
2.17398168182 0.966606318237
2.17461000023 0.966630694066
2.17523831863 0.966655013291
2.17586663704 0.966679276087
2.17649495544 0.966703482625
2.17712327385 0.966727633078
2.17775159225 0.966751727617
2.17837991066 0.966775766412
2.17900822906 0.966799749633
2.17963654747 0.966823677449
2.18026486588 0.966847550028
2.18089318428 0.966871367539
2.18152150269 0.966895130147
2.18214982109 0.966918838021
2.1827781395 0.966942491324
2.1834064579 0.966966090222
2.18403477631 0.96698963488
2.18466309471 0.967013125461
2.18529141312 0.967036562129
2.18591973152 0.967059945044
2.18654804993 0.96708327437
2.18717636833 0.967106550267
2.18780468674 0.967129772896
2.18843300514 0.967152942416
2.18906132355 0.967176058986
2.18968964195 0.967199122766
2.19031796036 0.967222133912
2.19094627876 0.967245092582
2.19157459717 0.967267998932
2.19220291557 0.967290853119
2.19283123398 0.967313655297
2.19345955238 0.967336405622
2.19408787079 0.967359104248
2.19471618919 0.967381751327
2.1953445076 0.967404347013
2.195972826 0.967426891458
2.19660114441 0.967449384814
2.19722946281 0.967471827232
2.19785778122 0.967494218862
2.19848609962 0.967516559853
2.19911441803 0.967538850356
2.19974273643 0.967561090519
2.20037105484 0.96758328049
2.20099937325 0.967605420417
2.20162769165 0.967627510446
2.20225601006 0.967649550723
2.20288432846 0.967671541395
2.20351264687 0.967693482607
2.20414096527 0.967715374503
2.20476928368 0.967737217227
2.20539760208 0.967759010923
2.20602592049 0.967780755734
2.20665423889 0.967802451802
2.2072825573 0.967824099269
2.2079108757 0.967845698276
2.20853919411 0.967867248963
2.20916751251 0.967888751472
2.20979583092 0.967910205942
2.21042414932 0.967931612511
2.21105246773 0.967952971318
2.21168078613 0.967974282501
2.21230910454 0.967995546198
2.21293742294 0.968016762546
2.21356574135 0.96803793168
2.21419405975 0.968059053737
2.21482237816 0.968080128853
2.21545069656 0.968101157161
2.21607901497 0.968122138797
2.21670733337 0.968143073893
2.21733565178 0.968163962584
2.21796397018 0.968184805002
2.21859228859 0.968205601279
2.21922060699 0.968226351547
2.2198489254 0.968247055938
2.2204772438 0.968267714581
2.22110556221 0.968288327608
2.22173388062 0.968308895147
2.22236219902 0.968329417329
2.22299051743 0.968349894282
2.22361883583 0.968370326133
2.22424715424 0.968390713012
2.22487547264 0.968411055045
2.22550379105 0.968431352358
2.22613210945 0.96845160508
2.22676042786 0.968471813334
2.22738874626 0.968491977246
2.22801706467 0.968512096942
2.22864538307 0.968532172546
2.22927370148 0.968552204182
2.22990201988 0.968572191972
2.23053033829 0.968592136041
2.23115865669 0.968612036511
2.2317869751 0.968631893503
2.2324152935 0.96865170714
2.23304361191 0.968671477542
2.23367193031 0.968691204831
2.23430024872 0.968710889126
2.23492856712 0.968730530547
2.23555688553 0.968750129215
2.23618520393 0.968769685246
2.23681352234 0.968789198761
2.23744184074 0.968808669877
2.23807015915 0.968828098712
2.23869847755 0.968847485382
2.23932679596 0.968866830005
2.23995511436 0.968886132697
2.24058343277 0.968905393573
2.24121175117 0.96892461275
2.24184006958 0.968943790341
2.24246838799 0.968962926462
2.24309670639 0.968982021227
2.2437250248 0.969001074749
2.2443533432 0.969020087142
2.24498166161 0.969039058519
2.24560998001 0.969057988992
2.24623829842 0.969076878672
2.24686661682 0.969095727673
2.24749493523 0.969114536104
2.24812325363 0.969133304077
2.24875157204 0.969152031702
2.24937989044 0.969170719089
2.25000820885 0.969189366348
2.25063652725 0.969207973588
2.25126484566 0.969226540918
2.25189316406 0.969245068446
2.25252148247 0.96926355628
2.25314980087 0.969282004527
2.25377811928 0.969300413296
2.25440643768 0.969318782692
2.25503475609 0.969337112822
2.25566307449 0.969355403793
2.2562913929 0.969373655709
2.2569197113 0.969391868677
2.25754802971 0.9694100428
2.25817634811 0.969428178185
2.25880466652 0.969446274933
2.25943298492 0.969464333151
2.26006130333 0.96948235294
2.26068962173 0.969500334403
2.26131794014 0.969518277645
2.26194625854 0.969536182766
2.26257457695 0.969554049869
2.26320289536 0.969571879054
2.26383121376 0.969589670425
2.26445953217 0.96960742408
2.26508785057 0.969625140121
2.26571616898 0.969642818647
2.26634448738 0.969660459759
2.26697280579 0.969678063556
2.26760112419 0.969695630136
2.2682294426 0.969713159599
2.268857761 0.969730652043
2.26948607941 0.969748107565
2.27011439781 0.969765526263
2.27074271622 0.969782908235
2.27137103462 0.969800253578
2.27199935303 0.969817562387
2.27262767143 0.96983483476
2.27325598984 0.969852070792
2.27388430824 0.969869270578
2.27451262665 0.969886434214
2.27514094505 0.969903561795
2.27576926346 0.969920653416
2.27639758186 0.969937709169
2.27702590027 0.96995472915
2.27765421867 0.969971713452
2.27828253708 0.969988662168
2.27891085548 0.970005575391
2.27953917389 0.970022453214
2.28016749229 0.970039295728
2.2807958107 0.970056103026
2.2814241291 0.970072875198
2.28205244751 0.970089612338
2.28268076591 0.970106314535
2.28330908432 0.970122981879
2.28393740273 0.970139614462
2.28456572113 0.970156212374
2.28519403954 0.970172775703
2.28582235794 0.970189304539
2.28645067635 0.970205798972
2.28707899475 0.97022225909
2.28770731316 0.970238684982
2.28833563156 0.970255076735
2.28896394997 0.970271434438
2.28959226837 0.970287758177
2.29022058678 0.970304048041
2.29084890518 0.970320304116
2.29147722359 0.970336526489
2.29210554199 0.970352715245
2.2927338604 0.970368870472
2.2933621788 0.970384992254
2.29399049721 0.970401080678
2.29461881561 0.970417135827
2.29524713402 0.970433157788
2.29587545242 0.970449146644
2.29650377083 0.970465102481
2.29713208923 0.970481025381
2.29776040764 0.970496915428
2.29838872604 0.970512772706
2.29901704445 0.970528597299
2.29964536285 0.970544389288
2.30027368126 0.970560148756
2.30090199966 0.970575875786
2.30153031807 0.970591570459
2.30215863647 0.970607232857
2.30278695488 0.970622863062
2.30341527328 0.970638461155
2.30404359169 0.970654027216
2.3046719101 0.970669561327
2.3053002285 0.970685063566
2.30592854691 0.970700534016
2.30655686531 0.970715972754
2.30718518372 0.970731379861
2.30781350212 0.970746755416
2.30844182053 0.970762099498
2.30907013893 0.970777412185
2.30969845734 0.970792693557
2.31032677574 0.97080794369
2.31095509415 0.970823162664
2.31158341255 0.970838350555
2.31221173096 0.970853507441
2.31284004936 0.970868633399
2.31346836777 0.970883728506
2.31409668617 0.970898792839
2.31472500458 0.970913826473
2.31535332298 0.970928829486
2.31598164139 0.970943801952
2.31660995979 0.970958743948
2.3172382782 0.970973655548
2.3178665966 0.970988536827
2.31849491501 0.971003387862
2.31912323341 0.971018208725
2.31975155182 0.971032999492
2.32037987022 0.971047760236
2.32100818863 0.971062491031
2.32163650703 0.971077191951
2.32226482544 0.97109186307
2.32289314384 0.971106504459
2.32352146225 0.971121116193
2.32414978065 0.971135698343
2.32477809906 0.971150250982
2.32540641747 0.971164774183
2.32603473587 0.971179268016
2.32666305428 0.971193732554
2.32729137268 0.971208167868
2.32791969109 0.97122257403
2.32854800949 0.971236951109
2.3291763279 0.971251299178
2.3298046463 0.971265618305
2.33043296471 0.971279908563
2.33106128311 0.97129417002
2.33168960152 0.971308402746
2.33231791992 0.971322606811
2.33294623833 0.971336782284
2.33357455673 0.971350929235
2.33420287514 0.971365047732
2.33483119354 0.971379137844
2.33545951195 0.971393199638
2.33608783035 0.971407233185
2.33671614876 0.97142123855
2.33734446716 0.971435215803
2.33797278557 0.971449165011
2.33860110397 0.97146308624
2.33922942238 0.971476979559
2.33985774078 0.971490845033
2.34048605919 0.97150468273
2.34111437759 0.971518492716
2.341742696 0.971532275057
2.3423710144 0.97154602982
2.34299933281 0.971559757069
2.34362765121 0.971573456872
2.34425596962 0.971587129292
2.34488428802 0.971600774395
2.34551260643 0.971614392246
2.34614092484 0.971627982911
2.34676924324 0.971641546452
2.34739756165 0.971655082935
2.34802588005 0.971668592424
2.34865419846 0.971682074983
2.34928251686 0.971695530675
2.34991083527 0.971708959564
2.35053915367 0.971722361713
2.35116747208 0.971735737185
2.35179579048 0.971749086043
2.35242410889 0.97176240835
2.35305242729 0.971775704169
2.3536807457 0.971788973561
2.3543090641 0.971802216589
2.35493738251 0.971815433314
2.35556570091 0.971828623799
2.35619401932 0.971841788104
2.35682233772 0.971854926292
2.35745065613 0.971868038422
2.35807897453 0.971881124557
2.35870729294 0.971894184756
2.35933561134 0.971907219081
2.35996392975 0.971920227592
2.36059224815 0.971933210348
2.36122056656 0.97194616741
2.36184888496 0.971959098837
2.36247720337 0.971972004689
2.36310552177 0.971984885026
2.36373384018 0.971997739907
2.36436215858 0.97201056939
2.36499047699 0.972023373534
2.36561879539 0.972036152399
2.3662471138 0.972048906042
2.36687543221 0.972061634522
2.36750375061 0.972074337897
2.36813206902 0.972087016224
2.36876038742 0.972099669562
2.36938870583 0.972112297968
2.37001702423 0.9721249015
2.37064534264 0.972137480214
2.37127366104 0.972150034168
2.37190197945 0.972162563418
2.37253029785 0.972175068021
2.37315861626 0.972187548034
2.37378693466 0.972200003512
2.37441525307 0.972212434512
2.37504357147 0.972224841091
2.37567188988 0.972237223303
2.37630020828 0.972249581204
2.37692852669 0.972261914849
2.37755684509 0.972274224295
2.3781851635 0.972286509595
2.3788134819 0.972298770806
2.37944180031 0.972311007981
2.38007011871 0.972323221175
2.38069843712 0.972335410442
2.38132675552 0.972347575838
2.38195507393 0.972359717415
2.38258339233 0.972371835228
2.38321171074 0.972383929331
2.38384002914 0.972395999776
2.38446834755 0.972408046618
2.38509666595 0.972420069909
2.38572498436 0.972432069704
2.38635330276 0.972444046053
2.38698162117 0.972455999012
2.38760993958 0.972467928631
2.38823825798 0.972479834963
2.38886657639 0.972491718061
2.38949489479 0.972503577977
2.3901232132 0.972515414762
2.3907515316 0.972527228469
2.39137985001 0.972539019149
2.39200816841 0.972550786853
2.39263648682 0.972562531634
2.39326480522 0.972574253541
2.39389312363 0.972585952626
2.39452144203 0.97259762894
2.39514976044 0.972609282533
2.39577807884 0.972620913456
2.39640639725 0.97263252176
2.39703471565 0.972644107494
2.39766303406 0.972655670709
2.39829135246 0.972667211454
2.39891967087 0.97267872978
2.39954798927 0.972690225736
2.40017630768 0.972701699371
2.40080462608 0.972713150735
2.40143294449 0.972724579876
2.40206126289 0.972735986845
2.4026895813 0.972747371689
2.4033178997 0.972758734458
2.40394621811 0.9727700752
2.40457453651 0.972781393964
2.40520285492 0.972792690797
2.40583117332 0.972803965748
2.40645949173 0.972815218865
2.40708781013 0.972826450196
2.40771612854 0.972837659788
2.40834444695 0.97284884769
2.40897276535 0.972860013947
2.40960108376 0.972871158609
2.41022940216 0.972882281721
2.41085772057 0.972893383331
2.41148603897 0.972904463486
2.41211435738 0.972915522232
2.41274267578 0.972926559616
2.41337099419 0.972937575685
2.41399931259 0.972948570484
2.414627631 0.97295954406
2.4152559494 0.972970496459
2.41588426781 0.972981427727
2.41651258621 0.972992337909
2.41714090462 0.973003227052
2.41776922302 0.9730140952
2.41839754143 0.973024942399
2.41902585983 0.973035768694
2.41965417824 0.97304657413
2.42028249664 0.973057358752
2.42091081505 0.973068122606
2.42153913345 0.973078865735
2.42216745186 0.973089588184
2.42279577026 0.973100289998
2.42342408867 0.97311097122
2.42405240707 0.973121631896
2.42468072548 0.973132272068
2.42530904388 0.973142891782
2.42593736229 0.97315349108
2.42656568069 0.973164070006
2.4271939991 0.973174628605
2.4278223175 0.973185166918
2.42845063591 0.97319568499
2.42907895432 0.973206182863
2.42970727272 0.973216660581
2.43033559113 0.973227118186
2.43096390953 0.973237555721
2.43159222794 0.973247973229
2.43222054634 0.973258370752
2.43284886475 0.973268748333
2.43347718315 0.973279106014
2.43410550156 0.973289443836
2.43473381996 0.973299761843
2.43536213837 0.973310060075
2.43599045677 0.973320338575
2.43661877518 0.973330597384
2.43724709358 0.973340836544
2.43787541199 0.973351056096
2.43850373039 0.973361256081
2.4391320488 0.97337143654
2.4397603672 0.973381597516
2.44038868561 0.973391739047
2.44101700401 0.973401861176
2.44164532242 0.973411963943
2.44227364082 0.973422047388
2.44290195923 0.973432111553
2.44353027763 0.973442156476
2.44415859604 0.973452182199
2.44478691444 0.973462188761
2.44541523285 0.973472176203
2.44604355125 0.973482144564
2.44667186966 0.973492093884
2.44730018806 0.973502024203
2.44792850647 0.97351193556
2.44855682487 0.973521827995
2.44918514328 0.973531701546
2.44981346169 0.973541556254
2.45044178009 0.973551392157
2.4510700985 0.973561209294
2.4516984169 0.973571007704
2.45232673531 0.973580787425
2.45295505371 0.973590548497
2.45358337212 0.973600290957
2.45421169052 0.973610014845
2.45484000893 0.973619720198
2.45546832733 0.973629407054
2.45609664574 0.973639075453
2.45672496414 0.973648725431
2.45735328255 0.973658357026
2.45798160095 0.973667970277
2.45860991936 0.97367756522
2.45923823776 0.973687141894
2.45986655617 0.973696700336
2.46049487457 0.973706240583
2.46112319298 0.973715762672
2.46175151138 0.97372526664
2.46237982979 0.973734752525
2.46300814819 0.973744220363
2.4636364666 0.973753670192
2.464264785 0.973763102047
2.46489310341 0.973772515965
2.46552142181 0.973781911983
2.46614974022 0.973791290138
2.46677805862 0.973800650465
2.46740637703 0.973809993
2.46803469543 0.97381931778
2.46866301384 0.973828624841
2.46929133224 0.973837914219
2.46991965065 0.973847185948
2.47054796906 0.973856440066
2.47117628746 0.973865676607
2.47180460587 0.973874895607
2.47243292427 0.973884097101
2.47306124268 0.973893281125
2.47368956108 0.973902447714
2.47431787949 0.973911596902
2.47494619789 0.973920728725
2.4755745163 0.973929843218
2.4762028347 0.973938940415
2.47683115311 0.973948020351
2.47745947151 0.973957083061
2.47808778992 0.973966128579
2.47871610832 0.973975156939
2.47934442673 0.973984168176
2.47997274513 0.973993162324
2.48060106354 0.974002139417
2.48122938194 0.97401109949
2.48185770035 0.974020042575
2.48248601875 0.974028968707
2.48311433716 0.974037877919
2.48374265556 0.974046770245
2.48437097397 0.974055645719
2.48499929237 0.974064504374
2.48562761078 0.974073346244
2.48625592918 0.974082171361
2.48688424759 0.974090979759
2.48751256599 0.97409977147
2.4881408844 0.974108546529
2.4887692028 0.974117304967
2.48939752121 0.974126046818
2.49002583961 0.974134772114
2.49065415802 0.974143480888
2.49128247643 0.974152173172
2.49191079483 0.974160848999
2.49253911324 0.974169508401
2.49316743164 0.97417815141
2.49379575005 0.974186778059
2.49442406845 0.974195388379
2.49505238686 0.974203982403
2.49568070526 0.974212560163
2.49630902367 0.974221121689
2.49693734207 0.974229667015
2.49756566048 0.974238196171
2.49819397888 0.97424670919
2.49882229729 0.974255206102
2.49945061569 0.974263686939
2.5000789341 0.974272151732
2.5007072525 0.974280600513
2.50133557091 0.974289033313
2.50196388931 0.974297450162
2.50259220772 0.974305851092
2.50322052612 0.974314236133
2.50384884453 0.974322605316
2.50447716293 0.974330958673
2.50510548134 0.974339296232
2.50573379974 0.974347618026
2.50636211815 0.974355924085
2.50699043655 0.974364214438
2.50761875496 0.974372489117
2.50824707336 0.97438074815
2.50887539177 0.97438899157
2.50950371017 0.974397219404
2.51013202858 0.974405431684
2.51076034698 0.97441362844
2.51138866539 0.9744218097
2.5120169838 0.974429975495
2.5126453022 0.974438125855
2.51327362061 0.974446260809
2.51390193901 0.974454380386
2.51453025742 0.974462484616
2.51515857582 0.974470573528
2.51578689423 0.974478647151
2.51641521263 0.974486705515
2.51704353104 0.974494748648
2.51767184944 0.97450277658
2.51830016785 0.974510789339
2.51892848625 0.974518786955
2.51955680466 0.974526769455
2.52018512306 0.97453473687
2.52081344147 0.974542689226
2.52144175987 0.974550626554
2.52207007828 0.97455854888
2.52269839668 0.974566456235
2.52332671509 0.974574348645
2.52395503349 0.97458222614
2.5245833519 0.974590088746
2.5252116703 0.974597936494
2.52583998871 0.974605769409
2.52646830711 0.974613587521
2.52709662552 0.974621390857
2.52772494392 0.974629179444
2.52835326233 0.974636953312
2.52898158073 0.974644712486
2.52960989914 0.974652456996
2.53023821754 0.974660186867
2.53086653595 0.974667902128
2.53149485435 0.974675602806
2.53212317276 0.974683288928
2.53275149117 0.974690960522
2.53337980957 0.974698617614
2.53400812798 0.974706260231
2.53463644638 0.974713888401
2.53526476479 0.97472150215
2.53589308319 0.974729101506
2.5365214016 0.974736686494
2.53714972 0.974744257142
2.53777803841 0.974751813476
2.53840635681 0.974759355522
2.53903467522 0.974766883308
2.53966299362 0.97477439686
2.54029131203 0.974781896203
2.54091963043 0.974789381364
2.54154794884 0.97479685237
2.54217626724 0.974804309246
2.54280458565 0.974811752019
2.54343290405 0.974819180714
2.54406122246 0.974826595357
2.54468954086 0.974833995975
2.54531785927 0.974841382592
2.54594617767 0.974848755236
2.54657449608 0.97485611393
2.54720281448 0.974863458701
2.54783113289 0.974870789575
2.54845945129 0.974878106576
2.5490877697 0.974885409731
2.5497160881 0.974892699064
2.55034440651 0.9748999746
2.55097272491 0.974907236366
2.55160104332 0.974914484385
2.55222936172 0.974921718684
2.55285768013 0.974928939286
2.55348599854 0.974936146217
2.55411431694 0.974943339502
2.55474263535 0.974950519165
2.55537095375 0.974957685231
2.55599927216 0.974964837725
2.55662759056 0.974971976671
2.55725590897 0.974979102094
2.55788422737 0.974986214019
2.55851254578 0.974993312469
2.55914086418 0.975000397469
2.55976918259 0.975007469043
2.56039750099 0.975014527215
2.5610258194 0.975021572011
2.5616541378 0.975028603452
2.56228245621 0.975035621565
2.56291077461 0.975042626372
2.56353909302 0.975049617897
2.56416741142 0.975056596165
2.56479572983 0.975063561198
2.56542404823 0.975070513021
2.56605236664 0.975077451658
2.56668068504 0.975084377131
2.56730900345 0.975091289465
2.56793732185 0.975098188682
2.56856564026 0.975105074807
2.56919395866 0.975111947862
2.56982227707 0.975118807871
2.57045059547 0.975125654857
2.57107891388 0.975132488843
2.57170723228 0.975139309852
2.57233555069 0.975146117908
2.57296386909 0.975152913032
2.5735921875 0.975159695249
2.57422050591 0.97516646458
2.57484882431 0.975173221049
2.57547714272 0.975179964679
2.57610546112 0.975186695491
2.57673377953 0.975193413509
2.57736209793 0.975200118756
2.57799041634 0.975206811253
2.57861873474 0.975213491023
2.57924705315 0.975220158088
2.57987537155 0.975226812472
2.58050368996 0.975233454195
2.58113200836 0.975240083281
2.58176032677 0.975246699751
2.58238864517 0.975253303628
2.58301696358 0.975259894933
2.58364528198 0.975266473688
2.58427360039 0.975273039916
2.58490191879 0.975279593638
2.5855302372 0.975286134876
2.5861585556 0.975292663652
2.58678687401 0.975299179987
2.58741519241 0.975305683904
2.58804351082 0.975312175423
2.58867182922 0.975318654566
2.58930014763 0.975325121355
2.58992846603 0.975331575811
2.59055678444 0.975338017955
2.59118510284 0.975344447809
2.59181342125 0.975350865394
2.59244173965 0.975357270731
2.59307005806 0.975363663842
2.59369837646 0.975370044746
2.59432669487 0.975376413466
2.59495501328 0.975382770023
2.59558333168 0.975389114437
2.59621165009 0.975395446728
2.59683996849 0.975401766919
2.5974682869 0.97540807503
2.5980966053 0.975414371081
2.59872492371 0.975420655093
2.59935324211 0.975426927086
2.59998156052 0.975433187082
2.60060987892 0.975439435101
2.60123819733 0.975445671162
2.60186651573 0.975451895288
2.60249483414 0.975458107497
2.60312315254 0.97546430781
2.60375147095 0.975470496248
2.60437978935 0.97547667283
2.60500810776 0.975482837577
2.60563642616 0.975488990509
2.60626474457 0.975495131645
2.60689306297 0.975501261006
2.60752138138 0.975507378612
2.60814969978 0.975513484483
2.60877801819 0.975519578638
2.60940633659 0.975525661097
2.610034655 0.97553173188
2.6106629734 0.975537791007
2.61129129181 0.975543838497
2.61191961021 0.97554987437
2.61254792862 0.975555898645
2.61317624702 0.975561911341
2.61380456543 0.975567912479
2.61443288383 0.975573902078
2.61506120224 0.975579880156
2.61568952065 0.975585846734
2.61631783905 0.97559180183
2.61694615746 0.975597745464
2.61757447586 0.975603677654
2.61820279427 0.97560959842
2.61883111267 0.975615507781
2.61945943108 0.975621405756
2.62008774948 0.975627292363
2.62071606789 0.975633167623
2.62134438629 0.975639031552
2.6219727047 0.975644884171
2.6226010231 0.975650725498
2.62322934151 0.975656555552
2.62385765991 0.975662374351
2.62448597832 0.975668181914
2.62511429672 0.975673978259
2.62574261513 0.975679763406
2.62637093353 0.975685537372
2.62699925194 0.975691300176
2.62762757034 0.975697051836
2.62825588875 0.975702792371
2.62888420715 0.975708521799
2.62951252556 0.975714240138
2.63014084396 0.975719947406
2.63076916237 0.975725643621
2.63139748077 0.975731328803
2.63202579918 0.975737002967
2.63265411758 0.975742666134
2.63328243599 0.975748318319
2.63391075439 0.975753959543
2.6345390728 0.975759589821
2.6351673912 0.975765209173
2.63579570961 0.975770817616
2.63642402802 0.975776415167
2.63705234642 0.975782001845
2.63768066483 0.975787577666
2.63830898323 0.975793142649
2.63893730164 0.975798696812
2.63956562004 0.97580424017
2.64019393845 0.975809772743
2.64082225685 0.975815294548
2.64145057526 0.975820805601
2.64207889366 0.975826305921
2.64270721207 0.975831795524
2.64333553047 0.975837274428
2.64396384888 0.97584274265
2.64459216728 0.975848200206
2.64522048569 0.975853647116
2.64584880409 0.975859083394
2.6464771225 0.975864509059
2.6471054409 0.975869924127
2.64773375931 0.975875328615
2.64836207771 0.975880722541
2.64899039612 0.975886105921
2.64961871452 0.975891478771
2.65024703293 0.975896841109
2.65087535133 0.975902192951
2.65150366974 0.975907534315
2.65213198814 0.975912865216
2.65276030655 0.975918185671
2.65338862495 0.975923495698
2.65401694336 0.975928795311
2.65464526176 0.975934084529
2.65527358017 0.975939363367
2.65590189857 0.975944631842
2.65653021698 0.975949889969
2.65715853539 0.975955137766
2.65778685379 0.975960375249
2.6584151722 0.975965602434
2.6590434906 0.975970819336
2.65967180901 0.975976025973
2.66030012741 0.975981222361
2.66092844582 0.975986408515
2.66155676422 0.975991584451
2.66218508263 0.975996750186
2.66281340103 0.976001905735
2.66344171944 0.976007051114
2.66407003784 0.97601218634
2.66469835625 0.976017311428
2.66532667465 0.976022426394
2.66595499306 0.976027531253
2.66658331146 0.976032626021
2.66721162987 0.976037710715
2.66783994827 0.976042785349
2.66846826668 0.97604784994
2.66909658508 0.976052904502
2.66972490349 0.976057949051
2.67035322189 0.976062983603
2.6709815403 0.976068008174
2.6716098587 0.976073022778
2.67223817711 0.976078027431
2.67286649551 0.976083022149
2.67349481392 0.976088006946
2.67412313232 0.976092981837
2.67475145073 0.976097946839
2.67537976913 0.976102901967
2.67600808754 0.976107847234
2.67663640594 0.976112782657
2.67726472435 0.976117708251
2.67789304276 0.97612262403
2.67852136116 0.97612753001
2.67914967957 0.976132426205
2.67977799797 0.976137312631
2.68040631638 0.976142189302
2.68103463478 0.976147056233
2.68166295319 0.976151913439
2.68229127159 0.976156760934
2.68291959 0.976161598734
2.6835479084 0.976166426854
2.68417622681 0.976171245306
2.68480454521 0.976176054108
2.68543286362 0.976180853272
2.68606118202 0.976185642814
2.68668950043 0.976190422747
2.68731781883 0.976195193087
2.68794613724 0.976199953848
2.68857445564 0.976204705045
2.68920277405 0.976209446691
2.68983109245 0.9762141788
2.69045941086 0.976218901389
2.69108772926 0.976223614469
2.69171604767 0.976228318057
2.69234436607 0.976233012165
2.69297268448 0.976237696809
2.69360100288 0.976242372001
2.69422932129 0.976247037757
2.69485763969 0.97625169409
2.6954859581 0.976256341015
2.6961142765 0.976260978544
2.69674259491 0.976265606693
2.69737091331 0.976270225475
2.69799923172 0.976274834905
2.69862755013 0.976279434994
2.69925586853 0.976284025759
2.69988418694 0.976288607212
2.70051250534 0.976293179367
2.70114082375 0.976297742237
2.70176914215 0.976302295838
2.70239746056 0.976306840181
2.70302577896 0.976311375281
2.70365409737 0.976315901151
2.70428241577 0.976320417805
2.70491073418 0.976324925257
2.70553905258 0.976329423519
2.70616737099 0.976333912605
2.70679568939 0.976338392528
2.7074240078 0.976342863303
2.7080523262 0.976347324942
2.70868064461 0.976351777458
2.70930896301 0.976356220865
2.70993728142 0.976360655176
2.71056559982 0.976365080404
2.71119391823 0.976369496562
2.71182223663 0.976373903664
2.71245055504 0.976378301723
2.71307887344 0.976382690751
2.71370719185 0.976387070761
2.71433551025 0.976391441767
2.71496382866 0.976395803782
2.71559214706 0.976400156819
2.71622046547 0.976404500889
2.71684878387 0.976408836007
2.71747710228 0.976413162185
2.71810542068 0.976417479436
2.71873373909 0.976421787773
2.7193620575 0.976426087208
2.7199903759 0.976430377754
2.72061869431 0.976434659424
2.72124701271 0.97643893223
2.72187533112 0.976443196186
2.72250364952 0.976447451303
2.72313196793 0.976451697594
2.72376028633 0.976455935071
2.72438860474 0.976460163748
2.72501692314 0.976464383637
2.72564524155 0.976468594749
2.72627355995 0.976472797098
2.72690187836 0.976476990695
2.72753019676 0.976481175554
2.72815851517 0.976485351686
2.72878683357 0.976489519104
2.72941515198 0.976493677819
2.73004347038 0.976497827845
2.73067178879 0.976501969193
2.73130010719 0.976506101875
2.7319284256 0.976510225904
2.732556744 0.976514341291
2.73318506241 0.976518448049
2.73381338081 0.976522546189
2.73444169922 0.976526635725
2.73507001762 0.976530716666
2.73569833603 0.976534789027
2.73632665443 0.976538852818
2.73695497284 0.976542908051
2.73758329124 0.976546954738
2.73821160965 0.976550992891
2.73883992805 0.976555022522
2.73946824646 0.976559043642
2.74009656487 0.976563056264
2.74072488327 0.976567060398
2.74135320168 0.976571056057
2.74198152008 0.976575043252
2.74260983849 0.976579021995
2.74323815689 0.976582992297
2.7438664753 0.97658695417
2.7444947937 0.976590907626
2.74512311211 0.976594852675
2.74575143051 0.97659878933
2.74637974892 0.976602717601
2.74700806732 0.976606637501
2.74763638573 0.976610549041
2.74826470413 0.976614452231
2.74889302254 0.976618347083
2.74952134094 0.976622233609
2.75014965935 0.97662611182
2.75077797775 0.976629981726
2.75140629616 0.97663384334
2.75203461456 0.976637696672
2.75266293297 0.976641541734
2.75329125137 0.976645378536
2.75391956978 0.97664920709
2.75454788818 0.976653027406
2.75517620659 0.976656839497
2.75580452499 0.976660643372
2.7564328434 0.976664439042
2.7570611618 0.97666822652
2.75768948021 0.976672005815
2.75831779861 0.976675776939
2.75894611702 0.976679539902
2.75957443542 0.976683294715
2.76020275383 0.976687041389
2.76083107224 0.976690779935
2.76145939064 0.976694510363
2.76208770905 0.976698232685
2.76271602745 0.976701946911
2.76334434586 0.976705653051
2.76397266426 0.976709351116
2.76460098267 0.976713041118
2.76522930107 0.976716723066
2.76585761948 0.976720396971
2.76648593788 0.976724062843
2.76711425629 0.976727720693
2.76774257469 0.976731370533
2.7683708931 0.976735012371
2.7689992115 0.976738646218
2.76962752991 0.976742272085
2.77025584831 0.976745889983
2.77088416672 0.976749499921
2.77151248512 0.97675310191
2.77214080353 0.97675669596
2.77276912193 0.976760282081
2.77339744034 0.976763860284
2.77402575874 0.976767430579
2.77465407715 0.976770992976
2.77528239555 0.976774547486
2.77591071396 0.976778094117
2.77653903236 0.976781632881
2.77716735077 0.976785163788
2.77779566917 0.976788686847
2.77842398758 0.976792202069
2.77905230598 0.976795709464
2.77968062439 0.976799209041
2.78030894279 0.976802700811
2.7809372612 0.976806184783
2.78156557961 0.976809660968
2.78219389801 0.976813129375
2.78282221642 0.976816590015
2.78345053482 0.976820042896
2.78407885323 0.976823488029
2.78470717163 0.976826925423
2.78533549004 0.976830355089
2.78596380844 0.976833777036
2.78659212685 0.976837191274
2.78722044525 0.976840597812
2.78784876366 0.97684399666
2.78847708206 0.976847387828
2.78910540047 0.976850771325
2.78973371887 0.976854147161
2.79036203728 0.976857515345
2.79099035568 0.976860875887
2.79161867409 0.976864228797
2.79224699249 0.976867574084
2.7928753109 0.976870911757
2.7935036293 0.976874241825
2.79413194771 0.976877564299
2.79476026611 0.976880879188
2.79538858452 0.9768841865
2.79601690292 0.976887486246
2.79664522133 0.976890778434
2.79727353973 0.976894063074
2.79790185814 0.976897340175
2.79853017654 0.976900609746
2.79915849495 0.976903871797
2.79978681335 0.976907126337
2.80041513176 0.976910373374
2.80104345016 0.976913612919
2.80167176857 0.976916844979
2.80230008698 0.976920069565
2.80292840538 0.976923286685
2.80355672379 0.976926496348
2.80418504219 0.976929698564
2.8048133606 0.976932893341
2.805441679 0.976936080688
2.80606999741 0.976939260614
2.80669831581 0.976942433128
2.80732663422 0.97694559824
2.80795495262 0.976948755957
2.80858327103 0.976951906289
2.80921158943 0.976955049245
2.80983990784 0.976958184832
2.81046822624 0.976961313062
2.81109654465 0.97696443394
2.81172486305 0.976967547478
2.81235318146 0.976970653683
2.81298149986 0.976973752564
2.81360981827 0.976976844129
2.81423813667 0.976979928388
2.81486645508 0.976983005349
2.81549477348 0.97698607502
2.81612309189 0.976989137411
2.81675141029 0.976992192529
2.8173797287 0.976995240383
2.8180080471 0.976998280982
2.81863636551 0.977001314334
2.81926468391 0.977004340448
2.81989300232 0.977007359332
2.82052132072 0.977010370994
2.82114963913 0.977013375443
2.82177795753 0.977016372687
2.82240627594 0.977019362735
2.82303459435 0.977022345594
2.82366291275 0.977025321274
2.82429123116 0.977028289782
2.82491954956 0.977031251127
2.82554786797 0.977034205316
2.82617618637 0.977037152359
2.82680450478 0.977040092264
2.82743282318 0.977043025037
2.82806114159 0.977045950688
2.82868945999 0.977048869225
2.8293177784 0.977051780656
2.8299460968 0.977054684989
2.83057441521 0.977057582232
2.83120273361 0.977060472392
2.83183105202 0.977063355479
2.83245937042 0.9770662315
2.83308768883 0.977069100462
2.83371600723 0.977071962375
2.83434432564 0.977074817245
2.83497264404 0.977077665081
2.83560096245 0.977080505891
2.83622928085 0.977083339682
2.83685759926 0.977086166462
2.83748591766 0.97708898624
2.83811423607 0.977091799022
2.83874255447 0.977094604817
2.83937087288 0.977097403632
2.83999919128 0.977100195476
2.84062750969 0.977102980355
2.84125582809 0.977105758278
2.8418841465 0.977108529252
2.8425124649 0.977111293286
2.84314078331 0.977114050385
2.84376910172 0.977116800559
2.84439742012 0.977119543814
2.84502573853 0.977122280158
2.84565405693 0.977125009599
2.84628237534 0.977127732145
2.84691069374 0.977130447802
2.84753901215 0.977133156578
2.84816733055 0.977135858481
2.84879564896 0.977138553518
2.84942396736 0.977141241697
2.85005228577 0.977143923024
2.85068060417 0.977146597508
2.85130892258 0.977149265156
2.85193724098 0.977151925974
2.85256555939 0.977154579971
2.85319387779 0.977157227153
2.8538221962 0.977159867528
2.8544505146 0.977162501103
2.85507883301 0.977165127886
2.85570715141 0.977167747883
2.85633546982 0.977170361101
2.85696378822 0.977172967549
2.85759210663 0.977175567232
2.85822042503 0.977178160158
2.85884874344 0.977180746335
2.85947706184 0.977183325769
2.86010538025 0.977185898468
2.86073369865 0.977188464437
2.86136201706 0.977191023686
2.86199033546 0.977193576219
2.86261865387 0.977196122045
2.86324697227 0.977198661171
2.86387529068 0.977201193603
2.86450360909 0.977203719348
2.86513192749 0.977206238413
2.8657602459 0.977208750805
2.8663885643 0.977211256531
2.86701688271 0.977213755597
2.86764520111 0.977216248012
2.86827351952 0.97721873378
2.86890183792 0.97722121291
2.86953015633 0.977223685408
2.87015847473 0.97722615128
2.87078679314 0.977228610533
2.87141511154 0.977231063175
2.87204342995 0.977233509211
2.87267174835 0.977235948649
2.87330006676 0.977238381495
2.87392838516 0.977240807756
2.87455670357 0.977243227437
2.87518502197 0.977245640547
2.87581334038 0.977248047091
2.87644165878 0.977250447076
2.87706997719 0.977252840509
2.87769829559 0.977255227396
2.878326614 0.977257607743
2.8789549324 0.977259981557
2.87958325081 0.977262348845
2.88021156921 0.977264709612
2.88083988762 0.977267063866
2.88146820602 0.977269411612
2.88209652443 0.977271752858
2.88272484283 0.977274087609
2.88335316124 0.977276415871
2.88398147964 0.977278737652
2.88460979805 0.977281052957
2.88523811646 0.977283361792
2.88586643486 0.977285664165
2.88649475327 0.977287960081
2.88712307167 0.977290249546
2.88775139008 0.977292532566
2.88837970848 0.977294809149
2.88900802689 0.977297079299
2.88963634529 0.977299343023
2.8902646637 0.977301600328
2.8908929821 0.977303851219
2.89152130051 0.977306095702
2.89214961891 0.977308333783
2.89277793732 0.97731056547
2.89340625572 0.977312790766
2.89403457413 0.97731500968
2.89466289253 0.977317222216
2.89529121094 0.97731942838
2.89591952934 0.977321628179
2.89654784775 0.977323821618
2.89717616615 0.977326008704
2.89780448456 0.977328189442
2.89843280296 0.977330363838
2.89906112137 0.977332531899
2.89968943977 0.977334693629
2.90031775818 0.977336849035
2.90094607658 0.977338998122
2.90157439499 0.977341140897
2.90220271339 0.977343277365
2.9028310318 0.977345407532
2.9034593502 0.977347531403
2.90408766861 0.977349648985
2.90471598701 0.977351760282
2.90534430542 0.977353865302
2.90597262383 0.977355964049
2.90660094223 0.977358056529
2.90722926064 0.977360142747
2.90785757904 0.97736222271
2.90848589745 0.977364296423
2.90911421585 0.977366363891
2.90974253426 0.977368425121
2.91037085266 0.977370480116
2.91099917107 0.977372528885
2.91162748947 0.97737457143
2.91225580788 0.977376607759
2.91288412628 0.977378637876
2.91351244469 0.977380661788
2.91414076309 0.977382679498
2.9147690815 0.977384691014
2.9153973999 0.97738669634
2.91602571831 0.977388695482
2.91665403671 0.977390688444
2.91728235512 0.977392675233
2.91791067352 0.977394655854
2.91853899193 0.977396630312
2.91916731033 0.977398598612
2.91979562874 0.97740056076
2.92042394714 0.977402516761
2.92105226555 0.97740446662
2.92168058395 0.977406410342
2.92230890236 0.977408347932
2.92293722076 0.977410279397
2.92356553917 0.97741220474
2.92419385757 0.977414123967
2.92482217598 0.977416037084
2.92545049438 0.977417944095
2.92607881279 0.977419845005
2.9267071312 0.97742173982
2.9273354496 0.977423628544
2.92796376801 0.977425511184
2.92859208641 0.977427387742
2.92922040482 0.977429258226
2.92984872322 0.977431122639
2.93047704163 0.977432980987
2.93110536003 0.977434833274
2.93173367844 0.977436679507
2.93236199684 0.977438519688
2.93299031525 0.977440353824
2.93361863365 0.97744218192
2.93424695206 0.97744400398
2.93487527046 0.977445820008
2.93550358887 0.977447630011
2.93613190727 0.977449433993
2.93676022568 0.977451231958
2.93738854408 0.977453023911
2.93801686249 0.977454809858
2.93864518089 0.977456589803
2.9392734993 0.97745836375
2.9399018177 0.977460131705
2.94053013611 0.977461893672
2.94115845451 0.977463649655
2.94178677292 0.977465399661
2.94241509132 0.977467143692
2.94304340973 0.977468881754
2.94367172813 0.977470613852
2.94430004654 0.97747233999
2.94492836494 0.977474060172
2.94555668335 0.977475774404
2.94618500175 0.977477482689
2.94681332016 0.977479185033
2.94744163857 0.977480881439
2.94806995697 0.977482571913
2.94869827538 0.977484256459
2.94932659378 0.977485935082
2.94995491219 0.977487607785
2.95058323059 0.977489274573
2.951211549 0.977490935451
2.9518398674 0.977492590423
2.95246818581 0.977494239494
2.95309650421 0.977495882668
2.95372482262 0.977497519949
2.95435314102 0.977499151342
2.95498145943 0.97750077685
2.95560977783 0.977502396479
2.95623809624 0.977504010232
2.95686641464 0.977505618115
2.95749473305 0.97750722013
2.95812305145 0.977508816283
2.95875136986 0.977510406577
2.95937968826 0.977511991018
2.96000800667 0.977513569608
2.96063632507 0.977515142353
2.96126464348 0.977516709256
2.96189296188 0.977518270321
2.96252128029 0.977519825554
2.96314959869 0.977521374957
2.9637779171 0.977522918535
2.9644062355 0.977524456292
2.96503455391 0.977525988232
2.96566287231 0.977527514359
2.96629119072 0.977529034678
2.96691950912 0.977530549191
2.96754782753 0.977532057904
2.96817614594 0.977533560821
2.96880446434 0.977535057944
2.96943278275 0.977536549279
2.97006110115 0.977538034828
2.97068941956 0.977539514597
2.97131773796 0.977540988589
2.97194605637 0.977542456808
2.97257437477 0.977543919257
2.97320269318 0.977545375941
2.97383101158 0.977546826863
2.97445932999 0.977548272028
2.97508764839 0.977549711439
2.9757159668 0.9775511451
2.9763442852 0.977552573015
2.97697260361 0.977553995187
2.97760092201 0.977555411621
2.97822924042 0.977556822319
2.97885755882 0.977558227286
2.97948587723 0.977559626526
2.98011419563 0.977561020042
2.98074251404 0.977562407837
2.98137083244 0.977563789916
2.98199915085 0.977565166283
2.98262746925 0.97756653694
2.98325578766 0.977567901891
2.98388410606 0.977569261141
2.98451242447 0.977570614692
2.98514074287 0.977571962548
2.98576906128 0.977573304713
2.98639737968 0.97757464119
2.98702569809 0.977575971983
2.98765401649 0.977577297095
2.9882823349 0.97757861653
2.98891065331 0.977579930291
2.98953897171 0.977581238382
2.99016729012 0.977582540806
2.99079560852 0.977583837567
2.99142392693 0.977585128668
2.99205224533 0.977586414112
2.99268056374 0.977587693903
2.99330888214 0.977588968044
2.99393720055 0.977590236539
2.99456551895 0.977591499391
2.99519383736 0.977592756603
2.99582215576 0.977594008178
2.99645047417 0.97759525412
2.99707879257 0.977596494432
2.99770711098 0.977597729118
2.99833542938 0.97759895818
2.99896374779 0.977600181623
2.99959206619 0.977601399448
3.0002203846 0.977602611659
3.000848703 0.97760381826
3.00147702141 0.977605019254
3.00210533981 0.977606214643
3.00273365822 0.977607404431
3.00336197662 0.977608588622
3.00399029503 0.977609767217
3.00461861343 0.977610940221
3.00524693184 0.977612107636
3.00587525024 0.977613269466
3.00650356865 0.977614425713
3.00713188705 0.977615576381
3.00776020546 0.977616721472
3.00838852386 0.977617860989
3.00901684227 0.977618994937
3.00964516068 0.977620123317
3.01027347908 0.977621246132
3.01090179749 0.977622363386
3.01153011589 0.977623475081
3.0121584343 0.97762458122
3.0127867527 0.977625681807
3.01341507111 0.977626776844
3.01404338951 0.977627866333
3.01467170792 0.977628950279
3.01530002632 0.977630028683
3.01592834473 0.977631101549
3.01655666313 0.977632168879
3.01718498154 0.977633230676
3.01781329994 0.977634286943
3.01844161835 0.977635337683
3.01906993675 0.977636382898
3.01969825516 0.977637422591
3.02032657356 0.977638456765
3.02095489197 0.977639485423
3.02158321037 0.977640508567
3.02221152878 0.9776415262
3.02283984718 0.977642538325
3.02346816559 0.977643544944
3.02409648399 0.97764454606
3.0247248024 0.977645541676
3.0253531208 0.977646531794
3.02598143921 0.977647516416
3.02660975761 0.977648495546
3.02723807602 0.977649469186
3.02786639442 0.977650437338
3.02849471283 0.977651400006
3.02912303123 0.97765235719
3.02975134964 0.977653308895
3.03037966805 0.977654255123
3.03100798645 0.977655195875
3.03163630486 0.977656131155
3.03226462326 0.977657060965
3.03289294167 0.977657985307
3.03352126007 0.977658904184
3.03414957848 0.977659817598
3.03477789688 0.977660725552
3.03540621529 0.977661628048
3.03603453369 0.977662525088
3.0366628521 0.977663416674
3.0372911705 0.97766430281
3.03791948891 0.977665183497
3.03854780731 0.977666058738
3.03917612572 0.977666928534
3.03980444412 0.977667792889
3.04043276253 0.977668651804
3.04106108093 0.977669505281
3.04168939934 0.977670353324
3.04231771774 0.977671195934
3.04294603615 0.977672033113
3.04357435455 0.977672864864
3.04420267296 0.977673691188
3.04483099136 0.977674512088
3.04545930977 0.977675327566
3.04608762817 0.977676137625
3.04671594658 0.977676942265
3.04734426498 0.97767774149
3.04797258339 0.977678535302
3.04860090179 0.977679323702
3.0492292202 0.977680106692
3.0498575386 0.977680884275
3.05048585701 0.977681656453
3.05111417542 0.977682423227
3.05174249382 0.977683184601
3.05237081223 0.977683940574
3.05299913063 0.977684691151
3.05362744904 0.977685436332
3.05425576744 0.977686176119
3.05488408585 0.977686910515
3.05551240425 0.977687639522
3.05614072266 0.97768836314
3.05676904106 0.977689081373
3.05739735947 0.977689794222
3.05802567787 0.977690501689
3.05865399628 0.977691203776
3.05928231468 0.977691900484
3.05991063309 0.977692591816
3.06053895149 0.977693277772
3.0611672699 0.977693958356
3.0617955883 0.977694633569
3.06242390671 0.977695303412
3.06305222511 0.977695967888
3.06368054352 0.977696626997
3.06430886192 0.977697280742
3.06493718033 0.977697929125
3.06556549873 0.977698572147
3.06619381714 0.97769920981
3.06682213554 0.977699842115
3.06745045395 0.977700469064
3.06807877235 0.977701090659
3.06870709076 0.977701706902
3.06933540916 0.977702317793
3.06996372757 0.977702923335
3.07059204597 0.97770352353
3.07122036438 0.977704118378
3.07184868279 0.977704707881
3.07247700119 0.977705292041
3.0731053196 0.977705870859
3.073733638 0.977706444338
3.07436195641 0.977707012477
3.07499027481 0.97770757528
3.07561859322 0.977708132746
3.07624691162 0.977708684879
3.07687523003 0.977709231678
3.07750354843 0.977709773147
3.07813186684 0.977710309285
3.07876018524 0.977710840095
3.07938850365 0.977711365577
3.08001682205 0.977711885734
3.08064514046 0.977712400566
3.08127345886 0.977712910075
3.08190177727 0.977713414262
3.08253009567 0.977713913129
3.08315841408 0.977714406676
3.08378673248 0.977714894906
3.08441505089 0.977715377819
3.08504336929 0.977715855417
3.0856716877 0.9777163277
3.0863000061 0.977716794671
3.08692832451 0.97771725633
3.08755664291 0.977717712678
3.08818496132 0.977718163717
3.08881327972 0.977718609448
3.08944159813 0.977719049872
3.09006991653 0.97771948499
3.09069823494 0.977719914804
3.09132655334 0.977720339314
3.09195487175 0.977720758521
3.09258319016 0.977721172427
3.09321150856 0.977721581033
3.09383982697 0.977721984339
3.09446814537 0.977722382348
3.09509646378 0.977722775059
3.09572478218 0.977723162474
3.09635310059 0.977723544594
3.09698141899 0.97772392142
3.0976097374 0.977724292953
3.0982380558 0.977724659193
3.09886637421 0.977725020142
3.09949469261 0.977725375801
3.10012301102 0.977725726171
3.10075132942 0.977726071252
3.10137964783 0.977726411046
3.10200796623 0.977726745553
3.10263628464 0.977727074774
3.10326460304 0.977727398711
3.10389292145 0.977727717363
3.10452123985 0.977728030732
3.10514955826 0.977728338818
3.10577787666 0.977728641623
3.10640619507 0.977728939147
3.10703451347 0.977729231391
3.10766283188 0.977729518355
3.10829115028 0.977729800041
3.10891946869 0.977730076449
3.10954778709 0.97773034758
3.1101761055 0.977730613435
3.1108044239 0.977730874014
3.11143274231 0.977731129317
3.11206106071 0.977731379347
3.11268937912 0.977731624102
3.11331769753 0.977731863585
3.11394601593 0.977732097795
3.11457433434 0.977732326733
3.11520265274 0.9777325504
3.11583097115 0.977732768796
3.11645928955 0.977732981922
3.11708760796 0.977733189779
3.11771592636 0.977733392366
3.11834424477 0.977733589685
3.11897256317 0.977733781736
3.11960088158 0.97773396852
3.12022919998 0.977734150036
3.12085751839 0.977734326286
3.12148583679 0.97773449727
3.1221141552 0.977734662988
3.1227424736 0.977734823441
3.12337079201 0.977734978629
3.12399911041 0.977735128553
3.12462742882 0.977735273213
3.12525574722 0.977735412609
3.12588406563 0.977735546742
3.12651238403 0.977735675612
3.12714070244 0.97773579922
3.12776902084 0.977735917565
3.12839733925 0.977736030648
3.12902565765 0.97773613847
3.12965397606 0.97773624103
3.13028229446 0.977736338329
3.13091061287 0.977736430367
3.13153893127 0.977736517145
3.13216724968 0.977736598663
3.13279556808 0.97773667492
3.13342388649 0.977736745917
3.1340522049 0.977736811654
3.1346805233 0.977736872132
3.13530884171 0.97773692735
3.13593716011 0.977736977309
3.13656547852 0.977737022009
3.13719379692 0.97773706145
3.13782211533 0.977737095631
3.13845043373 0.977737124554
3.13907875214 0.977737148218
3.13970707054 0.977737166624
3.14033538895 0.97773717977
3.14096370735 0.977737187658
3.14159202576 0.977737190288
3.14222034416 0.977737187658
3.14284866257 0.97773717977
3.14347698097 0.977737166624
3.14410529938 0.977737148218
3.14473361778 0.977737124554
3.14536193619 0.977737095631
3.14599025459 0.97773706145
3.146618573 0.977737022009
3.1472468914 0.977736977309
3.14787520981 0.97773692735
3.14850352821 0.977736872132
3.14913184662 0.977736811654
3.14976016502 0.977736745917
3.15038848343 0.97773667492
3.15101680183 0.977736598663
3.15164512024 0.977736517145
3.15227343864 0.977736430367
3.15290175705 0.977736338329
3.15353007545 0.97773624103
3.15415839386 0.97773613847
3.15478671227 0.977736030648
3.15541503067 0.977735917565
3.15604334908 0.97773579922
3.15667166748 0.977735675612
3.15729998589 0.977735546742
3.15792830429 0.977735412609
3.1585566227 0.977735273213
3.1591849411 0.977735128553
3.15981325951 0.977734978629
3.16044157791 0.977734823441
3.16106989632 0.977734662988
3.16169821472 0.97773449727
3.16232653313 0.977734326286
3.16295485153 0.977734150036
3.16358316994 0.97773396852
3.16421148834 0.977733781736
3.16483980675 0.977733589685
3.16546812515 0.977733392366
3.16609644356 0.977733189779
3.16672476196 0.977732981922
3.16735308037 0.977732768796
3.16798139877 0.9777325504
3.16860971718 0.977732326733
3.16923803558 0.977732097795
3.16986635399 0.977731863585
3.17049467239 0.977731624102
3.1711229908 0.977731379347
3.1717513092 0.977731129317
3.17237962761 0.977730874014
3.17300794601 0.977730613435
3.17363626442 0.97773034758
3.17426458282 0.977730076449
3.17489290123 0.977729800041
3.17552121964 0.977729518355
3.17614953804 0.977729231391
3.17677785645 0.977728939147
3.17740617485 0.977728641623
3.17803449326 0.977728338818
3.17866281166 0.977728030732
3.17929113007 0.977727717363
3.17991944847 0.977727398711
3.18054776688 0.977727074774
3.18117608528 0.977726745553
3.18180440369 0.977726411046
3.18243272209 0.977726071252
3.1830610405 0.977725726171
3.1836893589 0.977725375801
3.18431767731 0.977725020142
3.18494599571 0.977724659193
3.18557431412 0.977724292953
3.18620263252 0.97772392142
3.18683095093 0.977723544594
3.18745926933 0.977723162474
3.18808758774 0.977722775059
3.18871590614 0.977722382348
3.18934422455 0.977721984339
3.18997254295 0.977721581033
3.19060086136 0.977721172427
3.19122917976 0.977720758521
3.19185749817 0.977720339314
3.19248581657 0.977719914804
3.19311413498 0.97771948499
3.19374245338 0.977719049872
3.19437077179 0.977718609448
3.19499909019 0.977718163717
3.1956274086 0.977717712678
3.19625572701 0.97771725633
3.19688404541 0.977716794671
3.19751236382 0.9777163277
3.19814068222 0.977715855417
3.19876900063 0.977715377819
3.19939731903 0.977714894906
3.20002563744 0.977714406676
3.20065395584 0.977713913129
3.20128227425 0.977713414262
3.20191059265 0.977712910075
3.20253891106 0.977712400566
3.20316722946 0.977711885734
3.20379554787 0.977711365577
3.20442386627 0.977710840095
3.20505218468 0.977710309285
3.20568050308 0.977709773147
3.20630882149 0.977709231678
3.20693713989 0.977708684879
3.2075654583 0.977708132746
3.2081937767 0.97770757528
3.20882209511 0.977707012477
3.20945041351 0.977706444338
3.21007873192 0.977705870859
3.21070705032 0.977705292041
3.21133536873 0.977704707881
3.21196368713 0.977704118378
3.21259200554 0.97770352353
3.21322032394 0.977702923335
3.21384864235 0.977702317793
3.21447696075 0.977701706902
3.21510527916 0.977701090659
3.21573359756 0.977700469064
3.21636191597 0.977699842115
3.21699023437 0.97769920981
3.21761855278 0.977698572147
3.21824687119 0.977697929125
3.21887518959 0.977697280742
3.219503508 0.977696626997
3.2201318264 0.977695967888
3.22076014481 0.977695303412
3.22138846321 0.977694633569
3.22201678162 0.977693958356
3.22264510002 0.977693277772
3.22327341843 0.977692591816
3.22390173683 0.977691900484
3.22453005524 0.977691203776
3.22515837364 0.977690501689
3.22578669205 0.977689794222
3.22641501045 0.977689081373
3.22704332886 0.97768836314
3.22767164726 0.977687639522
3.22829996567 0.977686910515
3.22892828407 0.977686176119
3.22955660248 0.977685436332
3.23018492088 0.977684691151
3.23081323929 0.977683940574
3.23144155769 0.977683184601
3.2320698761 0.977682423227
3.2326981945 0.977681656453
3.23332651291 0.977680884275
3.23395483131 0.977680106692
3.23458314972 0.977679323702
3.23521146812 0.977678535302
3.23583978653 0.97767774149
3.23646810493 0.977676942265
3.23709642334 0.977676137625
3.23772474175 0.977675327566
3.23835306015 0.977674512088
3.23898137856 0.977673691188
3.23960969696 0.977672864864
3.24023801537 0.977672033113
3.24086633377 0.977671195934
3.24149465218 0.977670353324
3.24212297058 0.977669505281
3.24275128899 0.977668651804
3.24337960739 0.977667792889
3.2440079258 0.977666928534
3.2446362442 0.977666058738
3.24526456261 0.977665183497
3.24589288101 0.97766430281
3.24652119942 0.977663416674
3.24714951782 0.977662525088
3.24777783623 0.977661628048
3.24840615463 0.977660725552
3.24903447304 0.977659817598
3.24966279144 0.977658904184
3.25029110985 0.977657985307
3.25091942825 0.977657060965
3.25154774666 0.977656131155
3.25217606506 0.977655195875
3.25280438347 0.977654255123
3.25343270187 0.977653308895
3.25406102028 0.97765235719
3.25468933868 0.977651400006
3.25531765709 0.977650437338
3.25594597549 0.977649469186
3.2565742939 0.977648495546
3.2572026123 0.977647516416
3.25783093071 0.977646531794
3.25845924911 0.977645541676
3.25908756752 0.97764454606
3.25971588593 0.977643544944
3.26034420433 0.977642538325
3.26097252274 0.9776415262
3.26160084114 0.977640508567
3.26222915955 0.977639485423
3.26285747795 0.977638456765
3.26348579636 0.977637422591
3.26411411476 0.977636382898
3.26474243317 0.977635337683
3.26537075157 0.977634286943
3.26599906998 0.977633230676
3.26662738838 0.977632168879
3.26725570679 0.977631101549
3.26788402519 0.977630028683
3.2685123436 0.977628950279
3.269140662 0.977627866333
3.26976898041 0.977626776844
3.27039729881 0.977625681807
3.27102561722 0.97762458122
3.27165393562 0.977623475081
3.27228225403 0.977622363386
3.27291057243 0.977621246132
3.27353889084 0.977620123317
3.27416720924 0.977618994937
3.27479552765 0.977617860989
3.27542384605 0.977616721472
3.27605216446 0.977615576381
3.27668048286 0.977614425713
3.27730880127 0.977613269466
3.27793711967 0.977612107636
3.27856543808 0.977610940221
3.27919375648 0.977609767217
3.27982207489 0.977608588622
3.2804503933 0.977607404431
3.2810787117 0.977606214643
3.28170703011 0.977605019254
3.28233534851 0.97760381826
3.28296366692 0.977602611659
3.28359198532 0.977601399448
3.28422030373 0.977600181623
3.28484862213 0.97759895818
3.28547694054 0.977597729118
3.28610525894 0.977596494432
3.28673357735 0.97759525412
3.28736189575 0.977594008178
3.28799021416 0.977592756603
3.28861853256 0.977591499391
3.28924685097 0.977590236539
3.28987516937 0.977588968044
3.29050348778 0.977587693903
3.29113180618 0.977586414112
3.29176012459 0.977585128668
3.29238844299 0.977583837567
3.2930167614 0.977582540806
3.2936450798 0.977581238382
3.29427339821 0.977579930291
3.29490171661 0.97757861653
3.29553003502 0.977577297095
3.29615835342 0.977575971983
3.29678667183 0.97757464119
3.29741499023 0.977573304713
3.29804330864 0.977571962548
3.29867162704 0.977570614692
3.29929994545 0.977569261141
3.29992826385 0.977567901891
3.30055658226 0.97756653694
3.30118490067 0.977565166283
3.30181321907 0.977563789916
3.30244153748 0.977562407837
3.30306985588 0.977561020042
3.30369817429 0.977559626526
3.30432649269 0.977558227286
3.3049548111 0.977556822319
3.3055831295 0.977555411621
3.30621144791 0.977553995187
3.30683976631 0.977552573015
3.30746808472 0.9775511451
3.30809640312 0.977549711439
3.30872472153 0.977548272028
3.30935303993 0.977546826863
3.30998135834 0.977545375941
3.31060967674 0.977543919257
3.31123799515 0.977542456808
3.31186631355 0.977540988589
3.31249463196 0.977539514597
3.31312295036 0.977538034828
3.31375126877 0.977536549279
3.31437958717 0.977535057944
3.31500790558 0.977533560821
3.31563622398 0.977532057904
3.31626454239 0.977530549191
3.31689286079 0.977529034678
3.3175211792 0.977527514359
3.3181494976 0.977525988232
3.31877781601 0.977524456292
3.31940613441 0.977522918535
3.32003445282 0.977521374957
3.32066277122 0.977519825554
3.32129108963 0.977518270321
3.32191940804 0.977516709256
3.32254772644 0.977515142353
3.32317604485 0.977513569608
3.32380436325 0.977511991018
3.32443268166 0.977510406577
3.32506100006 0.977508816283
3.32568931847 0.97750722013
3.32631763687 0.977505618115
3.32694595528 0.977504010232
3.32757427368 0.977502396479
3.32820259209 0.97750077685
3.32883091049 0.977499151342
3.3294592289 0.977497519949
3.3300875473 0.977495882668
3.33071586571 0.977494239494
3.33134418411 0.977492590423
3.33197250252 0.977490935451
3.33260082092 0.977489274573
3.33322913933 0.977487607785
3.33385745773 0.977485935082
3.33448577614 0.977484256459
3.33511409454 0.977482571913
3.33574241295 0.977480881439
3.33637073135 0.977479185033
3.33699904976 0.977477482689
3.33762736816 0.977475774404
3.33825568657 0.977474060172
3.33888400497 0.97747233999
3.33951232338 0.977470613852
3.34014064178 0.977468881754
3.34076896019 0.977467143692
3.34139727859 0.977465399661
3.342025597 0.977463649655
3.34265391541 0.977461893672
3.34328223381 0.977460131705
3.34391055222 0.97745836375
3.34453887062 0.977456589803
3.34516718903 0.977454809858
3.34579550743 0.977453023911
3.34642382584 0.977451231958
3.34705214424 0.977449433993
3.34768046265 0.977447630011
3.34830878105 0.977445820008
3.34893709946 0.97744400398
3.34956541786 0.97744218192
3.35019373627 0.977440353824
3.35082205467 0.977438519688
3.35145037308 0.977436679507
3.35207869148 0.977434833274
3.35270700989 0.977432980987
3.35333532829 0.977431122639
3.3539636467 0.977429258226
3.3545919651 0.977427387742
3.35522028351 0.977425511184
3.35584860191 0.977423628544
3.35647692032 0.97742173982
3.35710523872 0.977419845005
3.35773355713 0.977417944095
3.35836187553 0.977416037084
3.35899019394 0.977414123967
3.35961851234 0.97741220474
3.36024683075 0.977410279397
3.36087514915 0.977408347932
3.36150346756 0.977406410342
3.36213178596 0.97740446662
3.36276010437 0.977402516761
3.36338842278 0.97740056076
3.36401674118 0.977398598612
3.36464505959 0.977396630312
3.36527337799 0.977394655854
3.3659016964 0.977392675233
3.3665300148 0.977390688444
3.36715833321 0.977388695482
3.36778665161 0.97738669634
3.36841497002 0.977384691014
3.36904328842 0.977382679498
3.36967160683 0.977380661788
3.37029992523 0.977378637876
3.37092824364 0.977376607759
3.37155656204 0.97737457143
3.37218488045 0.977372528885
3.37281319885 0.977370480116
3.37344151726 0.977368425121
3.37406983566 0.977366363891
3.37469815407 0.977364296423
3.37532647247 0.97736222271
3.37595479088 0.977360142747
3.37658310928 0.977358056529
3.37721142769 0.977355964049
3.37783974609 0.977353865302
3.3784680645 0.977351760282
3.3790963829 0.977349648985
3.37972470131 0.977347531403
3.38035301971 0.977345407532
3.38098133812 0.977343277365
3.38160965652 0.977341140897
3.38223797493 0.977338998122
3.38286629333 0.977336849035
3.38349461174 0.977334693629
3.38412293015 0.977332531899
3.38475124855 0.977330363838
3.38537956696 0.977328189442
3.38600788536 0.977326008704
3.38663620377 0.977323821618
3.38726452217 0.977321628179
3.38789284058 0.97731942838
3.38852115898 0.977317222216
3.38914947739 0.97731500968
3.38977779579 0.977312790766
3.3904061142 0.97731056547
3.3910344326 0.977308333783
3.39166275101 0.977306095702
3.39229106941 0.977303851219
3.39291938782 0.977301600328
3.39354770622 0.977299343023
3.39417602463 0.977297079299
3.39480434303 0.977294809149
3.39543266144 0.977292532566
3.39606097984 0.977290249546
3.39668929825 0.977287960081
3.39731761665 0.977285664165
3.39794593506 0.977283361792
3.39857425346 0.977281052957
3.39920257187 0.977278737652
3.39983089027 0.977276415871
3.40045920868 0.977274087609
3.40108752708 0.977271752858
3.40171584549 0.977269411612
3.40234416389 0.977267063866
3.4029724823 0.977264709612
3.4036008007 0.977262348845
3.40422911911 0.977259981557
3.40485743752 0.977257607743
3.40548575592 0.977255227396
3.40611407433 0.977252840509
3.40674239273 0.977250447076
3.40737071114 0.977248047091
3.40799902954 0.977245640547
3.40862734795 0.977243227437
3.40925566635 0.977240807756
3.40988398476 0.977238381495
3.41051230316 0.977235948649
3.41114062157 0.977233509211
3.41176893997 0.977231063175
3.41239725838 0.977228610533
3.41302557678 0.97722615128
3.41365389519 0.977223685408
3.41428221359 0.97722121291
3.414910532 0.97721873378
3.4155388504 0.977216248012
3.41616716881 0.977213755597
3.41679548721 0.977211256531
3.41742380562 0.977208750805
3.41805212402 0.977206238413
3.41868044243 0.977203719348
3.41930876083 0.977201193603
3.41993707924 0.977198661171
3.42056539764 0.977196122045
3.42119371605 0.977193576219
3.42182203445 0.977191023686
3.42245035286 0.977188464437
3.42307867126 0.977185898468
3.42370698967 0.977183325769
3.42433530807 0.977180746335
3.42496362648 0.977178160158
3.42559194489 0.977175567232
3.42622026329 0.977172967549
3.4268485817 0.977170361101
3.4274769001 0.977167747883
3.42810521851 0.977165127886
3.42873353691 0.977162501103
3.42936185532 0.977159867528
3.42999017372 0.977157227153
3.43061849213 0.977154579971
3.43124681053 0.977151925974
3.43187512894 0.977149265156
3.43250344734 0.977146597508
3.43313176575 0.977143923024
3.43376008415 0.977141241697
3.43438840256 0.977138553518
3.43501672096 0.977135858481
3.43564503937 0.977133156578
3.43627335777 0.977130447802
3.43690167618 0.977127732145
3.43752999458 0.977125009599
3.43815831299 0.977122280158
3.43878663139 0.977119543814
3.4394149498 0.977116800559
3.4400432682 0.977114050385
3.44067158661 0.977111293286
3.44129990501 0.977108529252
3.44192822342 0.977105758278
3.44255654182 0.977102980355
3.44318486023 0.977100195476
3.44381317863 0.977097403632
3.44444149704 0.977094604817
3.44506981544 0.977091799022
3.44569813385 0.97708898624
3.44632645226 0.977086166462
3.44695477066 0.977083339682
3.44758308907 0.977080505891
3.44821140747 0.977077665081
3.44883972588 0.977074817245
3.44946804428 0.977071962375
3.45009636269 0.977069100462
3.45072468109 0.9770662315
3.4513529995 0.977063355479
3.4519813179 0.977060472392
3.45260963631 0.977057582232
3.45323795471 0.977054684989
3.45386627312 0.977051780656
3.45449459152 0.977048869225
3.45512290993 0.977045950688
3.45575122833 0.977043025037
3.45637954674 0.977040092264
3.45700786514 0.977037152359
3.45763618355 0.977034205316
3.45826450195 0.977031251127
3.45889282036 0.977028289782
3.45952113876 0.977025321274
3.46014945717 0.977022345594
3.46077777557 0.977019362735
3.46140609398 0.977016372687
3.46203441238 0.977013375443
3.46266273079 0.977010370994
3.46329104919 0.977007359332
3.4639193676 0.977004340448
3.464547686 0.977001314334
3.46517600441 0.976998280982
3.46580432281 0.976995240383
3.46643264122 0.976992192529
3.46706095963 0.976989137411
3.46768927803 0.97698607502
3.46831759644 0.976983005349
3.46894591484 0.976979928388
3.46957423325 0.976976844129
3.47020255165 0.976973752564
3.47083087006 0.976970653683
3.47145918846 0.976967547478
3.47208750687 0.97696443394
3.47271582527 0.976961313062
3.47334414368 0.976958184832
3.47397246208 0.976955049245
3.47460078049 0.976951906289
3.47522909889 0.976948755957
3.4758574173 0.97694559824
3.4764857357 0.976942433128
3.47711405411 0.976939260614
3.47774237251 0.976936080688
3.47837069092 0.976932893341
3.47899900932 0.976929698564
3.47962732773 0.976926496348
3.48025564613 0.976923286685
3.48088396454 0.976920069565
3.48151228294 0.976916844979
3.48214060135 0.976913612919
3.48276891975 0.976910373374
3.48339723816 0.976907126337
3.48402555656 0.976903871797
3.48465387497 0.976900609746
3.48528219337 0.976897340175
3.48591051178 0.976894063074
3.48653883018 0.976890778434
3.48716714859 0.976887486246
3.487795467 0.9768841865
3.4884237854 0.976880879188
3.48905210381 0.976877564299
3.48968042221 0.976874241825
3.49030874062 0.976870911757
3.49093705902 0.976867574084
3.49156537743 0.976864228797
3.49219369583 0.976860875887
3.49282201424 0.976857515345
3.49345033264 0.976854147161
3.49407865105 0.976850771325
3.49470696945 0.976847387828
3.49533528786 0.97684399666
3.49596360626 0.976840597812
3.49659192467 0.976837191274
3.49722024307 0.976833777036
3.49784856148 0.976830355089
3.49847687988 0.976826925423
3.49910519829 0.976823488029
3.49973351669 0.976820042896
3.5003618351 0.976816590015
3.5009901535 0.976813129375
3.50161847191 0.976809660968
3.50224679031 0.976806184783
3.50287510872 0.976802700811
3.50350342712 0.976799209041
3.50413174553 0.976795709464
3.50476006393 0.976792202069
3.50538838234 0.976788686847
3.50601670074 0.976785163788
3.50664501915 0.976781632881
3.50727333755 0.976778094117
3.50790165596 0.976774547486
3.50852997437 0.976770992976
3.50915829277 0.976767430579
3.50978661118 0.976763860284
3.51041492958 0.976760282081
3.51104324799 0.97675669596
3.51167156639 0.97675310191
3.5122998848 0.976749499921
3.5129282032 0.976745889983
3.51355652161 0.976742272085
3.51418484001 0.976738646218
3.51481315842 0.976735012371
3.51544147682 0.976731370533
3.51606979523 0.976727720693
3.51669811363 0.976724062843
3.51732643204 0.976720396971
3.51795475044 0.976716723066
3.51858306885 0.976713041118
3.51921138725 0.976709351116
3.51983970566 0.976705653051
3.52046802406 0.976701946911
3.52109634247 0.976698232685
3.52172466087 0.976694510363
3.52235297928 0.976690779935
3.52298129768 0.976687041389
3.52360961609 0.976683294715
3.52423793449 0.976679539902
3.5248662529 0.976675776939
3.5254945713 0.976672005815
3.52612288971 0.97666822652
3.52675120811 0.976664439042
3.52737952652 0.976660643372
3.52800784492 0.976656839497
3.52863616333 0.976653027406
3.52926448174 0.97664920709
3.52989280014 0.976645378536
3.53052111855 0.976641541734
3.53114943695 0.976637696672
3.53177775536 0.97663384334
3.53240607376 0.976629981726
3.53303439217 0.97662611182
3.53366271057 0.976622233609
3.53429102898 0.976618347083
3.53491934738 0.976614452231
3.53554766579 0.976610549041
3.53617598419 0.976606637501
3.5368043026 0.976602717601
3.537432621 0.97659878933
3.53806093941 0.976594852675
3.53868925781 0.976590907626
3.53931757622 0.97658695417
3.53994589462 0.976582992297
3.54057421303 0.976579021995
3.54120253143 0.976575043252
3.54183084984 0.976571056057
3.54245916824 0.976567060398
3.54308748665 0.976563056264
3.54371580505 0.976559043642
3.54434412346 0.976555022522
3.54497244186 0.976550992891
3.54560076027 0.976546954738
3.54622907867 0.976542908051
3.54685739708 0.976538852818
3.54748571548 0.976534789027
3.54811403389 0.976530716666
3.54874235229 0.976526635725
3.5493706707 0.976522546189
3.54999898911 0.976518448049
3.55062730751 0.976514341291
3.55125562592 0.976510225904
3.55188394432 0.976506101875
3.55251226273 0.976501969193
3.55314058113 0.976497827845
3.55376889954 0.976493677819
3.55439721794 0.976489519104
3.55502553635 0.976485351686
3.55565385475 0.976481175554
3.55628217316 0.976476990695
3.55691049156 0.976472797098
3.55753880997 0.976468594749
3.55816712837 0.976464383637
3.55879544678 0.976460163748
3.55942376518 0.976455935071
3.56005208359 0.976451697594
3.56068040199 0.976447451303
3.5613087204 0.976443196186
3.5619370388 0.97643893223
3.56256535721 0.976434659424
3.56319367561 0.976430377754
3.56382199402 0.976426087208
3.56445031242 0.976421787773
3.56507863083 0.976417479436
3.56570694923 0.976413162185
3.56633526764 0.976408836007
3.56696358604 0.976404500889
3.56759190445 0.976400156819
3.56822022285 0.976395803782
3.56884854126 0.976391441767
3.56947685966 0.976387070761
3.57010517807 0.976382690751
3.57073349648 0.976378301723
3.57136181488 0.976373903664
3.57199013329 0.976369496562
3.57261845169 0.976365080404
3.5732467701 0.976360655176
3.5738750885 0.976356220865
3.57450340691 0.976351777458
3.57513172531 0.976347324942
3.57576004372 0.976342863303
3.57638836212 0.976338392528
3.57701668053 0.976333912605
3.57764499893 0.976329423519
3.57827331734 0.976324925257
3.57890163574 0.976320417805
3.57952995415 0.976315901151
3.58015827255 0.976311375281
3.58078659096 0.976306840181
3.58141490936 0.976302295838
3.58204322777 0.976297742237
3.58267154617 0.976293179367
3.58329986458 0.976288607212
3.58392818298 0.976284025759
3.58455650139 0.976279434994
3.58518481979 0.976274834905
3.5858131382 0.976270225475
3.5864414566 0.976265606693
3.58706977501 0.976260978544
3.58769809341 0.976256341015
3.58832641182 0.97625169409
3.58895473022 0.976247037757
3.58958304863 0.976242372001
3.59021136703 0.976237696809
3.59083968544 0.976233012165
3.59146800385 0.976228318057
3.59209632225 0.976223614469
3.59272464066 0.976218901389
3.59335295906 0.9762141788
3.59398127747 0.976209446691
3.59460959587 0.976204705045
3.59523791428 0.976199953848
3.59586623268 0.976195193087
3.59649455109 0.976190422747
3.59712286949 0.976185642814
3.5977511879 0.976180853272
3.5983795063 0.976176054108
3.59900782471 0.976171245306
3.59963614311 0.976166426854
3.60026446152 0.976161598734
3.60089277992 0.976156760934
3.60152109833 0.976151913439
3.60214941673 0.976147056233
3.60277773514 0.976142189302
3.60340605354 0.976137312631
3.60403437195 0.976132426205
3.60466269035 0.97612753001
3.60529100876 0.97612262403
3.60591932716 0.976117708251
3.60654764557 0.976112782657
3.60717596397 0.976107847234
3.60780428238 0.976102901967
3.60843260078 0.976097946839
3.60906091919 0.976092981837
3.60968923759 0.976088006946
3.610317556 0.976083022149
3.6109458744 0.976078027431
3.61157419281 0.976073022778
3.61220251122 0.976068008174
3.61283082962 0.976062983603
3.61345914803 0.976057949051
3.61408746643 0.976052904502
3.61471578484 0.97604784994
3.61534410324 0.976042785349
3.61597242165 0.976037710715
3.61660074005 0.976032626021
3.61722905846 0.976027531253
3.61785737686 0.976022426394
3.61848569527 0.976017311428
3.61911401367 0.97601218634
3.61974233208 0.976007051114
3.62037065048 0.976001905735
3.62099896889 0.975996750186
3.62162728729 0.975991584451
3.6222556057 0.975986408515
3.6228839241 0.975981222361
3.62351224251 0.975976025973
3.62414056091 0.975970819336
3.62476887932 0.975965602434
3.62539719772 0.975960375249
3.62602551613 0.975955137766
3.62665383453 0.975949889969
3.62728215294 0.975944631842
3.62791047134 0.975939363367
3.62853878975 0.975934084529
3.62916710815 0.975928795311
3.62979542656 0.975923495698
3.63042374496 0.975918185671
3.63105206337 0.975912865216
3.63168038177 0.975907534315
3.63230870018 0.975902192951
3.63293701859 0.975896841109
3.63356533699 0.975891478771
3.6341936554 0.975886105921
3.6348219738 0.975880722541
3.63545029221 0.975875328615
3.63607861061 0.975869924127
3.63670692902 0.975864509059
3.63733524742 0.975859083394
3.63796356583 0.975853647116
3.63859188423 0.975848200206
3.63922020264 0.97584274265
3.63984852104 0.975837274428
3.64047683945 0.975831795524
3.64110515785 0.975826305921
3.64173347626 0.975820805601
3.64236179466 0.975815294548
3.64299011307 0.975809772743
3.64361843147 0.97580424017
3.64424674988 0.975798696812
3.64487506828 0.975793142649
3.64550338669 0.975787577666
3.64613170509 0.975782001845
3.6467600235 0.975776415167
3.6473883419 0.975770817616
3.64801666031 0.975765209173
3.64864497871 0.975759589821
3.64927329712 0.975753959543
3.64990161552 0.975748318319
3.65052993393 0.975742666134
3.65115825233 0.975737002967
3.65178657074 0.975731328803
3.65241488914 0.975725643621
3.65304320755 0.975719947406
3.65367152596 0.975714240138
3.65429984436 0.975708521799
3.65492816277 0.975702792371
3.65555648117 0.975697051836
3.65618479958 0.975691300176
3.65681311798 0.975685537372
3.65744143639 0.975679763406
3.65806975479 0.975673978259
3.6586980732 0.975668181914
3.6593263916 0.975662374351
3.65995471001 0.975656555552
3.66058302841 0.975650725498
3.66121134682 0.975644884171
3.66183966522 0.975639031552
3.66246798363 0.975633167623
3.66309630203 0.975627292363
3.66372462044 0.975621405756
3.66435293884 0.975615507781
3.66498125725 0.97560959842
3.66560957565 0.975603677654
3.66623789406 0.975597745464
3.66686621246 0.97559180183
3.66749453087 0.975585846734
3.66812284927 0.975579880156
3.66875116768 0.975573902078
3.66937948608 0.975567912479
3.67000780449 0.975561911341
3.67063612289 0.975555898645
3.6712644413 0.97554987437
3.6718927597 0.975543838497
3.67252107811 0.975537791007
3.67314939651 0.97553173188
3.67377771492 0.975525661097
3.67440603333 0.975519578638
3.67503435173 0.975513484483
3.67566267014 0.975507378612
3.67629098854 0.975501261006
3.67691930695 0.975495131645
3.67754762535 0.975488990509
3.67817594376 0.975482837577
3.67880426216 0.97547667283
3.67943258057 0.975470496248
3.68006089897 0.97546430781
3.68068921738 0.975458107497
3.68131753578 0.975451895288
3.68194585419 0.975445671162
3.68257417259 0.975439435101
3.683202491 0.975433187082
3.6838308094 0.975426927086
3.68445912781 0.975420655093
3.68508744621 0.975414371081
3.68571576462 0.97540807503
3.68634408302 0.975401766919
3.68697240143 0.975395446728
3.68760071983 0.975389114437
3.68822903824 0.975382770023
3.68885735664 0.975376413466
3.68948567505 0.975370044746
3.69011399345 0.975363663842
3.69074231186 0.975357270731
3.69137063026 0.975350865394
3.69199894867 0.975344447809
3.69262726707 0.975338017955
3.69325558548 0.975331575811
3.69388390388 0.975325121355
3.69451222229 0.975318654566
3.6951405407 0.975312175423
3.6957688591 0.975305683904
3.69639717751 0.975299179987
3.69702549591 0.975292663652
3.69765381432 0.975286134876
3.69828213272 0.975279593638
3.69891045113 0.975273039916
3.69953876953 0.975266473688
3.70016708794 0.975259894933
3.70079540634 0.975253303628
3.70142372475 0.975246699751
3.70205204315 0.975240083281
3.70268036156 0.975233454195
3.70330867996 0.975226812472
3.70393699837 0.975220158088
3.70456531677 0.975213491023
3.70519363518 0.975206811253
3.70582195358 0.975200118756
3.70645027199 0.975193413509
3.70707859039 0.975186695491
3.7077069088 0.975179964679
3.7083352272 0.975173221049
3.70896354561 0.97516646458
3.70959186401 0.975159695249
3.71022018242 0.975152913032
3.71084850082 0.975146117908
3.71147681923 0.975139309852
3.71210513763 0.975132488843
3.71273345604 0.975125654857
3.71336177444 0.975118807871
3.71399009285 0.975111947862
3.71461841125 0.975105074807
3.71524672966 0.975098188682
3.71587504807 0.975091289465
3.71650336647 0.975084377131
3.71713168488 0.975077451658
3.71776000328 0.975070513021
3.71838832169 0.975063561198
3.71901664009 0.975056596165
3.7196449585 0.975049617897
3.7202732769 0.975042626372
3.72090159531 0.975035621565
3.72152991371 0.975028603452
3.72215823212 0.975021572011
3.72278655052 0.975014527215
3.72341486893 0.975007469043
3.72404318733 0.975000397469
3.72467150574 0.974993312469
3.72529982414 0.974986214019
3.72592814255 0.974979102094
3.72655646095 0.974971976671
3.72718477936 0.974964837725
3.72781309776 0.974957685231
3.72844141617 0.974950519165
3.72906973457 0.974943339502
3.72969805298 0.974936146217
3.73032637138 0.974928939286
3.73095468979 0.974921718684
3.73158300819 0.974914484385
3.7322113266 0.974907236366
3.732839645 0.9748999746
3.73346796341 0.974892699064
3.73409628181 0.974885409731
3.73472460022 0.974878106576
3.73535291862 0.974870789575
3.73598123703 0.974863458701
3.73660955544 0.97485611393
3.73723787384 0.974848755236
3.73786619225 0.974841382592
3.73849451065 0.974833995975
3.73912282906 0.974826595357
3.73975114746 0.974819180714
3.74037946587 0.974811752019
3.74100778427 0.974804309246
3.74163610268 0.97479685237
3.74226442108 0.974789381364
3.74289273949 0.974781896203
3.74352105789 0.97477439686
3.7441493763 0.974766883308
3.7447776947 0.974759355522
3.74540601311 0.974751813476
3.74603433151 0.974744257142
3.74666264992 0.974736686494
3.74729096832 0.974729101506
3.74791928673 0.97472150215
3.74854760513 0.974713888401
3.74917592354 0.974706260231
3.74980424194 0.974698617614
3.75043256035 0.974690960522
3.75106087875 0.974683288928
3.75168919716 0.974675602806
3.75231751556 0.974667902128
3.75294583397 0.974660186867
3.75357415237 0.974652456996
3.75420247078 0.974644712486
3.75483078918 0.974636953312
3.75545910759 0.974629179444
3.75608742599 0.974621390857
3.7567157444 0.974613587521
3.75734406281 0.974605769409
3.75797238121 0.974597936494
3.75860069962 0.974590088746
3.75922901802 0.97458222614
3.75985733643 0.974574348645
3.76048565483 0.974566456235
3.76111397324 0.97455854888
3.76174229164 0.974550626554
3.76237061005 0.974542689226
3.76299892845 0.97453473687
3.76362724686 0.974526769455
3.76425556526 0.974518786955
3.76488388367 0.974510789339
3.76551220207 0.97450277658
3.76614052048 0.974494748648
3.76676883888 0.974486705515
3.76739715729 0.974478647151
3.76802547569 0.974470573528
3.7686537941 0.974462484616
3.7692821125 0.974454380386
3.76991043091 0.974446260809
3.77053874931 0.974438125855
3.77116706772 0.974429975495
3.77179538612 0.9744218097
3.77242370453 0.97441362844
3.77305202293 0.974405431684
3.77368034134 0.974397219404
3.77430865974 0.97438899157
3.77493697815 0.97438074815
3.77556529655 0.974372489117
3.77619361496 0.974364214438
3.77682193336 0.974355924085
3.77745025177 0.974347618026
3.77807857018 0.974339296232
3.77870688858 0.974330958673
3.77933520699 0.974322605316
3.77996352539 0.974314236133
3.7805918438 0.974305851092
3.7812201622 0.974297450162
3.78184848061 0.974289033313
3.78247679901 0.974280600513
3.78310511742 0.974272151732
3.78373343582 0.974263686939
3.78436175423 0.974255206102
3.78499007263 0.97424670919
3.78561839104 0.974238196171
3.78624670944 0.974229667015
3.78687502785 0.974221121689
3.78750334625 0.974212560163
3.78813166466 0.974203982403
3.78875998306 0.974195388379
3.78938830147 0.974186778059
3.79001661987 0.97417815141
3.79064493828 0.974169508401
3.79127325668 0.974160848999
3.79190157509 0.974152173172
3.79252989349 0.974143480888
3.7931582119 0.974134772114
3.7937865303 0.974126046818
3.79441484871 0.974117304967
3.79504316711 0.974108546529
3.79567148552 0.97409977147
3.79629980392 0.974090979759
3.79692812233 0.974082171361
3.79755644073 0.974073346244
3.79818475914 0.974064504374
3.79881307755 0.974055645719
3.79944139595 0.974046770245
3.80006971436 0.974037877919
3.80069803276 0.974028968707
3.80132635117 0.974020042575
3.80195466957 0.97401109949
3.80258298798 0.974002139417
3.80321130638 0.973993162324
3.80383962479 0.973984168176
3.80446794319 0.973975156939
3.8050962616 0.973966128579
3.80572458 0.973957083061
3.80635289841 0.973948020351
3.80698121681 0.973938940415
3.80760953522 0.973929843218
3.80823785362 0.973920728725
3.80886617203 0.973911596902
3.80949449043 0.973902447714
3.81012280884 0.973893281125
3.81075112724 0.973884097101
3.81137944565 0.973874895607
3.81200776405 0.973865676607
3.81263608246 0.973856440066
3.81326440086 0.973847185948
3.81389271927 0.973837914219
3.81452103767 0.973828624841
3.81514935608 0.97381931778
3.81577767448 0.973809993
3.81640599289 0.973800650465
3.81703431129 0.973791290138
3.8176626297 0.973781911983
3.8182909481 0.973772515965
3.81891926651 0.973763102047
3.81954758492 0.973753670192
3.82017590332 0.973744220363
3.82080422173 0.973734752525
3.82143254013 0.97372526664
3.82206085854 0.973715762672
3.82268917694 0.973706240583
3.82331749535 0.973696700336
3.82394581375 0.973687141894
3.82457413216 0.97367756522
3.82520245056 0.973667970277
3.82583076897 0.973658357026
3.82645908737 0.973648725431
3.82708740578 0.973639075453
3.82771572418 0.973629407054
3.82834404259 0.973619720198
3.82897236099 0.973610014845
3.8296006794 0.973600290957
3.8302289978 0.973590548497
3.83085731621 0.973580787425
3.83148563461 0.973571007704
3.83211395302 0.973561209294
3.83274227142 0.973551392157
3.83337058983 0.973541556254
3.83399890823 0.973531701546
3.83462722664 0.973521827995
3.83525554504 0.97351193556
3.83588386345 0.973502024203
3.83651218185 0.973492093884
3.83714050026 0.973482144564
3.83776881866 0.973472176203
3.83839713707 0.973462188761
3.83902545547 0.973452182199
3.83965377388 0.973442156476
3.84028209229 0.973432111553
3.84091041069 0.973422047388
3.8415387291 0.973411963943
3.8421670475 0.973401861176
3.84279536591 0.973391739047
3.84342368431 0.973381597516
3.84405200272 0.97337143654
3.84468032112 0.973361256081
3.84530863953 0.973351056096
3.84593695793 0.973340836544
3.84656527634 0.973330597384
3.84719359474 0.973320338575
3.84782191315 0.973310060075
3.84845023155 0.973299761843
3.84907854996 0.973289443836
3.84970686836 0.973279106014
3.85033518677 0.973268748333
3.85096350517 0.973258370752
3.85159182358 0.973247973229
3.85222014198 0.973237555721
3.85284846039 0.973227118186
3.85347677879 0.973216660581
3.8541050972 0.973206182863
3.8547334156 0.97319568499
3.85536173401 0.973185166918
3.85599005241 0.973174628605
3.85661837082 0.973164070006
3.85724668922 0.97315349108
3.85787500763 0.973142891782
3.85850332603 0.973132272068
3.85913164444 0.973121631896
3.85975996284 0.97311097122
3.86038828125 0.973100289998
3.86101659966 0.973089588184
3.86164491806 0.973078865735
3.86227323647 0.973068122606
3.86290155487 0.973057358752
3.86352987328 0.97304657413
3.86415819168 0.973035768694
3.86478651009 0.973024942399
3.86541482849 0.9730140952
3.8660431469 0.973003227052
3.8666714653 0.972992337909
3.86729978371 0.972981427727
3.86792810211 0.972970496459
3.86855642052 0.97295954406
3.86918473892 0.972948570484
3.86981305733 0.972937575685
3.87044137573 0.972926559616
3.87106969414 0.972915522232
3.87169801254 0.972904463486
3.87232633095 0.972893383331
3.87295464935 0.972882281721
3.87358296776 0.972871158609
3.87421128616 0.972860013947
3.87483960457 0.97284884769
3.87546792297 0.972837659788
3.87609624138 0.972826450196
3.87672455978 0.972815218865
3.87735287819 0.972803965748
3.87798119659 0.972792690797
3.878609515 0.972781393964
3.8792378334 0.9727700752
3.87986615181 0.972758734458
3.88049447021 0.972747371689
3.88112278862 0.972735986845
3.88175110703 0.972724579876
3.88237942543 0.972713150735
3.88300774384 0.972701699371
3.88363606224 0.972690225736
3.88426438065 0.97267872978
3.88489269905 0.972667211454
3.88552101746 0.972655670709
3.88614933586 0.972644107494
3.88677765427 0.97263252176
3.88740597267 0.972620913456
3.88803429108 0.972609282533
3.88866260948 0.97259762894
3.88929092789 0.972585952626
3.88991924629 0.972574253541
3.8905475647 0.972562531634
3.8911758831 0.972550786853
3.89180420151 0.972539019149
3.89243251991 0.972527228469
3.89306083832 0.972515414762
3.89368915672 0.972503577977
3.89431747513 0.972491718061
3.89494579353 0.972479834963
3.89557411194 0.972467928631
3.89620243034 0.972455999012
3.89683074875 0.972444046053
3.89745906715 0.972432069704
3.89808738556 0.972420069909
3.89871570396 0.972408046618
3.89934402237 0.972395999776
3.89997234077 0.972383929331
3.90060065918 0.972371835228
3.90122897758 0.972359717415
3.90185729599 0.972347575838
3.9024856144 0.972335410442
3.9031139328 0.972323221175
3.90374225121 0.972311007981
3.90437056961 0.972298770806
3.90499888802 0.972286509595
3.90562720642 0.972274224295
3.90625552483 0.972261914849
3.90688384323 0.972249581204
3.90751216164 0.972237223303
3.90814048004 0.972224841091
3.90876879845 0.972212434512
3.90939711685 0.972200003512
3.91002543526 0.972187548034
3.91065375366 0.972175068021
3.91128207207 0.972162563418
3.91191039047 0.972150034168
3.91253870888 0.972137480214
3.91316702728 0.9721249015
3.91379534569 0.972112297968
3.91442366409 0.972099669562
3.9150519825 0.972087016224
3.9156803009 0.972074337897
3.91630861931 0.972061634522
3.91693693771 0.972048906042
3.91756525612 0.972036152399
3.91819357452 0.972023373534
3.91882189293 0.97201056939
3.91945021133 0.971997739907
3.92007852974 0.971984885026
3.92070684814 0.971972004689
3.92133516655 0.971959098837
3.92196348495 0.97194616741
3.92259180336 0.971933210348
3.92322012177 0.971920227592
3.92384844017 0.971907219081
3.92447675858 0.971894184756
3.92510507698 0.971881124557
3.92573339539 0.971868038422
3.92636171379 0.971854926292
3.9269900322 0.971841788104
3.9276183506 0.971828623799
3.92824666901 0.971815433314
3.92887498741 0.971802216589
3.92950330582 0.971788973561
3.93013162422 0.971775704169
3.93075994263 0.97176240835
3.93138826103 0.971749086043
3.93201657944 0.971735737185
3.93264489784 0.971722361713
3.93327321625 0.971708959564
3.93390153465 0.971695530675
3.93452985306 0.971682074983
3.93515817146 0.971668592424
3.93578648987 0.971655082935
3.93641480827 0.971641546452
3.93704312668 0.971627982911
3.93767144508 0.971614392246
3.93829976349 0.971600774395
3.93892808189 0.971587129292
3.9395564003 0.971573456872
3.9401847187 0.971559757069
3.94081303711 0.97154602982
3.94144135551 0.971532275057
3.94206967392 0.971518492716
3.94269799232 0.97150468273
3.94332631073 0.971490845033
3.94395462914 0.971476979559
3.94458294754 0.97146308624
3.94521126595 0.971449165011
3.94583958435 0.971435215803
3.94646790276 0.97142123855
3.94709622116 0.971407233185
3.94772453957 0.971393199638
3.94835285797 0.971379137844
3.94898117638 0.971365047732
3.94960949478 0.971350929235
3.95023781319 0.971336782284
3.95086613159 0.971322606811
3.95149445 0.971308402746
3.9521227684 0.97129417002
3.95275108681 0.971279908563
3.95337940521 0.971265618305
3.95400772362 0.971251299178
3.95463604202 0.971236951109
3.95526436043 0.97122257403
3.95589267883 0.971208167868
3.95652099724 0.971193732554
3.95714931564 0.971179268016
3.95777763405 0.971164774183
3.95840595245 0.971150250982
3.95903427086 0.971135698343
3.95966258926 0.971121116193
3.96029090767 0.971106504459
3.96091922607 0.97109186307
3.96154754448 0.971077191951
3.96217586288 0.971062491031
3.96280418129 0.971047760236
3.96343249969 0.971032999492
3.9640608181 0.971018208725
3.96468913651 0.971003387862
3.96531745491 0.970988536827
3.96594577332 0.970973655548
3.96657409172 0.970958743948
3.96720241013 0.970943801952
3.96783072853 0.970928829486
3.96845904694 0.970913826473
3.96908736534 0.970898792839
3.96971568375 0.970883728506
3.97034400215 0.970868633399
3.97097232056 0.970853507441
3.97160063896 0.970838350555
3.97222895737 0.970823162664
3.97285727577 0.97080794369
3.97348559418 0.970792693557
3.97411391258 0.970777412185
3.97474223099 0.970762099498
3.97537054939 0.970746755416
3.9759988678 0.970731379861
3.9766271862 0.970715972754
3.97725550461 0.970700534016
3.97788382301 0.970685063566
3.97851214142 0.970669561327
3.97914045982 0.970654027216
3.97976877823 0.970638461155
3.98039709663 0.970622863062
3.98102541504 0.970607232857
3.98165373344 0.970591570459
3.98228205185 0.970575875786
3.98291037025 0.970560148756
3.98353868866 0.970544389288
3.98416700706 0.970528597299
3.98479532547 0.970512772706
3.98542364388 0.970496915428
3.98605196228 0.970481025381
3.98668028069 0.970465102481
3.98730859909 0.970449146644
3.9879369175 0.970433157788
3.9885652359 0.970417135827
3.98919355431 0.970401080678
3.98982187271 0.970384992254
3.99045019112 0.970368870472
3.99107850952 0.970352715245
3.99170682793 0.970336526489
3.99233514633 0.970320304116
3.99296346474 0.970304048041
3.99359178314 0.970287758177
3.99422010155 0.970271434438
3.99484841995 0.970255076735
3.99547673836 0.970238684982
3.99610505676 0.97022225909
3.99673337517 0.970205798972
3.99736169357 0.970189304539
3.99799001198 0.970172775703
3.99861833038 0.970156212374
3.99924664879 0.970139614462
3.99987496719 0.970122981879
4.0005032856 0.970106314535
4.001131604 0.970089612338
4.00175992241 0.970072875198
4.00238824081 0.970056103026
4.00301655922 0.970039295728
4.00364487762 0.970022453214
4.00427319603 0.970005575391
4.00490151443 0.969988662168
4.00552983284 0.969971713452
4.00615815125 0.96995472915
4.00678646965 0.969937709169
4.00741478806 0.969920653416
4.00804310646 0.969903561795
4.00867142487 0.969886434214
4.00929974327 0.969869270578
4.00992806168 0.969852070792
4.01055638008 0.96983483476
4.01118469849 0.969817562387
4.01181301689 0.969800253578
4.0124413353 0.969782908235
4.0130696537 0.969765526263
4.01369797211 0.969748107565
4.01432629051 0.969730652043
4.01495460892 0.969713159599
4.01558292732 0.969695630136
4.01621124573 0.969678063556
4.01683956413 0.969660459759
4.01746788254 0.969642818647
4.01809620094 0.969625140121
4.01872451935 0.96960742408
4.01935283775 0.969589670425
4.01998115616 0.969571879054
4.02060947456 0.969554049869
4.02123779297 0.969536182766
4.02186611137 0.969518277645
4.02249442978 0.969500334403
4.02312274818 0.96948235294
4.02375106659 0.969464333151
4.02437938499 0.969446274933
4.0250077034 0.969428178185
4.0256360218 0.9694100428
4.02626434021 0.969391868677
4.02689265862 0.969373655709
4.02752097702 0.969355403793
4.02814929543 0.969337112822
4.02877761383 0.969318782692
4.02940593224 0.969300413296
4.03003425064 0.969282004527
4.03066256905 0.96926355628
4.03129088745 0.969245068446
4.03191920586 0.969226540918
4.03254752426 0.969207973588
4.03317584267 0.969189366348
4.03380416107 0.969170719089
4.03443247948 0.969152031702
4.03506079788 0.969133304077
4.03568911629 0.969114536104
4.03631743469 0.969095727673
4.0369457531 0.969076878672
4.0375740715 0.969057988992
4.03820238991 0.969039058519
4.03883070831 0.969020087142
4.03945902672 0.969001074749
4.04008734512 0.968982021227
4.04071566353 0.968962926462
4.04134398193 0.968943790341
4.04197230034 0.96892461275
4.04260061874 0.968905393573
4.04322893715 0.968886132697
4.04385725555 0.968866830005
4.04448557396 0.968847485382
4.04511389236 0.968828098712
4.04574221077 0.968808669877
4.04637052917 0.968789198761
4.04699884758 0.968769685246
4.04762716599 0.968750129215
4.04825548439 0.968730530547
4.0488838028 0.968710889126
4.0495121212 0.968691204831
4.05014043961 0.968671477542
4.05076875801 0.96865170714
4.05139707642 0.968631893503
4.05202539482 0.968612036511
4.05265371323 0.968592136041
4.05328203163 0.968572191972
4.05391035004 0.968552204182
4.05453866844 0.968532172546
4.05516698685 0.968512096942
4.05579530525 0.968491977246
4.05642362366 0.968471813334
4.05705194206 0.96845160508
4.05768026047 0.968431352358
4.05830857887 0.968411055045
4.05893689728 0.968390713012
4.05956521568 0.968370326133
4.06019353409 0.968349894282
4.06082185249 0.968329417329
4.0614501709 0.968308895147
4.0620784893 0.968288327608
4.06270680771 0.968267714581
4.06333512611 0.968247055938
4.06396344452 0.968226351547
4.06459176292 0.968205601279
4.06522008133 0.968184805002
4.06584839973 0.968163962584
4.06647671814 0.968143073893
4.06710503654 0.968122138797
4.06773335495 0.968101157161
4.06836167336 0.968080128853
4.06898999176 0.968059053737
4.06961831017 0.96803793168
4.07024662857 0.968016762546
4.07087494698 0.967995546198
4.07150326538 0.967974282501
4.07213158379 0.967952971318
4.07275990219 0.967931612511
4.0733882206 0.967910205942
4.074016539 0.967888751472
4.07464485741 0.967867248963
4.07527317581 0.967845698276
4.07590149422 0.967824099269
4.07652981262 0.967802451802
4.07715813103 0.967780755734
4.07778644943 0.967759010923
4.07841476784 0.967737217227
4.07904308624 0.967715374503
4.07967140465 0.967693482607
4.08029972305 0.967671541395
4.08092804146 0.967649550723
4.08155635986 0.967627510446
4.08218467827 0.967605420417
4.08281299667 0.96758328049
4.08344131508 0.967561090519
4.08406963348 0.967538850356
4.08469795189 0.967516559853
4.08532627029 0.967494218862
4.0859545887 0.967471827232
4.0865829071 0.967449384814
4.08721122551 0.967426891458
4.08783954391 0.967404347013
4.08846786232 0.967381751327
4.08909618073 0.967359104248
4.08972449913 0.967336405622
4.09035281754 0.967313655297
4.09098113594 0.967290853119
4.09160945435 0.967267998932
4.09223777275 0.967245092582
4.09286609116 0.967222133912
4.09349440956 0.967199122766
4.09412272797 0.967176058986
4.09475104637 0.967152942416
4.09537936478 0.967129772896
4.09600768318 0.967106550267
4.09663600159 0.96708327437
4.09726431999 0.967059945044
4.0978926384 0.967036562129
4.0985209568 0.967013125461
4.09914927521 0.96698963488
4.09977759361 0.966966090222
4.10040591202 0.966942491324
4.10103423042 0.966918838021
4.10166254883 0.966895130147
4.10229086723 0.966871367539
4.10291918564 0.966847550028
4.10354750404 0.966823677449
4.10417582245 0.966799749633
4.10480414085 0.966775766412
4.10543245926 0.966751727617
4.10606077766 0.966727633078
4.10668909607 0.966703482625
4.10731741447 0.966679276087
4.10794573288 0.966655013291
4.10857405128 0.966630694066
4.10920236969 0.966606318237
4.1098306881 0.966581885631
4.1104590065 0.966557396073
4.11108732491 0.966532849388
4.11171564331 0.9665082454
4.11234396172 0.966483583931
4.11297228012 0.966458864804
4.11360059853 0.966434087841
4.11422891693 0.966409252862
4.11485723534 0.966384359688
4.11548555374 0.966359408138
4.11611387215 0.966334398031
4.11674219055 0.966309329184
4.11737050896 0.966284201415
4.11799882736 0.966259014541
4.11862714577 0.966233768376
4.11925546417 0.966208462735
4.11988378258 0.966183097434
4.12051210098 0.966157672284
4.12114041939 0.966132187099
4.12176873779 0.96610664169
4.1223970562 0.966081035868
4.1230253746 0.966055369443
4.12365369301 0.966029642225
4.12428201141 0.966003854021
4.12491032982 0.965978004641
4.12553864822 0.96595209389
4.12616696663 0.965926121574
4.12679528503 0.9659000875
4.12742360344 0.965873991471
4.12805192184 0.965847833291
4.12868024025 0.965821612762
4.12930855865 0.965795329687
4.12993687706 0.965768983867
4.13056519547 0.965742575102
4.13119351387 0.965716103191
4.13182183228 0.965689567933
4.13245015068 0.965662969126
4.13307846909 0.965636306566
4.13370678749 0.965609580049
4.1343351059 0.96558278937
4.1349634243 0.965555934324
4.13559174271 0.965529014703
4.13622006111 0.965502030301
4.13684837952 0.965474980908
4.13747669792 0.965447866315
4.13810501633 0.965420686312
4.13873333473 0.965393440688
4.13936165314 0.965366129231
4.13998997154 0.965338751726
4.14061828995 0.965311307962
4.14124660835 0.965283797721
4.14187492676 0.96525622079
4.14250324516 0.965228576951
4.14313156357 0.965200865985
4.14375988197 0.965173087676
4.14438820038 0.965145241802
4.14501651878 0.965117328144
4.14564483719 0.965089346479
4.14627315559 0.965061296586
4.146901474 0.965033178241
4.1475297924 0.965004991218
4.14815811081 0.964976735294
4.14878642921 0.964948410241
4.14941474762 0.964920015832
4.15004306602 0.964891551839
4.15067138443 0.964863018031
4.15129970284 0.964834414179
4.15192802124 0.964805740052
4.15255633965 0.964776995415
4.15318465805 0.964748180037
4.15381297646 0.964719293682
4.15444129486 0.964690336115
4.15506961327 0.964661307098
4.15569793167 0.964632206395
4.15632625008 0.964603033767
4.15695456848 0.964573788974
4.15758288689 0.964544471774
4.15821120529 0.964515081926
4.1588395237 0.964485619186
4.1594678421 0.964456083311
4.16009616051 0.964426474056
4.16072447891 0.964396791173
4.16135279732 0.964367034415
4.16198111572 0.964337203535
4.16260943413 0.964307298281
4.16323775253 0.964277318404
4.16386607094 0.964247263651
4.16449438934 0.964217133768
4.16512270775 0.964186928503
4.16575102615 0.9641566476
4.16637934456 0.964126290801
4.16700766296 0.964095857849
4.16763598137 0.964065348486
4.16826429977 0.96403476245
4.16889261818 0.964004099482
4.16952093658 0.963973359318
4.17014925499 0.963942541695
4.17077757339 0.963911646347
4.1714058918 0.96388067301
4.17203421021 0.963849621415
4.17266252861 0.963818491294
4.17329084702 0.963787282377
4.17391916542 0.963755994393
4.17454748383 0.963724627071
4.17517580223 0.963693180136
4.17580412064 0.963661653313
4.17643243904 0.963630046328
4.17706075745 0.963598358901
4.17768907585 0.963566590756
4.17831739426 0.963534741611
4.17894571266 0.963502811187
4.17957403107 0.963470799199
4.18020234947 0.963438705365
4.18083066788 0.963406529399
4.18145898628 0.963374271016
4.18208730469 0.963341929926
4.18271562309 0.963309505841
4.1833439415 0.963276998471
4.1839722599 0.963244407523
4.18460057831 0.963211732705
4.18522889671 0.963178973722
4.18585721512 0.963146130277
4.18648553352 0.963113202074
4.18711385193 0.963080188814
4.18774217033 0.963047090196
4.18837048874 0.963013905919
4.18899880714 0.962980635681
4.18962712555 0.962947279175
4.19025544395 0.962913836098
4.19088376236 0.96288030614
4.19151208076 0.962846688994
4.19214039917 0.96281298435
4.19276871758 0.962779191894
4.19339703598 0.962745311315
4.19402535439 0.962711342298
4.19465367279 0.962677284525
4.1952819912 0.962643137681
4.1959103096 0.962608901444
4.19653862801 0.962574575495
4.19716694641 0.962540159511
4.19779526482 0.962505653168
4.19842358322 0.962471056142
4.19905190163 0.962436368103
4.19968022003 0.962401588726
4.20030853844 0.962366717678
4.20093685684 0.962331754628
4.20156517525 0.962296699244
4.20219349365 0.962261551189
4.20282181206 0.962226310128
4.20345013046 0.962190975721
4.20407844887 0.96215554763
4.20470676727 0.962120025513
4.20533508568 0.962084409026
4.20596340408 0.962048697824
4.20659172249 0.962012891562
4.20722004089 0.96197698989
4.2078483593 0.961940992459
4.2084766777 0.961904898917
4.20910499611 0.961868708911
4.20973331451 0.961832422085
4.21036163292 0.961796038083
4.21098995132 0.961759556545
4.21161826973 0.961722977113
4.21224658813 0.961686299422
4.21287490654 0.96164952311
4.21350322495 0.961612647811
4.21413154335 0.961575673156
4.21475986176 0.961538598777
4.21538818016 0.961501424303
4.21601649857 0.961464149359
4.21664481697 0.961426773571
4.21727313538 0.961389296563
4.21790145378 0.961351717956
4.21852977219 0.961314037368
4.21915809059 0.961276254418
4.219786409 0.96123836872
4.2204147274 0.96120037989
4.22104304581 0.961162287537
4.22167136421 0.961124091273
4.22229968262 0.961085790705
4.22292800102 0.961047385438
4.22355631943 0.961008875077
4.22418463783 0.960970259222
4.22481295624 0.960931537475
4.22544127464 0.960892709433
4.22606959305 0.960853774691
4.22669791145 0.960814732843
4.22732622986 0.960775583481
4.22795454826 0.960736326194
4.22858286667 0.96069696057
4.22921118507 0.960657486194
4.22983950348 0.960617902649
4.23046782188 0.960578209516
4.23109614029 0.960538406374
4.23172445869 0.9604984928
4.2323527771 0.960458468369
4.2329810955 0.960418332653
4.23360941391 0.960378085221
4.23423773232 0.960337725643
4.23486605072 0.960297253483
4.23549436913 0.960256668306
4.23612268753 0.960215969672
4.23675100594 0.960175157141
4.23737932434 0.960134230268
4.23800764275 0.960093188609
4.23863596115 0.960052031716
4.23926427956 0.960010759138
4.23989259796 0.959969370422
4.24052091637 0.959927865115
4.24114923477 0.959886242757
4.24177755318 0.95984450289
4.24240587158 0.959802645051
4.24303418999 0.959760668776
4.24366250839 0.959718573597
4.2442908268 0.959676359045
4.2449191452 0.959634024649
4.24554746361 0.959591569933
4.24617578201 0.959548994421
4.24680410042 0.959506297632
4.24743241882 0.959463479086
4.24806073723 0.959420538298
4.24868905563 0.959377474779
4.24931737404 0.959334288041
4.24994569244 0.959290977591
4.25057401085 0.959247542935
4.25120232925 0.959203983573
4.25183064766 0.959160299007
4.25245896606 0.959116488733
4.25308728447 0.959072552246
4.25371560287 0.959028489036
4.25434392128 0.958984298594
4.25497223969 0.958939980404
4.25560055809 0.958895533951
4.2562288765 0.958850958715
4.2568571949 0.958806254173
4.25748551331 0.958761419801
4.25811383171 0.958716455071
4.25874215012 0.958671359452
4.25937046852 0.958626132409
4.25999878693 0.958580773408
4.26062710533 0.958535281907
4.26125542374 0.958489657366
4.26188374214 0.958443899237
4.26251206055 0.958398006974
4.26314037895 0.958351980024
4.26376869736 0.958305817833
4.26439701576 0.958259519844
4.26502533417 0.958213085497
4.26565365257 0.958166514226
4.26628197098 0.958119805467
4.26691028938 0.958072958649
4.26753860779 0.958025973198
4.26816692619 0.95797884854
4.2687952446 0.957931584094
4.269423563 0.957884179278
4.27005188141 0.957836633506
4.27068019981 0.957788946189
4.27130851822 0.957741116735
4.27193683662 0.957693144548
4.27256515503 0.957645029029
4.27319347343 0.957596769576
4.27382179184 0.957548365583
4.27445011024 0.957499816441
4.27507842865 0.957451121537
4.27570674706 0.957402280256
4.27633506546 0.957353291978
4.27696338387 0.957304156079
4.27759170227 0.957254871934
4.27822002068 0.957205438913
4.27884833908 0.957155856382
4.27947665749 0.957106123703
4.28010497589 0.957056240237
4.2807332943 0.957006205338
4.2813616127 0.956956018359
4.28198993111 0.956905678647
4.28261824951 0.956855185547
4.28324656792 0.956804538401
4.28387488632 0.956753736543
4.28450320473 0.956702779309
4.28513152313 0.956651666027
4.28575984154 0.956600396023
4.28638815994 0.956548968618
4.28701647835 0.95649738313
4.28764479675 0.956445638873
4.28827311516 0.956393735155
4.28890143356 0.956341671284
4.28952975197 0.956289446561
4.29015807037 0.956237060283
4.29078638878 0.956184511744
4.29141470718 0.956131800233
4.29204302559 0.956078925036
4.29267134399 0.956025885434
4.2932996624 0.955972680704
4.2939279808 0.955919310118
4.29455629921 0.955865772945
4.29518461761 0.955812068449
4.29581293602 0.95575819589
4.29644125443 0.955704154523
4.29706957283 0.955649943599
4.29769789124 0.955595562364
4.29832620964 0.955541010062
4.29895452805 0.955486285929
4.29958284645 0.955431389199
4.30021116486 0.9553763191
4.30083948326 0.955321074857
4.30146780167 0.955265655688
4.30209612007 0.955210060808
4.30272443848 0.955154289427
4.30335275688 0.955098340751
4.30398107529 0.95504221398
4.30460939369 0.954985908309
4.3052377121 0.95492942293
4.3058660305 0.954872757028
4.30649434891 0.954815909785
4.30712266731 0.954758880376
4.30775098572 0.954701667974
4.30837930412 0.954644271742
4.30900762253 0.954586690844
4.30963594093 0.954528924435
4.31026425934 0.954470971665
4.31089257774 0.954412831681
4.31152089615 0.954354503622
4.31214921455 0.954295986624
4.31277753296 0.954237279817
4.31340585136 0.954178382326
4.31403416977 0.954119293268
4.31466248817 0.954060011759
4.31529080658 0.954000536906
4.31591912498 0.953940867813
4.31654744339 0.953881003576
4.3171757618 0.953820943287
4.3178040802 0.953760686032
4.31843239861 0.953700230892
4.31906071701 0.953639576941
4.31968903542 0.953578723248
4.32031735382 0.953517668876
4.32094567223 0.953456412882
4.32157399063 0.953394954318
4.32220230904 0.953333292229
4.32283062744 0.953271425655
4.32345894585 0.953209353628
4.32408726425 0.953147075177
4.32471558266 0.953084589322
4.32534390106 0.953021895078
4.32597221947 0.952958991454
4.32660053787 0.952895877453
4.32722885628 0.95283255207
4.32785717468 0.952769014296
4.32848549309 0.952705263113
4.32911381149 0.9526412975
4.3297421299 0.952577116425
4.3303704483 0.952512718853
4.33099876671 0.952448103742
4.33162708511 0.95238327004
4.33225540352 0.952318216693
4.33288372192 0.952252942637
4.33351204033 0.952187446803
4.33414035873 0.952121728113
4.33476867714 0.952055785483
4.33539699554 0.951989617824
4.33602531395 0.951923224037
4.33665363235 0.951856603016
4.33728195076 0.951789753651
4.33791026917 0.951722674822
4.33853858757 0.951655365402
4.33916690598 0.951587824256
4.33979522438 0.951520050244
4.34042354279 0.951452042217
4.34105186119 0.951383799018
4.3416801796 0.951315319483
4.342308498 0.95124660244
4.34293681641 0.951177646711
4.34356513481 0.951108451107
4.34419345322 0.951039014433
4.34482177162 0.950969335487
4.34545009003 0.950899413058
4.34607840843 0.950829245926
4.34670672684 0.950758832865
4.34733504524 0.950688172639
4.34796336365 0.950617264004
4.34859168205 0.950546105709
4.34922000046 0.950474696494
4.34984831886 0.950403035089
4.35047663727 0.950331120217
4.35110495567 0.950258950593
4.35173327408 0.950186524922
4.35236159248 0.9501138419
4.35298991089 0.950040900216
4.35361822929 0.949967698549
4.3542465477 0.949894235568
4.3548748661 0.949820509934
4.35550318451 0.949746520301
4.35613150291 0.949672265309
4.35675982132 0.949597743593
4.35738813972 0.949522953777
4.35801645813 0.949447894475
4.35864477654 0.949372564293
4.35927309494 0.949296961825
4.35990141335 0.949221085659
4.36052973175 0.949144934369
4.36115805016 0.949068506522
4.36178636856 0.948991800675
4.36241468697 0.948914815374
4.36304300537 0.948837549155
4.36367132378 0.948760000544
4.36429964218 0.948682168056
4.36492796059 0.948604050198
4.36555627899 0.948525645464
4.3661845974 0.948446952339
4.3668129158 0.948367969296
4.36744123421 0.948288694798
4.36806955261 0.948209127298
4.36869787102 0.948129265236
4.36932618942 0.948049107044
4.36995450783 0.94796865114
4.37058282623 0.947887895933
4.37121114464 0.947806839818
4.37183946304 0.947725481182
4.37246778145 0.947643818397
4.37309609985 0.947561849827
4.37372441826 0.947479573822
4.37435273666 0.947396988719
4.37498105507 0.947314092846
4.37560937347 0.947230884518
4.37623769188 0.947147362037
4.37686601028 0.947063523694
4.37749432869 0.946979367766
4.37812264709 0.946894892518
4.3787509655 0.946810096205
4.37937928391 0.946724977065
4.38000760231 0.946639533327
4.38063592072 0.946553763205
4.38126423912 0.9464676649
4.38189255753 0.9463812366
4.38252087593 0.946294476482
4.38314919434 0.946207382706
4.38377751274 0.94611995342
4.38440583115 0.946032186759
4.38503414955 0.945944080844
4.38566246796 0.945855633782
4.38629078636 0.945766843665
4.38691910477 0.945677708572
4.38754742317 0.945588226568
4.38817574158 0.945498395702
4.38880405998 0.94540821401
4.38943237839 0.945317679513
4.39006069679 0.945226790216
4.3906890152 0.945135544111
4.3913173336 0.945043939173
4.39194565201 0.944951973364
4.39257397041 0.944859644629
4.39320228882 0.944766950897
4.39383060722 0.944673890082
4.39445892563 0.944580460083
4.39508724403 0.944486658783
4.39571556244 0.944392484047
4.39634388084 0.944297933726
4.39697219925 0.944203005653
4.39760051765 0.944107697644
4.39822883606 0.944012007502
4.39885715446 0.943915933008
4.39948547287 0.94381947193
4.40011379128 0.943722622016
4.40074210968 0.943625380998
4.40137042809 0.943527746591
4.40199874649 0.94342971649
4.4026270649 0.943331288376
4.4032553833 0.943232459907
4.40388370171 0.943133228728
4.40451202011 0.943033592461
4.40514033852 0.942933548711
4.40576865692 0.942833095067
4.40639697533 0.942732229095
4.40702529373 0.942630948344
4.40765361214 0.942529250343
4.40828193054 0.942427132603
4.40891024895 0.942324592612
4.40953856735 0.942221627841
4.41016688576 0.942118235741
4.41079520416 0.942014413741
4.41142352257 0.941910159251
4.41205184097 0.941805469659
4.41268015938 0.941700342333
4.41330847778 0.941594774619
4.41393679619 0.941488763844
4.41456511459 0.941382307311
4.415193433 0.941275402301
4.4158217514 0.941168046076
4.41645006981 0.941060235873
4.41707838821 0.940951968909
4.41770670662 0.940843242375
4.41833502502 0.940734053442
4.41896334343 0.940624399258
4.41959166183 0.940514276945
4.42021998024 0.940403683606
4.42084829865 0.940292616315
4.42147661705 0.940181072125
4.42210493546 0.940069048065
4.42273325386 0.939956541138
4.42336157227 0.939843548323
4.42398989067 0.939730066574
4.42461820908 0.93961609282
4.42524652748 0.939501623964
4.42587484589 0.939386656883
4.42650316429 0.939271188429
4.4271314827 0.939155215426
4.4277598011 0.939038734672
4.42838811951 0.938921742939
4.42901643791 0.938804236972
4.42964475632 0.938686213487
4.43027307472 0.938567669173
4.43090139313 0.938448600691
4.43152971153 0.938329004674
4.43215802994 0.938208877727
4.43278634834 0.938088216424
4.43341466675 0.937967017311
4.43404298515 0.937845276906
4.43467130356 0.937722991694
4.43529962196 0.937600158132
4.43592794037 0.937476772646
4.43655625877 0.937352831632
4.43718457718 0.937228331453
4.43781289558 0.937103268442
4.43844121399 0.9369776389
4.43906953239 0.936851439095
4.4396978508 0.936724665264
4.4403261692 0.936597313611
4.44095448761 0.936469380305
4.44158280602 0.936340861483
4.44221112442 0.936211753247
4.44283944283 0.936082051667
4.44346776123 0.935951752776
4.44409607964 0.935820852573
4.44472439804 0.93568934702
4.44535271645 0.935557232047
4.44598103485 0.935424503543
4.44660935326 0.935291157364
4.44723767166 0.935157189328
4.44786599007 0.935022595215
4.44849430847 0.934887370767
4.44912262688 0.934751511689
4.44975094528 0.934615013646
4.45037926369 0.934477872265
4.45100758209 0.934340083134
4.4516359005 0.934201641798
4.4522642189 0.934062543765
4.45289253731 0.933922784501
4.45352085571 0.93378235943
4.45414917412 0.933641263935
4.45477749252 0.933499493355
4.45540581093 0.933357042989
4.45603412933 0.933213908092
4.45666244774 0.933070083873
4.45729076614 0.9329255655
4.45791908455 0.932780348094
4.45854740295 0.932634426732
4.45917572136 0.932487796444
4.45980403976 0.932340452215
4.46043235817 0.932192388983
4.46106067657 0.932043601638
4.46168899498 0.931894085022
4.46231731339 0.93174383393
4.46294563179 0.931592843107
4.4635739502 0.931441107247
4.4642022686 0.931288620997
4.46483058701 0.931135378951
4.46545890541 0.930981375652
4.46608722382 0.930826605592
4.46671554222 0.930671063208
4.46734386063 0.930514742887
4.46797217903 0.930357638961
4.46860049744 0.930199745706
4.46922881584 0.930041057346
4.46985713425 0.929881568046
4.47048545265 0.929721271917
4.47111377106 0.929560163011
4.47174208946 0.929398235325
4.47237040787 0.929235482795
4.47299872627 0.929071899299
4.47362704468 0.928907478655
4.47425536308 0.92874221462
4.47488368149 0.92857610089
4.47551199989 0.9284091311
4.4761403183 0.92824129882
4.4767686367 0.928072597559
4.47739695511 0.927903020759
4.47802527351 0.9277325618
4.47865359192 0.927561213992
4.47928191032 0.927388970582
4.47991022873 0.927215824749
4.48053854713 0.927041769601
4.48116686554 0.926866798179
4.48179518394 0.926690903454
4.48242350235 0.926514078325
4.48305182075 0.926336315619
4.48368013916 0.926157608092
4.48430845757 0.925977948425
4.48493677597 0.925797329225
4.48556509438 0.925615743023
4.48619341278 0.925433182274
4.48682173119 0.925249639355
4.48745004959 0.925065106566
4.488078368 0.924879576127
4.4887066864 0.924693040176
4.48933500481 0.924505490771
4.48996332321 0.924316919889
4.49059164162 0.924127319422
4.49121996002 0.923936681177
4.49184827843 0.923744996876
4.49247659683 0.923552258154
4.49310491524 0.92335845656
4.49373323364 0.92316358355
4.49436155205 0.922967630495
4.49498987045 0.92277058867
4.49561818886 0.92257244926
4.49624650726 0.922373203357
4.49687482567 0.922172841956
4.49750314407 0.921971355957
4.49813146248 0.921768736163
4.49875978088 0.921564973277
4.49938809929 0.921360057904
4.50001641769 0.921153980546
4.5006447361 0.920946731602
4.5012730545 0.920738301369
4.50190137291 0.920528680038
4.50252969131 0.920317857691
4.50315800972 0.920105824304
4.50378632812 0.919892569744
4.50441464653 0.919678083765
4.50504296494 0.91946235601
4.50567128334 0.919245376005
4.50629960175 0.919027133164
4.50692792015 0.918807616782
4.50755623856 0.918586816034
4.50818455696 0.918364719977
4.50881287537 0.918141317545
4.50944119377 0.917916597547
4.51006951218 0.917690548667
4.51069783058 0.917463159464
4.51132614899 0.917234418365
4.51195446739 0.917004313669
4.5125827858 0.91677283354
4.5132111042 0.916539966009
4.51383942261 0.916305698971
4.51446774101 0.916070020183
4.51509605942 0.915832917261
4.51572437782 0.915594377679
4.51635269623 0.915354388769
4.51698101463 0.915112937714
4.51760933304 0.914870011552
4.51823765144 0.914625597168
4.51886596985 0.914379681297
4.51949428825 0.914132250519
4.52012260666 0.913883291257
4.52075092506 0.913632789774
4.52137924347 0.913380732174
4.52200756187 0.913127104398
4.52263588028 0.912871892218
4.52326419868 0.912615081241
4.52389251709 0.912356656901
4.52452083549 0.912096604462
4.5251491539 0.91183490901
4.52577747231 0.911571555453
4.52640579071 0.91130652852
4.52703410912 0.911039812755
4.52766242752 0.910771392517
4.52829074593 0.910501251976
4.52891906433 0.91022937511
4.52954738274 0.909955745703
4.53017570114 0.909680347343
4.53080401955 0.909403163417
4.53143233795 0.909124177108
4.53206065636 0.908843371394
4.53268897476 0.908560729045
4.53331729317 0.908276232616
4.53394561157 0.907989864449
4.53457392998 0.907701606666
4.53520224838 0.907411441168
4.53583056679 0.907119349629
4.53645888519 0.906825313497
4.5370872036 0.906529313986
4.537715522 0.906231332075
4.53834384041 0.905931348502
4.53897215881 0.905629343766
4.53960047722 0.905325298115
4.54022879562 0.905019191549
4.54085711403 0.904711003815
4.54148543243 0.904400714398
4.54211375084 0.904088302524
4.54274206924 0.903773747153
4.54337038765 0.903457026973
4.54399870605 0.903138120397
4.54462702446 0.902817005563
4.54525534286 0.902493660321
4.54588366127 0.902168062238
4.54651197968 0.901840188585
4.54714029808 0.901510016339
4.54776861649 0.901177522174
4.54839693489 0.900842682461
4.5490252533 0.900505473256
4.5496535717 0.900165870302
4.55028189011 0.89982384902
4.55091020851 0.899479384505
4.55153852692 0.899132451523
4.55216684532 0.8987830245
4.55279516373 0.898431077522
4.55342348213 0.898076584329
4.55405180054 0.897719518306
4.55468011894 0.89735985248
4.55530843735 0.896997559514
4.55593675575 0.896632611701
4.55656507416 0.896264980956
4.55719339256 0.895894638813
4.55782171097 0.895521556417
4.55845002937 0.895145704518
4.55907834778 0.894767053465
4.55970666618 0.894385573197
4.56033498459 0.894001233239
4.56096330299 0.893614002697
4.5615916214 0.893223850243
4.5622199398 0.892830744119
4.56284825821 0.89243465212
4.56347657661 0.892035541591
4.56410489502 0.891633379421
4.56473321342 0.891228132033
4.56536153183 0.890819765375
4.56598985023 0.890408244916
4.56661816864 0.889993535634
4.56724648705 0.889575602009
4.56787480545 0.889154408018
4.56850312386 0.88872991712
4.56913144226 0.888302092252
4.56975976067 0.88787089582
4.57038807907 0.887436289687
4.57101639748 0.886998235167
4.57164471588 0.886556693012
4.57227303429 0.886111623409
4.57290135269 0.88566298596
4.5735296711 0.885210739683
4.5741579895 0.884754842993
4.57478630791 0.884295253698
4.57541462631 0.883831928985
4.57604294472 0.883364825409
4.57667126312 0.882893898886
4.57729958153 0.882419104676
4.57792789993 0.881940397376
4.57855621834 0.881457730908
4.57918453674 0.880971058506
4.57981285515 0.880480332704
4.58044117355 0.879985505323
4.58106949196 0.879486527462
4.58169781036 0.878983349482
4.58232612877 0.878475920992
4.58295444717 0.877964190842
4.58358276558 0.8774481071
4.58421108398 0.876927617049
4.58483940239 0.876402667163
4.58546772079 0.875873203101
4.5860960392 0.875339169685
4.5867243576 0.874800510894
4.58735267601 0.874257169839
4.58798099442 0.873709088757
4.58860931282 0.873156208987
4.58923763123 0.872598470961
4.58986594963 0.872035814184
4.59049426804 0.871468177218
4.59112258644 0.870895497665
4.59175090485 0.870317712151
4.59237922325 0.869734756308
4.59300754166 0.869146564756
4.59363586006 0.868553071083
4.59426417847 0.86795420783
4.59489249687 0.867349906471
4.59552081528 0.866740097391
4.59614913368 0.866124709871
4.59677745209 0.865503672065
4.59740577049 0.86487691098
4.5980340889 0.864244352458
4.5986624073 0.86360592115
4.59929072571 0.862961540501
4.59991904411 0.862311132722
4.60054736252 0.861654618772
4.60117568092 0.860991918335
4.60180399933 0.860322949795
4.60243231773 0.859647630215
4.60306063614 0.85896587531
4.60368895454 0.858277599429
4.60431727295 0.857582715524
4.60494559135 0.856881135127
4.60557390976 0.856172768326
4.60620222816 0.855457523739
4.60683054657 0.854735308487
4.60745886497 0.854006028166
4.60808718338 0.853269586823
4.60871550179 0.852525886925
4.60934382019 0.851774829336
4.6099721386 0.851016313281
4.610600457 0.850250236325
4.61122877541 0.849476494339
4.61185709381 0.848694981472
4.61248541222 0.847905590119
4.61311373062 0.847108210894
4.61374204903 0.846302732595
4.61437036743 0.845489042176
4.61499868584 0.844667024712
4.61562700424 0.843836563369
4.61625532265 0.842997539371
4.61688364105 0.842149831964
4.61751195946 0.841293318389
4.61814027786 0.84042787384
4.61876859627 0.839553371437
4.61939691467 0.838669682187
4.62002523308 0.83777667495
4.62065355148 0.836874216404
4.62128186989 0.835962171009
4.62191018829 0.835040400973
4.6225385067 0.834108766212
4.6231668251 0.833167124318
4.62379514351 0.832215330519
4.62442346191 0.831253237642
4.62505178032 0.830280696078
4.62568009872 0.829297553746
4.62630841713 0.828303656049
4.62693673553 0.827298845846
4.62756505394 0.826282963405
4.62819337234 0.825255846374
4.62882169075 0.824217329738
4.62945000916 0.823167245784
4.63007832756 0.822105424061
4.63070664597 0.82103169135
4.63133496437 0.81994587162
4.63196328278 0.818847785994
4.63259160118 0.817737252715
4.63321991959 0.816614087109
4.63384823799 0.815478101551
4.6344765564 0.814329105428
4.6351048748 0.813166905111
4.63573319321 0.811991303918
4.63636151161 0.810802102083
4.63698983002 0.809599096729
4.63761814842 0.808382081833
4.63824646683 0.807150848204
4.63887478523 0.805905183451
4.63950310364 0.804644871964
4.64013142204 0.803369694885
4.64075974045 0.802079430089
4.64138805885 0.800773852169
4.64201637726 0.799452732412
4.64264469566 0.798115838791
4.64327301407 0.796762935947
4.64390133247 0.795393785188
4.64452965088 0.794008144475
4.64515796928 0.792605768429
4.64578628769 0.791186408321
4.64641460609 0.789749812089
4.6470429245 0.788295724338
4.6476712429 0.78682388636
4.64829956131 0.785334036149
4.64892787971 0.783825908427
4.64955619812 0.78229923467
4.65018451653 0.780753743146
4.65081283493 0.779189158958
4.65144115334 0.777605204084
4.65206947174 0.776001597439
4.65269779015 0.774378054935
4.65332610855 0.772734289549
4.65395442696 0.771070011404
4.65458274536 0.769384927851
4.65521106377 0.767678743574
4.65583938217 0.765951160686
4.65646770058 0.764201878853
4.65709601898 0.762430595418
4.65772433739 0.76063700554
4.65835265579 0.758820802346
4.6589809742 0.756981677093
4.6596092926 0.755119319346
4.66023761101 0.753233417169
4.66086592941 0.751323657329
4.66149424782 0.749389725519
4.66212256622 0.747431306592
4.66275088463 0.745448084817
4.66337920303 0.743439744148
4.66400752144 0.741405968514
4.66463583984 0.739346442123
4.66526415825 0.737260849795
4.66589247665 0.735148877304
4.66652079506 0.733010211749
4.66714911346 0.730844541942
4.66777743187 0.728651558822
4.66840575027 0.726430955885
4.66903406868 0.72418242965
4.66966238708 0.721905680134
4.67029070549 0.719600411364
4.6709190239 0.717266331906
4.6715473423 0.714903155426
4.67217566071 0.712510601271
4.67280397911 0.710088395084
4.67343229752 0.707636269435
4.67406061592 0.705153964489
4.67468893433 0.702641228695
4.67531725273 0.700097819507
4.67594557114 0.697523504122
4.67657388954 0.694918060256
4.67720220795 0.69228127694
4.67783052635 0.689612955339
4.67845884476 0.686912909603
4.67908716316 0.684180967733
4.67971548157 0.681416972479
4.68034379997 0.678620782251
4.68097211838 0.675792272056
4.68160043678 0.672931334446
4.68222875519 0.670037880493
4.68285707359 0.667111840766
4.683485392 0.664153166328
4.6841137104 0.661161829738
4.68474202881 0.658137826058
4.68537034721 0.655081173867
4.68599866562 0.651991916265
4.68662698402 0.648870121886
4.68725530243 0.645715885886
4.68788362083 0.642529330929
4.68851193924 0.639310608153
4.68914025764 0.636059898109
4.68976857605 0.632777411677
4.69039689445 0.629463390945
4.69102521286 0.626118110053
4.69165353127 0.622741875988
4.69228184967 0.619335029335
4.69291016808 0.615897944964
4.69353848648 0.612431032666
4.69416680489 0.608934737707
4.69479512329 0.605409541319
4.6954234417 0.601855961108
4.6960517601 0.598274551371
4.69668007851 0.594665903333
4.69730839691 0.591030645269
4.69793671532 0.587369442548
4.69856503372 0.583682997544
4.69919335213 0.579972049458
4.69982167053 0.576237374008
4.70044998894 0.572479783014
4.70107830734 0.56870012385
4.70170662575 0.564899278781
4.70233494415 0.561078164169
4.70296326256 0.557237729556
4.70359158096 0.553378956623
4.70421989937 0.549502858018
4.70484821777 0.545610476066
4.70547653618 0.541702881355
4.70610485458 0.537781171208
4.70673317299 0.533846468038
4.70736149139 0.529899917598
4.7079898098 0.525942687125
4.7086181282 0.521975963393
4.70924644661 0.518000950675
4.70987476501 0.514018868626
4.71050308342 0.5100309501
4.71113140182 0.506038438895
4.71175972023 0.502042587461
4.71238803864 0.498044654553
4.71301635704 0.494045902867
4.71364467545 0.490047596651
4.71427299385 0.486050999304
4.71490131226 0.482057370995
4.71552963066 0.478067966274
4.71615794907 0.474084031734
4.71678626747 0.47010680369
4.71741458588 0.466137505919
4.71804290428 0.462177347456
4.71867122269 0.458227520447
4.71929954109 0.454289198099
4.7199278595 0.450363532695
4.7205561779 0.446451653717
4.72118449631 0.442554666063
4.72181281471 0.438673648367
4.72244113312 0.434809651441
4.72306945152 0.430963696824
4.72369776993 0.427136775453
4.72432608833 0.423329846462
4.72495440674 0.419543836098
4.72558272514 0.415779636766
4.72621104355 0.412038106205
4.72683936195 0.408320066779
4.72746768036 0.4046263049
4.72809599876 0.400957570575
4.72872431717 0.397314577061
4.72935263557 0.39369800065
4.72998095398 0.390108480557
4.73060927238 0.386546618922
4.73123759079 0.383012980912
4.73186590919 0.379508094921
4.7324942276 0.376032452868
4.73312254601 0.372586510578
4.73375086441 0.369170688246
4.73437918282 0.365785370976
4.73500750122 0.362430909394
4.73563581963 0.359107620319
4.73626413803 0.355815787494
4.73689245644 0.352555662373
4.73752077484 0.349327464949
4.73814909325 0.346131384621
4.73877741165 0.342967581103
4.73940573006 0.339836185356
4.74003404846 0.336737300547
4.74066236687 0.333671003025
4.74129068527 0.330637343316
4.74191900368 0.327636347124
4.74254732208 0.324668016342
4.74317564049 0.321732330057
4.74380395889 0.318829245566
4.7444322773 0.315958699379
4.7450605957 0.313120608212
4.74568891411 0.310314869978
4.74631723251 0.307541364758
4.74694555092 0.304799955756
4.74757386932 0.302090490245
4.74820218773 0.299412800481
4.74883050613 0.296766704606
4.74945882454 0.294152007525
4.75008714294 0.291568501761
4.75071546135 0.289015968281
4.75134377975 0.286494177304
4.75197209816 0.284002889078
4.75260041656 0.281541854629
4.75322873497 0.279110816495
4.75385705338 0.276709509414
4.75448537178 0.274337661004
4.75511369019 0.271994992403
4.75574200859 0.269681218892
4.756370327 0.26739605048
4.7569986454 0.265139192477
4.75762696381 0.262910346029
4.75825528221 0.260709208634
4.75888360062 0.258535474631
4.75951191902 0.256388835668
4.76014023743 0.254268981139
4.76076855583 0.252175598607
4.76139687424 0.250108374198
4.76202519264 0.248066992975
4.76265351105 0.246051139293
4.76328182945 0.24406049713
4.76391014786 0.242094750402
4.76453846626 0.240153583256
4.76516678467 0.238236680346
4.76579510307 0.236343727092
4.76642342148 0.23447440992
4.76705173988 0.232628416491
4.76768005829 0.230805435906
4.76830837669 0.229005158904
4.7689366951 0.227227278044
4.7695650135 0.225471487869
4.77019333191 0.223737485063
4.77082165031 0.222024968594
4.77144996872 0.22033363984
4.77207828712 0.218663202716
4.77270660553 0.217013363777
4.77333492393 0.215383832318
4.77396324234 0.213774320467
4.77459156075 0.212184543262
4.77521987915 0.210614218727
4.77584819756 0.20906306793
4.77647651596 0.207530815048
4.77710483437 0.20601718741
4.77773315277 0.204521915543
4.77836147118 0.20304473321
4.77898978958 0.201585377436
4.77961810799 0.200143588539
4.78024642639 0.198719110146
4.7808747448 0.19731168921
4.7815030632 0.195921076019
4.78213138161 0.194547024207
4.78275970001 0.193189290749
4.78338801842 0.191847635966
4.78401633682 0.190521823519
4.78464465523 0.189211620399
4.78527297363 0.187916796918
4.78590129204 0.186637126694
4.78652961044 0.185372386637
4.78715792885 0.184122356929
4.78778624725 0.182886821003
4.78841456566 0.181665565523
4.78904288406 0.180458380356
4.78967120247 0.179265058549
4.79029952087 0.178085396299
4.79092783928 0.176919192927
4.79155615768 0.175766250845
4.79218447609 0.174626375526
4.79281279449 0.173499375472
4.7934411129 0.172385062181
4.7940694313 0.171283250112
4.79469774971 0.170193756652
4.79532606812 0.169116402078
4.79595438652 0.168051009525
4.79658270493 0.166997404947
4.79721102333 0.165955417082
4.79783934174 0.164924877412
4.79846766014 0.163905620133
4.79909597855 0.16289748211
4.79972429695 0.161900302843
4.80035261536 0.16091392443
4.80098093376 0.159938191529
4.80160925217 0.158972951321
4.80223757057 0.158018053471
4.80286588898 0.157073350093
4.80349420738 0.156138695711
4.80412252579 0.155213947223
4.80475084419 0.154298963864
4.8053791626 0.15339360717
4.806007481 0.15249774094
4.80663579941 0.151611231204
4.80726411781 0.150733946181
4.80789243622 0.149865756249
4.80852075462 0.149006533908
4.80914907303 0.148156153744
4.80977739143 0.147314492399
4.81040570984 0.146481428532
4.81103402824 0.145656842785
4.81166234665 0.144840617758
4.81229066505 0.144032637964
4.81291898346 0.143232789807
4.81354730186 0.142440961546
4.81417562027 0.141657043261
4.81480393867 0.140880926826
4.81543225708 0.140112505877
4.81606057549 0.139351675779
4.81668889389 0.138598333601
4.8173172123 0.137852378083
4.8179455307 0.137113709607
4.81857384911 0.136382230171
4.81920216751 0.135657843359
4.81983048592 0.134940454314
4.82045880432 0.13422996971
4.82108712273 0.133526297726
4.82171544113 0.132829348019
4.82234375954 0.132139031699
4.82297207794 0.131455261302
4.82360039635 0.130777950767
4.82422871475 0.130107015408
4.82485703316 0.129442371896
4.82548535156 0.128783938226
4.82611366997 0.128131633701
4.82674198837 0.127485378908
4.82737030678 0.12684509569
4.82799862518 0.126210707131
4.82862694359 0.125582137529
4.82925526199 0.124959312377
4.8298835804 0.12434215834
4.8305118988 0.123730603238
4.83114021721 0.123124576019
4.83176853561 0.122524006747
4.83239685402 0.121928826577
4.83302517242 0.121338967736
4.83365349083 0.120754363506
4.83428180923 0.120174948205
4.83491012764 0.119600657169
4.83553844604 0.119031426732
4.83616676445 0.118467194211
4.83679508286 0.117907897886
4.83742340126 0.117353476986
4.83805171967 0.116803871672
4.83868003807 0.116259023017
4.83930835648 0.115718872994
4.83993667488 0.115183364461
4.84056499329 0.11465244114
4.84119331169 0.114126047607
4.8418216301 0.113604129275
4.8424499485 0.113086632381
4.84307826691 0.11257350397
4.84370658531 0.112064691881
4.84433490372 0.111560144734
4.84496322212 0.111059811916
4.84559154053 0.110563643568
4.84621985893 0.110071590572
4.84684817734 0.109583604539
4.84747649574 0.109099637793
4.84810481415 0.108619643364
4.84873313255 0.108143574972
4.84936145096 0.107671387016
4.84998976936 0.107203034562
4.85061808777 0.106738473334
4.85124640617 0.106277659701
4.85187472458 0.105820550663
4.85250304298 0.105367103847
4.85313136139 0.104917277491
4.85375967979 0.104471030434
4.8543879982 0.104028322111
4.8550163166 0.103589112534
4.85564463501 0.103153362291
4.85627295341 0.102721032532
4.85690127182 0.102292084958
4.85752959023 0.101866481817
4.85815790863 0.101444185889
4.85878622704 0.101025160483
4.85941454544 0.100609369422
4.86004286385 0.100196777039
4.86067118225 0.0997873481669
4.86129950066 0.0993810481304
4.86192781906 0.0989778427377
4.86255613747 0.0985776982727
4.86318445587 0.0981805814872
4.86381277428 0.0977864595929
4.86444109268 0.0973953002542
4.86506941109 0.0970070715807
4.86569772949 0.0966217421199
4.8663260479 0.0962392808498
4.8669543663 0.0958596571725
4.86758268471 0.0954828409066
4.86821100311 0.0951088022811
4.86883932152 0.0947375119282
4.86946763992 0.0943689408773
4.87009595833 0.0940030605481
4.87072427673 0.0936398427449
4.87135259514 0.0932792596498
4.87198091354 0.0929212838173
4.87260923195 0.0925658881679
4.87323755035 0.0922130459823
4.87386586876 0.0918627308958
4.87449418716 0.091514916893
4.87512250557 0.0911695783014
4.87575082397 0.090826689787
4.87637914238 0.0904862263482
4.87700746078 0.090148163311
4.87763577919 0.0898124763236
4.8782640976 0.0894791413516
4.878892416 0.0891481346729
4.87952073441 0.0888194328728
4.88014905281 0.0884930128394
4.88077737122 0.0881688517586
4.88140568962 0.0878469271099
4.88203400803 0.0875272166616
4.88266232643 0.0872096984662
4.88329064484 0.0868943508565
4.88391896324 0.0865811524409
4.88454728165 0.0862700820992
4.88517560005 0.0859611189789
4.88580391846 0.0856542424904
4.88643223686 0.0853494323038
4.88706055527 0.0850466683442
4.88768887367 0.0847459307884
4.88831719208 0.0844472000609
4.88894551048 0.0841504568303
4.88957382889 0.0838556820051
4.89020214729 0.083562856731
4.8908304657 0.0832719623866
4.8914587841 0.0829829805802
4.89208710251 0.0826958931466
4.89271542091 0.0824106821431
4.89334373932 0.082127329847
4.89397205772 0.0818458187519
4.89460037613 0.0815661315644
4.89522869453 0.0812882512012
4.89585701294 0.0810121607861
4.89648533134 0.0807378436466
4.89711364975 0.0804652833114
4.89774196815 0.080194463507
4.89837028656 0.0799253681551
4.89899860497 0.0796579813697
4.89962692337 0.0793922874544
4.90025524178 0.0791282708995
4.90088356018 0.0788659163793
4.90151187859 0.0786052087498
4.90214019699 0.0783461330456
4.9027685154 0.0780886744777
4.9033968338 0.0778328184307
4.90402515221 0.0775785504608
4.90465347061 0.0773258562927
4.90528178902 0.0770747218179
4.90591010742 0.0768251330916
4.90653842583 0.0765770763312
4.90716674423 0.0763305379134
4.90779506264 0.0760855043721
4.90842338104 0.0758419623964
4.90905169945 0.0755998988282
4.90968001785 0.0753593006603
4.91030833626 0.075120155034
4.91093665466 0.0748824492373
4.91156497307 0.0746461707027
4.91219329147 0.0744113070052
4.91282160988 0.0741778458607
4.91344992828 0.0739457751234
4.91407824669 0.0737150827844
4.91470656509 0.0734857569698
4.9153348835 0.0732577859387
4.9159632019 0.0730311580812
4.91659152031 0.0728058619172
4.91721983871 0.072581886094
4.91784815712 0.0723592193849
4.91847647552 0.0721378506877
4.91910479393 0.0719177690224
4.91973311234 0.0716989635303
4.92036143074 0.0714814234718
4.92098974915 0.071265138225
4.92161806755 0.0710500972841
4.92224638596 0.0708362902581
4.92287470436 0.0706237068689
4.92350302277 0.07041233695
4.92413134117 0.0702021704449
4.92475965958 0.069993197406
4.92538797798 0.0697854079926
4.92601629639 0.0695787924698
4.92664461479 0.0693733412075
4.9272729332 0.0691690446781
4.9279012516 0.068965893456
4.92852957001 0.068763878216
4.92915788841 0.0685629897317
4.92978620682 0.0683632188749
4.93041452522 0.0681645566133
4.93104284363 0.0679669940105
4.93167116203 0.0677705222238
4.93229948044 0.0675751325032
4.93292779884 0.0673808161907
4.93355611725 0.0671875647184
4.93418443565 0.0669953696081
4.93481275406 0.0668042224693
4.93544107246 0.0666141149989
4.93606939087 0.0664250389796
4.93669770927 0.066236986279
4.93732602768 0.0660499488485
4.93795434608 0.0658639187221
4.93858266449 0.0656788880157
4.93921098289 0.0654948489256
4.9398393013 0.0653117937279
4.94046761971 0.0651297147774
4.94109593811 0.0649486045066
4.94172425652 0.0647684554244
4.94235257492 0.0645892601158
4.94298089333 0.0644110112406
4.94360921173 0.0642337015322
4.94423753014 0.0640573237972
4.94486584854 0.0638818709144
4.94549416695 0.0637073358335
4.94612248535 0.0635337115748
4.94675080376 0.0633609912278
4.94737912216 0.0631891679509
4.94800744057 0.06301823497
4.94863575897 0.0628481855783
4.94926407738 0.0626790131348
4.94989239578 0.0625107110641
4.95052071419 0.0623432728553
4.95114903259 0.0621766920611
4.951777351 0.0620109622975
4.9524056694 0.0618460772425
4.95303398781 0.0616820306359
4.95366230621 0.0615188162781
4.95429062462 0.0613564280295
4.95491894302 0.06119485981
4.95554726143 0.0610341055981
4.95617557983 0.0608741594301
4.95680389824 0.0607150153998
4.95743221664 0.0605566676573
4.95806053505 0.060399110409
4.95868885345 0.0602423379162
4.95931717186 0.060086344495
4.95994549026 0.0599311245154
4.96057380867 0.0597766724009
4.96120212708 0.0596229826275
4.96183044548 0.0594700497235
4.96245876389 0.0593178682687
4.96308708229 0.0591664328936
4.9637154007 0.0590157382794
4.9643437191 0.0588657791567
4.96497203751 0.0587165503054
4.96560035591 0.0585680465541
4.96622867432 0.0584202627794
4.96685699272 0.0582731939053
4.96748531113 0.058126834903
4.96811362953 0.0579811807898
4.96874194794 0.0578362266292
4.96937026634 0.05769196753
4.96999858475 0.0575483986458
4.97062690315 0.0574055151747
4.97125522156 0.0572633123584
4.97188353996 0.0571217854823
4.97251185837 0.0569809298745
4.97314017677 0.0568407409055
4.97376849518 0.0567012139878
4.97439681358 0.0565623445754
4.97502513199 0.0564241281632
4.97565345039 0.0562865602866
4.9762817688 0.0561496365213
4.9769100872 0.0560133524826
4.97753840561 0.0558777038248
4.97816672401 0.0557426862413
4.97879504242 0.0556082954636
4.97942336082 0.0554745272614
4.98005167923 0.0553413774416
4.98067999763 0.0552088418486
4.98130831604 0.0550769163632
4.98193663445 0.0549455969026
4.98256495285 0.0548148794199
4.98319327126 0.0546847599039
4.98382158966 0.0545552343783
4.98444990807 0.0544262989017
4.98507822647 0.0542979495671
4.98570654488 0.0541701825014
4.98633486328 0.0540429938653
4.98696318169 0.0539163798527
4.98759150009 0.0537903366905
4.9882198185 0.0536648606382
4.9888481369 0.0535399479874
4.98947645531 0.0534155950618
4.99010477371 0.0532917982165
4.99073309212 0.0531685538379
4.99136141052 0.0530458583432
4.99198972893 0.0529237081805
4.99261804733 0.0528020998276
4.99324636574 0.0526810297928
4.99387468414 0.0525604946136
4.99450300255 0.052440490857
4.99513132095 0.052321015119
4.99575963936 0.0522020640242
4.99638795776 0.0520836342257
4.99701627617 0.0519657224047
4.99764459457 0.0518483252702
4.99827291298 0.0517314395587
4.99890123138 0.0516150620339
4.99952954979 0.0514991894867
5.00015786819 0.0513838187344
5.0007861866 0.0512689466208
5.001414505 0.0511545700159
5.00204282341 0.0510406858156
5.00267114182 0.0509272909413
5.00329946022 0.0508143823399
5.00392777863 0.0507019569832
5.00455609703 0.050590011868
5.00518441544 0.0504785440156
5.00581273384 0.0503675504717
5.00644105225 0.0502570283061
5.00706937065 0.0501469746123
5.00769768906 0.0500373865075
5.00832600746 0.0499282611325
5.00895432587 0.0498195956509
5.00958264427 0.0497113872494
5.01021096268 0.0496036331372
5.01083928108 0.0494963305463
5.01146759949 0.0493894767305
5.01209591789 0.049283068966
5.0127242363 0.0491771045505
5.0133525547 0.0490715808035
5.01398087311 0.0489664950657
5.01460919151 0.048861844699
5.01523750992 0.0487576270863
5.01586582832 0.0486538396312
5.01649414673 0.0485504797579
5.01712246513 0.0484475449108
5.01775078354 0.0483450325546
5.01837910194 0.0482429401738
5.01900742035 0.0481412652727
5.01963573875 0.0480400053753
5.02026405716 0.0479391580247
5.02089237556 0.0478387207835
5.02152069397 0.047738691233
5.02214901237 0.0476390669734
5.02277733078 0.0475398456236
5.02340564919 0.047441024821
5.02403396759 0.0473426022212
5.024662286 0.0472445754978
5.0252906044 0.0471469423425
5.02591892281 0.0470497004647
5.02654724121 0.0469528475914
5.02717555962 0.0468563814669
5.02780387802 0.0467602998529
5.02843219643 0.0466646005283
5.02906051483 0.0465692812886
5.02968883324 0.0464743399464
5.03031715164 0.0463797743307
5.03094547005 0.046285582287
5.03157378845 0.0461917616773
5.03220210686 0.0460983103795
5.03283042526 0.0460052262876
5.03345874367 0.0459125073114
5.03408706207 0.0458201513766
5.03471538048 0.0457281564243
5.03534369888 0.0456365204109
5.03597201729 0.0455452413083
5.03660033569 0.0454543171035
5.0372286541 0.0453637457983
5.0378569725 0.0452735254095
5.03848529091 0.0451836539687
5.03911360931 0.0450941295219
5.03974192772 0.0450049501296
5.04037024612 0.0449161138667
5.04099856453 0.0448276188223
5.04162688293 0.0447394630993
5.04225520134 0.0446516448149
5.04288351974 0.0445641620998
5.04351183815 0.0444770130986
5.04414015656 0.0443901959692
5.04476847496 0.0443037088832
5.04539679337 0.0442175500253
5.04602511177 0.0441317175935
5.04665343018 0.0440462097989
5.04728174858 0.0439610248654
5.04791006699 0.0438761610299
5.04853838539 0.0437916165419
5.0491667038 0.0437073896636
5.0497950222 0.0436234786697
5.05042334061 0.0435398818472
5.05105165901 0.0434565974954
5.05167997742 0.0433736239259
5.05230829582 0.043290959462
5.05293661423 0.0432086024395
5.05356493263 0.0431265512055
5.05419325104 0.0430448041192
5.05482156944 0.0429633595513
5.05544988785 0.0428822158841
5.05607820625 0.0428013715112
5.05670652466 0.0427208248377
5.05733484306 0.0426405742799
5.05796316147 0.0425606182651
5.05859147987 0.0424809552318
5.05921979828 0.0424015836294
5.05984811668 0.0423225019182
5.06047643509 0.0422437085691
5.06110475349 0.0421652020637
5.0617330719 0.0420869808944
5.0623613903 0.0420090435638
5.06298970871 0.041931388585
5.06361802711 0.0418540144815
5.06424634552 0.0417769197868
5.06487466393 0.0417001030447
5.06550298233 0.041623562809
5.06613130074 0.0415472976434
5.06675961914 0.0414713061214
5.06738793755 0.0413955868265
5.06801625595 0.0413201383517
5.06864457436 0.0412449592998
5.06927289276 0.0411700482829
5.06990121117 0.0410954039228
5.07052952957 0.0410210248505
5.07115784798 0.0409469097064
5.07178616638 0.0408730571401
5.07241448479 0.0407994658103
5.07304280319 0.0407261343848
5.0736711216 0.0406530615403
5.07429944 0.0405802459626
5.07492775841 0.0405076863461
5.07555607681 0.0404353813943
5.07618439522 0.040363329819
5.07681271362 0.0402915303409
5.07744103203 0.0402199816891
5.07806935043 0.0401486826013
5.07869766884 0.0400776318235
5.07932598724 0.0400068281101
5.07995430565 0.0399362702238
5.08058262405 0.0398659569354
5.08121094246 0.0397958870239
5.08183926086 0.0397260592764
5.08246757927 0.0396564724878
5.08309589767 0.0395871254614
5.08372421608 0.0395180170077
5.08435253448 0.0394491459457
5.08498085289 0.0393805111017
5.0856091713 0.0393121113097
5.0862374897 0.0392439454115
5.08686580811 0.0391760122565
5.08749412651 0.0391083107013
5.08812244492 0.0390408396101
5.08875076332 0.0389735978546
5.08937908173 0.0389065843137
5.09000740013 0.0388397978735
5.09063571854 0.0387732374273
5.09126403694 0.0387069018757
5.09189235535 0.0386407901262
5.09252067375 0.0385749010935
5.09314899216 0.0385092336991
5.09377731056 0.0384437868716
5.09440562897 0.0383785595462
5.09503394737 0.0383135506652
5.09566226578 0.0382487591775
5.09629058418 0.0381841840386
5.09691890259 0.0381198242109
5.09754722099 0.0380556786633
5.0981755394 0.037991746371
5.0988038578 0.037928026316
5.09943217621 0.0378645174866
5.10006049461 0.0378012188776
5.10068881302 0.03773812949
5.10131713142 0.0376752483311
5.10194544983 0.0376125744145
5.10257376823 0.0375501067601
5.10320208664 0.0374878443936
5.10383040504 0.0374257863472
5.10445872345 0.0373639316589
5.10508704185 0.0373022793728
5.10571536026 0.0372408285389
5.10634367867 0.0371795782131
5.10697199707 0.0371185274572
5.10760031548 0.0370576753389
5.10822863388 0.0369970209314
5.10885695229 0.036936563314
5.10948527069 0.0368763015714
5.1101135891 0.0368162347941
5.1107419075 0.0367563620781
5.11137022591 0.0366966825249
5.11199854431 0.0366371952418
5.11262686272 0.0365778993413
5.11325518112 0.0365187939414
5.11388349953 0.0364598781655
5.11451181793 0.0364011511423
5.11514013634 0.036342612006
5.11576845474 0.0362842598958
5.11639677315 0.0362260939562
5.11702509155 0.036168113337
5.11765340996 0.0361103171932
5.11828172836 0.0360527046846
5.11891004677 0.0359952749764
5.11953836517 0.0359380272387
5.12016668358 0.0358809606465
5.12079500198 0.03582407438
5.12142332039 0.0357673676241
5.12205163879 0.0357108395686
5.1226799572 0.0356544894083
5.1233082756 0.0355983163427
5.12393659401 0.0355423195762
5.12456491241 0.0354864983177
5.12519323082 0.035430851781
5.12582154922 0.0353753791846
5.12644986763 0.0353200797515
5.12707818604 0.0352649527094
5.12770650444 0.0352099972904
5.12833482285 0.0351552127315
5.12896314125 0.0351005982739
5.12959145966 0.0350461531632
5.13021977806 0.0349918766498
5.13084809647 0.0349377679882
5.13147641487 0.0348838264373
5.13210473328 0.0348300512604
5.13273305168 0.0347764417253
5.13336137009 0.0347229971037
5.13398968849 0.0346697166718
5.1346180069 0.0346165997099
5.1352463253 0.0345636455027
5.13587464371 0.0345108533387
5.13650296211 0.0344582225109
5.13713128052 0.034405752316
5.13775959892 0.0343534420552
5.13838791733 0.0343012910334
5.13901623573 0.0342492985597
5.13964455414 0.0341974639471
5.14027287254 0.0341457865125
5.14090119095 0.0340942655768
5.14152950935 0.0340429004648
5.14215782776 0.0339916905052
5.14278614616 0.0339406350304
5.14341446457 0.0338897333768
5.14404278297 0.0338389848844
5.14467110138 0.033788388897
5.14529941978 0.0337379447623
5.14592773819 0.0336876518315
5.14655605659 0.0336375094596
5.147184375 0.0335875170052
5.14781269341 0.0335376738305
5.14844101181 0.0334879793015
5.14906933022 0.0334384327874
5.14969764862 0.0333890336614
5.15032596703 0.0333397812999
5.15095428543 0.0332906750829
5.15158260384 0.0332417143938
5.15221092224 0.0331928986198
5.15283924065 0.033144227151
5.15346755905 0.0330956993813
5.15409587746 0.0330473147078
5.15472419586 0.0329990725312
5.15535251427 0.0329509722551
5.15598083267 0.0329030132868
5.15660915108 0.0328551950368
5.15723746948 0.0328075169187
5.15786578789 0.0327599783496
5.15849410629 0.0327125787497
5.1591224247 0.0326653175423
5.1597507431 0.0326181941539
5.16037906151 0.0325712080145
5.16100737991 0.0325243585567
5.16163569832 0.0324776452166
5.16226401672 0.0324310674333
5.16289233513 0.0323846246489
5.16352065353 0.0323383163085
5.16414897194 0.0322921418605
5.16477729034 0.0322461007561
5.16540560875 0.0322001924494
5.16603392715 0.0321544163978
5.16666224556 0.0321087720612
5.16729056396 0.0320632589029
5.16791888237 0.0320178763887
5.16854720078 0.0319726239876
5.16917551918 0.0319275011712
5.16980383759 0.0318825074142
5.17043215599 0.0318376421941
5.1710604744 0.0317929049909
5.1716887928 0.0317482952879
5.17231711121 0.0317038125707
5.17294542961 0.031659456328
5.17357374802 0.031615226051
5.17420206642 0.0315711212338
5.17483038483 0.031527141373
5.17545870323 0.0314832859682
5.17608702164 0.0314395545214
5.17671534004 0.0313959465373
5.17734365845 0.0313524615232
5.17797197685 0.0313090989892
5.17860029526 0.0312658584477
5.17922861366 0.0312227394141
5.17985693207 0.0311797414059
5.18048525047 0.0311368639434
5.18111356888 0.0310941065495
5.18174188728 0.0310514687493
5.18237020569 0.0310089500708
5.18299852409 0.0309665500442
5.1836268425 0.0309242682022
5.1842551609 0.03088210408
5.18488347931 0.0308400572153
5.18551179771 0.0307981271481
5.18614011612 0.0307563134207
5.18676843452 0.0307146155782
5.18739675293 0.0306730331675
5.18802507133 0.0306315657384
5.18865338974 0.0305902128426
5.18928170815 0.0305489740344
5.18991002655 0.0305078488703
5.19053834496 0.0304668369091
5.19116666336 0.0304259377119
5.19179498177 0.0303851508421
5.19242330017 0.0303444758652
5.19305161858 0.0303039123492
5.19367993698 0.030263459864
5.19430825539 0.0302231179821
5.19493657379 0.0301828862777
5.1955648922 0.0301427643276
5.1961932106 0.0301027517106
5.19682152901 0.0300628480076
5.19744984741 0.0300230528018
5.19807816582 0.0299833656783
5.19870648422 0.0299437862246
5.19933480263 0.02990431403
5.19996312103 0.029864948686
5.20059143944 0.0298256897864
5.20121975784 0.0297865369266
5.20184807625 0.0297474897044
5.20247639465 0.0297085477196
5.20310471306 0.0296697105738
5.20373303146 0.0296309778708
5.20436134987 0.0295923492165
5.20498966827 0.0295538242184
5.20561798668 0.0295154024864
5.20624630508 0.029477083632
5.20687462349 0.0294388672689
5.20750294189 0.0294007530126
5.2081312603 0.0293627404806
5.2087595787 0.0293248292922
5.20938789711 0.0292870190687
5.21001621552 0.0292493094333
5.21064453392 0.0292117000109
5.21127285233 0.0291741904286
5.21190117073 0.0291367803149
5.21252948914 0.0290994693005
5.21315780754 0.0290622570178
5.21378612595 0.029025143101
5.21441444435 0.0289881271861
5.21504276276 0.0289512089111
5.21567108116 0.0289143879154
5.21629939957 0.0288776638404
5.21692771797 0.0288410363294
5.21755603638 0.0288045050271
5.21818435478 0.0287680695803
5.21881267319 0.0287317296372
5.21944099159 0.0286954848481
5.22006931 0.0286593348646
5.2206976284 0.0286232793403
5.22132594681 0.0285873179303
5.22195426521 0.0285514502916
5.22258258362 0.0285156760826
5.22321090202 0.0284799949635
5.22383922043 0.0284444065961
5.22446753883 0.028408910644
5.22509585724 0.0283735067722
5.22572417564 0.0283381946475
5.22635249405 0.0283029739381
5.22698081245 0.028267844314
5.22760913086 0.0282328054468
5.22823744926 0.0281978570095
5.22886576767 0.0281629986767
5.22949408607 0.0281282301248
5.23012240448 0.0280935510314
5.23075072289 0.028058961076
5.23137904129 0.0280244599393
5.2320073597 0.0279900473038
5.2326356781 0.0279557228533
5.23326399651 0.0279214862733
5.23389231491 0.0278873372506
5.23452063332 0.0278532754737
5.23514895172 0.0278193006324
5.23577727013 0.027785412418
5.23640558853 0.0277516105234
5.23703390694 0.0277178946428
5.23766222534 0.0276842644719
5.23829054375 0.0276507197079
5.23891886215 0.0276172600492
5.23954718056 0.027583885196
5.24017549896 0.0275505948496
5.24080381737 0.0275173887128
5.24143213577 0.0274842664898
5.24206045418 0.0274512278862
5.24268877258 0.027418272609
5.24331709099 0.0273854003665
5.24394540939 0.0273526108683
5.2445737278 0.0273199038256
5.2452020462 0.0272872789508
5.24583036461 0.0272547359576
5.24645868301 0.027222274561
5.24708700142 0.0271898944775
5.24771531982 0.0271575954247
5.24834363823 0.0271253771218
5.24897195663 0.027093239289
5.24960027504 0.0270611816479
5.25022859344 0.0270292039215
5.25085691185 0.0269973058339
5.25148523026 0.0269654871106
5.25211354866 0.0269337474783
5.25274186707 0.026902086665
5.25337018547 0.0268705043999
5.25399850388 0.0268390004135
5.25462682228 0.0268075744375
5.25525514069 0.0267762262048
5.25588345909 0.0267449554496
5.2565117775 0.0267137619073
5.2571400959 0.0266826453144
5.25776841431 0.0266516054087
5.25839673271 0.0266206419293
5.25902505112 0.0265897546162
5.25965336952 0.0265589432108
5.26028168793 0.0265282074556
5.26091000633 0.0264975470943
5.26153832474 0.0264669618718
5.26216664314 0.0264364515341
5.26279496155 0.0264060158283
5.26342327995 0.0263756545026
5.26405159836 0.0263453673066
5.26467991676 0.0263151539909
5.26530823517 0.0262850143069
5.26593655357 0.0262549480077
5.26656487198 0.026224954847
5.26719319038 0.0261950345799
5.26782150879 0.0261651869625
5.26844982719 0.0261354117519
5.2690781456 0.0261057087066
5.269706464 0.0260760775858
5.27033478241 0.0260465181499
5.27096310081 0.0260170301605
5.27159141922 0.0259876133802
5.27221973763 0.0259582675726
5.27284805603 0.0259289925023
5.27347637444 0.025899787935
5.27410469284 0.0258706536376
5.27473301125 0.0258415893778
5.27536132965 0.0258125949244
5.27598964806 0.0257836700473
5.27661796646 0.0257548145172
5.27724628487 0.0257260281062
5.27787460327 0.025697310587
5.27850292168 0.0256686617335
5.27913124008 0.0256400813206
5.27975955849 0.0256115691241
5.28038787689 0.0255831249209
5.2810161953 0.0255547484888
5.2816445137 0.0255264396065
5.28227283211 0.0254981980538
5.28290115051 0.0254700236114
5.28352946892 0.025441916061
5.28415778732 0.0254138751853
5.28478610573 0.0253859007677
5.28541442413 0.0253579925928
5.28604274254 0.025330150446
5.28667106094 0.0253023741137
5.28729937935 0.0252746633833
5.28792769775 0.0252470180429
5.28855601616 0.0252194378816
5.28918433456 0.0251919226896
5.28981265297 0.0251644722577
5.29044097137 0.0251370863779
5.29106928978 0.0251097648429
5.29169760818 0.0250825074463
5.29232592659 0.0250553139827
5.292954245 0.0250281842475
5.2935825634 0.025001118037
5.29421088181 0.0249741151483
5.29483920021 0.0249471753795
5.29546751862 0.0249202985295
5.29609583702 0.0248934843981
5.29672415543 0.0248667327858
5.29735247383 0.0248400434942
5.29798079224 0.0248134163255
5.29860911064 0.0247868510828
5.29923742905 0.0247603475703
5.29986574745 0.0247339055927
5.30049406586 0.0247075249556
5.30112238426 0.0246812054655
5.30175070267 0.0246549469297
5.30237902107 0.0246287491564
5.30300733948 0.0246026119543
5.30363565788 0.0245765351334
5.30426397629 0.024550518504
5.30489229469 0.0245245618775
5.3055206131 0.0244986650661
5.3061489315 0.0244728278825
5.30677724991 0.0244470501406
5.30740556831 0.0244213316548
5.30803388672 0.0243956722404
5.30866220512 0.0243700717133
5.30929052353 0.0243445298904
5.30991884193 0.0243190465892
5.31054716034 0.0242936216281
5.31117547874 0.0242682548261
5.31180379715 0.024242946003
5.31243211555 0.0242176949795
5.31306043396 0.0241925015769
5.31368875237 0.0241673656173
5.31431707077 0.0241422869234
5.31494538918 0.0241172653188
5.31557370758 0.0240923006278
5.31620202599 0.0240673926753
5.31683034439 0.0240425412872
5.3174586628 0.0240177462898
5.3180869812 0.0239930075103
5.31871529961 0.0239683247766
5.31934361801 0.0239436979172
5.31997193642 0.0239191267615
5.32060025482 0.0238946111394
5.32122857323 0.0238701508816
5.32185689163 0.0238457458195
5.32248521004 0.0238213957852
5.32311352844 0.0237971006113
5.32374184685 0.0237728601315
5.32437016525 0.0237486741797
5.32499848366 0.0237245425907
5.32562680206 0.0237004652002
5.32625512047 0.0236764418441
5.32688343887 0.0236524723593
5.32751175728 0.0236285565832
5.32814007568 0.023604694354
5.32876839409 0.0235808855106
5.32939671249 0.0235571298922
5.3300250309 0.023533427339
5.3306533493 0.0235097776918
5.33128166771 0.0234861807919
5.33190998611 0.0234626364813
5.33253830452 0.0234391446028
5.33316662292 0.0234157049995
5.33379494133 0.0233923175154
5.33442325974 0.0233689819951
5.33505157814 0.0233456982837
5.33567989655 0.0233224662271
5.33630821495 0.0232992856716
5.33693653336 0.0232761564642
5.33756485176 0.0232530784527
5.33819317017 0.0232300514852
5.33882148857 0.0232070754107
5.33944980698 0.0231841500785
5.34007812538 0.0231612753388
5.34070644379 0.0231384510422
5.34133476219 0.0231156770399
5.3419630806 0.0230929531838
5.342591399 0.0230702793263
5.34321971741 0.0230476553204
5.34384803581 0.0230250810198
5.34447635422 0.0230025562785
5.34510467262 0.0229800809515
5.34573299103 0.0229576548939
5.34636130943 0.0229352779617
5.34698962784 0.0229129500114
5.34761794624 0.0228906709
5.34824626465 0.022868440485
5.34887458305 0.0228462586248
5.34950290146 0.0228241251779
5.35013121986 0.0228020400036
5.35075953827 0.0227800029618
5.35138785667 0.0227580139128
5.35201617508 0.0227360727175
5.35264449348 0.0227141792375
5.35327281189 0.0226923333347
5.35390113029 0.0226705348717
5.3545294487 0.0226487837115
5.35515776711 0.0226270797177
5.35578608551 0.0226054227545
5.35641440392 0.0225838126866
5.35704272232 0.0225622493792
5.35767104073 0.0225407326979
5.35829935913 0.0225192625091
5.35892767754 0.0224978386795
5.35955599594 0.0224764610763
5.36018431435 0.0224551295674
5.36081263275 0.0224338440211
5.36144095116 0.0224126043061
5.36206926956 0.0223914102918
5.36269758797 0.022370261848
5.36332590637 0.022349158845
5.36395422478 0.0223281011537
5.36458254318 0.0223070886454
5.36521086159 0.0222861211918
5.36583917999 0.0222651986653
5.3664674984 0.0222443209386
5.3670958168 0.0222234878852
5.36772413521 0.0222026993786
5.36835245361 0.0221819552932
5.36898077202 0.0221612555037
5.36960909042 0.0221405998853
5.37023740883 0.0221199883137
5.37086572723 0.022099420665
5.37149404564 0.0220788968158
5.37212236404 0.0220584166433
5.37275068245 0.0220379800251
5.37337900085 0.022017586839
5.37400731926 0.0219972369637
5.37463563766 0.0219769302781
5.37526395607 0.0219566666616
5.37589227448 0.0219364459941
5.37652059288 0.0219162681558
5.37714891129 0.0218961330276
5.37777722969 0.0218760404906
5.3784055481 0.0218559904266
5.3790338665 0.0218359827176
5.37966218491 0.0218160172462
5.38029050331 0.0217960938955
5.38091882172 0.0217762125487
5.38154714012 0.0217563730899
5.38217545853 0.0217365754033
5.38280377693 0.0217168193737
5.38343209534 0.0216971048862
5.38406041374 0.0216774318265
5.38468873215 0.0216578000806
5.38531705055 0.0216382095349
5.38594536896 0.0216186600763
5.38657368736 0.0215991515921
5.38720200577 0.0215796839701
5.38783032417 0.0215602570984
5.38845864258 0.0215408708654
5.38908696098 0.0215215251603
5.38971527939 0.0215022198724
5.39034359779 0.0214829548914
5.3909719162 0.0214637301077
5.3916002346 0.0214445454117
5.39222855301 0.0214254006944
5.39285687141 0.0214062958474
5.39348518982 0.0213872307624
5.39411350822 0.0213682053316
5.39474182663 0.0213492194476
5.39537014503 0.0213302730034
5.39599846344 0.0213113658925
5.39662678185 0.0212924980086
5.39725510025 0.0212736692459
5.39788341866 0.0212548794989
5.39851173706 0.0212361286626
5.39914005547 0.0212174166324
5.39976837387 0.021198743304
5.40039669228 0.0211801085734
5.40102501068 0.0211615123372
5.40165332909 0.0211429544922
5.40228164749 0.0211244349356
5.4029099659 0.0211059535651
5.4035382843 0.0210875102786
5.40416660271 0.0210691049745
5.40479492111 0.0210507375516
5.40542323952 0.0210324079088
5.40605155792 0.0210141159457
5.40667987633 0.020995861562
5.40730819473 0.020977644658
5.40793651314 0.0209594651342
5.40856483154 0.0209413228915
5.40919314995 0.0209232178312
5.40982146835 0.0209051498549
5.41044978676 0.0208871188645
5.41107810516 0.0208691247624
5.41170642357 0.0208511674513
5.41233474197 0.0208332468341
5.41296306038 0.0208153628143
5.41359137878 0.0207975152956
5.41421969719 0.0207797041821
5.41484801559 0.0207619293781
5.415476334 0.0207441907885
5.4161046524 0.0207264883183
5.41673297081 0.0207088218729
5.41736128922 0.0206911913582
5.41798960762 0.0206735966802
5.41861792603 0.0206560377453
5.41924624443 0.0206385144605
5.41987456284 0.0206210267327
5.42050288124 0.0206035744694
5.42113119965 0.0205861575784
5.42175951805 0.0205687759677
5.42238783646 0.0205514295459
5.42301615486 0.0205341182216
5.42364447327 0.0205168419039
5.42427279167 0.0204996005022
5.42490111008 0.0204823939263
5.42552942848 0.0204652220861
5.42615774689 0.020448084892
5.42678606529 0.0204309822547
5.4274143837 0.0204139140852
5.4280427021 0.0203968802947
5.42867102051 0.0203798807948
5.42929933891 0.0203629154975
5.42992765732 0.0203459843151
5.43055597572 0.02032908716
5.43118429413 0.0203122239451
5.43181261253 0.0202953945835
5.43244093094 0.0202785989887
5.43306924934 0.0202618370744
5.43369756775 0.0202451087548
5.43432588615 0.0202284139441
5.43495420456 0.0202117525571
5.43558252296 0.0201951245086
5.43621084137 0.020178529714
5.43683915977 0.0201619680887
5.43746747818 0.0201454395487
5.43809579659 0.02012894401
5.43872411499 0.020112481389
5.4393524334 0.0200960516026
5.4399807518 0.0200796545677
5.44060907021 0.0200632902016
5.44123738861 0.0200469584218
5.44186570702 0.0200306591463
5.44249402542 0.0200143922931
5.44312234383 0.0199981577808
5.44375066223 0.019981955528
5.44437898064 0.0199657854537
5.44500729904 0.0199496474772
5.44563561745 0.019933541518
5.44626393585 0.019917467496
5.44689225426 0.0199014253313
5.44752057266 0.0198854149443
5.44814889107 0.0198694362555
5.44877720947 0.019853489186
5.44940552788 0.0198375736569
5.45003384628 0.0198216895897
5.45066216469 0.0198058369061
5.45129048309 0.0197900155281
5.4519188015 0.0197742253781
5.4525471199 0.0197584663784
5.45317543831 0.019742738452
5.45380375671 0.0197270415219
5.45443207512 0.0197113755114
5.45506039352 0.019695740344
5.45568871193 0.0196801359438
5.45631703033 0.0196645622346
5.45694534874 0.019649019141
5.45757366714 0.0196335065875
5.45820198555 0.019618024499
5.45883030396 0.0196025728006
5.45945862236 0.0195871514177
5.46008694077 0.019571760276
5.46071525917 0.0195563993013
5.46134357758 0.0195410684198
5.46197189598 0.0195257675578
5.46260021439 0.0195104966421
5.46322853279 0.0194952555993
5.4638568512 0.0194800443568
5.4644851696 0.0194648628419
5.46511348801 0.0194497109822
5.46574180641 0.0194345887055
5.46637012482 0.0194194959399
5.46699844322 0.0194044326139
5.46762676163 0.0193893986559
5.46825508003 0.0193743939949
5.46888339844 0.0193594185598
5.46951171684 0.01934447228
5.47014003525 0.019329555085
5.47076835365 0.0193146669046
5.47139667206 0.0192998076687
5.47202499046 0.0192849773077
5.47265330887 0.019270175752
5.47328162727 0.0192554029323
5.47390994568 0.0192406587795
5.47453826408 0.0192259432248
5.47516658249 0.0192112561996
5.47579490089 0.0191965976356
5.4764232193 0.0191819674645
5.4770515377 0.0191673656184
5.47767985611 0.0191527920296
5.47830817451 0.0191382466307
5.47893649292 0.0191237293544
5.47956481133 0.0191092401337
5.48019312973 0.0190947789017
5.48082144814 0.0190803455919
5.48144976654 0.019065940138
5.48207808495 0.0190515624736
5.48270640335 0.019037212533
5.48333472176 0.0190228902503
5.48396304016 0.0190085955602
5.48459135857 0.0189943283973
5.48521967697 0.0189800886965
5.48584799538 0.018965876393
5.48647631378 0.0189516914222
5.48710463219 0.0189375337196
5.48773295059 0.0189234032209
5.488361269 0.0189092998623
5.4889895874 0.0188952235798
5.48961790581 0.0188811743099
5.49024622421 0.0188671519892
5.49087454262 0.0188531565545
5.49150286102 0.0188391879429
5.49213117943 0.0188252460915
5.49275949783 0.0188113309379
5.49338781624 0.0187974424196
5.49401613464 0.0187835804745
5.49464445305 0.0187697450407
5.49527277145 0.0187559360564
5.49590108986 0.01874215346
5.49652940826 0.0187283971902
5.49715772667 0.0187146671858
5.49778604507 0.0187009633859
5.49841436348 0.0186872857297
5.49904268188 0.0186736341566
5.49967100029 0.0186600086063
5.5002993187 0.0186464090187
5.5009276371 0.0186328353336
5.50155595551 0.0186192874914
5.50218427391 0.0186057654325
5.50281259232 0.0185922690974
5.50344091072 0.018578798427
5.50406922913 0.0185653533621
5.50469754753 0.0185519338441
5.50532586594 0.0185385398142
5.50595418434 0.018525171214
5.50658250275 0.0185118279852
5.50721082115 0.0184985100698
5.50783913956 0.0184852174098
5.50846745796 0.0184719499476
5.50909577637 0.0184587076257
5.50972409477 0.0184454903866
5.51035241318 0.0184322981732
5.51098073158 0.0184191309286
5.51160904999 0.0184059885959
5.51223736839 0.0183928711186
5.5128656868 0.0183797784403
5.5134940052 0.0183667105045
5.51412232361 0.0183536672554
5.51475064201 0.018340648637
5.51537896042 0.0183276545936
5.51600727882 0.0183146850696
5.51663559723 0.0183017400097
5.51726391563 0.0182888193586
5.51789223404 0.0182759230615
5.51852055244 0.0182630510633
5.51914887085 0.0182502033096
5.51977718925 0.0182373797457
5.52040550766 0.0182245803173
5.52103382607 0.0182118049703
5.52166214447 0.0181990536508
5.52229046288 0.0181863263049
5.52291878128 0.0181736228789
5.52354709969 0.0181609433194
5.52417541809 0.0181482875731
5.5248037365 0.0181356555869
5.5254320549 0.0181230473077
5.52606037331 0.0181104626828
5.52668869171 0.0180979016596
5.52731701012 0.0180853641855
5.52794532852 0.0180728502083
5.52857364693 0.0180603596758
5.52920196533 0.018047892536
5.52983028374 0.0180354487372
5.53045860214 0.0180230282276
5.53108692055 0.0180106309557
5.53171523895 0.0179982568703
5.53234355736 0.0179859059202
5.53297187576 0.0179735780543
5.53360019417 0.0179612732217
5.53422851257 0.0179489913719
5.53485683098 0.0179367324542
5.53548514938 0.0179244964182
5.53611346779 0.0179122832138
5.53674178619 0.0179000927908
5.5373701046 0.0178879250993
5.537998423 0.0178757800897
5.53862674141 0.0178636577122
5.53925505981 0.0178515579174
5.53988337822 0.017839480656
5.54051169662 0.0178274258789
5.54114001503 0.0178153935371
5.54176833344 0.0178033835817
5.54239665184 0.017791395964
5.54302497025 0.0177794306355
5.54365328865 0.0177674875478
5.54428160706 0.0177555666526
5.54490992546 0.0177436679019
5.54553824387 0.0177317912477
5.54616656227 0.0177199366421
5.54679488068 0.0177081040376
5.54742319908 0.0176962933866
5.54805151749 0.0176845046418
5.54867983589 0.017672737756
5.5493081543 0.0176609926819
5.5499364727 0.0176492693729
5.55056479111 0.017637567782
5.55119310951 0.0176258878626
5.55182142792 0.0176142295682
5.55244974632 0.0176025928524
5.55307806473 0.0175909776691
5.55370638313 0.0175793839722
5.55433470154 0.0175678117156
5.55496301994 0.0175562608537
5.55559133835 0.0175447313408
5.55621965675 0.0175332231313
5.55684797516 0.0175217361799
5.55747629356 0.0175102704413
5.55810461197 0.0174988258705
5.55873293037 0.0174874024224
5.55936124878 0.0174760000522
5.55998956718 0.0174646187153
5.56061788559 0.017453258367
5.56124620399 0.017441918963
5.5618745224 0.017430600459
5.56250284081 0.0174193028108
5.56313115921 0.0174080259743
5.56375947762 0.0173967699058
5.56438779602 0.0173855345613
5.56501611443 0.0173743198974
5.56564443283 0.0173631258705
5.56627275124 0.0173519524373
5.56690106964 0.0173407995545
5.56752938805 0.0173296671789
5.56815770645 0.0173185552678
5.56878602486 0.0173074637781
5.56941434326 0.0172963926672
5.57004266167 0.0172853418926
5.57067098007 0.0172743114116
5.57129929848 0.0172633011821
5.57192761688 0.0172523111618
5.57255593529 0.0172413413086
5.57318425369 0.0172303915806
5.5738125721 0.0172194619359
5.5744408905 0.0172085523329
5.57506920891 0.01719766273
5.57569752731 0.0171867930856
5.57632584572 0.0171759433586
5.57695416412 0.0171651135076
5.57758248253 0.0171543034916
5.57821080093 0.0171435132696
5.57883911934 0.0171327428009
5.57946743774 0.0171219920446
5.58009575615 0.0171112609602
5.58072407455 0.0171005495072
5.58135239296 0.0170898576452
5.58198071136 0.0170791853341
5.58260902977 0.0170685325336
5.58323734818 0.0170578992039
5.58386566658 0.0170472853049
5.58449398499 0.0170366907971
5.58512230339 0.0170261156406
5.5857506218 0.017015559796
5.5863789402 0.0170050232239
5.58700725861 0.0169945058849
5.58763557701 0.01698400774
5.58826389542 0.01697352875
5.58889221382 0.016963068876
5.58952053223 0.0169526280792
5.59014885063 0.0169422063208
5.59077716904 0.0169318035623
5.59140548744 0.0169214197651
5.59203380585 0.0169110548909
5.59266212425 0.0169007089014
5.59329044266 0.0168903817585
5.59391876106 0.0168800734241
5.59454707947 0.0168697838603
5.59517539787 0.0168595130293
5.59580371628 0.0168492608933
5.59643203468 0.0168390274148
5.59706035309 0.0168288125563
5.59768867149 0.0168186162805
5.5983169899 0.0168084385499
5.5989453083 0.0167982793276
5.59957362671 0.0167881385764
5.60020194511 0.0167780162594
5.60083026352 0.0167679123398
5.60145858192 0.0167578267809
5.60208690033 0.0167477595459
5.60271521873 0.0167377105985
5.60334353714 0.0167276799022
5.60397185555 0.0167176674207
5.60460017395 0.0167076731178
5.60522849236 0.0166976969574
5.60585681076 0.0166877389036
5.60648512917 0.0166777989204
5.60711344757 0.0166678769721
5.60774176598 0.016657973023
5.60837008438 0.0166480870376
5.60899840279 0.0166382189804
5.60962672119 0.016628368816
5.6102550396 0.0166185365091
5.610883358 0.0166087220246
5.61151167641 0.0165989253275
5.61213999481 0.0165891463828
5.61276831322 0.0165793851556
5.61339663162 0.0165696416112
5.61402495003 0.0165599157149
5.61465326843 0.0165502074321
5.61528158684 0.0165405167285
5.61590990524 0.0165308435697
5.61653822365 0.0165211879213
5.61716654205 0.0165115497493
5.61779486046 0.0165019290196
5.61842317886 0.0164923256983
5.61905149727 0.0164827397514
5.61967981567 0.0164731711451
5.62030813408 0.016463619846
5.62093645248 0.0164540858202
5.62156477089 0.0164445690345
5.62219308929 0.0164350694553
5.6228214077 0.0164255870495
5.6234497261 0.0164161217837
5.62407804451 0.016406673625
5.62470636292 0.0163972425403
5.62533468132 0.0163878284968
5.62596299973 0.0163784314615
5.62659131813 0.0163690514018
5.62721963654 0.0163596882851
5.62784795494 0.0163503420789
5.62847627335 0.0163410127506
5.62910459175 0.0163317002679
5.62973291016 0.0163224045986
5.63036122856 0.0163131257106
5.63098954697 0.0163038635717
5.63161786537 0.01629461815
5.63224618378 0.0162853894135
5.63287450218 0.0162761773306
5.63350282059 0.0162669818694
5.63413113899 0.0162578029984
5.6347594574 0.016248640686
5.6353877758 0.0162394949007
5.63601609421 0.0162303656113
5.63664441261 0.0162212527865
5.63727273102 0.0162121563951
5.63790104942 0.016203076406
5.63852936783 0.0161940127882
5.63915768623 0.0161849655108
5.63978600464 0.016175934543
5.64041432304 0.016166919854
5.64104264145 0.0161579214132
5.64167095985 0.0161489391901
5.64229927826 0.0161399731541
5.64292759666 0.0161310232749
5.64355591507 0.0161220895222
5.64418423347 0.0161131718657
5.64481255188 0.0161042702753
5.64544087029 0.016095384721
5.64606918869 0.0160865151727
5.6466975071 0.0160776616007
5.6473258255 0.0160688239751
5.64795414391 0.0160600022662
5.64858246231 0.0160511964444
5.64921078072 0.0160424064801
5.64983909912 0.0160336323438
5.65046741753 0.0160248740063
5.65109573593 0.0160161314381
5.65172405434 0.0160074046101
5.65235237274 0.0159986934931
5.65298069115 0.0159899980581
5.65360900955 0.0159813182761
5.65423732796 0.0159726541182
5.65486564636 0.0159640055556
5.65549396477 0.0159553725595
5.65612228317 0.0159467551014
5.65675060158 0.0159381531527
5.65737891998 0.0159295666848
5.65800723839 0.0159209956693
5.65863555679 0.015912440078
5.6592638752 0.0159038998825
5.6598921936 0.0158953750547
5.66052051201 0.0158868655664
5.66114883041 0.0158783713898
5.66177714882 0.0158698924968
5.66240546722 0.0158614288595
5.66303378563 0.0158529804502
5.66366210403 0.0158445472412
5.66429042244 0.0158361292048
5.66491874084 0.0158277263136
5.66554705925 0.0158193385399
5.66617537766 0.0158109658564
5.66680369606 0.0158026082358
5.66743201447 0.0157942656509
5.66806033287 0.0157859380743
5.66868865128 0.0157776254792
5.66931696968 0.0157693278383
5.66994528809 0.0157610451248
5.67057360649 0.0157527773119
5.6712019249 0.0157445243726
5.6718302433 0.0157362862803
5.67245856171 0.0157280630083
5.67308688011 0.01571985453
5.67371519852 0.015711660819
5.67434351692 0.0157034818487
5.67497183533 0.0156953175929
5.67560015373 0.0156871680252
5.67622847214 0.0156790331195
5.67685679054 0.0156709128495
5.67748510895 0.0156628071892
5.67811342735 0.0156547161126
5.67874174576 0.0156466395938
5.67937006416 0.0156385776069
5.67999838257 0.0156305301261
5.68062670097 0.0156224971258
5.68125501938 0.0156144785802
5.68188333778 0.0156064744638
5.68251165619 0.015598484751
5.68313997459 0.0155905094166
5.683768293 0.015582548435
5.6843966114 0.0155746017809
5.68502492981 0.0155666694293
5.68565324821 0.0155587513548
5.68628156662 0.0155508475324
5.68690988503 0.0155429579371
5.68753820343 0.015535082544
5.68816652184 0.0155272213281
5.68879484024 0.0155193742646
5.68942315865 0.0155115413288
5.69005147705 0.015503722496
5.69067979546 0.0154959177415
5.69130811386 0.0154881270409
5.69193643227 0.0154803503697
5.69256475067 0.0154725877034
5.69319306908 0.0154648390177
5.69382138748 0.0154571042883
5.69444970589 0.015449383491
5.69507802429 0.0154416766016
5.6957063427 0.0154339835961
5.6963346611 0.0154263044505
5.69696297951 0.0154186391407
5.69759129791 0.015410987643
5.69821961632 0.0154033499334
5.69884793472 0.0153957259883
5.69947625313 0.0153881157839
5.70010457153 0.0153805192965
5.70073288994 0.0153729365027
5.70136120834 0.015365367379
5.70198952675 0.0153578119018
5.70261784515 0.0153502700478
5.70324616356 0.0153427417938
5.70387448196 0.0153352271164
5.70450280037 0.0153277259925
5.70513111877 0.0153202383989
5.70575943718 0.0153127643126
5.70638775558 0.0153053037106
5.70701607399 0.01529785657
5.7076443924 0.0152904228678
5.7082727108 0.0152830025813
5.70890102921 0.0152755956877
5.70952934761 0.0152682021644
5.71015766602 0.0152608219886
5.71078598442 0.0152534551379
5.71141430283 0.0152461015896
5.71204262123 0.0152387613215
5.71267093964 0.015231434311
5.71329925804 0.015224120536
5.71392757645 0.015216819974
5.71455589485 0.0152095326029
5.71518421326 0.0152022584005
5.71581253166 0.0151949973449
5.71644085007 0.0151877494138
5.71706916847 0.0151805145854
5.71769748688 0.0151732928378
5.71832580528 0.0151660841491
5.71895412369 0.0151588884975
5.71958244209 0.0151517058613
5.7202107605 0.0151445362188
5.7208390789 0.0151373795484
5.72146739731 0.0151302358285
5.72209571571 0.0151231050376
5.72272403412 0.0151159871544
5.72335235252 0.0151088821573
5.72398067093 0.0151017900251
5.72460898933 0.0150947107365
5.72523730774 0.0150876442703
5.72586562614 0.0150805906054
5.72649394455 0.0150735497205
5.72712226295 0.0150665215948
5.72775058136 0.0150595062071
5.72837889977 0.0150525035366
5.72900721817 0.0150455135624
5.72963553658 0.0150385362637
5.73026385498 0.0150315716196
5.73089217339 0.0150246196096
5.73152049179 0.0150176802128
5.7321488102 0.0150107534088
5.7327771286 0.015003839177
5.73340544701 0.0149969374969
5.73403376541 0.014990048348
5.73466208382 0.01498317171
5.73529040222 0.0149763075626
5.73591872063 0.0149694558855
5.73654703903 0.0149626166584
5.73717535744 0.0149557898612
5.73780367584 0.0149489754738
5.73843199425 0.0149421734761
5.73906031265 0.0149353838481
5.73968863106 0.0149286065699
5.74031694946 0.0149218416216
5.74094526787 0.0149150889832
5.74157358627 0.0149083486352
5.74220190468 0.0149016205576
5.74283022308 0.0148949047308
5.74345854149 0.0148882011351
5.74408685989 0.0148815097511
5.7447151783 0.0148748305591
5.7453434967 0.0148681635396
5.74597181511 0.0148615086733
5.74660013351 0.0148548659408
5.74722845192 0.0148482353227
5.74785677032 0.0148416167997
5.74848508873 0.0148350103527
5.74911340714 0.0148284159624
5.74974172554 0.0148218336098
5.75037004395 0.0148152632758
5.75099836235 0.0148087049413
5.75162668076 0.0148021585873
5.75225499916 0.0147956241951
5.75288331757 0.0147891017456
5.75351163597 0.0147825912201
5.75413995438 0.0147760925997
5.75476827278 0.0147696058659
5.75539659119 0.0147631309998
5.75602490959 0.0147566679829
5.756653228 0.0147502167966
5.7572815464 0.0147437774224
5.75790986481 0.0147373498418
5.75853818321 0.0147309340363
5.75916650162 0.0147245299877
5.75979482002 0.0147181376775
5.76042313843 0.0147117570875
5.76105145683 0.0147053881994
5.76167977524 0.0146990309951
5.76230809364 0.0146926854565
5.76293641205 0.0146863515653
5.76356473045 0.0146800293037
5.76419304886 0.0146737186535
5.76482136726 0.0146674195969
5.76544968567 0.0146611321159
5.76607800407 0.0146548561928
5.76670632248 0.0146485918096
5.76733464088 0.0146423389486
5.76796295929 0.0146360975922
5.76859127769 0.0146298677226
5.7692195961 0.0146236493222
5.76984791451 0.0146174423735
5.77047623291 0.014611246859
5.77110455132 0.014605062761
5.77173286972 0.0145988900623
5.77236118813 0.0145927287454
5.77298950653 0.014586578793
5.77361782494 0.0145804401877
5.77424614334 0.0145743129124
5.77487446175 0.0145681969497
5.77550278015 0.0145620922827
5.77613109856 0.0145559988941
5.77675941696 0.0145499167668
5.77738773537 0.0145438458838
5.77801605377 0.0145377862283
5.77864437218 0.0145317377831
5.77927269058 0.0145257005314
5.77990100899 0.0145196744564
5.78052932739 0.0145136595413
5.7811576458 0.0145076557692
5.7817859642 0.0145016631236
5.78241428261 0.0144956815876
5.78304260101 0.0144897111447
5.78367091942 0.0144837517783
5.78429923782 0.0144778034718
5.78492755623 0.0144718662088
5.78555587463 0.0144659399727
5.78618419304 0.0144600247472
5.78681251144 0.0144541205159
5.78744082985 0.0144482272625
5.78806914825 0.0144423449706
5.78869746666 0.0144364736241
5.78932578506 0.0144306132067
5.78995410347 0.0144247637023
5.79058242188 0.0144189250948
5.79121074028 0.014413097368
5.79183905869 0.014407280506
5.79246737709 0.0144014744928
5.7930956955 0.0143956793123
5.7937240139 0.0143898949488
5.79435233231 0.0143841213863
5.79498065071 0.014378358609
5.79560896912 0.0143726066011
5.79623728752 0.014366865347
5.79686560593 0.0143611348308
5.79749392433 0.0143554150369
5.79812224274 0.0143497059498
5.79875056114 0.0143440075538
5.79937887955 0.0143383198334
5.80000719795 0.0143326427731
5.80063551636 0.0143269763574
5.80126383476 0.0143213205709
5.80189215317 0.0143156753983
5.80252047157 0.0143100408242
5.80314878998 0.0143044168334
5.80377710838 0.0142988034105
5.80440542679 0.0142932005403
5.80503374519 0.0142876082077
5.8056620636 0.0142820263975
5.806290382 0.0142764550947
5.80691870041 0.0142708942841
5.80754701881 0.0142653439508
5.80817533722 0.0142598040798
5.80880365562 0.0142542746561
5.80943197403 0.0142487556648
5.81006029243 0.0142432470911
5.81068861084 0.0142377489201
5.81131692924 0.0142322611371
5.81194524765 0.0142267837274
5.81257356606 0.0142213166761
5.81320188446 0.0142158599686
5.81383020287 0.0142104135904
5.81445852127 0.0142049775267
5.81508683968 0.0141995517631
5.81571515808 0.0141941362851
5.81634347649 0.0141887310781
5.81697179489 0.0141833361277
5.8176001133 0.0141779514194
5.8182284317 0.0141725769391
5.81885675011 0.0141672126722
5.81948506851 0.0141618586046
5.82011338692 0.0141565147218
5.82074170532 0.0141511810099
5.82137002373 0.0141458574545
5.82199834213 0.0141405440415
5.82262666054 0.0141352407568
5.82325497894 0.0141299475863
5.82388329735 0.014124664516
5.82451161575 0.014119391532
5.82513993416 0.0141141286201
5.82576825256 0.0141088757666
5.82639657097 0.0141036329575
5.82702488937 0.0140984001789
5.82765320778 0.0140931774171
5.82828152618 0.0140879646583
5.82890984459 0.0140827618887
5.82953816299 0.0140775690947
5.8301664814 0.0140723862624
5.8307947998 0.0140672133784
5.83142311821 0.014062050429
5.83205143661 0.0140568974006
5.83267975502 0.0140517542797
5.83330807343 0.0140466210528
5.83393639183 0.0140414977065
5.83456471024 0.0140363842273
5.83519302864 0.0140312806018
5.83582134705 0.0140261868166
5.83644966545 0.0140211028586
5.83707798386 0.0140160287143
5.83770630226 0.0140109643705
5.83833462067 0.0140059098139
5.83896293907 0.0140008650315
5.83959125748 0.0139958300101
5.84021957588 0.0139908047365
5.84084789429 0.0139857891976
5.84147621269 0.0139807833805
5.8421045311 0.0139757872721
5.8427328495 0.0139708008594
5.84336116791 0.0139658241294
5.84398948631 0.0139608570694
5.84461780472 0.0139558996663
5.84524612312 0.0139509519074
5.84587444153 0.0139460137798
5.84650275993 0.0139410852708
5.84713107834 0.0139361663675
5.84775939674 0.0139312570574
5.84838771515 0.0139263573277
5.84901603355 0.0139214671658
5.84964435196 0.013916586559
5.85027267036 0.0139117154948
5.85090098877 0.0139068539607
5.85152930717 0.0139020019441
5.85215762558 0.0138971594325
5.85278594398 0.0138923264136
5.85341426239 0.0138875028748
5.8540425808 0.0138826888038
5.8546708992 0.0138778841883
5.85529921761 0.0138730890159
5.85592753601 0.0138683032743
5.85655585442 0.0138635269513
5.85718417282 0.0138587600347
5.85781249123 0.0138540025123
5.85844080963 0.0138492543719
5.85906912804 0.0138445156013
5.85969744644 0.0138397861886
5.86032576485 0.0138350661216
5.86095408325 0.0138303553883
5.86158240166 0.0138256539766
5.86221072006 0.0138209618747
5.86283903847 0.0138162790706
5.86346735687 0.0138116055524
5.86409567528 0.0138069413081
5.86472399368 0.0138022863261
5.86535231209 0.0137976405943
5.86598063049 0.0137930041012
5.8666089489 0.0137883768348
5.8672372673 0.0137837587835
5.86786558571 0.0137791499356
5.86849390411 0.0137745502795
5.86912222252 0.0137699598034
5.86975054092 0.0137653784959
5.87037885933 0.0137608063453
5.87100717773 0.0137562433401
5.87163549614 0.0137516894688
5.87226381454 0.0137471447198
5.87289213295 0.0137426090819
5.87352045135 0.0137380825435
5.87414876976 0.0137335650932
5.87477708817 0.0137290567198
5.87540540657 0.0137245574118
5.87603372498 0.013720067158
5.87666204338 0.013715585947
5.87729036179 0.0137111137678
5.87791868019 0.013706650609
5.8785469986 0.0137021964594
5.879175317 0.013697751308
5.87980363541 0.0136933151435
5.88043195381 0.013688887955
5.88106027222 0.0136844697313
5.88168859062 0.0136800604613
5.88231690903 0.0136756601342
5.88294522743 0.0136712687389
5.88357354584 0.0136668862645
5.88420186424 0.0136625127
5.88483018265 0.0136581480346
5.88545850105 0.0136537922574
5.88608681946 0.0136494453575
5.88671513786 0.0136451073242
5.88734345627 0.0136407781467
5.88797177467 0.0136364578142
5.88860009308 0.013632146316
5.88922841148 0.0136278436415
5.88985672989 0.0136235497799
5.89048504829 0.0136192647206
5.8911133667 0.0136149884531
5.8917416851 0.0136107209666
5.89237000351 0.0136064622508
5.89299832191 0.0136022122951
5.89362664032 0.0135979710889
5.89425495872 0.0135937386218
5.89488327713 0.0135895148833
5.89551159554 0.0135852998631
5.89613991394 0.0135810935508
5.89676823235 0.013576895936
5.89739655075 0.0135727070083
5.89802486916 0.0135685267575
5.89865318756 0.0135643551733
5.89928150597 0.0135601922455
5.89990982437 0.0135560379638
5.90053814278 0.013551892318
5.90116646118 0.013547755298
5.90179477959 0.0135436268936
5.90242309799 0.0135395070947
5.9030514164 0.0135353958912
5.9036797348 0.0135312932731
5.90430805321 0.0135271992304
5.90493637161 0.0135231137529
5.90556469002 0.0135190368308
5.90619300842 0.0135149684541
5.90682132683 0.0135109086128
5.90744964523 0.0135068572972
5.90807796364 0.0135028144972
5.90870628204 0.013498780203
5.90933460045 0.0134947544049
5.90996291885 0.013490737093
5.91059123726 0.0134867282575
5.91121955566 0.0134827278888
5.91184787407 0.0134787359771
5.91247619247 0.0134747525126
5.91310451088 0.0134707774858
5.91373282928 0.013466810887
5.91436114769 0.0134628527066
5.91498946609 0.013458902935
5.9156177845 0.0134549615626
5.91624610291 0.0134510285799
5.91687442131 0.0134471039774
5.91750273972 0.0134431877456
5.91813105812 0.0134392798751
5.91875937653 0.0134353803563
5.91938769493 0.01343148918
5.92001601334 0.0134276063366
5.92064433174 0.0134237318169
5.92127265015 0.0134198656115
5.92190096855 0.0134160077111
5.92252928696 0.0134121581065
5.92315760536 0.0134083167883
5.92378592377 0.0134044837473
5.92441424217 0.0134006589744
5.92504256058 0.0133968424602
5.92567087898 0.0133930341958
5.92629919739 0.0133892341719
5.92692751579 0.0133854423794
5.9275558342 0.0133816588093
5.9281841526 0.0133778834524
5.92881247101 0.0133741162998
5.92944078941 0.0133703573424
5.93006910782 0.0133666065712
5.93069742622 0.0133628639773
5.93132574463 0.0133591295518
5.93195406303 0.0133554032857
5.93258238144 0.0133516851701
5.93321069984 0.0133479751961
5.93383901825 0.013344273355
5.93446733665 0.0133405796379
5.93509565506 0.0133368940359
5.93572397346 0.0133332165404
5.93635229187 0.0133295471426
5.93698061028 0.0133258858338
5.93760892868 0.0133222326052
5.93823724709 0.0133185874482
5.93886556549 0.0133149503541
5.9394938839 0.0133113213143
5.9401222023 0.0133077003202
5.94075052071 0.0133040873632
5.94137883911 0.0133004824347
5.94200715752 0.0132968855263
5.94263547592 0.0132932966294
5.94326379433 0.0132897157355
5.94389211273 0.0132861428361
5.94452043114 0.0132825779228
5.94514874954 0.0132790209872
5.94577706795 0.0132754720209
5.94640538635 0.0132719310156
5.94703370476 0.0132683979627
5.94766202316 0.0132648728542
5.94829034157 0.0132613556815
5.94891865997 0.0132578464365
5.94954697838 0.0132543451109
5.95017529678 0.0132508516964
5.95080361519 0.0132473661849
5.95143193359 0.0132438885681
5.952060252 0.0132404188379
5.9526885704 0.0132369569862
5.95331688881 0.0132335030047
5.95394520721 0.0132300568855
5.95457352562 0.0132266186204
5.95520184402 0.0132231882013
5.95583016243 0.0132197656203
5.95645848083 0.0132163508693
5.95708679924 0.0132129439404
5.95771511765 0.0132095448255
5.95834343605 0.0132061535168
5.95897175446 0.0132027700063
5.95960007286 0.013199394286
5.96022839127 0.0131960263482
5.96085670967 0.013192666185
5.96148502808 0.0131893137884
5.96211334648 0.0131859691508
5.96274166489 0.0131826322644
5.96336998329 0.0131793031212
5.9639983017 0.0131759817137
5.9646266201 0.0131726680341
5.96525493851 0.0131693620746
5.96588325691 0.0131660638276
5.96651157532 0.0131627732855
5.96713989372 0.0131594904405
5.96776821213 0.0131562152851
5.96839653053 0.0131529478117
5.96902484894 0.0131496880127
5.96965316734 0.0131464358805
5.97028148575 0.0131431914077
5.97090980415 0.0131399545866
5.97153812256 0.0131367254098
5.97216644096 0.0131335038699
5.97279475937 0.0131302899593
5.97342307777 0.0131270836708
5.97405139618 0.0131238849967
5.97467971458 0.0131206939299
5.97530803299 0.0131175104628
5.97593635139 0.0131143345882
5.9765646698 0.0131111662987
5.9771929882 0.0131080055871
5.97782130661 0.013104852446
5.97844962502 0.0131017068682
5.97907794342 0.0130985688465
5.97970626183 0.0130954383735
5.98033458023 0.0130923154423
5.98096289864 0.0130892000454
5.98159121704 0.0130860921759
5.98221953545 0.0130829918265
5.98284785385 0.0130798989902
5.98347617226 0.0130768136598
5.98410449066 0.0130737358283
5.98473280907 0.0130706654886
5.98536112747 0.0130676026337
5.98598944588 0.0130645472566
5.98661776428 0.0130614993502
5.98724608269 0.0130584589076
5.98787440109 0.0130554259218
5.9885027195 0.013052400386
5.9891310379 0.0130493822932
5.98975935631 0.0130463716364
5.99038767471 0.0130433684089
5.99101599312 0.0130403726037
5.99164431152 0.0130373842141
5.99227262993 0.0130344032332
5.99290094833 0.0130314296542
5.99352926674 0.0130284634704
5.99415758514 0.013025504675
5.99478590355 0.0130225532612
5.99541422195 0.0130196092224
5.99604254036 0.0130166725518
5.99667085876 0.0130137432428
5.99729917717 0.0130108212887
5.99792749557 0.0130079066828
5.99855581398 0.0130049994187
5.99918413239 0.0130020994896
5.99981245079 0.0129992068889
6.0004407692 0.0129963216102
6.0010690876 0.0129934436469
6.00169740601 0.0129905729924
6.00232572441 0.0129877096403
6.00295404282 0.0129848535841
6.00358236122 0.0129820048172
6.00421067963 0.0129791633334
6.00483899803 0.012976329126
6.00546731644 0.0129735021889
6.00609563484 0.0129706825154
6.00672395325 0.0129678700993
6.00735227165 0.0129650649343
6.00798059006 0.012962267014
6.00860890846 0.012959476332
6.00923722687 0.0129566928822
6.00986554527 0.0129539166582
6.01049386368 0.0129511476537
6.01112218208 0.0129483858626
6.01175050049 0.0129456312786
6.01237881889 0.0129428838955
6.0130071373 0.0129401437072
6.0136354557 0.0129374107074
6.01426377411 0.0129346848901
6.01489209251 0.0129319662491
6.01552041092 0.0129292547783
6.01614872932 0.0129265504716
6.01677704773 0.012923853323
6.01740536613 0.0129211633263
6.01803368454 0.0129184804757
6.01866200294 0.0129158047649
6.01929032135 0.0129131361882
6.01991863976 0.0129104747394
6.02054695816 0.0129078204127
6.02117527657 0.0129051732021
6.02180359497 0.0129025331016
6.02243191338 0.0128999001054
6.02306023178 0.0128972742076
6.02368855019 0.0128946554023
6.02431686859 0.0128920436836
6.024945187 0.0128894390458
6.0255735054 0.012886841483
6.02620182381 0.0128842509894
6.02683014221 0.0128816675593
6.02745846062 0.0128790911868
6.02808677902 0.0128765218663
6.02871509743 0.0128739595921
6.02934341583 0.0128714043583
6.02997173424 0.0128688561594
6.03060005264 0.0128663149896
6.03122837105 0.0128637808434
6.03185668945 0.012861253715
6.03248500786 0.0128587335989
6.03311332626 0.0128562204894
6.03374164467 0.012853714381
6.03436996307 0.0128512152682
6.03499828148 0.0128487231453
6.03562659988 0.0128462380068
6.03625491829 0.0128437598473
6.03688323669 0.0128412886612
6.0375115551 0.012838824443
6.0381398735 0.0128363671874
6.03876819191 0.0128339168888
6.03939651031 0.0128314735419
6.04002482872 0.0128290371412
6.04065314713 0.0128266076813
6.04128146553 0.0128241851569
6.04190978394 0.0128217695626
6.04253810234 0.0128193608931
6.04316642075 0.012816959143
6.04379473915 0.0128145643071
6.04442305756 0.01281217638
6.04505137596 0.0128097953566
6.04567969437 0.0128074212315
6.04630801277 0.0128050539995
6.04693633118 0.0128026936553
6.04756464958 0.0128003401939
6.04819296799 0.01279799361
6.04882128639 0.0127956538984
6.0494496048 0.0127933210541
6.0500779232 0.0127909950717
6.05070624161 0.0127886759463
6.05133456001 0.0127863636728
6.05196287842 0.012784058246
6.05259119682 0.0127817596609
6.05321951523 0.0127794679125
6.05384783363 0.0127771829956
6.05447615204 0.0127749049054
6.05510447044 0.0127726336367
6.05573278885 0.0127703691847
6.05636110725 0.0127681115443
6.05698942566 0.0127658607106
6.05761774406 0.0127636166787
6.05824606247 0.0127613794436
6.05887438087 0.0127591490005
6.05950269928 0.0127569253445
6.06013101768 0.0127547084706
6.06075933609 0.0127524983742
6.0613876545 0.0127502950502
6.0620159729 0.0127480984939
6.06264429131 0.0127459087006
6.06327260971 0.0127437256653
6.06390092812 0.0127415493834
6.06452924652 0.0127393798501
6.06515756493 0.0127372170606
6.06578588333 0.0127350610103
6.06641420174 0.0127329116945
6.06704252014 0.0127307691083
6.06767083855 0.0127286332473
6.06829915695 0.0127265041067
6.06892747536 0.0127243816819
6.06955579376 0.0127222659682
6.07018411217 0.0127201569611
6.07081243057 0.012718054656
6.07144074898 0.0127159590482
6.07206906738 0.0127138701333
6.07269738579 0.0127117879067
6.07332570419 0.0127097123638
6.0739540226 0.0127076435002
6.074582341 0.0127055813114
6.07521065941 0.0127035257928
6.07583897781 0.0127014769401
6.07646729622 0.0126994347487
6.07709561462 0.0126973992143
6.07772393303 0.0126953703324
6.07835225143 0.0126933480986
6.07898056984 0.0126913325086
6.07960888824 0.0126893235579
6.08023720665 0.0126873212423
6.08086552505 0.0126853255573
6.08149384346 0.0126833364987
6.08212216187 0.0126813540622
6.08275048027 0.0126793782434
6.08337879868 0.0126774090381
6.08400711708 0.0126754464421
6.08463543549 0.012673490451
6.08526375389 0.0126715410607
6.0858920723 0.012669598267
6.0865203907 0.0126676620656
6.08714870911 0.0126657324524
6.08777702751 0.0126638094232
6.08840534592 0.0126618929738
6.08903366432 0.0126599831002
6.08966198273 0.0126580797982
6.09029030113 0.0126561830636
6.09091861954 0.0126542928925
6.09154693794 0.0126524092807
6.09217525635 0.0126505322242
6.09280357475 0.0126486617189
6.09343189316 0.0126467977608
6.09406021156 0.0126449403459
6.09468852997 0.0126430894702
6.09531684837 0.0126412451298
6.09594516678 0.0126394073205
6.09657348518 0.0126375760386
6.09720180359 0.01263575128
6.09783012199 0.0126339330408
6.0984584404 0.0126321213172
6.0990867588 0.0126303161052
6.09971507721 0.012628517401
6.10034339561 0.0126267252006
6.10097171402 0.0126249395003
6.10160003242 0.0126231602963
6.10222835083 0.0126213875846
6.10285666924 0.0126196213615
6.10348498764 0.0126178616233
6.10411330605 0.0126161083661
6.10474162445 0.0126143615861
6.10536994286 0.0126126212797
6.10599826126 0.0126108874432
6.10662657967 0.0126091600727
6.10725489807 0.0126074391646
6.10788321648 0.0126057247153
6.10851153488 0.012604016721
6.10913985329 0.0126023151781
6.10976817169 0.012600620083
6.1103964901 0.012598931432
6.1110248085 0.0125972492215
6.11165312691 0.012595573448
6.11228144531 0.0125939041078
6.11290976372 0.0125922411974
6.11353808212 0.0125905847133
6.11416640053 0.0125889346518
6.11479471893 0.0125872910096
6.11542303734 0.012585653783
6.11605135574 0.0125840229686
6.11667967415 0.0125823985628
6.11730799255 0.0125807805624
6.11793631096 0.0125791689637
6.11856462936 0.0125775637634
6.11919294777 0.012575964958
6.11982126617 0.0125743725441
6.12044958458 0.0125727865184
6.12107790298 0.0125712068775
6.12170622139 0.012569633618
6.12233453979 0.0125680667365
6.1229628582 0.0125665062297
6.12359117661 0.0125649520943
6.12421949501 0.0125634043271
6.12484781342 0.0125618629246
6.12547613182 0.0125603278837
6.12610445023 0.012558799201
6.12673276863 0.0125572768734
6.12736108704 0.0125557608975
6.12798940544 0.0125542512702
6.12861772385 0.0125527479883
6.12924604225 0.0125512510486
6.12987436066 0.0125497604478
6.13050267906 0.0125482761829
6.13113099747 0.0125467982507
6.13175931587 0.012545326648
6.13238763428 0.0125438613718
6.13301595268 0.0125424024189
6.13364427109 0.0125409497862
6.13427258949 0.0125395034707
6.1349009079 0.0125380634692
6.1355292263 0.0125366297789
6.13615754471 0.0125352023965
6.13678586311 0.0125337813191
6.13741418152 0.0125323665437
6.13804249992 0.0125309580673
6.13867081833 0.0125295558868
6.13929913673 0.0125281599995
6.13992745514 0.0125267704022
6.14055577354 0.012525387092
6.14118409195 0.0125240100661
6.14181241035 0.0125226393215
6.14244072876 0.0125212748554
6.14306904716 0.0125199166647
6.14369736557 0.0125185647468
6.14432568398 0.0125172190986
6.14495400238 0.0125158797174
6.14558232079 0.0125145466004
6.14621063919 0.0125132197447
6.1468389576 0.0125118991476
6.147467276 0.0125105848062
6.14809559441 0.0125092767178
6.14872391281 0.0125079748796
6.14935223122 0.0125066792888
6.14998054962 0.0125053899429
6.15060886803 0.0125041068389
6.15123718643 0.0125028299743
6.15186550484 0.0125015593463
6.15249382324 0.0125002949522
6.15312214165 0.0124990367895
6.15375046005 0.0124977848554
6.15437877846 0.0124965391473
6.15500709686 0.0124952996627
6.15563541527 0.0124940663988
6.15626373367 0.0124928393531
6.15689205208 0.0124916185229
6.15752037048 0.0124904039059
6.15814868889 0.0124891954993
6.15877700729 0.0124879933007
6.1594053257 0.0124867973075
6.1600336441 0.0124856075172
6.16066196251 0.0124844239273
6.16129028091 0.0124832465353
6.16191859932 0.0124820753388
6.16254691772 0.0124809103353
6.16317523613 0.0124797515223
6.16380355453 0.0124785988974
6.16443187294 0.0124774524582
6.16506019135 0.0124763122024
6.16568850975 0.0124751781274
6.16631682816 0.0124740502309
6.16694514656 0.0124729285106
6.16757346497 0.012471812964
6.16820178337 0.0124707035889
6.16883010178 0.012469600383
6.16945842018 0.0124685033439
6.17008673859 0.0124674124693
6.17071505699 0.012466327757
6.1713433754 0.0124652492046
6.1719716938 0.0124641768099
6.17260001221 0.0124631105707
6.17322833061 0.0124620504847
6.17385664902 0.0124609965497
6.17448496742 0.0124599487635
6.17511328583 0.012458907124
6.17574160423 0.0124578716288
6.17636992264 0.012456842276
6.17699824104 0.0124558190632
6.17762655945 0.0124548019884
6.17825487785 0.0124537910495
6.17888319626 0.0124527862443
6.17951151466 0.0124517875707
6.18013983307 0.0124507950267
6.18076815147 0.0124498086102
6.18139646988 0.012448828319
6.18202478828 0.0124478541512
6.18265310669 0.0124468861048
6.18328142509 0.0124459241776
6.1839097435 0.0124449683678
6.1845380619 0.0124440186732
6.18516638031 0.012443075092
6.18579469872 0.0124421376221
6.18642301712 0.0124412062616
6.18705133553 0.0124402810085
6.18767965393 0.012439361861
6.18830797234 0.0124384488171
6.18893629074 0.0124375418748
6.18956460915 0.0124366410324
6.19019292755 0.0124357462879
6.19082124596 0.0124348576395
6.19144956436 0.0124339750852
6.19207788277 0.0124330986234
6.19270620117 0.012432228252
6.19333451958 0.0124313639694
6.19396283798 0.0124305057738
6.19459115639 0.0124296536632
6.19521947479 0.0124288076361
6.1958477932 0.0124279676905
6.1964761116 0.0124271338248
6.19710443001 0.0124263060372
6.19773274841 0.012425484326
6.19836106682 0.0124246686895
6.19898938522 0.012423859126
6.19961770363 0.0124230556337
6.20024602203 0.0124222582111
6.20087434044 0.0124214668565
6.20150265884 0.0124206815682
6.20213097725 0.0124199023446
6.20275929565 0.012419129184
6.20338761406 0.012418362085
6.20401593246 0.0124176010457
6.20464425087 0.0124168460648
6.20527256927 0.0124160971406
6.20590088768 0.0124153542715
6.20652920609 0.0124146174561
6.20715752449 0.0124138866927
6.2077858429 0.0124131619799
6.2084141613 0.0124124433162
6.20904247971 0.0124117307
6.20967079811 0.0124110241299
6.21029911652 0.0124103236044
6.21092743492 0.0124096291221
6.21155575333 0.0124089406815
6.21218407173 0.0124082582812
6.21281239014 0.0124075819198
6.21344070854 0.0124069115958
6.21406902695 0.0124062473079
6.21469734535 0.0124055890547
6.21532566376 0.0124049368349
6.21595398216 0.012404290647
6.21658230057 0.0124036504898
6.21721061897 0.0124030163619
6.21783893738 0.012402388262
6.21846725578 0.0124017661887
6.21909557419 0.0124011501409
6.21972389259 0.0124005401172
6.220352211 0.0123999361164
6.2209805294 0.0123993381371
6.22160884781 0.0123987461783
6.22223716621 0.0123981602386
6.22286548462 0.0123975803168
6.22349380302 0.0123970064117
6.22412212143 0.0123964385222
6.22475043983 0.012395876647
6.22537875824 0.012395320785
6.22600707664 0.0123947709351
6.22663539505 0.012394227096
6.22726371346 0.0123936892668
6.22789203186 0.0123931574462
6.22852035027 0.0123926316331
6.22914866867 0.0123921118266
6.22977698708 0.0123915980254
6.23040530548 0.0123910902285
6.23103362389 0.012390588435
6.23166194229 0.0123900926437
6.2322902607 0.0123896028536
6.2329185791 0.0123891190636
6.23354689751 0.0123886412729
6.23417521591 0.0123881694804
6.23480353432 0.0123877036852
6.23543185272 0.0123872438862
6.23606017113 0.0123867900825
6.23668848953 0.0123863422732
6.23731680794 0.0123859004574
6.23794512634 0.012385464634
6.23857344475 0.0123850348024
6.23920176315 0.0123846109614
6.23983008156 0.0123841931104
6.24045839996 0.0123837812483
6.24108671837 0.0123833753744
6.24171503677 0.0123829754879
6.24234335518 0.0123825815878
6.24297167358 0.0123821936733
6.24359999199 0.0123818117438
6.24422831039 0.0123814357983
6.2448566288 0.0123810658362
6.2454849472 0.0123807018565
6.24611326561 0.0123803438587
6.24674158401 0.0123799918419
6.24736990242 0.0123796458054
6.24799822083 0.0123793057486
6.24862653923 0.0123789716706
6.24925485764 0.0123786435709
6.24988317604 0.0123783214486
6.25051149445 0.0123780053033
6.25113981285 0.0123776951341
6.25176813126 0.0123773909406
6.25239644966 0.0123770927219
6.25302476807 0.0123768004776
6.25365308647 0.0123765142071
6.25428140488 0.0123762339096
6.25490972328 0.0123759595847
6.25553804169 0.0123756912318
6.25616636009 0.0123754288503
6.2567946785 0.0123751724398
6.2574229969 0.0123749219995
6.25805131531 0.0123746775292
6.25867963371 0.0123744390281
6.25930795212 0.0123742064959
6.25993627052 0.0123739799321
6.26056458893 0.0123737593362
6.26119290733 0.0123735447077
6.26182122574 0.0123733360462
6.26244954414 0.0123731333513
6.26307786255 0.0123729366225
6.26370618095 0.0123727458595
6.26433449936 0.0123725610618
6.26496281776 0.0123723822291
6.26559113617 0.012372209361
6.26621945457 0.0123720424572
6.26684777298 0.0123718815172
6.26747609138 0.0123717265408
6.26810440979 0.0123715775276
6.2687327282 0.0123714344774
6.2693610466 0.0123712973898
6.26998936501 0.0123711662646
6.27061768341 0.0123710411015
6.27124600182 0.0123709219002
6.27187432022 0.0123708086605
6.27250263863 0.0123707013821
6.27313095703 0.0123706000649
6.27375927544 0.0123705047085
6.27438759384 0.012370415313
6.27501591225 0.0123703318779
6.27564423065 0.0123702544032
6.27627254906 0.0123701828887
6.27690086746 0.0123701173343
6.27752918587 0.0123700577398
6.27815750427 0.0123700041051
6.27878582268 0.0123699564301
6.27941414108 0.0123699147147
6.28004245949 0.0123698789588
6.28067077789 0.0123698491623
6.2812990963 0.0123698253252
6.2819274147 0.0123698074474
6.28255573311 0.0123697955289


==> figs/prb/new/nkp2.dat <==
#Efld	gamma	t0	gap	Tlat	test	Nmax	thrhd	amp
#0.010	0.10	1.0	0.00	0.00	0	1000	0.05	0.0
0.0 0.0123695917335
0.000628318405151 0.0123695952712
0.0012566368103 0.0123696047702
0.00188495521545 0.0123696202293
0.00251327362061 0.0123696416476
0.00314159202576 0.012369669024
0.00376991043091 0.0123697023576
0.00439822883606 0.0123697416473
0.00502654724121 0.0123697868925
0.00565486564636 0.0123698380923
0.00628318405151 0.012369895246
0.00691150245667 0.0123699583531
0.00753982086182 0.0123700274131
0.00816813926697 0.0123701024257
0.00879645767212 0.0123701833906
0.00942477607727 0.0123702703078
0.0100530944824 0.0123703631773
0.0106814128876 0.0123704619994
0.0113097312927 0.0123705667743
0.0119380496979 0.0123706775026
0.012566368103 0.0123707941847
0.0131946865082 0.0123709168214
0.0138230049133 0.0123710454135
0.0144513233185 0.0123711799618
0.0150796417236 0.0123713204674
0.0157079601288 0.0123714669314
0.0163362785339 0.0123716193548
0.0169645969391 0.0123717777389
0.0175929153442 0.0123719420847
0.0182212337494 0.0123721123937
0.0188495521545 0.0123722886669
0.0194778705597 0.0123724709056
0.0201061889648 0.012372659111
0.02073450737 0.0123728532844
0.0213628257751 0.0123730534267
0.0219911441803 0.0123732595391
0.0226194625854 0.0123734716225
0.0232477809906 0.012373689678
0.0238760993958 0.0123739137063
0.0245044178009 0.0123741437082
0.0251327362061 0.0123743796844
0.0257610546112 0.0123746216354
0.0263893730164 0.0123748695618
0.0270176914215 0.0123751234639
0.0276460098267 0.0123753833421
0.0282743282318 0.0123756491965
0.028902646637 0.0123759210275
0.0295309650421 0.0123761988349
0.0301592834473 0.0123764826189
0.0307876018524 0.0123767723795
0.0314159202576 0.0123770681165
0.0320442386627 0.0123773698299
0.0326725570679 0.0123776775196
0.033300875473 0.0123779911854
0.0339291938782 0.0123783108273
0.0345575122833 0.0123786364451
0.0351858306885 0.0123789680388
0.0358141490936 0.0123793056084
0.0364424674988 0.0123796491538
0.0370707859039 0.0123799986753
0.0376991043091 0.0123803541728
0.0383274227142 0.0123807156467
0.0389557411194 0.0123810830973
0.0395840595245 0.012381456525
0.0402123779297 0.0123818359304
0.0408406963348 0.0123822213139
0.04146901474 0.0123826126764
0.0420973331451 0.0123830100186
0.0427256515503 0.0123834133414
0.0433539699554 0.0123838226459
0.0439822883606 0.0123842379331
0.0446106067657 0.0123846592041
0.0452389251709 0.0123850864604
0.045867243576 0.0123855197031
0.0464955619812 0.0123859589338
0.0471238803864 0.0123864041537
0.0477521987915 0.0123868553646
0.0483805171967 0.0123873125678
0.0490088356018 0.012387775765
0.049637154007 0.0123882449578
0.0502654724121 0.0123887201477
0.0508937908173 0.0123892013364
0.0515221092224 0.0123896885254
0.0521504276276 0.0123901817164
0.0527787460327 0.0123906809107
0.0534070644379 0.01239118611
0.054035382843 0.0123916973158
0.0546637012482 0.0123922145293
0.0552920196533 0.012392737752
0.0559203380585 0.0123932669851
0.0565486564636 0.01239380223
0.0571769748688 0.0123943434877
0.0578052932739 0.0123948907594
0.0584336116791 0.0123954440462
0.0590619300842 0.012396003349
0.0596902484894 0.0123965686688
0.0603185668945 0.0123971400065
0.0609468852997 0.0123977173629
0.0615752037048 0.0123983007389
0.06220352211 0.0123988901351
0.0628318405151 0.0123994855525
0.0634601589203 0.0124000869916
0.0640884773254 0.0124006944532
0.0647167957306 0.0124013079381
0.0653451141357 0.012401927447
0.0659734325409 0.0124025529805
0.066601750946 0.0124031845395
0.0672300693512 0.0124038221248
0.0678583877563 0.0124044657372
0.0684867061615 0.0124051153776
0.0691150245667 0.012405771047
0.0697433429718 0.0124064327462
0.070371661377 0.0124071004765
0.0709999797821 0.0124077742389
0.0716282981873 0.0124084540347
0.0722566165924 0.012409139865
0.0728849349976 0.0124098317314
0.0735132534027 0.0124105296351
0.0741415718079 0.0124112335777
0.074769890213 0.0124119435608
0.0753982086182 0.0124126595859
0.0760265270233 0.0124133816549
0.0766548454285 0.0124141097694
0.0772831638336 0.0124148439314
0.0779114822388 0.0124155841427
0.0785398006439 0.0124163304051
0.0791681190491 0.0124170827208
0.0797964374542 0.0124178410916
0.0804247558594 0.0124186055196
0.0810530742645 0.0124193760068
0.0816813926697 0.0124201525553
0.0823097110748 0.0124209351671
0.08293802948 0.0124217238443
0.0835663478851 0.0124225185889
0.0841946662903 0.0124233194029
0.0848229846954 0.0124241262884
0.0854513031006 0.0124249392472
0.0860796215057 0.0124257582815
0.0867079399109 0.012426583393
0.087336258316 0.0124274145836
0.0879645767212 0.0124282518553
0.0885928951263 0.0124290952097
0.0892212135315 0.0124299446486
0.0898495319366 0.0124308001738
0.0904778503418 0.012431661787
0.0911061687469 0.0124325294897
0.0917344871521 0.0124334032836
0.0923628055573 0.0124342831703
0.0929911239624 0.0124351691513
0.0936194423676 0.0124360612283
0.0942477607727 0.0124369594026
0.0948760791779 0.0124378636758
0.095504397583 0.0124387740495
0.0961327159882 0.0124396905251
0.0967610343933 0.0124406131042
0.0973893527985 0.0124415417883
0.0980176712036 0.0124424765789
0.0986459896088 0.0124434174777
0.0992743080139 0.0124443644863
0.0999026264191 0.0124453176062
0.100530944824 0.0124462768393
0.101159263229 0.0124472421871
0.101787581635 0.0124482136516
0.10241590004 0.0124491912346
0.103044218445 0.0124501749379
0.10367253685 0.0124511647635
0.104300855255 0.0124521607134
0.10492917366 0.0124531627896
0.105557492065 0.0124541709943
0.106185810471 0.0124551853297
0.106814128876 0.012456205798
0.107442447281 0.0124572324014
0.108070765686 0.0124582651424
0.108699084091 0.0124593040232
0.109327402496 0.0124603490463
0.109955720901 0.0124614002141
0.110584039307 0.0124624575291
0.111212357712 0.0124635209939
0.111840676117 0.012464590611
0.112468994522 0.0124656663829
0.113097312927 0.0124667483122
0.113725631332 0.0124678364015
0.114353949738 0.0124689306534
0.114982268143 0.0124700310703
0.115610586548 0.012471137655
0.116238904953 0.01247225041
0.116867223358 0.0124733693378
0.117495541763 0.0124744944409
0.118123860168 0.0124756257219
0.118752178574 0.0124767631832
0.119380496979 0.0124779068274
0.120008815384 0.0124790566568
0.120637133789 0.0124802126739
0.121265452194 0.0124813748811
0.121893770599 0.0124825432808
0.122522089005 0.0124837178753
0.12315040741 0.0124848986669
0.123778725815 0.0124860856581
0.12440704422 0.012487278851
0.125035362625 0.0124884782479
0.12566368103 0.0124896838513
0.126291999435 0.0124908956632
0.126920317841 0.0124921136861
0.127548636246 0.0124933379222
0.128176954651 0.0124945683738
0.128805273056 0.0124958050432
0.129433591461 0.0124970479327
0.130061909866 0.0124982970447
0.130690228271 0.0124995523816
0.131318546677 0.0125008139457
0.131946865082 0.0125020817395
0.132575183487 0.0125033557655
0.133203501892 0.0125046360261
0.133831820297 0.012505922524
0.134460138702 0.0125072152617
0.135088457108 0.0125085142418
0.135716775513 0.012509819467
0.136345093918 0.0125111309401
0.136973412323 0.0125124486638
0.137601730728 0.0125137726409
0.138230049133 0.0125151028743
0.138858367538 0.0125164393668
0.139486685944 0.0125177821215
0.140115004349 0.0125191311413
0.140743322754 0.0125204864292
0.141371641159 0.0125218479882
0.141999959564 0.0125232158215
0.142628277969 0.012524589932
0.143256596375 0.012525970323
0.14388491478 0.0125273569975
0.144513233185 0.0125287499588
0.14514155159 0.01253014921
0.145769869995 0.0125315547542
0.1463981884 0.0125329665946
0.147026506805 0.0125343847345
0.147654825211 0.0125358091769
0.148283143616 0.0125372399252
0.148911462021 0.0125386769823
0.149539780426 0.0125401203515
0.150168098831 0.012541570036
0.150796417236 0.0125430260389
0.151424735641 0.0125444883632
0.152053054047 0.0125459570122
0.152681372452 0.012547431989
0.153309690857 0.0125489132965
0.153938009262 0.0125504009379
0.154566327667 0.0125518949163
0.155194646072 0.0125533952347
0.155822964478 0.0125549018963
0.156451282883 0.0125564149039
0.157079601288 0.0125579342608
0.157707919693 0.0125594599698
0.158336238098 0.0125609920342
0.158964556503 0.0125625304569
0.159592874908 0.0125640752411
0.160221193314 0.0125656263897
0.160849511719 0.012567183906
0.161477830124 0.012568747793
0.162106148529 0.0125703180538
0.162734466934 0.0125718946916
0.163362785339 0.0125734777097
0.163991103745 0.0125750671112
0.16461942215 0.0125766628993
0.165247740555 0.0125782650774
0.16587605896 0.0125798736488
0.166504377365 0.0125814886167
0.16713269577 0.0125831099847
0.167761014175 0.012584737756
0.168389332581 0.0125863719343
0.169017650986 0.0125880125229
0.169645969391 0.0125896595253
0.170274287796 0.0125913129453
0.170902606201 0.0125929727863
0.171530924606 0.012594639052
0.172159243011 0.012596311746
0.172787561417 0.012597990872
0.173415879822 0.0125996764338
0.174044198227 0.0126013684351
0.174672516632 0.0126030668796
0.175300835037 0.0126047717712
0.175929153442 0.0126064831136
0.176557471848 0.0126082009106
0.177185790253 0.0126099251661
0.177814108658 0.0126116558839
0.178442427063 0.0126133930679
0.179070745468 0.0126151367219
0.179699063873 0.0126168868497
0.180327382278 0.0126186434552
0.180955700684 0.0126204065423
0.181584019089 0.0126221761148
0.182212337494 0.0126239521765
0.182840655899 0.0126257347314
0.183468974304 0.0126275237833
0.184097292709 0.0126293193359
0.184725611115 0.0126311213932
0.18535392952 0.0126329299589
0.185982247925 0.012634745037
0.18661056633 0.0126365666312
0.187238884735 0.0126383947453
0.18786720314 0.0126402293833
0.188495521545 0.0126420705489
0.189123839951 0.012643918246
0.189752158356 0.0126457724784
0.190380476761 0.01264763325
0.191008795166 0.0126495005646
0.191637113571 0.0126513744261
0.192265431976 0.0126532548384
0.192893750381 0.0126551418055
0.193522068787 0.0126570353311
0.194150387192 0.0126589354194
0.194778705597 0.0126608420742
0.195407024002 0.0126627552995
0.196035342407 0.0126646750994
0.196663660812 0.0126666014779
0.197291979218 0.0126685344391
0.197920297623 0.012670473987
0.198548616028 0.0126724201259
0.199176934433 0.0126743728598
0.199805252838 0.012676332193
0.200433571243 0.0126782981297
0.201061889648 0.0126802706741
0.201690208054 0.0126822498305
0.202318526459 0.0126842356033
0.202946844864 0.0126862279967
0.203575163269 0.0126882270153
0.204203481674 0.0126902326632
0.204831800079 0.0126922449451
0.205460118484 0.0126942638652
0.20608843689 0.0126962894282
0.206716755295 0.0126983216385
0.2073450737 0.0127003605005
0.207973392105 0.0127024060189
0.20860171051 0.0127044581981
0.209230028915 0.0127065170428
0.209858347321 0.0127085825574
0.210486665726 0.0127106547466
0.211114984131 0.012712733615
0.211743302536 0.0127148191671
0.212371620941 0.0127169114076
0.212999939346 0.0127190103411
0.213628257751 0.0127211159721
0.214256576157 0.0127232283054
0.214884894562 0.0127253473454
0.215513212967 0.0127274730969
0.216141531372 0.0127296055645
0.216769849777 0.0127317447528
0.217398168182 0.0127338906665
0.218026486588 0.0127360433101
0.218654804993 0.0127382026883
0.219283123398 0.0127403688058
0.219911441803 0.0127425416673
0.220539760208 0.0127447212773
0.221168078613 0.0127469076406
0.221796397018 0.0127491007618
0.222424715424 0.0127513006457
0.223053033829 0.0127535072969
0.223681352234 0.0127557207202
0.224309670639 0.0127579409203
0.224937989044 0.0127601679019
0.225566307449 0.0127624016698
0.226194625854 0.0127646422289
0.22682294426 0.0127668895838
0.227451262665 0.0127691437395
0.22807958107 0.0127714047008
0.228707899475 0.0127736724727
0.22933621788 0.0127759470599
0.229964536285 0.0127782284674
0.230592854691 0.0127805167003
0.231221173096 0.0127828117634
0.231849491501 0.0127851136618
0.232477809906 0.0127874224006
0.233106128311 0.0127897379847
0.233734446716 0.0127920604194
0.234362765121 0.0127943897097
0.234991083527 0.0127967258608
0.235619401932 0.0127990688778
0.236247720337 0.012801418766
0.236876038742 0.0128037755306
0.237504357147 0.0128061391767
0.238132675552 0.0128085097098
0.238760993958 0.0128108871351
0.239389312363 0.0128132714579
0.240017630768 0.0128156626835
0.240645949173 0.0128180608172
0.241274267578 0.0128204658645
0.241902585983 0.0128228778307
0.242530904388 0.0128252967212
0.243159222794 0.0128277225414
0.243787541199 0.0128301552967
0.244415859604 0.0128325949925
0.245044178009 0.0128350416343
0.245672496414 0.0128374952275
0.246300814819 0.0128399557776
0.246929133224 0.0128424232901
0.24755745163 0.0128448977703
0.248185770035 0.0128473792239
0.24881408844 0.0128498676562
0.249442406845 0.0128523630729
0.25007072525 0.0128548654793
0.250699043655 0.012857374881
0.251327362061 0.0128598912835
0.251955680466 0.0128624146924
0.252583998871 0.0128649451133
0.253212317276 0.0128674825516
0.253840635681 0.012870027013
0.254468954086 0.012872578503
0.255097272491 0.0128751370272
0.255725590897 0.0128777025913
0.256353909302 0.0128802752008
0.256982227707 0.0128828548616
0.257610546112 0.0128854415791
0.258238864517 0.0128880353591
0.258867182922 0.0128906362073
0.259495501328 0.0128932441295
0.260123819733 0.0128958591314
0.260752138138 0.0128984812188
0.261380456543 0.0129011103974
0.262008774948 0.0129037466731
0.262637093353 0.0129063900518
0.263265411758 0.0129090405394
0.263893730164 0.0129116981417
0.264522048569 0.0129143628646
0.265150366974 0.0129170347142
0.265778685379 0.0129197136963
0.266407003784 0.0129223998171
0.267035322189 0.0129250930825
0.267663640594 0.0129277934986
0.268291959 0.0129305010714
0.268920277405 0.0129332158071
0.26954859581 0.0129359377118
0.270176914215 0.0129386667917
0.27080523262 0.0129414030529
0.271433551025 0.0129441465015
0.272061869431 0.0129468971439
0.272690187836 0.0129496549862
0.273318506241 0.0129524200347
0.273946824646 0.0129551922957
0.274575143051 0.0129579717754
0.275203461456 0.0129607584802
0.275831779861 0.0129635524163
0.276460098267 0.0129663535901
0.277088416672 0.0129691620079
0.277716735077 0.0129719776761
0.278345053482 0.012974800601
0.278973371887 0.0129776307891
0.279601690292 0.0129804682468
0.280230008698 0.0129833129804
0.280858327103 0.0129861649964
0.281486645508 0.0129890243011
0.282114963913 0.0129918909012
0.282743282318 0.012994764803
0.283371600723 0.012997646013
0.283999919128 0.0130005345377
0.284628237534 0.0130034303836
0.285256555939 0.0130063335572
0.285884874344 0.0130092440651
0.286513192749 0.0130121619137
0.287141511154 0.0130150871098
0.287769829559 0.0130180196598
0.288398147964 0.0130209595704
0.28902646637 0.0130239068482
0.289654784775 0.0130268614998
0.29028310318 0.0130298235319
0.290911421585 0.0130327929512
0.29153973999 0.0130357697644
0.292168058395 0.0130387539782
0.292796376801 0.0130417455994
0.293424695206 0.0130447446347
0.294053013611 0.013047751091
0.294681332016 0.013050764975
0.295309650421 0.0130537862937
0.295937968826 0.0130568150538
0.296566287231 0.0130598512623
0.297194605637 0.0130628949261
0.297822924042 0.0130659460522
0.298451242447 0.0130690046475
0.299079560852 0.013072070719
0.299707879257 0.0130751442737
0.300336197662 0.0130782253187
0.300964516068 0.0130813138611
0.301592834473 0.013084409908
0.302221152878 0.0130875134664
0.302849471283 0.0130906245436
0.303477789688 0.0130937431466
0.304106108093 0.0130968692828
0.304734426498 0.0131000029591
0.305362744904 0.013103144183
0.305991063309 0.0131062929617
0.306619381714 0.0131094493024
0.307247700119 0.0131126132124
0.307876018524 0.013115784699
0.308504336929 0.0131189637696
0.309132655334 0.0131221504315
0.30976097374 0.0131253446921
0.310389292145 0.0131285465587
0.31101761055 0.0131317560387
0.311645928955 0.0131349731396
0.31227424736 0.0131381978688
0.312902565765 0.0131414302337
0.313530884171 0.0131446702418
0.314159202576 0.0131479179007
0.314787520981 0.0131511732177
0.315415839386 0.0131544362004
0.316044157791 0.0131577068564
0.316672476196 0.0131609851931
0.317300794601 0.0131642712182
0.317929113007 0.0131675649393
0.318557431412 0.0131708663639
0.319185749817 0.0131741754997
0.319814068222 0.0131774923544
0.320442386627 0.0131808169355
0.321070705032 0.0131841492508
0.321699023438 0.013187489308
0.322327341843 0.0131908371148
0.322955660248 0.0131941926789
0.323583978653 0.0131975560082
0.324212297058 0.0132009271105
0.324840615463 0.0132043059934
0.325468933868 0.013207692665
0.326097252274 0.013211087133
0.326725570679 0.0132144894054
0.327353889084 0.0132178994901
0.327982207489 0.013221317395
0.328610525894 0.013224743128
0.329238844299 0.0132281766972
0.329867162704 0.0132316181106
0.33049548111 0.0132350673763
0.331123799515 0.0132385245022
0.33175211792 0.0132419894966
0.332380436325 0.0132454623675
0.33300875473 0.013248943123
0.333637073135 0.0132524317714
0.334265391541 0.0132559283208
0.334893709946 0.0132594327795
0.335522028351 0.0132629451558
0.336150346756 0.0132664654577
0.336778665161 0.0132699936938
0.337406983566 0.0132735298723
0.338035301971 0.0132770740015
0.338663620377 0.0132806260898
0.339291938782 0.0132841861457
0.339920257187 0.0132877541774
0.340548575592 0.0132913301935
0.341176893997 0.0132949142023
0.341805212402 0.0132985062125
0.342433530807 0.0133021062324
0.343061849213 0.0133057142707
0.343690167618 0.0133093303357
0.344318486023 0.0133129544362
0.344946804428 0.0133165865806
0.345575122833 0.0133202267776
0.346203441238 0.0133238750359
0.346831759644 0.013327531364
0.347460078049 0.0133311957706
0.348088396454 0.0133348682644
0.348716714859 0.0133385488541
0.349345033264 0.0133422375484
0.349973351669 0.0133459343561
0.350601670074 0.013349639286
0.35122998848 0.0133533523468
0.351858306885 0.0133570735474
0.35248662529 0.0133608028966
0.353114943695 0.0133645404032
0.3537432621 0.0133682860762
0.354371580505 0.0133720399244
0.354999898911 0.0133758019568
0.355628217316 0.0133795721823
0.356256535721 0.0133833506099
0.356884854126 0.0133871372486
0.357513172531 0.0133909321075
0.358141490936 0.0133947351955
0.358769809341 0.0133985465219
0.359398127747 0.0134023660955
0.360026446152 0.0134061939257
0.360654764557 0.0134100300216
0.361283082962 0.0134138743923
0.361911401367 0.013417727047
0.362539719772 0.0134215879951
0.363168038177 0.0134254572457
0.363796356583 0.0134293348082
0.364424674988 0.0134332206919
0.365052993393 0.0134371149061
0.365681311798 0.0134410174602
0.366309630203 0.0134449283636
0.366937948608 0.0134488476258
0.367566267014 0.0134527752561
0.368194585419 0.0134567112642
0.368822903824 0.0134606556594
0.369451222229 0.0134646084514
0.370079540634 0.0134685696497
0.370707859039 0.0134725392638
0.371336177444 0.0134765173035
0.37196449585 0.0134805037783
0.372592814255 0.0134844986979
0.37322113266 0.0134885020721
0.373849451065 0.0134925139105
0.37447776947 0.0134965342228
0.375106087875 0.0135005630189
0.375734406281 0.0135046003085
0.376362724686 0.0135086461016
0.376991043091 0.0135127004078
0.377619361496 0.013516763237
0.378247679901 0.0135208345993
0.378875998306 0.0135249145044
0.379504316711 0.0135290029624
0.380132635117 0.0135330999831
0.380760953522 0.0135372055767
0.381389271927 0.013541319753
0.382017590332 0.0135454425222
0.382645908737 0.0135495738943
0.383274227142 0.0135537138794
0.383902545547 0.0135578624876
0.384530863953 0.013562019729
0.385159182358 0.0135661856139
0.385787500763 0.0135703601524
0.386415819168 0.0135745433547
0.387044137573 0.0135787352311
0.387672455978 0.0135829357918
0.388300774384 0.0135871450472
0.388929092789 0.0135913630075
0.389557411194 0.0135955896832
0.390185729599 0.0135998250846
0.390814048004 0.0136040692221
0.391442366409 0.0136083221061
0.392070684814 0.0136125837471
0.39269900322 0.0136168541557
0.393327321625 0.0136211333422
0.39395564003 0.0136254213174
0.394583958435 0.0136297180917
0.39521227684 0.0136340236757
0.395840595245 0.0136383380802
0.396468913651 0.0136426613158
0.397097232056 0.0136469933931
0.397725550461 0.0136513343229
0.398353868866 0.013655684116
0.398982187271 0.0136600427831
0.399610505676 0.0136644103352
0.400238824081 0.0136687867829
0.400867142487 0.0136731721372
0.401495460892 0.013677566409
0.402123779297 0.0136819696093
0.402752097702 0.013686381749
0.403380416107 0.013690802839
0.404008734512 0.0136952328905
0.404637052917 0.0136996719145
0.405265371323 0.0137041199221
0.405893689728 0.0137085769244
0.406522008133 0.0137130429325
0.407150326538 0.0137175179575
0.407778644943 0.0137220020108
0.408406963348 0.0137264951036
0.409035281754 0.013730997247
0.409663600159 0.0137355084525
0.410291918564 0.0137400287312
0.410920236969 0.0137445580946
0.411548555374 0.013749096554
0.412176873779 0.0137536441208
0.412805192184 0.0137582008065
0.41343351059 0.0137627666225
0.414061828995 0.0137673415803
0.4146901474 0.0137719256914
0.415318465805 0.0137765189675
0.41594678421 0.0137811214199
0.416575102615 0.0137857330604
0.417203421021 0.0137903539006
0.417831739426 0.0137949839522
0.418460057831 0.0137996232268
0.419088376236 0.0138042717362
0.419716694641 0.0138089294921
0.420345013046 0.0138135965063
0.420973331451 0.0138182727906
0.421601649857 0.0138229583569
0.422229968262 0.013827653217
0.422858286667 0.0138323573828
0.423486605072 0.0138370708663
0.424114923477 0.0138417936795
0.424743241882 0.0138465258343
0.425371560287 0.0138512673428
0.425999878693 0.013856018217
0.426628197098 0.013860778469
0.427256515503 0.013865548111
0.427884833908 0.0138703271551
0.428513152313 0.0138751156135
0.429141470718 0.0138799134984
0.429769789124 0.0138847208222
0.430398107529 0.013889537597
0.431026425934 0.0138943638352
0.431654744339 0.0138991995492
0.432283062744 0.0139040447513
0.432911381149 0.013908899454
0.433539699554 0.0139137636697
0.43416801796 0.013918637411
0.434796336365 0.0139235206903
0.43542465477 0.0139284135202
0.436052973175 0.0139333159133
0.43668129158 0.0139382278822
0.437309609985 0.0139431494396
0.437937928391 0.0139480805982
0.438566246796 0.0139530213707
0.439194565201 0.0139579717698
0.439822883606 0.0139629318084
0.440451202011 0.0139679014992
0.441079520416 0.0139728808552
0.441707838821 0.0139778698892
0.442336157227 0.0139828686142
0.442964475632 0.013987877043
0.443592794037 0.0139928951888
0.444221112442 0.0139979230645
0.444849430847 0.0140029606832
0.445477749252 0.014008008058
0.446106067657 0.0140130652019
0.446734386063 0.0140181321283
0.447362704468 0.0140232088502
0.447991022873 0.0140282953809
0.448619341278 0.0140333917336
0.449247659683 0.0140384979216
0.449875978088 0.0140436139583
0.450504296494 0.0140487398571
0.451132614899 0.0140538756312
0.451760933304 0.0140590212943
0.452389251709 0.0140641768596
0.453017570114 0.0140693423407
0.453645888519 0.0140745177512
0.454274206924 0.0140797031045
0.45490252533 0.0140848984144
0.455530843735 0.0140901036944
0.45615916214 0.0140953189583
0.456787480545 0.0141005442197
0.45741579895 0.0141057794923
0.458044117355 0.01411102479
0.45867243576 0.0141162801265
0.459300754166 0.0141215455158
0.459929072571 0.0141268209716
0.460557390976 0.014132106508
0.461185709381 0.0141374021388
0.461814027786 0.0141427078782
0.462442346191 0.01414802374
0.463070664597 0.0141533497384
0.463698983002 0.0141586858875
0.464327301407 0.0141640322015
0.464955619812 0.0141693886944
0.465583938217 0.0141747553806
0.466212256622 0.0141801322743
0.466840575027 0.0141855193898
0.467468893433 0.0141909167414
0.468097211838 0.0141963243435
0.468725530243 0.0142017422106
0.469353848648 0.0142071703569
0.469982167053 0.0142126087972
0.470610485458 0.0142180575457
0.471238803864 0.0142235166173
0.471867122269 0.0142289860263
0.472495440674 0.0142344657875
0.473123759079 0.0142399559156
0.473752077484 0.0142454564253
0.474380395889 0.0142509673312
0.475008714294 0.0142564886483
0.4756370327 0.0142620203913
0.476265351105 0.0142675625752
0.47689366951 0.0142731152147
0.477521987915 0.014278678325
0.47815030632 0.0142842519209
0.478778624725 0.0142898360175
0.47940694313 0.0142954306299
0.480035261536 0.0143010357731
0.480663579941 0.0143066514623
0.481291898346 0.0143122777127
0.481920216751 0.0143179145395
0.482548535156 0.014323561958
0.483176853561 0.0143292199834
0.483805171967 0.0143348886311
0.484433490372 0.0143405679165
0.485061808777 0.014346257855
0.485690127182 0.014351958462
0.486318445587 0.014357669753
0.486946763992 0.0143633917437
0.487575082397 0.0143691244495
0.488203400803 0.0143748678861
0.488831719208 0.0143806220691
0.489460037613 0.0143863870142
0.490088356018 0.0143921627372
0.490716674423 0.0143979492538
0.491344992828 0.0144037465799
0.491973311234 0.0144095547314
0.492601629639 0.014415373724
0.493229948044 0.0144212035738
0.493858266449 0.0144270442968
0.494486584854 0.0144328959089
0.495114903259 0.0144387584263
0.495743221664 0.0144446318651
0.49637154007 0.0144505162414
0.496999858475 0.0144564115714
0.49762817688 0.0144623178713
0.498256495285 0.0144682351575
0.49888481369 0.0144741634463
0.499513132095 0.0144801027539
0.5001414505 0.0144860530969
0.500769768906 0.0144920144917
0.501398087311 0.0144979869548
0.502026405716 0.0145039705027
0.502654724121 0.014509965152
0.503283042526 0.0145159709194
0.503911360931 0.0145219878215
0.504539679337 0.014528015875
0.505167997742 0.0145340550967
0.505796316147 0.0145401055034
0.506424634552 0.014546167112
0.507052952957 0.0145522399393
0.507681271362 0.0145583240023
0.508309589767 0.014564419318
0.508937908173 0.0145705259034
0.509566226578 0.0145766437755
0.510194544983 0.0145827729515
0.510822863388 0.0145889134486
0.511451181793 0.0145950652839
0.512079500198 0.0146012284748
0.512707818604 0.0146074030384
0.513336137009 0.0146135889922
0.513964455414 0.0146197863535
0.514592773819 0.0146259951398
0.515221092224 0.0146322153686
0.515849410629 0.0146384470573
0.516477729034 0.0146446902236
0.51710604744 0.0146509448851
0.517734365845 0.0146572110594
0.51836268425 0.0146634887642
0.518991002655 0.0146697780173
0.51961932106 0.0146760788365
0.520247639465 0.0146823912396
0.52087595787 0.0146887152446
0.521504276276 0.0146950508694
0.522132594681 0.0147013981319
0.522760913086 0.0147077570502
0.523389231491 0.0147141276424
0.524017549896 0.0147205099266
0.524645868301 0.014726903921
0.525274186707 0.0147333096438
0.525902505112 0.0147397271133
0.526530823517 0.0147461563477
0.527159141922 0.0147525973656
0.527787460327 0.0147590501852
0.528415778732 0.0147655148251
0.529044097137 0.0147719913038
0.529672415543 0.0147784796398
0.530300733948 0.0147849798517
0.530929052353 0.0147914919582
0.531557370758 0.014798015978
0.532185689163 0.0148045519299
0.532814007568 0.0148110998327
0.533442325974 0.0148176597052
0.534070644379 0.0148242315663
0.534698962784 0.0148308154351
0.535327281189 0.0148374113304
0.535955599594 0.0148440192715
0.536583917999 0.0148506392773
0.537212236404 0.0148572713671
0.53784055481 0.01486391556
0.538468873215 0.0148705718754
0.53909719162 0.0148772403325
0.539725510025 0.0148839209507
0.54035382843 0.0148906137494
0.540982146835 0.0148973187481
0.54161046524 0.0149040359664
0.542238783646 0.0149107654237
0.542867102051 0.0149175071397
0.543495420456 0.0149242611341
0.544123738861 0.0149310274267
0.544752057266 0.0149378060371
0.545380375671 0.0149445969853
0.546008694077 0.0149514002911
0.546637012482 0.0149582159745
0.547265330887 0.0149650440555
0.547893649292 0.014971884554
0.548521967697 0.0149787374903
0.549150286102 0.0149856028844
0.549778604507 0.0149924807566
0.550406922913 0.0149993711272
0.551035241318 0.0150062740163
0.551663559723 0.0150131894445
0.552291878128 0.0150201174322
0.552920196533 0.0150270579997
0.553548514938 0.0150340111677
0.554176833344 0.0150409769567
0.554805151749 0.0150479553874
0.555433470154 0.0150549464804
0.556061788559 0.0150619502566
0.556690106964 0.0150689667366
0.557318425369 0.0150759959415
0.557946743774 0.015083037892
0.55857506218 0.0150900926092
0.559203380585 0.0150971601141
0.55983169899 0.0151042404278
0.560460017395 0.0151113335714
0.5610883358 0.0151184395661
0.561716654205 0.0151255584331
0.56234497261 0.0151326901938
0.562973291016 0.0151398348696
0.563601609421 0.0151469924818
0.564229927826 0.0151541630519
0.564858246231 0.0151613466015
0.565486564636 0.0151685431522
0.566114883041 0.0151757527256
0.566743201447 0.0151829753434
0.567371519852 0.0151902110274
0.567999838257 0.0151974597995
0.568628156662 0.0152047216814
0.569256475067 0.0152119966952
0.569884793472 0.0152192848629
0.570513111877 0.0152265862065
0.571141430283 0.0152339007481
0.571769748688 0.01524122851
0.572398067093 0.0152485695143
0.573026385498 0.0152559237834
0.573654703903 0.0152632913396
0.574283022308 0.0152706722054
0.574911340714 0.0152780664032
0.575539659119 0.0152854739556
0.576167977524 0.0152928948851
0.576796295929 0.0153003292146
0.577424614334 0.0153077769666
0.578052932739 0.0153152381639
0.578681251144 0.0153227128295
0.57930956955 0.0153302009862
0.579937887955 0.0153377026569
0.58056620636 0.0153452178649
0.581194524765 0.015352746633
0.58182284317 0.0153602889845
0.582451161575 0.0153678449427
0.58307947998 0.0153754145307
0.583707798386 0.015382997772
0.584336116791 0.01539059469
0.584964435196 0.015398205308
0.585592753601 0.0154058296498
0.586221072006 0.0154134677388
0.586849390411 0.0154211195988
0.587477708817 0.0154287852534
0.588106027222 0.0154364647265
0.588734345627 0.015444158042
0.589362664032 0.0154518652236
0.589990982437 0.0154595862955
0.590619300842 0.0154673212817
0.591247619247 0.0154750702064
0.591875937653 0.0154828330936
0.592504256058 0.0154906099676
0.593132574463 0.0154984008528
0.593760892868 0.0155062057735
0.594389211273 0.0155140247543
0.595017529678 0.0155218578195
0.595645848083 0.0155297049938
0.596274166489 0.0155375663018
0.596902484894 0.0155454417683
0.597530803299 0.015553331418
0.598159121704 0.0155612352758
0.598787440109 0.0155691533665
0.599415758514 0.0155770857152
0.60004407692 0.015585032347
0.600672395325 0.0155929932869
0.60130071373 0.0156009685601
0.601929032135 0.015608958192
0.60255735054 0.0156169622077
0.603185668945 0.0156249806328
0.60381398735 0.0156330134927
0.604442305756 0.0156410608128
0.605070624161 0.015649122619
0.605698942566 0.0156571989367
0.606327260971 0.0156652897917
0.606955579376 0.01567339521
0.607583897781 0.0156815152172
0.608212216187 0.0156896498395
0.608840534592 0.0156977991029
0.609468852997 0.0157059630334
0.610097171402 0.0157141416572
0.610725489807 0.0157223350006
0.611353808212 0.0157305430898
0.611982126617 0.0157387659514
0.612610445023 0.0157470036117
0.613238763428 0.0157552560972
0.613867081833 0.0157635234346
0.614495400238 0.0157718056507
0.615123718643 0.015780102772
0.615752037048 0.0157884148255
0.616380355453 0.015796741838
0.617008673859 0.0158050838366
0.617636992264 0.0158134408483
0.618265310669 0.0158218129002
0.618893629074 0.0158302000196
0.619521947479 0.0158386022336
0.620150265884 0.0158470195697
0.62077858429 0.0158554520553
0.621406902695 0.0158638997179
0.6220352211 0.015872362585
0.622663539505 0.0158808406844
0.62329185791 0.0158893340438
0.623920176315 0.0158978426909
0.62454849472 0.0159063666538
0.625176813126 0.0159149059602
0.625805131531 0.0159234606384
0.626433449936 0.0159320307163
0.627061768341 0.0159406162223
0.627690086746 0.0159492171846
0.628318405151 0.0159578336314
0.628946723557 0.0159664655914
0.629575041962 0.015975113093
0.630203360367 0.0159837761647
0.630831678772 0.0159924548353
0.631459997177 0.0160011491336
0.632088315582 0.0160098590883
0.632716633987 0.0160185847283
0.633344952393 0.0160273260827
0.633973270798 0.0160360831805
0.634601589203 0.016044856051
0.635229907608 0.0160536447232
0.635858226013 0.0160624492267
0.636486544418 0.0160712695906
0.637114862823 0.0160801058446
0.637743181229 0.0160889580182
0.638371499634 0.0160978261411
0.638999818039 0.0161067102429
0.639628136444 0.0161156103536
0.640256454849 0.0161245265029
0.640884773254 0.016133458721
0.64151309166 0.0161424070378
0.642141410065 0.0161513714835
0.64276972847 0.0161603520883
0.643398046875 0.0161693488826
0.64402636528 0.0161783618968
0.644654683685 0.0161873911613
0.64528300209 0.0161964367068
0.645911320496 0.0162054985639
0.646539638901 0.0162145767633
0.647167957306 0.016223671336
0.647796275711 0.0162327823127
0.648424594116 0.0162419097246
0.649052912521 0.0162510536028
0.649681230927 0.0162602139784
0.650309549332 0.0162693908826
0.650937867737 0.016278584347
0.651566186142 0.0162877944028
0.652194504547 0.0162970210817
0.652822822952 0.0163062644153
0.653451141357 0.0163155244354
0.654079459763 0.0163248011736
0.654707778168 0.016334094662
0.655336096573 0.0163434049326
0.655964414978 0.0163527320173
0.656592733383 0.0163620759484
0.657221051788 0.0163714367582
0.657849370193 0.0163808144789
0.658477688599 0.0163902091432
0.659106007004 0.0163996207834
0.659734325409 0.0164090494323
0.660362643814 0.0164184951225
0.660990962219 0.016427957887
0.661619280624 0.0164374377585
0.66224759903 0.0164469347702
0.662875917435 0.016456448955
0.66350423584 0.0164659803463
0.664132554245 0.0164755289773
0.66476087265 0.0164850948814
0.665389191055 0.0164946780921
0.66601750946 0.0165042786429
0.666645827866 0.0165138965676
0.667274146271 0.0165235318999
0.667902464676 0.0165331846736
0.668530783081 0.0165428549228
0.669159101486 0.0165525426815
0.669787419891 0.0165622479839
0.670415738297 0.0165719708642
0.671044056702 0.0165817113568
0.671672375107 0.0165914694961
0.672300693512 0.0166012453168
0.672929011917 0.0166110388534
0.673557330322 0.0166208501406
0.674185648727 0.0166306792135
0.674813967133 0.0166405261069
0.675442285538 0.0166503908558
0.676070603943 0.0166602734955
0.676698922348 0.0166701740611
0.677327240753 0.0166800925881
0.677955559158 0.0166900291119
0.678583877563 0.0166999836681
0.679212195969 0.0167099562923
0.679840514374 0.0167199470204
0.680468832779 0.0167299558881
0.681097151184 0.0167399829315
0.681725469589 0.0167500281866
0.682353787994 0.0167600916897
0.6829821064 0.016770173477
0.683610424805 0.016780273585
0.68423874321 0.01679039205
0.684867061615 0.0168005289089
0.68549538002 0.0168106841981
0.686123698425 0.0168208579547
0.68675201683 0.0168310502155
0.687380335236 0.0168412610175
0.688008653641 0.0168514903979
0.688636972046 0.016861738394
0.689265290451 0.0168720050431
0.689893608856 0.0168822903827
0.690521927261 0.0168925944504
0.691150245667 0.0169029172838
0.691778564072 0.0169132589208
0.692406882477 0.0169236193993
0.693035200882 0.0169339987573
0.693663519287 0.0169443970329
0.694291837692 0.0169548142644
0.694920156097 0.0169652504902
0.695548474503 0.0169757057486
0.696176792908 0.0169861800784
0.696805111313 0.0169966735182
0.697433429718 0.0170071861068
0.698061748123 0.0170177178832
0.698690066528 0.0170282688863
0.699318384933 0.0170388391554
0.699946703339 0.0170494287297
0.700575021744 0.0170600376486
0.701203340149 0.0170706659516
0.701831658554 0.0170813136783
0.702459976959 0.0170919808685
0.703088295364 0.017102667562
0.70371661377 0.0171133737988
0.704344932175 0.017124099619
0.70497325058 0.0171348450627
0.705601568985 0.0171456101704
0.70622988739 0.0171563949825
0.706858205795 0.0171671995394
0.7074865242 0.0171780238821
0.708114842606 0.0171888680511
0.708743161011 0.0171997320875
0.709371479416 0.0172106160323
0.709999797821 0.0172215199267
0.710628116226 0.017232443812
0.711256434631 0.0172433877295
0.711884753036 0.0172543517209
0.712513071442 0.0172653358279
0.713141389847 0.0172763400921
0.713769708252 0.0172873645556
0.714398026657 0.0172984092603
0.715026345062 0.0173094742484
0.715654663467 0.0173205595622
0.716282981873 0.0173316652442
0.716911300278 0.0173427913368
0.717539618683 0.0173539378828
0.718167937088 0.0173651049249
0.718796255493 0.0173762925061
0.719424573898 0.0173875006695
0.720052892303 0.0173987294582
0.720681210709 0.0174099789155
0.721309529114 0.0174212490848
0.721937847519 0.0174325400099
0.722566165924 0.0174438517343
0.723194484329 0.0174551843019
0.723822802734 0.0174665377567
0.72445112114 0.0174779121428
0.725079439545 0.0174893075044
0.72570775795 0.0175007238859
0.726336076355 0.0175121613318
0.72696439476 0.0175236198867
0.727592713165 0.0175350995955
0.72822103157 0.0175466005029
0.728849349976 0.0175581226541
0.729477668381 0.0175696660943
0.730105986786 0.0175812308687
0.730734305191 0.0175928170229
0.731362623596 0.0176044246023
0.731990942001 0.0176160536528
0.732619260406 0.0176277042203
0.733247578812 0.0176393763506
0.733875897217 0.0176510700901
0.734504215622 0.0176627854849
0.735132534027 0.0176745225815
0.735760852432 0.0176862814265
0.736389170837 0.0176980620666
0.737017489243 0.0177098645487
0.737645807648 0.0177216889197
0.738274126053 0.0177335352268
0.738902444458 0.0177454035173
0.739530762863 0.0177572938386
0.740159081268 0.0177692062384
0.740787399673 0.0177811407642
0.741415718079 0.0177930974641
0.742044036484 0.017805076386
0.742672354889 0.0178170775781
0.743300673294 0.0178291010886
0.743928991699 0.0178411469661
0.744557310104 0.0178532152592
0.74518562851 0.0178653060166
0.745813946915 0.0178774192873
0.74644226532 0.0178895551203
0.747070583725 0.0179017135647
0.74769890213 0.0179138946701
0.748327220535 0.0179260984858
0.74895553894 0.0179383250616
0.749583857346 0.0179505744473
0.750212175751 0.0179628466928
0.750840494156 0.0179751418483
0.751468812561 0.0179874599641
0.752097130966 0.0179998010906
0.752725449371 0.0180121652785
0.753353767776 0.0180245525784
0.753982086182 0.0180369630413
0.754610404587 0.0180493967182
0.755238722992 0.0180618536604
0.755867041397 0.0180743339193
0.756495359802 0.0180868375464
0.757123678207 0.0180993645934
0.757751996613 0.0181119151122
0.758380315018 0.0181244891549
0.759008633423 0.0181370867735
0.759636951828 0.0181497080206
0.760265270233 0.0181623529485
0.760893588638 0.0181750216101
0.761521907043 0.018187714058
0.762150225449 0.0182004303454
0.762778543854 0.0182131705255
0.763406862259 0.0182259346515
0.764035180664 0.018238722777
0.764663499069 0.0182515349556
0.765291817474 0.0182643712413
0.76592013588 0.018277231688
0.766548454285 0.01829011635
0.76717677269 0.0183030252815
0.767805091095 0.0183159585372
0.7684334095 0.0183289161717
0.769061727905 0.0183418982398
0.76969004631 0.0183549047968
0.770318364716 0.0183679358977
0.770946683121 0.018380991598
0.771575001526 0.0183940719532
0.772203319931 0.0184071770191
0.772831638336 0.0184203068516
0.773459956741 0.0184334615068
0.774088275146 0.018446641041
0.774716593552 0.0184598455107
0.775344911957 0.0184730749725
0.775973230362 0.0184863294831
0.776601548767 0.0184996090997
0.777229867172 0.0185129138793
0.777858185577 0.0185262438794
0.778486503983 0.0185395991575
0.779114822388 0.0185529797712
0.779743140793 0.0185663857786
0.780371459198 0.0185798172377
0.780999777603 0.0185932742068
0.781628096008 0.0186067567444
0.782256414413 0.0186202649091
0.782884732819 0.0186337987597
0.783513051224 0.0186473583554
0.784141369629 0.0186609437552
0.784769688034 0.0186745550186
0.785398006439 0.0186881922053
0.786026324844 0.018701855375
0.78665464325 0.0187155445876
0.787282961655 0.0187292599035
0.78791128006 0.0187430013828
0.788539598465 0.0187567690863
0.78916791687 0.0187705630746
0.789796235275 0.0187843834087
0.79042455368 0.0187982301498
0.791052872086 0.0188121033592
0.791681190491 0.0188260030984
0.792309508896 0.0188399294293
0.792937827301 0.0188538824137
0.793566145706 0.0188678621138
0.794194464111 0.0188818685919
0.794822782516 0.0188959019106
0.795451100922 0.0189099621327
0.796079419327 0.0189240493211
0.796707737732 0.0189381635389
0.797336056137 0.0189523048495
0.797964374542 0.0189664733166
0.798592692947 0.0189806690038
0.799221011353 0.0189948919751
0.799849329758 0.0190091422949
0.800477648163 0.0190234200273
0.801105966568 0.0190377252372
0.801734284973 0.0190520579892
0.802362603378 0.0190664183485
0.802990921783 0.0190808063803
0.803619240189 0.01909522215
0.804247558594 0.0191096657234
0.804875876999 0.0191241371663
0.805504195404 0.0191386365448
0.806132513809 0.0191531639252
0.806760832214 0.0191677193742
0.80738915062 0.0191823029584
0.808017469025 0.0191969147449
0.80864578743 0.0192115548008
0.809274105835 0.0192262231936
0.80990242424 0.019240919991
0.810530742645 0.0192556452607
0.81115906105 0.0192703990709
0.811787379456 0.0192851814899
0.812415697861 0.0192999925863
0.813044016266 0.0193148324288
0.813672334671 0.0193297010864
0.814300653076 0.0193445986284
0.814928971481 0.0193595251242
0.815557289886 0.0193744806435
0.816185608292 0.0193894652562
0.816813926697 0.0194044790325
0.817442245102 0.0194195220427
0.818070563507 0.0194345943575
0.818698881912 0.0194496960478
0.819327200317 0.0194648271845
0.819955518723 0.0194799878392
0.820583837128 0.0194951780832
0.821212155533 0.0195103979885
0.821840473938 0.019525647627
0.822468792343 0.0195409270711
0.823097110748 0.0195562363933
0.823725429153 0.0195715756664
0.824353747559 0.0195869449633
0.824982065964 0.0196023443573
0.825610384369 0.019617773922
0.826238702774 0.0196332337311
0.826867021179 0.0196487238586
0.827495339584 0.0196642443787
0.82812365799 0.0196797953659
0.828751976395 0.0196953768951
0.8293802948 0.0197109890412
0.830008613205 0.0197266318794
0.83063693161 0.0197423054853
0.831265250015 0.0197580099346
0.83189356842 0.0197737453034
0.832521886826 0.0197895116679
0.833150205231 0.0198053091047
0.833778523636 0.0198211376906
0.834406842041 0.0198369975026
0.835035160446 0.0198528886181
0.835663478851 0.0198688111145
0.836291797256 0.0198847650699
0.836920115662 0.0199007505623
0.837548434067 0.01991676767
0.838176752472 0.0199328164718
0.838805070877 0.0199488970465
0.839433389282 0.0199650094733
0.840061707687 0.0199811538316
0.840690026093 0.0199973302012
0.841318344498 0.0200135386622
0.841946662903 0.0200297792946
0.842574981308 0.0200460521792
0.843203299713 0.0200623573967
0.843831618118 0.0200786950282
0.844459936523 0.0200950651552
0.845088254929 0.0201114678591
0.845716573334 0.0201279032221
0.846344891739 0.0201443713263
0.846973210144 0.0201608722542
0.847601528549 0.0201774060886
0.848229846954 0.0201939729126
0.848858165359 0.0202105728095
0.849486483765 0.020227205863
0.85011480217 0.020243872157
0.850743120575 0.0202605717758
0.85137143898 0.0202773048039
0.851999757385 0.020294071326
0.85262807579 0.0203108714274
0.853256394196 0.0203277051933
0.853884712601 0.0203445727095
0.854513031006 0.0203614740621
0.855141349411 0.0203784093372
0.855769667816 0.0203953786214
0.856397986221 0.0204123820018
0.857026304626 0.0204294195655
0.857654623032 0.0204464913999
0.858282941437 0.0204635975929
0.858911259842 0.0204807382327
0.859539578247 0.0204979134076
0.860167896652 0.0205151232064
0.860796215057 0.0205323677181
0.861424533463 0.020549647032
0.862052851868 0.020566961238
0.862681170273 0.0205843104259
0.863309488678 0.020601694686
0.863937807083 0.020619114109
0.864566125488 0.0206365687858
0.865194443893 0.0206540588077
0.865822762299 0.0206715842663
0.866451080704 0.0206891452534
0.867079399109 0.0207067418613
0.867707717514 0.0207243741826
0.868336035919 0.0207420423101
0.868964354324 0.020759746337
0.869592672729 0.020777486357
0.870220991135 0.0207952624637
0.87084930954 0.0208130747516
0.871477627945 0.0208309233151
0.87210594635 0.0208488082491
0.872734264755 0.0208667296488
0.87336258316 0.0208846876097
0.873990901566 0.0209026822278
0.874619219971 0.0209207135993
0.875247538376 0.0209387818208
0.875875856781 0.0209568869892
0.876504175186 0.0209750292018
0.877132493591 0.0209932085561
0.877760811996 0.0210114251502
0.878389130402 0.0210296790824
0.879017448807 0.0210479704514
0.879645767212 0.0210662993561
0.880274085617 0.021084665896
0.880902404022 0.0211030701708
0.881530722427 0.0211215122807
0.882159040833 0.021139992326
0.882787359238 0.0211585104075
0.883415677643 0.0211770666266
0.884043996048 0.0211956610846
0.884672314453 0.0212142938836
0.885300632858 0.0212329651258
0.885928951263 0.0212516749139
0.886557269669 0.0212704233509
0.887185588074 0.0212892105402
0.887813906479 0.0213080365856
0.888442224884 0.0213269015912
0.889070543289 0.0213458056615
0.889698861694 0.0213647489016
0.890327180099 0.0213837314165
0.890955498505 0.0214027533122
0.89158381691 0.0214218146945
0.892212135315 0.02144091567
0.89284045372 0.0214600563454
0.893468772125 0.021479236828
0.89409709053 0.0214984572255
0.894725408936 0.0215177176458
0.895353727341 0.0215370181974
0.895982045746 0.021556358989
0.896610364151 0.0215757401298
0.897238682556 0.0215951617295
0.897867000961 0.0216146238981
0.898495319366 0.0216341267459
0.899123637772 0.0216536703839
0.899751956177 0.0216732549231
0.900380274582 0.0216928804754
0.901008592987 0.0217125471526
0.901636911392 0.0217322550673
0.902265229797 0.0217520043324
0.902893548203 0.0217717950611
0.903521866608 0.0217916273672
0.904150185013 0.0218115013648
0.904778503418 0.0218314171684
0.905406821823 0.0218513748931
0.906035140228 0.0218713746543
0.906663458633 0.0218914165678
0.907291777039 0.0219115007498
0.907920095444 0.0219316273172
0.908548413849 0.021951796387
0.909176732254 0.0219720080767
0.909805050659 0.0219922625045
0.910433369064 0.0220125597888
0.911061687469 0.0220329000485
0.911690005875 0.0220532834029
0.91231832428 0.0220737099718
0.912946642685 0.0220941798755
0.91357496109 0.0221146932347
0.914203279495 0.0221352501704
0.9148315979 0.0221558508044
0.915459916306 0.0221764952587
0.916088234711 0.0221971836557
0.916716553116 0.0222179161186
0.917344871521 0.0222386927706
0.917973189926 0.0222595137358
0.918601508331 0.0222803791386
0.919229826736 0.0223012891037
0.919858145142 0.0223222437565
0.920486463547 0.0223432432227
0.921114781952 0.0223642876288
0.921743100357 0.0223853771014
0.922371418762 0.0224065117677
0.922999737167 0.0224276917556
0.923628055573 0.0224489171931
0.924256373978 0.022470188209
0.924884692383 0.0224915049324
0.925513010788 0.0225128674931
0.926141329193 0.0225342760213
0.926769647598 0.0225557306475
0.927397966003 0.022577231503
0.928026284409 0.0225987787194
0.928654602814 0.0226203724289
0.929282921219 0.0226420127642
0.929911239624 0.0226636998585
0.930539558029 0.0226854338455
0.931167876434 0.0227072148594
0.931796194839 0.0227290430349
0.932424513245 0.0227509185073
0.93305283165 0.0227728414124
0.933681150055 0.0227948118865
0.93430946846 0.0228168300664
0.934937786865 0.0228388960895
0.93556610527 0.0228610100936
0.936194423676 0.0228831722171
0.936822742081 0.0229053825991
0.937451060486 0.022927641379
0.938079378891 0.0229499486968
0.938707697296 0.0229723046932
0.939336015701 0.0229947095093
0.939964334106 0.0230171632867
0.940592652512 0.0230396661676
0.941220970917 0.0230622182949
0.941849289322 0.023084819812
0.942477607727 0.0231074708626
0.943105926132 0.0231301715912
0.943734244537 0.023152922143
0.944362562943 0.0231757226635
0.944990881348 0.0231985732988
0.945619199753 0.0232214741957
0.946247518158 0.0232444255016
0.946875836563 0.0232674273642
0.947504154968 0.0232904799322
0.948132473373 0.0233135833545
0.948760791779 0.0233367377809
0.949389110184 0.0233599433615
0.950017428589 0.0233832002472
0.950645746994 0.0234065085894
0.951274065399 0.0234298685402
0.951902383804 0.0234532802522
0.952530702209 0.0234767438786
0.953159020615 0.0235002595732
0.95378733902 0.0235238274907
0.954415657425 0.0235474477859
0.95504397583 0.0235711206145
0.955672294235 0.023594846133
0.95630061264 0.0236186244982
0.956928931046 0.0236424558677
0.957557249451 0.0236663403997
0.958185567856 0.0236902782529
0.958813886261 0.0237142695869
0.959442204666 0.0237383145617
0.960070523071 0.023762413338
0.960698841476 0.0237865660773
0.961327159882 0.0238107729415
0.961955478287 0.0238350340933
0.962583796692 0.0238593496961
0.963212115097 0.0238837199139
0.963840433502 0.0239081449112
0.964468751907 0.0239326248535
0.965097070313 0.0239571599066
0.965725388718 0.0239817502372
0.966353707123 0.0240063960127
0.966982025528 0.0240310974011
0.967610343933 0.024055854571
0.968238662338 0.0240806676917
0.968866980743 0.0241055369335
0.969495299149 0.0241304624669
0.970123617554 0.0241554444634
0.970751935959 0.0241804830952
0.971380254364 0.024205578535
0.972008572769 0.0242307309565
0.972636891174 0.0242559405339
0.973265209579 0.0242812074422
0.973893527985 0.0243065318569
0.97452184639 0.0243319139546
0.975150164795 0.0243573539122
0.9757784832 0.0243828519078
0.976406801605 0.0244084081198
0.97703512001 0.0244340227275
0.977663438416 0.0244596959111
0.978291756821 0.0244854278512
0.978920075226 0.0245112187294
0.979548393631 0.024537068728
0.980176712036 0.02456297803
0.980805030441 0.0245889468192
0.981433348846 0.0246149752802
0.982061667252 0.0246410635982
0.982689985657 0.0246672119594
0.983318304062 0.0246934205505
0.983946622467 0.0247196895593
0.984574940872 0.0247460191741
0.985203259277 0.024772409584
0.985831577682 0.0247988609792
0.986459896088 0.0248253735502
0.987088214493 0.0248519474888
0.987716532898 0.0248785829873
0.988344851303 0.0249052802388
0.988973169708 0.0249320394373
0.989601488113 0.0249588607776
0.990229806519 0.0249857444552
0.990858124924 0.0250126906667
0.991486443329 0.0250396996093
0.992114761734 0.0250667714809
0.992743080139 0.0250939064807
0.993371398544 0.0251211048082
0.993999716949 0.0251483666641
0.994628035355 0.0251756922498
0.99525635376 0.0252030817676
0.995884672165 0.0252305354206
0.99651299057 0.0252580534128
0.997141308975 0.0252856359492
0.99776962738 0.0253132832354
0.998397945786 0.025340995478
0.999026264191 0.0253687728845
0.999654582596 0.0253966156633
1.000282901 0.0254245240236
1.00091121941 0.0254524981755
1.00153953781 0.0254805383302
1.00216785622 0.0255086446995
1.00279617462 0.0255368174962
1.00342449303 0.0255650569342
1.00405281143 0.0255933632281
1.00468112984 0.0256217365935
1.00530944824 0.0256501772468
1.00593776665 0.0256786854056
1.00656608505 0.0257072612882
1.00719440346 0.0257359051139
1.00782272186 0.025764617103
1.00845104027 0.0257933974767
1.00907935867 0.0258222464571
1.00970767708 0.0258511642674
1.01033599548 0.0258801511317
1.01096431389 0.0259092072749
1.01159263229 0.0259383329232
1.0122209507 0.0259675283035
1.0128492691 0.0259967936438
1.01347758751 0.0260261291732
1.01410590591 0.0260555351215
1.01473422432 0.0260850117198
1.01536254272 0.0261145592001
1.01599086113 0.0261441777953
1.01661917953 0.0261738677395
1.01724749794 0.0262036292677
1.01787581635 0.0262334626159
1.01850413475 0.0262633680213
1.01913245316 0.026293345722
1.01976077156 0.0263233959572
1.02038908997 0.0263535189671
1.02101740837 0.026383714993
1.02164572678 0.0264139842772
1.02227404518 0.0264443270632
1.02290236359 0.0264747435954
1.02353068199 0.0265052341194
1.0241590004 0.0265357988819
1.0247873188 0.0265664381306
1.02541563721 0.0265971521143
1.02604395561 0.026627941083
1.02667227402 0.0266588052877
1.02730059242 0.0266897449806
1.02792891083 0.026720760415
1.02855722923 0.0267518518452
1.02918554764 0.0267830195269
1.02981386604 0.0268142637167
1.03044218445 0.0268455846724
1.03107050285 0.026876982653
1.03169882126 0.0269084579186
1.03232713966 0.0269400107306
1.03295545807 0.0269716413514
1.03358377647 0.0270033500447
1.03421209488 0.0270351370752
1.03484041328 0.027067002709
1.03546873169 0.0270989472134
1.03609705009 0.0271309708567
1.0367253685 0.0271630739085
1.0373536869 0.0271952566398
1.03798200531 0.0272275193225
1.03861032372 0.02725986223
1.03923864212 0.0272922856369
1.03986696053 0.0273247898188
1.04049527893 0.0273573750528
1.04112359734 0.0273900416172
1.04175191574 0.0274227897916
1.04238023415 0.0274556198567
1.04300855255 0.0274885320947
1.04363687096 0.0275215267889
1.04426518936 0.0275546042241
1.04489350777 0.0275877646861
1.04552182617 0.0276210084624
1.04615014458 0.0276543358414
1.04677846298 0.0276877471131
1.04740678139 0.0277212425688
1.04803509979 0.0277548225011
1.0486634182 0.0277884872038
1.0492917366 0.0278222369723
1.04992005501 0.0278560721031
1.05054837341 0.0278899928944
1.05117669182 0.0279239996455
1.05180501022 0.0279580926571
1.05243332863 0.0279922722315
1.05306164703 0.0280265386721
1.05368996544 0.028060892284
1.05431828384 0.0280953333734
1.05494660225 0.0281298622483
1.05557492065 0.0281644792179
1.05620323906 0.0281991845927
1.05683155746 0.028233978685
1.05745987587 0.0282688618083
1.05808819427 0.0283038342776
1.05871651268 0.0283388964094
1.05934483109 0.0283740485218
1.05997314949 0.0284092909341
1.0606014679 0.0284446239674
1.0612297863 0.0284800479442
1.06185810471 0.0285155631884
1.06248642311 0.0285511700255
1.06311474152 0.0285868687826
1.06374305992 0.0286226597883
1.06437137833 0.0286585433727
1.06499969673 0.0286945198675
1.06562801514 0.0287305896059
1.06625633354 0.0287667529229
1.06688465195 0.0288030101548
1.06751297035 0.0288393616396
1.06814128876 0.028875807717
1.06876960716 0.0289123487282
1.06939792557 0.028948985016
1.07002624397 0.028985716925
1.07065456238 0.0290225448013
1.07128288078 0.0290594689926
1.07191119919 0.0290964898485
1.07253951759 0.0291336077199
1.073167836 0.0291708229598
1.0737961544 0.0292081359226
1.07442447281 0.0292455469645
1.07505279121 0.0292830564434
1.07568110962 0.0293206647188
1.07630942802 0.0293583721522
1.07693774643 0.0293961791066
1.07756606483 0.0294340859469
1.07819438324 0.0294720930397
1.07882270164 0.0295102007533
1.07945102005 0.0295484094579
1.08007933846 0.0295867195254
1.08070765686 0.0296251313295
1.08133597527 0.029663645246
1.08196429367 0.029702261652
1.08259261208 0.0297409809268
1.08322093048 0.0297798034516
1.08384924889 0.0298187296091
1.08447756729 0.0298577597843
1.0851058857 0.0298968943638
1.0857342041 0.0299361337361
1.08636252251 0.0299754782917
1.08699084091 0.030014928423
1.08761915932 0.0300544845242
1.08824747772 0.0300941469917
1.08887579613 0.0301339162235
1.08950411453 0.0301737926199
1.09013243294 0.030213776583
1.09076075134 0.0302538685168
1.09138906975 0.0302940688274
1.09201738815 0.030334377923
1.09264570656 0.0303747962136
1.09327402496 0.0304153241114
1.09390234337 0.0304559620306
1.09453066177 0.0304967103875
1.09515898018 0.0305375696003
1.09578729858 0.0305785400894
1.09641561699 0.0306196222775
1.09704393539 0.0306608165889
1.0976722538 0.0307021234505
1.0983005722 0.0307435432911
1.09892889061 0.0307850765418
1.09955720901 0.0308267236355
1.10018552742 0.0308684850078
1.10081384583 0.030910361096
1.10144216423 0.0309523523399
1.10207048264 0.0309944591814
1.10269880104 0.0310366820647
1.10332711945 0.0310790214361
1.10395543785 0.0311214777442
1.10458375626 0.0311640514399
1.10521207466 0.0312067429765
1.10584039307 0.0312495528094
1.10646871147 0.0312924813964
1.10709702988 0.0313355291975
1.10772534828 0.0313786966753
1.10835366669 0.0314219842944
1.10898198509 0.0314653925222
1.1096103035 0.031508921828
1.1102386219 0.0315525726838
1.11086694031 0.031596345564
1.11149525871 0.0316402409454
1.11212357712 0.0316842593071
1.11275189552 0.0317284011308
1.11338021393 0.0317726669007
1.11400853233 0.0318170571033
1.11463685074 0.0318615722278
1.11526516914 0.0319062127658
1.11589348755 0.0319509792115
1.11652180595 0.0319958720616
1.11715012436 0.0320408918154
1.11777844276 0.0320860389748
1.11840676117 0.0321313140443
1.11903507957 0.0321767175308
1.11966339798 0.0322222499442
1.12029171638 0.0322679117967
1.12092003479 0.0323137036034
1.1215483532 0.032359625882
1.1221766716 0.0324056791529
1.12280499001 0.0324518639392
1.12343330841 0.0324981807668
1.12406162682 0.0325446301642
1.12468994522 0.0325912126627
1.12531826363 0.0326379287966
1.12594658203 0.0326847791028
1.12657490044 0.032731764121
1.12720321884 0.0327788843938
1.12783153725 0.0328261404668
1.12845985565 0.0328735328882
1.12908817406 0.0329210622092
1.12971649246 0.032968728984
1.13034481087 0.0330165337696
1.13097312927 0.0330644771261
1.13160144768 0.0331125596164
1.13222976608 0.0331607818066
1.13285808449 0.0332091442654
1.13348640289 0.0332576475651
1.1341147213 0.0333062922806
1.1347430397 0.0333550789899
1.13537135811 0.0334040082744
1.13599967651 0.0334530807182
1.13662799492 0.0335022969088
1.13725631332 0.0335516574368
1.13788463173 0.0336011628959
1.13851295013 0.033650813883
1.13914126854 0.0337006109982
1.13976958694 0.0337505548448
1.14039790535 0.0338006460295
1.14102622375 0.0338508851621
1.14165454216 0.0339012728557
1.14228286057 0.0339518097269
1.14291117897 0.0340024963953
1.14353949738 0.0340533334843
1.14416781578 0.0341043216202
1.14479613419 0.034155461433
1.14542445259 0.0342067535561
1.146052771 0.0342581986262
1.1466810894 0.0343097972837
1.14730940781 0.0343615501722
1.14793772621 0.0344134579391
1.14856604462 0.0344655212351
1.14919436302 0.0345177407145
1.14982268143 0.0345701170355
1.15045099983 0.0346226508594
1.15107931824 0.0346753428515
1.15170763664 0.0347281936806
1.15233595505 0.0347812040192
1.15296427345 0.0348343745436
1.15359259186 0.0348877059336
1.15422091026 0.034941198873
1.15484922867 0.0349948540493
1.15547754707 0.0350486721538
1.15610586548 0.0351026538815
1.15673418388 0.0351567999314
1.15736250229 0.0352111110064
1.15799082069 0.0352655878132
1.1586191391 0.0353202310626
1.1592474575 0.0353750414691
1.15987577591 0.0354300197513
1.16050409431 0.035485166632
1.16113241272 0.0355404828378
1.16176073112 0.0355959690995
1.16238904953 0.0356516261519
1.16301736794 0.0357074547339
1.16364568634 0.0357634555887
1.16427400475 0.0358196294636
1.16490232315 0.0358759771101
1.16553064156 0.0359324992839
1.16615895996 0.035989196745
1.16678727837 0.0360460702577
1.16741559677 0.0361031205906
1.16804391518 0.0361603485167
1.16867223358 0.0362177548133
1.16930055199 0.0362753402622
1.16992887039 0.0363331056496
1.1705571888 0.0363910517662
1.1711855072 0.0364491794071
1.17181382561 0.036507489372
1.17244214401 0.0365659824653
1.17307046242 0.0366246594957
1.17369878082 0.0366835212767
1.17432709923 0.0367425686266
1.17495541763 0.0368018023682
1.17558373604 0.036861223329
1.17621205444 0.0369208323413
1.17684037285 0.0369806302423
1.17746869125 0.037040617874
1.17809700966 0.037100796083
1.17872532806 0.0371611657211
1.17935364647 0.0372217276449
1.17998196487 0.0372824827159
1.18061028328 0.0373434318007
1.18123860168 0.0374045757709
1.18186692009 0.0374659155032
1.18249523849 0.0375274518792
1.1831235569 0.0375891857858
1.18375187531 0.0376511181152
1.18438019371 0.0377132497644
1.18500851212 0.0377755816361
1.18563683052 0.0378381146379
1.18626514893 0.0379008496831
1.18689346733 0.0379637876899
1.18752178574 0.0380269295823
1.18815010414 0.0380902762894
1.18877842255 0.038153828746
1.18940674095 0.0382175878924
1.19003505936 0.0382815546743
1.19066337776 0.038345730043
1.19129169617 0.0384101149555
1.19192001457 0.0384747103745
1.19254833298 0.0385395172683
1.19317665138 0.038604536611
1.19380496979 0.0386697693824
1.19443328819 0.0387352165683
1.1950616066 0.0388008791602
1.195689925 0.0388667581555
1.19631824341 0.0389328545577
1.19694656181 0.0389991693763
1.19757488022 0.0390657036265
1.19820319862 0.0391324583301
1.19883151703 0.0391994345145
1.19945983543 0.0392666332137
1.20008815384 0.0393340554676
1.20071647224 0.0394017023226
1.20134479065 0.0394695748311
1.20197310905 0.0395376740523
1.20260142746 0.0396060010512
1.20322974586 0.0396745568998
1.20385806427 0.0397433426763
1.20448638268 0.0398123594653
1.20511470108 0.0398816083584
1.20574301949 0.0399510904533
1.20637133789 0.0400208068549
1.2069996563 0.0400907586744
1.2076279747 0.0401609470301
1.20825629311 0.0402313730467
1.20888461151 0.0403020378563
1.20951292992 0.0403729425975
1.21014124832 0.0404440884161
1.21076956673 0.0405154764647
1.21139788513 0.0405871079033
1.21202620354 0.0406589838987
1.21265452194 0.0407311056251
1.21328284035 0.0408034742638
1.21391115875 0.0408760910034
1.21453947716 0.0409489570398
1.21516779556 0.0410220735765
1.21579611397 0.0410954418243
1.21642443237 0.0411690630013
1.21705275078 0.0412429383335
1.21768106918 0.0413170690542
1.21830938759 0.0413914564047
1.21893770599 0.0414661016338
1.2195660244 0.041541005998
1.2201943428 0.0416161707618
1.22082266121 0.0416915971976
1.22145097961 0.0417672865857
1.22207929802 0.0418432402144
1.22270761642 0.0419194593801
1.22333593483 0.0419959453872
1.22396425323 0.0420726995485
1.22459257164 0.042149723185
1.22522089005 0.042227017626
1.22584920845 0.042304584209
1.22647752686 0.0423824242802
1.22710584526 0.0424605391942
1.22773416367 0.0425389303142
1.22836248207 0.0426175990119
1.22899080048 0.0426965466678
1.22961911888 0.0427757746712
1.23024743729 0.0428552844202
1.23087575569 0.0429350773216
1.2315040741 0.0430151547916
1.2321323925 0.0430955182549
1.23276071091 0.0431761691457
1.23338902931 0.0432571089072
1.23401734772 0.0433383389918
1.23464566612 0.0434198608612
1.23527398453 0.0435016759867
1.23590230293 0.0435837858487
1.23653062134 0.0436661919373
1.23715893974 0.0437488957523
1.23778725815 0.043831898803
1.23841557655 0.0439152026083
1.23904389496 0.0439988086973
1.23967221336 0.0440827186086
1.24030053177 0.044166933891
1.24092885017 0.0442514561033
1.24155716858 0.0443362868143
1.24218548698 0.044421427603
1.24281380539 0.0445068800588
1.24344212379 0.0445926457813
1.2440704422 0.0446787263807
1.2446987606 0.0447651234776
1.24532707901 0.044851838703
1.24595539742 0.0449388736989
1.24658371582 0.0450262301179
1.24721203423 0.0451139096234
1.24784035263 0.0452019138897
1.24846867104 0.0452902446022
1.24909698944 0.0453789034573
1.24972530785 0.0454678921626
1.25035362625 0.0455572124369
1.25098194466 0.0456468660105
1.25161026306 0.045736854625
1.25223858147 0.0458271800335
1.25286689987 0.0459178440008
1.25349521828 0.0460088483033
1.25412353668 0.0461001947294
1.25475185509 0.046191885079
1.25538017349 0.0462839211643
1.2560084919 0.0463763048095
1.2566368103 0.0464690378509
1.25726512871 0.0465621221371
1.25789344711 0.0466555595291
1.25852176552 0.0467493519001
1.25915008392 0.0468435011363
1.25977840233 0.0469380091361
1.26040672073 0.0470328778108
1.26103503914 0.0471281090847
1.26166335754 0.0472237048948
1.26229167595 0.0473196671913
1.26291999435 0.0474159979376
1.26354831276 0.0475126991101
1.26417663116 0.0476097726988
1.26480494957 0.0477072207071
1.26543326797 0.0478050451519
1.26606158638 0.0479032480639
1.26668990479 0.0480018314874
1.26731822319 0.0481007974807
1.2679465416 0.0482001481162
1.26857486 0.0482998854803
1.26920317841 0.0484000116736
1.26983149681 0.048500528811
1.27045981522 0.0486014390221
1.27108813362 0.0487027444508
1.27171645203 0.0488044472558
1.27234477043 0.0489065496106
1.27297308884 0.0490090537035
1.27360140724 0.049111961738
1.27422972565 0.0492152759327
1.27485804405 0.0493189985215
1.27548636246 0.0494231317536
1.27611468086 0.0495276778938
1.27674299927 0.0496326392225
1.27737131767 0.049738018036
1.27799963608 0.0498438166463
1.27862795448 0.0499500373816
1.27925627289 0.0500566825861
1.27988459129 0.0501637546205
1.2805129097 0.0502712558616
1.2811412281 0.0503791887031
1.28176954651 0.0504875555551
1.28239786491 0.0505963588446
1.28302618332 0.0507056010157
1.28365450172 0.0508152845293
1.28428282013 0.0509254118637
1.28491113853 0.0510359855147
1.28553945694 0.0511470079952
1.28616777534 0.0512584818362
1.28679609375 0.0513704095862
1.28742441216 0.0514827938116
1.28805273056 0.0515956370972
1.28868104897 0.0517089420456
1.28930936737 0.0518227112781
1.28993768578 0.0519369474343
1.29056600418 0.0520516531727
1.29119432259 0.0521668311704
1.29182264099 0.0522824841236
1.2924509594 0.0523986147475
1.2930792778 0.0525152257768
1.29370759621 0.0526323199655
1.29433591461 0.0527499000872
1.29496423302 0.0528679689353
1.29559255142 0.0529865293231
1.29622086983 0.053105584084
1.29684918823 0.0532251360716
1.29747750664 0.0533451881601
1.29810582504 0.0534657432439
1.29873414345 0.0535868042387
1.29936246185 0.0537083740805
1.29999078026 0.0538304557269
1.30061909866 0.0539530521566
1.30124741707 0.0540761663696
1.30187573547 0.0541998013876
1.30250405388 0.0543239602542
1.30313237228 0.0544486460349
1.30376069069 0.0545738618173
1.30438900909 0.0546996107114
1.3050173275 0.0548258958497
1.3056456459 0.0549527203874
1.30627396431 0.0550800875026
1.30690228271 0.0552080003965
1.30753060112 0.0553364622935
1.30815891953 0.0554654764416
1.30878723793 0.0555950461123
1.30941555634 0.0557251746011
1.31004387474 0.0558558652274
1.31067219315 0.055987121335
1.31130051155 0.056118946292
1.31192882996 0.0562513434913
1.31255714836 0.0563843163506
1.31318546677 0.0565178683126
1.31381378517 0.0566520028453
1.31444210358 0.0567867234422
1.31507042198 0.0569220336225
1.31569874039 0.0570579369314
1.31632705879 0.0571944369401
1.3169553772 0.057331537246
1.3175836956 0.0574692414734
1.31821201401 0.0576075532731
1.31884033241 0.057746476323
1.31946865082 0.0578860143282
1.32009696922 0.0580261710213
1.32072528763 0.0581669501626
1.32135360603 0.0583083555401
1.32198192444 0.0584503909703
1.32261024284 0.0585930602978
1.32323856125 0.0587363673959
1.32386687965 0.0588803161667
1.32449519806 0.0590249105416
1.32512351646 0.059170154481
1.32575183487 0.0593160519752
1.32638015327 0.0594626070441
1.32700847168 0.0596098237379
1.32763679008 0.059757706137
1.32826510849 0.0599062583523
1.3288934269 0.0600554845257
1.3295217453 0.0602053888302
1.33015006371 0.06035597547
1.33077838211 0.0605072486811
1.33140670052 0.0606592127313
1.33203501892 0.0608118719205
1.33266333733 0.0609652305811
1.33329165573 0.0611192930782
1.33391997414 0.0612740638099
1.33454829254 0.0614295472074
1.33517661095 0.0615857477357
1.33580492935 0.0617426698933
1.33643324776 0.0619003182129
1.33706156616 0.0620586972616
1.33768988457 0.0622178116413
1.33831820297 0.0623776659886
1.33894652138 0.0625382649754
1.33957483978 0.0626996133094
1.34020315819 0.0628617157339
1.34083147659 0.0630245770283
1.341459795 0.0631882020086
1.3420881134 0.0633525955276
1.34271643181 0.063517762475
1.34334475021 0.0636837077779
1.34397306862 0.0638504364012
1.34460138702 0.0640179533478
1.34522970543 0.0641862636587
1.34585802383 0.0643553724138
1.34648634224 0.064525284732
1.34711466064 0.0646960057712
1.34774297905 0.0648675407292
1.34837129745 0.0650398948438
1.34899961586 0.0652130733928
1.34962793427 0.0653870816949
1.35025625267 0.0655619251097
1.35088457108 0.0657376090382
1.35151288948 0.0659141389228
1.35214120789 0.0660915202484
1.35276952629 0.0662697585417
1.3533978447 0.0664488593727
1.3540261631 0.066628828354
1.35465448151 0.066809671142
1.35528279991 0.0669913934368
1.35591111832 0.0671740009826
1.35653943672 0.0673574995683
1.35716775513 0.0675418950275
1.35779607353 0.0677271932395
1.35842439194 0.0679134001289
1.35905271034 0.0681005216666
1.35968102875 0.0682885638699
1.36030934715 0.0684775328029
1.36093766556 0.0686674345769
1.36156598396 0.0688582753511
1.36219430237 0.0690500613324
1.36282262077 0.0692427987763
1.36345093918 0.0694364939871
1.36407925758 0.0696311533186
1.36470757599 0.0698267831738
1.36533589439 0.0700233900062
1.3659642128 0.0702209803195
1.3665925312 0.0704195606685
1.36722084961 0.0706191376594
1.36784916801 0.07081971795
1.36847748642 0.0710213082504
1.36910580482 0.0712239153233
1.36973412323 0.0714275459846
1.37036244164 0.0716322071036
1.37099076004 0.0718379056036
1.37161907845 0.0720446484624
1.37224739685 0.0722524427126
1.37287571526 0.0724612954423
1.37350403366 0.072671213795
1.37413235207 0.0728822049709
1.37476067047 0.0730942762267
1.37538898888 0.0733074348763
1.37601730728 0.0735216882913
1.37664562569 0.0737370439016
1.37727394409 0.0739535091954
1.3779022625 0.0741710917204
1.3785305809 0.0743897990836
1.37915889931 0.0746096389523
1.37978721771 0.0748306190543
1.38041553612 0.0750527471784
1.38104385452 0.0752760311753
1.38167217293 0.0755004789576
1.38230049133 0.0757260985005
1.38292880974 0.0759528978425
1.38355712814 0.0761808850855
1.38418544655 0.0764100683959
1.38481376495 0.0766404560045
1.38544208336 0.0768720562076
1.38607040176 0.0771048773672
1.38669872017 0.0773389279114
1.38732703857 0.0775742163356
1.38795535698 0.0778107512021
1.38858367538 0.0780485411416
1.38921199379 0.0782875948529
1.38984031219 0.0785279211042
1.3904686306 0.0787695287332
1.39109694901 0.0790124266478
1.39172526741 0.0792566238266
1.39235358582 0.0795021293197
1.39298190422 0.0797489522489
1.39361022263 0.0799971018087
1.39423854103 0.0802465872666
1.39486685944 0.0804974179638
1.39549517784 0.0807496033157
1.39612349625 0.0810031528127
1.39675181465 0.0812580760205
1.39738013306 0.0815143825811
1.39800845146 0.081772082213
1.39863676987 0.082031184712
1.39926508827 0.082291699952
1.39989340668 0.0825536378852
1.40052172508 0.0828170085432
1.40115004349 0.0830818220373
1.40177836189 0.0833480885592
1.4024066803 0.0836158183816
1.4030349987 0.0838850218591
1.40366331711 0.0841557094287
1.40429163551 0.08442789161
1.40491995392 0.0847015790068
1.40554827232 0.0849767823069
1.40617659073 0.0852535122831
1.40680490913 0.085531779794
1.40743322754 0.0858115957844
1.40806154594 0.086092971286
1.40868986435 0.0863759174186
1.40931818275 0.0866604453898
1.40994650116 0.0869465664967
1.41057481956 0.0872342921258
1.41120313797 0.0875236337542
1.41183145638 0.0878146029502
1.41245977478 0.0881072113737
1.41308809319 0.0884014707774
1.41371641159 0.0886973930069
1.41434473 0.0889949900021
1.4149730484 0.0892942737974
1.41560136681 0.0895952565226
1.41622968521 0.0898979504037
1.41685800362 0.0902023677634
1.41748632202 0.0905085210222
1.41811464043 0.0908164226985
1.41874295883 0.0911260854103
1.41937127724 0.091437521875
1.41999959564 0.0917507449107
1.42062791405 0.0920657674367
1.42125623245 0.0923826024744
1.42188455086 0.0927012631481
1.42251286926 0.0930217626854
1.42314118767 0.0933441144185
1.42376950607 0.0936683317844
1.42439782448 0.0939944283263
1.42502614288 0.0943224176938
1.42565446129 0.094652313644
1.42628277969 0.0949841300421
1.4269110981 0.0953178808623
1.4275394165 0.0956535801886
1.42816773491 0.0959912422156
1.42879605331 0.0963308812491
1.42942437172 0.0966725117071
1.43005269012 0.0970161481205
1.43068100853 0.097361805134
1.43130932693 0.0977094975067
1.43193764534 0.0980592401132
1.43256596375 0.098411047944
1.43319428215 0.0987649361068
1.43382260056 0.0991209198269
1.43445091896 0.0994790144483
1.43507923737 0.0998392354343
1.43570755577 0.100201598368
1.43633587418 0.100566118955
1.43696419258 0.100932813021
1.43759251099 0.101301696515
1.43822082939 0.101672785509
1.4388491478 0.102046096201
1.4394774662 0.102421644913
1.44010578461 0.102799448093
1.44073410301 0.103179522315
1.44136242142 0.103561884283
1.44199073982 0.103946550827
1.44261905823 0.104333538907
1.44324737663 0.104722865614
1.44387569504 0.10511454817
1.44450401344 0.105508603927
1.44513233185 0.105905050373
1.44576065025 0.106303905125
1.44638896866 0.106705185938
1.44701728706 0.107108910702
1.44764560547 0.10751509744
1.44827392387 0.107923764315
1.44890224228 0.108334929627
1.44953056068 0.108748611813
1.45015887909 0.109164829451
1.45078719749 0.109583601258
1.4514155159 0.110004946094
1.4520438343 0.110428882958
1.45267215271 0.110855430993
1.45330047112 0.111284609487
1.45392878952 0.111716437871
1.45455710793 0.11215093572
1.45518542633 0.112588122758
1.45581374474 0.113028018852
1.45644206314 0.11347064402
1.45707038155 0.113916018426
1.45769869995 0.114364162386
1.45832701836 0.114815096362
1.45895533676 0.115268840972
1.45958365517 0.115725416982
1.46021197357 0.11618484531
1.46084029198 0.116647147031
1.46146861038 0.11711234337
1.46209692879 0.117580455709
1.46272524719 0.118051505586
1.4633535656 0.118525514693
1.463981884 0.119002504883
1.46461020241 0.119482498163
1.46523852081 0.119965516702
1.46586683922 0.120451582825
1.46649515762 0.120940719019
1.46712347603 0.121432947934
1.46775179443 0.121928292378
1.46838011284 0.122426775323
1.46900843124 0.122928419904
1.46963674965 0.123433249421
1.47026506805 0.123941287336
1.47089338646 0.124452557278
1.47152170486 0.124967083041
1.47215002327 0.125484888587
1.47277834167 0.126005998043
1.47340666008 0.126530435705
1.47403497849 0.127058226038
1.47466329689 0.127589393675
1.4752916153 0.12812396342
1.4759199337 0.128661960247
1.47654825211 0.129203409299
1.47717657051 0.129748335893
1.47780488892 0.130296765518
1.47843320732 0.130848723834
1.47906152573 0.131404236675
1.47968984413 0.13196333005
1.48031816254 0.132526030139
1.48094648094 0.133092363301
1.48157479935 0.133662356067
1.48220311775 0.134236035145
1.48283143616 0.134813427418
1.48345975456 0.135394559948
1.48408807297 0.135979459971
1.48471639137 0.136568154903
1.48534470978 0.137160672337
1.48597302818 0.137757040042
1.48660134659 0.138357285969
1.48722966499 0.138961438245
1.4878579834 0.139569525178
1.4884863018 0.140181575254
1.48911462021 0.14079761714
1.48974293861 0.141417679682
1.49037125702 0.142041791907
1.49099957542 0.14266998302
1.49162789383 0.143302282409
1.49225621223 0.143938719643
1.49288453064 0.144579324468
1.49351284904 0.145224126815
1.49414116745 0.145873156794
1.49476948586 0.146526444697
1.49539780426 0.147184020994
1.49602612267 0.14784591634
1.49665444107 0.148512161569
1.49728275948 0.149182787694
1.49791107788 0.149857825913
1.49853939629 0.150537307601
1.49916771469 0.151221264314
1.4997960331 0.15190972779
1.5004243515 0.152602729946
1.50105266991 0.153300302877
1.50168098831 0.15400247886
1.50230930672 0.154709290351
1.50293762512 0.155420769983
1.50356594353 0.156136950567
1.50419426193 0.156857865095
1.50482258034 0.157583546734
1.50545089874 0.158314028828
1.50607921715 0.159049344897
1.50670753555 0.159789528639
1.50733585396 0.160534613924
1.50796417236 0.161284634798
1.50859249077 0.162039625481
1.50922080917 0.162799620365
1.50984912758 0.163564654014
1.51047744598 0.164334761165
1.51110576439 0.165109976722
1.51173408279 0.16589033576
1.5123624012 0.166675873524
1.5129907196 0.167466625424
1.51361903801 0.168262627037
1.51424735641 0.169063914103
1.51487567482 0.16987052253
1.51550399323 0.170682488385
1.51613231163 0.171499847896
1.51676063004 0.172322637453
1.51738894844 0.173150893604
1.51801726685 0.173984653052
1.51864558525 0.174823952657
1.51927390366 0.175668829432
1.51990222206 0.176519320542
1.52053054047 0.177375463302
1.52115885887 0.178237295178
1.52178717728 0.179104853778
1.52241549568 0.179978176859
1.52304381409 0.180857302319
1.52367213249 0.181742268197
1.5243004509 0.18263311267
1.5249287693 0.183529874051
1.52555708771 0.184432590789
1.52618540611 0.185341301463
1.52681372452 0.186256044783
1.52744204292 0.187176859583
1.52807036133 0.188103784825
1.52869867973 0.18903685959
1.52932699814 0.189976123079
1.52995531654 0.190921614609
1.53058363495 0.191873373611
1.53121195335 0.192831439626
1.53184027176 0.193795852301
1.53246859016 0.19476665139
1.53309690857 0.195743876746
1.53372522697 0.19672756832
1.53435354538 0.197717766158
1.53498186378 0.198714510397
1.53561018219 0.19971784126
1.5362385006 0.200727799056
1.536866819 0.201744424173
1.53749513741 0.202767757075
1.53812345581 0.203797838299
1.53875177422 0.204834708449
1.53938009262 0.205878408194
1.54000841103 0.206928978263
1.54063672943 0.207986459442
1.54126504784 0.209050892566
1.54189336624 0.210122318518
1.54252168465 0.211200778224
1.54315000305 0.212286312644
1.54377832146 0.213378962776
1.54440663986 0.214478769641
1.54503495827 0.215585774286
1.54566327667 0.216700017774
1.54629159508 0.217821541179
1.54691991348 0.218950385585
1.54754823189 0.220086592075
1.54817655029 0.22123020173
1.5488048687 0.222381255619
1.5494331871 0.223539794797
1.55006150551 0.224705860296
1.55068982391 0.225879493122
1.55131814232 0.227060734246
1.55194646072 0.228249624599
1.55257477913 0.229446205066
1.55320309753 0.23065051648
1.55383141594 0.23186259961
1.55445973434 0.233082495164
1.55508805275 0.234310243773
1.55571637115 0.235545885988
1.55634468956 0.236789462272
1.55697300797 0.238041012996
1.55760132637 0.239300578424
1.55822964478 0.240568198714
1.55885796318 0.241843913903
1.55948628159 0.243127763904
1.56011459999 0.244419788496
1.5607429184 0.245720027318
1.5613712368 0.247028519856
1.56199955521 0.248345305441
1.56262787361 0.249670423233
1.56325619202 0.251003912221
1.56388451042 0.252345811206
1.56451282883 0.253696158798
1.56514114723 0.255054993403
1.56576946564 0.256422353216
1.56639778404 0.257798276211
1.56702610245 0.259182800131
1.56765442085 0.26057596248
1.56828273926 0.261977800509
1.56891105766 0.263388351211
1.56953937607 0.264807651309
1.57016769447 0.266235737245
1.57079601288 0.267672645169
1.57142433128 0.26911841093
1.57205264969 0.270573070066
1.57268096809 0.27203665779
1.5733092865 0.273509208982
1.5739376049 0.274990758176
1.57456592331 0.276481339549
1.57519424171 0.277980986911
1.57582256012 0.279489733691
1.57645087852 0.281007612926
1.57707919693 0.282534657252
1.57770751534 0.284070898885
1.57833583374 0.285616369617
1.57896415215 0.287171100797
1.57959247055 0.288735123323
1.58022078896 0.290308467626
1.58084910736 0.291891163658
1.58147742577 0.293483240882
1.58210574417 0.295084728253
1.58273406258 0.296695654211
1.58336238098 0.298316046661
1.58399069939 0.299945932967
1.58461901779 0.30158533993
1.5852473362 0.303234293782
1.5858756546 0.304892820165
1.58650397301 0.30656094412
1.58713229141 0.308238690075
1.58776060982 0.309926081826
1.58838892822 0.311623142524
1.58901724663 0.313329894661
1.58964556503 0.315046360056
1.59027388344 0.316772559836
1.59090220184 0.318508514424
1.59153052025 0.320254243524
1.59215883865 0.322009766102
1.59278715706 0.323775100376
1.59341547546 0.325550263794
1.59404379387 0.327335273023
1.59467211227 0.329130143928
1.59530043068 0.330934891563
1.59592874908 0.332749530146
1.59655706749 0.334574073052
1.59718538589 0.336408532786
1.5978137043 0.338252920978
1.59844202271 0.340107248354
1.59907034111 0.34197152473
1.59969865952 0.343845758987
1.60032697792 0.34572995906
1.60095529633 0.347624131915
1.60158361473 0.349528283537
1.60221193314 0.351442418908
1.60284025154 0.353366541994
1.60346856995 0.355300655724
1.60409688835 0.357244761972
1.60472520676 0.359198861544
1.60535352516 0.361162954152
1.60598184357 0.363137038405
1.60661016197 0.365121111786
1.60723848038 0.367115170632
1.60786679878 0.369119210122
1.60849511719 0.371133224254
1.60912343559 0.373157205829
1.609751754 0.375191146429
1.6103800724 0.377235036404
1.61100839081 0.379288864852
1.61163670921 0.381352619597
1.61226502762 0.383426287175
1.61289334602 0.385509852813
1.61352166443 0.387603300412
1.61414998283 0.389706612526
1.61477830124 0.391819770348
1.61540661964 0.393942753685
1.61603493805 0.396075540947
1.61666325645 0.398218109122
1.61729157486 0.400370433761
1.61791989326 0.402532488958
1.61854821167 0.404704247333
1.61917653008 0.406885680014
1.61980484848 0.409076756614
1.62043316689 0.41127744522
1.62106148529 0.413487712369
1.6216898037 0.415707523031
1.6223181221 0.417936840593
1.62294644051 0.420175626839
1.62357475891 0.422423841934
1.62420307732 0.424681444402
1.62483139572 0.426948391115
1.62545971413 0.429224637267
1.62608803253 0.431510136365
1.62671635094 0.433804840206
1.62734466934 0.436108698861
1.62797298775 0.43842166066
1.62860130615 0.440743672171
1.62922962456 0.443074678188
1.62985794296 0.445414621712
1.63048626137 0.447763443933
1.63111457977 0.450121084219
1.63174289818 0.452487480093
1.63237121658 0.454862567223
1.63299953499 0.457246279405
1.63362785339 0.459638548546
1.6342561718 0.46203930465
1.6348844902 0.464448475806
1.63551280861 0.466865988167
1.63614112701 0.469291765943
1.63676944542 0.471725731382
1.63739776382 0.47416780476
1.63802608223 0.476617904364
1.63865440063 0.479075946482
1.63928271904 0.48154184539
1.63991103745 0.484015513337
1.64053935585 0.486496860537
1.64116767426 0.488985795156
1.64179599266 0.491482223299
1.64242431107 0.493986049002
1.64305262947 0.49649717422
1.64368094788 0.499015498818
1.64430926628 0.501540920561
1.64493758469 0.504073335104
1.64556590309 0.506612635986
1.6461942215 0.50915871462
1.6468225399 0.511711460286
1.64745085831 0.514270760123
1.64807917671 0.516836499124
1.64870749512 0.519408560129
1.64933581352 0.521986823821
1.64996413193 0.524571168718
1.65059245033 0.527161471171
1.65122076874 0.529757605359
1.65184908714 0.532359443287
1.65247740555 0.534966854784
1.65310572395 0.537579707497
1.65373404236 0.540197866896
1.65436236076 0.542821196267
1.65499067917 0.545449556715
1.65561899757 0.548082807167
1.65624731598 0.550720804367
1.65687563438 0.553363402886
1.65750395279 0.556010455117
1.65813227119 0.558661811284
1.6587605896 0.561317319444
1.659388908 0.563976825492
1.66001722641 0.566640173167
1.66064554482 0.56930720406
1.66127386322 0.571977757617
1.66190218163 0.574651671153
1.66253050003 0.577328779857
1.66315881844 0.580008916803
1.66378713684 0.582691912959
1.66441545525 0.585377597201
1.66504377365 0.588065796327
1.66567209206 0.590756335062
1.66630041046 0.593449036083
1.66692872887 0.596143720026
1.66755704727 0.598840205506
1.66818536568 0.601538309131
1.66881368408 0.604237845524
1.66944200249 0.606938627338
1.67007032089 0.609640465276
1.6706986393 0.612343168115
1.6713269577 0.615046542725
1.67195527611 0.61775039409
1.67258359451 0.620454525338
1.67321191292 0.623158737759
1.67384023132 0.625862830834
1.67446854973 0.628566602262
1.67509686813 0.631269847985
1.67572518654 0.633972362221
1.67635350494 0.636673937493
1.67698182335 0.639374364656
1.67761014175 0.642073432933
1.67823846016 0.644770929948
1.67886677856 0.647466641758
1.67949509697 0.650160352891
1.68012341537 0.652851846381
1.68075173378 0.655540903803
1.68138005219 0.658227305318
1.68200837059 0.660910829706
1.682636689 0.66359125441
1.6832650074 0.666268355579
1.68389332581 0.668941908108
1.68452164421 0.671611685685
1.68514996262 0.674277460835
1.68577828102 0.676939004965
1.68640659943 0.679596088415
1.68703491783 0.682248480504
1.68766323624 0.684895949579
1.68829155464 0.68753826307
1.68891987305 0.690175187535
1.68954819145 0.692806488723
1.69017650986 0.695431931616
1.69080482826 0.698051280497
1.69143314667 0.700664298996
1.69206146507 0.703270750153
1.69268978348 0.705870396475
1.69331810188 0.708462999997
1.69394642029 0.711048322338
1.69457473869 0.713626124772
1.6952030571 0.716196168279
1.6958313755 0.71875821362
1.69645969391 0.721312021393
1.69708801231 0.723857352105
1.69771633072 0.726393966236
1.69834464912 0.728921624306
1.69897296753 0.731440086949
1.69960128593 0.733949114974
1.70022960434 0.736448469445
1.70085792274 0.738937911747
1.70148624115 0.741417203659
1.70211455956 0.743886107431
1.70274287796 0.746344385854
1.70337119637 0.748791802336
1.70399951477 0.751228120983
1.70462783318 0.753653106667
1.70525615158 0.756066525112
1.70588446999 0.758468142967
1.70651278839 0.760857727888
1.7071411068 0.763235048615
1.7077694252 0.765599875054
1.70839774361 0.76795197836
1.70902606201 0.770291131015
1.70965438042 0.772617106913
1.71028269882 0.774929681441
1.71091101723 0.777228631563
1.71153933563 0.779513735906
1.71216765404 0.781784774839
1.71279597244 0.784041530565
1.71342429085 0.7862837872
1.71405260925 0.788511330859
1.71468092766 0.790723949748
1.71530924606 0.792921434241
1.71593756447 0.795103576972
1.71656588287 0.797270172922
1.71719420128 0.799421019502
1.71782251968 0.801555916641
1.71845083809 0.803674666875
1.71907915649 0.805777075431
1.7197074749 0.807862950315
1.7203357933 0.809932102399
1.72096411171 0.811984345505
1.72159243011 0.814019496497
1.72222074852 0.816037375361
1.72284906693 0.818037805294
1.72347738533 0.82002061279
1.72410570374 0.821985627725
1.72473402214 0.823932683441
1.72536234055 0.825861616829
1.72599065895 0.827772268416
1.72661897736 0.829664482448
1.72724729576 0.83153810697
1.72787561417 0.833392993909
1.72850393257 0.835228999158
1.72913225098 0.83704598265
1.72976056938 0.838843808446
1.73038888779 0.840622344807
1.73101720619 0.842381464275
1.7316455246 0.844121043747
1.732273843 0.845840964555
1.73290216141 0.847541112535
1.73353047981 0.849221378104
1.73415879822 0.850881656332
1.73478711662 0.852521847009
1.73541543503 0.854141854721
1.73604375343 0.855741588909
1.73667207184 0.857320963943
1.73730039024 0.858879899182
1.73792870865 0.860418319042
1.73855702705 0.86193615305
1.73918534546 0.863433335912
1.73981366386 0.864909807566
1.74044198227 0.866365513237
1.74107030067 0.867800403497
1.74169861908 0.86921443431
1.74232693748 0.870607567088
1.74295525589 0.871979768734
1.7435835743 0.873331011695
1.7442118927 0.874661273995
1.74484021111 0.875970539288
1.74546852951 0.877258796888
1.74609684792 0.87852604181
1.74672516632 0.879772274805
1.74735348473 0.880997502387
1.74798180313 0.882201736867
1.74861012154 0.883384996378
1.74923843994 0.884547304898
1.74986675835 0.885688692271
1.75049507675 0.886809194229
1.75112339516 0.887908852401
1.75175171356 0.888987714333
1.75238003197 0.890045833492
1.75300835037 0.891083269276
1.75363666878 0.892100087017
1.75426498718 0.893096357983
1.75489330559 0.894072159374
1.75552162399 0.895027574317
1.7561499424 0.895962691857
1.7567782608 0.89687760695
1.75740657921 0.897772420441
1.75803489761 0.898647239049
1.75866321602 0.899502175348
1.75929153442 0.900337347737
1.75991985283 0.901152880417
1.76054817123 0.901948903356
1.76117648964 0.902725552254
1.76180480804 0.903482968508
1.76243312645 0.904221299167
1.76306144485 0.904940696888
1.76368976326 0.905641319887
1.76431808167 0.906323331885
1.76494640007 0.906986902058
1.76557471848 0.907632204971
1.76620303688 0.908259420519
1.76683135529 0.908868733861
1.76745967369 0.909460335347
1.7680879921 0.91003442045
1.7687163105 0.910591189686
1.76934462891 0.911130848533
1.76997294731 0.91165360735
1.77060126572 0.912159681287
1.77122958412 0.912649290199
1.77185790253 0.913122658548
1.77248622093 0.913580015305
1.77311453934 0.914021593854
1.77374285774 0.914447631884
1.77437117615 0.914858371283
1.77499949455 0.915254058027
1.77562781296 0.915634942067
1.77625613136 0.916001277211
1.77688444977 0.916353321007
1.77751276817 0.916691334613
1.77814108658 0.917015582678
1.77876940498 0.917326333208
1.77939772339 0.917623857439
1.78002604179 0.917908429694
1.7806543602 0.918180327255
1.7812826786 0.918439830212
1.78191099701 0.918687221331
1.78253931541 0.918922785898
1.78316763382 0.919146811578
1.78379595222 0.919359588261
1.78442427063 0.919561407911
1.78505258904 0.919752564409
1.78568090744 0.919933353395
1.78630922585 0.920104072112
1.78693754425 0.920265019243
1.78756586266 0.920416494746
1.78819418106 0.920558799691
1.78882249947 0.920692236095
1.78945081787 0.920817106749
1.79007913628 0.920933715054
1.79070745468 0.921042364846
1.79133577309 0.921143360227
1.79196409149 0.921237005388
1.7925924099 0.921323604441
1.7932207283 0.921403461238
1.79384904671 0.921476879199
1.79447736511 0.921544161135
1.79510568352 0.921605609072
1.79573400192 0.921661524072
1.79636232033 0.92171220606
1.79699063873 0.921757953642
1.79761895714 0.921799063934
1.79824727554 0.921835832379
1.79887559395 0.921868552576
1.79950391235 0.921897516102
1.80013223076 0.921923012338
1.80076054916 0.921945328292
1.80138886757 0.921964748431
1.80201718597 0.921981554505
1.80264550438 0.921996025378
1.80327382278 0.922008436858
1.80390214119 0.922019061531
1.80453045959 0.922028168593
1.805158778 0.922036023688
1.80578709641 0.922042888745
1.80641541481 0.922049021819
1.80704373322 0.922054676934
1.80767205162 0.922060103925
1.80830037003 0.922065548293
1.80892868843 0.922071251049
1.80955700684 0.922077448571
1.81018532524 0.92208437246
1.81081364365 0.9220922494
1.81144196205 0.922101301024
1.81207028046 0.922111743776
1.81269859886 0.922123788787
1.81332691727 0.922137641749
1.81395523567 0.92215350279
1.81458355408 0.922171566361
1.81521187248 0.922192021121
1.81584019089 0.922215049831
1.81646850929 0.922240829245
1.8170968277 0.922269530017
1.8177251461 0.922301316601
1.81835346451 0.922336347167
1.81898178291 0.92237477351
1.81961010132 0.922416740977
1.82023841972 0.922462388388
1.82086673813 0.922511847969
1.82149505653 0.92256524529
1.82212337494 0.922622699205
1.82275169334 0.9226843218
1.82338001175 0.922750218348
1.82400833015 0.922820487266
1.82463664856 0.922895220083
1.82526496696 0.922974501409
1.82589328537 0.923058408913
1.82652160378 0.923147013306
1.82714992218 0.923240378331
1.82777824059 0.923338560756
1.82840655899 0.923441610381
1.8290348774 0.923549570039
1.8296631958 0.923662475617
1.83029151421 0.923780356072
1.83091983261 0.92390323346
1.83154815102 0.924031122968
1.83217646942 0.924164032955
1.83280478783 0.924301964998
1.83343310623 0.924444913943
1.83406142464 0.924592867964
1.83468974304 0.924745808627
1.83531806145 0.924903710965
1.83594637985 0.925066543549
1.83657469826 0.925234268578
1.83720301666 0.925406841963
1.83783133507 0.925584213428
1.83845965347 0.925766326607
1.83908797188 0.925953119153
1.83971629028 0.926144522854
1.84034460869 0.926340463748
1.84097292709 0.926540862251
1.8416012455 0.926745633286
1.8422295639 0.926954686418
1.84285788231 0.927167925997
1.84348620071 0.927385251303
1.84411451912 0.927606556697
1.84474283752 0.927831731778
1.84537115593 0.928060661543
1.84599947433 0.928293226554
1.84662779274 0.928529303105
1.84725611115 0.928768763402
1.84788442955 0.929011475735
1.84851274796 0.929257304663
1.84914106636 0.929506111201
1.84976938477 0.929757753007
1.85039770317 0.930012084579
1.85102602158 0.930268957445
1.85165433998 0.930528220369
1.85228265839 0.930789719546
1.85291097679 0.93105329881
1.8535392952 0.93131879984
1.8541676136 0.931586062368
1.85479593201 0.931854924389
1.85542425041 0.932125222372
1.85605256882 0.932396791476
1.85668088722 0.932669465759
1.85730920563 0.9329430784
1.85793752403 0.933217461907
1.85856584244 0.93349244834
1.85919416084 0.933767869521
1.85982247925 0.934043557254
1.86045079765 0.934319343537
1.86107911606 0.93459506078
1.86170743446 0.934870542014
1.86233575287 0.935145621108
1.86296407127 0.935420132977
1.86359238968 0.935693913791
1.86422070808 0.935966801183
1.86484902649 0.936238634454
1.86547734489 0.936509254773
1.8661056633 0.936778505379
1.8667339817 0.937046231773
1.86736230011 0.937312281917
1.86799061852 0.937576506417
1.86861893692 0.937838758711
1.86924725533 0.938098895252
1.86987557373 0.938356775681
1.87050389214 0.938612263003
1.87113221054 0.938865223751
1.87176052895 0.939115528152
1.87238884735 0.939363050283
1.87301716576 0.939607668219
1.87364548416 0.939849264185
1.87427380257 0.940087724692
1.87490212097 0.940322940673
1.87553043938 0.940554807609
1.87615875778 0.940783225652
1.87678707619 0.941008099736
1.87741539459 0.941229339691
1.878043713 0.941446860336
1.8786720314 0.94166058158
1.87930034981 0.941870428502
1.87992866821 0.942076331435
1.88055698662 0.942278226032
1.88118530502 0.942476053337
1.88181362343 0.942669759833
1.88244194183 0.942859297494
1.88307026024 0.943044623827
1.88369857864 0.943225701902
1.88432689705 0.943402500374
1.88495521545 0.943574993503
1.88558353386 0.943743161162
1.88621185226 0.943906988832
1.88684017067 0.944066467599
1.88746848907 0.944221594136
1.88809680748 0.944372370676
1.88872512589 0.944518804982
1.88935344429 0.944660910305
1.8899817627 0.944798705335
1.8906100811 0.944932214146
1.89123839951 0.945061466128
1.89186671791 0.945186495917
1.89249503632 0.945307343314
1.89312335472 0.945424053199
1.89375167313 0.945536675432
1.89437999153 0.945645264755
1.89500830994 0.945749880676
1.89563662834 0.945850587361
1.89626494675 0.945947453502
1.89689326515 0.946040552191
1.89752158356 0.946129960785
1.89814990196 0.946215760759
1.89877822037 0.946298037559
1.89940653877 0.946376880447
1.90003485718 0.946452382341
1.90066317558 0.94652463965
1.90129149399 0.946593752103
1.90191981239 0.946659822571
1.9025481308 0.946722956891
1.9031764492 0.946783263681
1.90380476761 0.946840854149
1.90443308601 0.946895841905
1.90506140442 0.946948342765
1.90568972282 0.94699847455
1.90631804123 0.94704635689
1.90694635963 0.947092111018
1.90757467804 0.947135859568
1.90820299644 0.947177726363
1.90883131485 0.947217836213
1.90945963326 0.947256314701
1.91008795166 0.947293287979
1.91071627007 0.947328882553
1.91134458847 0.947363225074
1.91197290688 0.947396442132
1.91260122528 0.947428660045
1.91322954369 0.947460004651
1.91385786209 0.947490601104
1.9144861805 0.947520573669
1.9151144989 0.947550045519
1.91574281731 0.947579138538
1.91637113571 0.947607973123
1.91699945412 0.947636667992
1.91762777252 0.947665339993
1.91825609093 0.947694103919
1.91888440933 0.947723072328
1.91951272774 0.947752355364
1.92014104614 0.947782060587
1.92076936455 0.947812292803
1.92139768295 0.947843153908
1.92202600136 0.947874742726
1.92265431976 0.947907154865
1.92328263817 0.947940482573
1.92391095657 0.947974814596
1.92453927498 0.948010236055
1.92516759338 0.948046828322
1.92579591179 0.948084668899
1.92642423019 0.948123831317
1.9270525486 0.948164385033
1.927680867 0.948206395335
1.92830918541 0.948249923261
1.92893750381 0.948295025524
1.92956582222 0.948341754437
1.93019414063 0.948390157863
1.93082245903 0.948440279157
1.93145077744 0.948492157126
1.93207909584 0.948545825996
1.93270741425 0.948601315387
1.93333573265 0.948658650296
1.93396405106 0.948717851093
1.93459236946 0.948778933517
1.93522068787 0.948841908692
1.93584900627 0.948906783145
1.93647732468 0.948973558833
1.93710564308 0.949042233179
1.93773396149 0.949112799121
1.93836227989 0.949185245164
1.9389905983 0.94925955544
1.9396189167 0.949335709784
1.94024723511 0.949413683809
1.94087555351 0.949493448994
1.94150387192 0.949574972777
1.94213219032 0.949658218662
1.94276050873 0.949743146323
1.94338882713 0.949829711725
1.94401714554 0.949917867245
1.94464546394 0.950007561802
1.94527378235 0.950098740999
1.94590210075 0.950191347258
1.94653041916 0.950285319975
1.94715873756 0.950380595672
1.94778705597 0.950477108154
1.94841537437 0.950574788677
1.94904369278 0.950673566115
1.94967201118 0.950773367132
1.95030032959 0.950874116359
1.950928648 0.950975736574
1.9515569664 0.951078148886
1.95218528481 0.951181272918
1.95281360321 0.951285026996
1.95344192162 0.95138932834
1.95407024002 0.951494093254
1.95469855843 0.951599237316
1.95532687683 0.951704675572
1.95595519524 0.95181032273
1.95658351364 0.951916093351
1.95721183205 0.952021902043
1.95784015045 0.952127663645
1.95846846886 0.952233293427
1.95909678726 0.952338707268
1.95972510567 0.952443821845
1.96035342407 0.952548554816
1.96098174248 0.952652824999
1.96161006088 0.952756552546
1.96223837929 0.952859659115
1.96286669769 0.952962068041
1.9634950161 0.953063704496
1.9641233345 0.953164495646
1.96475165291 0.953264370808
1.96537997131 0.953363261594
1.96600828972 0.953461102053
1.96663660812 0.953557828804
1.96726492653 0.953653381169
1.96789324493 0.953747701288
1.96852156334 0.953840734239
1.96914988174 0.953932428143
1.96977820015 0.95402273426
1.97040651855 0.954111607087
1.97103483696 0.954199004435
1.97166315536 0.95428488751
1.97229147377 0.954369220976
1.97291979218 0.954451973014
1.97354811058 0.954533115374
1.97417642899 0.954612623414
1.97480474739 0.954690476135
1.9754330658 0.954766656201
1.9760613842 0.954841149956
1.97668970261 0.954913947432
1.97731802101 0.95498504234
1.97794633942 0.955054432063
1.97857465782 0.955122117635
1.97920297623 0.955188103708
1.97983129463 0.955252398519
1.98045961304 0.95531501384
1.98108793144 0.955375964923
1.98171624985 0.955435270438
1.98234456825 0.955492952402
1.98297288666 0.955549036098
1.98360120506 0.955603549991
1.98422952347 0.955656525631
1.98485784187 0.955707997552
1.98548616028 0.955758003166
1.98611447868 0.955806582646
1.98674279709 0.955853778806
1.98737111549 0.955899636971
1.9879994339 0.95594420485
1.9886277523 0.95598753239
1.98925607071 0.95602967164
1.98988438911 0.956070676599
1.99051270752 0.956110603067
1.99114102592 0.956149508487
1.99176934433 0.956187451786
1.99239766273 0.956224493217
1.99302598114 0.95626069419
1.99365429955 0.956296117106
1.99428261795 0.956330825194
1.99491093636 0.956364882333
1.99553925476 0.956398352889
1.99616757317 0.956431301541
1.99679589157 0.956463793114
1.99742420998 0.956495892404
1.99805252838 0.956527664013
1.99868084679 0.956559172181
1.99930916519 0.95659048062
1.9999374836 0.956621652352
2.000565802 0.956652749547
2.00119412041 0.956683833367
2.00182243881 0.956714963814
2.00245075722 0.956746199575
2.00307907562 0.956777597884
2.00370739403 0.956809214376
2.00433571243 0.956841102955
2.00496403084 0.956873315662
2.00559234924 0.956905902554
2.00622066765 0.956938911581
2.00684898605 0.956972388481
2.00747730446 0.957006376671
2.00810562286 0.95704091715
2.00873394127 0.957076048409
2.00936225967 0.957111806348
2.00999057808 0.957148224203
2.01061889648 0.957185332473
2.01124721489 0.957223158867
2.01187553329 0.957261728247
2.0125038517 0.957301062592
2.0131321701 0.957341180954
2.01376048851 0.957382099442
2.01438880692 0.957423831197
2.01501712532 0.957466386386
2.01564544373 0.957509772201
2.01627376213 0.957553992867
2.01690208054 0.957599049659
2.01753039894 0.957644940923
2.01815871735 0.957691662115
2.01878703575 0.957739205839
2.01941535416 0.957787561893
2.02004367256 0.957836717332
2.02067199097 0.957886656528
2.02130030937 0.957937361244
2.02192862778 0.957988810714
2.02255694618 0.958040981725
2.02318526459 0.958093848714
2.02381358299 0.958147383866
2.0244419014 0.958201557217
2.0250702198 0.958256336769
2.02569853821 0.958311688601
2.02632685661 0.958367576993
2.02695517502 0.958423964554
2.02758349342 0.958480812347
2.02821181183 0.958538080025
2.02884013023 0.958595725969
2.02946844864 0.958653707429
2.03009676704 0.958711980662
2.03072508545 0.958770501083
2.03135340385 0.958829223406
2.03198172226 0.958888101794
2.03261004066 0.958947090009
2.03323835907 0.959006141556
2.03386667747 0.959065209837
2.03449499588 0.959124248293
2.03512331429 0.959183210555
2.03575163269 0.959242050589
2.0363799511 0.959300722835
2.0370082695 0.959359182352
2.03763658791 0.959417384956
2.03826490631 0.95947528735
2.03889322472 0.959532847259
2.03952154312 0.959590023557
2.04014986153 0.959646776387
2.04077817993 0.959703067281
2.04140649834 0.959758859268
2.04203481674 0.959814116988
2.04266313515 0.959868806785
2.04329145355 0.959922896808
2.04391977196 0.959976357097
2.04454809036 0.960029159664
2.04517640877 0.96008127857
2.04580472717 0.960132689991
2.04643304558 0.960183372277
2.04706136398 0.960233306011
2.04768968239 0.960282474046
2.04831800079 0.96033086155
2.0489463192 0.960378456029
2.0495746376 0.960425247356
2.05020295601 0.960471227779
2.05083127441 0.96051639193
2.05145959282 0.960560736822
2.05208791122 0.96060426184
2.05271622963 0.960646968722
2.05334454803 0.960688861534
2.05397286644 0.96072994664
2.05460118484 0.960770232657
2.05522950325 0.960809730408
2.05585782166 0.96084845287
2.05648614006 0.96088641511
2.05711445847 0.960923634217
2.05774277687 0.960960129227
2.05837109528 0.960995921042
2.05899941368 0.961031032344
2.05962773209 0.961065487502
2.06025605049 0.961099312473
2.0608843689 0.961132534704
2.0615126873 0.961165183021
2.06214100571 0.961197287521
2.06276932411 0.961228879455
2.06339764252 0.961259991115
2.06402596092 0.961290655709
2.06465427933 0.96132090724
2.06528259773 0.961350780381
2.06591091614 0.961380310351
2.06653923454 0.961409532783
2.06716755295 0.961438483602
2.06779587135 0.961467198892
2.06842418976 0.96149571477
2.06905250816 0.961524067262
2.06968082657 0.961552292172
2.07030914497 0.961580424963
2.07093746338 0.96160850063
2.07156578178 0.961636553585
2.07219410019 0.961664617539
2.07282241859 0.961692725386
2.073450737 0.961720909098
2.0740790554 0.961749199615
2.07470737381 0.961777626748
2.07533569221 0.96180621908
2.07596401062 0.961835003877
2.07659232903 0.961864006999
2.07722064743 0.961893252824
2.07784896584 0.961922764171
2.07847728424 0.961952562235
2.07910560265 0.961982666522
2.07973392105 0.962013094797
2.08036223946 0.962043863036
2.08099055786 0.962074985384
2.08161887627 0.962106474121
2.08224719467 0.962138339636
2.08287551308 0.962170590407
2.08350383148 0.962203232991
2.08413214989 0.962236272013
2.08476046829 0.962269710175
2.0853887867 0.962303548263
2.0860171051 0.96233778516
2.08664542351 0.962372417877
2.08727374191 0.962407441577
2.08790206032 0.962442849614
2.08853037872 0.962478633578
2.08915869713 0.962514783348
2.08978701553 0.962551287141
2.09041533394 0.96258813158
2.09104365234 0.962625301763
2.09167197075 0.962662781332
2.09230028915 0.962700552553
2.09292860756 0.962738596402
2.09355692596 0.962776892649
2.09418524437 0.962815419952
2.09481356277 0.96285415595
2.09544188118 0.962893077364
2.09607019958 0.962932160096
2.09669851799 0.962971379334
2.0973268364 0.96301070966
2.0979551548 0.963050125151
2.09858347321 0.963089599496
2.09921179161 0.9631291061
2.09984011002 0.963168618192
2.10046842842 0.963208108942
2.10109674683 0.963247551563
2.10172506523 0.963286919421
2.10235338364 0.963326186143
2.10298170204 0.96336532572
2.10361002045 0.963404312611
2.10423833885 0.963443121841
2.10486665726 0.963481729099
2.10549497566 0.963520110833
2.10612329407 0.963558244336
2.10675161247 0.963596107833
2.10737993088 0.963633680565
2.10800824928 0.963670942861
2.10863656769 0.963707876212
2.10926488609 0.963744463336
2.1098932045 0.963780688241
2.1105215229 0.963816536274
2.11114984131 0.963851994176
2.11177815971 0.963887050124
2.11240647812 0.963921693763
2.11303479652 0.96395591624
2.11366311493 0.963989710227
2.11429143333 0.964023069939
2.11491975174 0.964055991142
2.11554807014 0.964088471158
2.11617638855 0.964120508866
2.11680470695 0.964152104687
2.11743302536 0.964183260573
2.11806134377 0.964213979985
2.11868966217 0.964244267863
2.11931798058 0.964274130592
2.11994629898 0.964303575964
2.12057461739 0.964332613132
2.12120293579 0.964361252558
2.1218312542 0.964389505958
2.1224595726 0.96441738624
2.12308789101 0.964444907437
2.12371620941 0.964472084641
2.12434452782 0.964498933925
2.12497284622 0.964525472267
2.12560116463 0.964551717467
2.12622948303 0.964577688068
2.12685780144 0.964603403261
2.12748611984 0.964628882806
2.12811443825 0.964654146934
2.12874275665 0.964679216257
2.12937107506 0.964704111678
2.12999939346 0.964728854294
2.13062771187 0.964753465305
2.13125603027 0.964777965917
2.13188434868 0.964802377254
2.13251266708 0.964826720265
2.13314098549 0.964851015632
2.13376930389 0.964875283683
2.1343976223 0.964899544307
2.1350259407 0.964923816869
2.13565425911 0.964948120132
2.13628257751 0.964972472177
2.13691089592 0.964996890332
2.13753921432 0.965021391101
2.13816753273 0.9650459901
2.13879585114 0.965070701996
2.13942416954 0.96509554045
2.14005248795 0.965120518068
2.14068080635 0.965145646354
2.14130912476 0.965170935668
2.14193744316 0.965196395195
2.14256576157 0.965222032911
2.14319407997 0.965247855564
2.14382239838 0.965273868652
2.14445071678 0.965300076417
2.14507903519 0.96532648183
2.14570735359 0.9653530866
2.146335672 0.965379891174
2.1469639904 0.96540689475
2.14759230881 0.965434095295
2.14822062721 0.965461489566
2.14884894562 0.96548907314
2.14947726402 0.965516840445
2.15010558243 0.965544784803
2.15073390083 0.965572898466
2.15136221924 0.965601172672
2.15199053764 0.965629597692
2.15261885605 0.965658162889
2.15324717445 0.965686856775
2.15387549286 0.965715667082
2.15450381126 0.965744580819
2.15513212967 0.965773584351
2.15576044807 0.965802663467
2.15638876648 0.965831803454
2.15701708488 0.965860989176
2.15764540329 0.965890205149
2.15827372169 0.965919435622
2.1589020401 0.965948664656
2.15953035851 0.965977876201
2.16015867691 0.96600705418
2.16078699532 0.966036182565
2.16141531372 0.966065245455
2.16204363213 0.966094227155
2.16267195053 0.966123112249
2.16330026894 0.966151885678
2.16392858734 0.966180532801
2.16455690575 0.966209039477
2.16518522415 0.966237392117
2.16581354256 0.966265577757
2.16644186096 0.966293584108
2.16707017937 0.966321399617
2.16769849777 0.966349013516
2.16832681618 0.966376415864
2.16895513458 0.966403597597
2.16958345299 0.966430550558
2.17021177139 0.966457267533
2.1708400898 0.966483742278
2.1714684082 0.96650996954
2.17209672661 0.966535945078
2.17272504501 0.96656166567
2.17335336342 0.966587129123
2.17398168182 0.966612334275
2.17461000023 0.96663728099
2.17523831863 0.966661970149
2.17586663704 0.966686403639
2.17649495544 0.96671058433
2.17712327385 0.966734516057
2.17775159225 0.966758203586
2.17837991066 0.966781652584
2.17900822906 0.966804869585
2.17963654747 0.966827861941
2.18026486588 0.966850637785
2.18089318428 0.966873205979
2.18152150269 0.96689557606
2.18214982109 0.966917758188
2.1827781395 0.966939763089
2.1834064579 0.966961601991
2.18403477631 0.966983286563
2.18466309471 0.967004828854
2.18529141312 0.967026241224
2.18591973152 0.967047536279
2.18654804993 0.967068726802
2.18717636833 0.967089825688
2.18780468674 0.967110845875
2.18843300514 0.967131800274
2.18906132355 0.967152701708
2.18968964195 0.967173562841
2.19031796036 0.967194396117
2.19094627876 0.967215213696
2.19157459717 0.967236027393
2.19220291557 0.967256848622
2.19283123398 0.967277688337
2.19345955238 0.967298556983
2.19408787079 0.967319464443
2.19471618919 0.967340419995
2.1953445076 0.967361432266
2.195972826 0.967382509197
2.19660114441 0.967403658005
2.19722946281 0.967424885153
2.19785778122 0.967446196328
2.19848609962 0.967467596411
2.19911441803 0.967489089469
2.19974273643 0.967510678734
2.20037105484 0.967532366599
2.20099937325 0.967554154615
2.20162769165 0.96757604349
2.20225601006 0.967598033095
2.20288432846 0.967620122474
2.20351264687 0.967642309861
2.20414096527 0.967664592694
2.20476928368 0.967686967643
2.20539760208 0.967709430633
2.20602592049 0.967731976878
2.20665423889 0.967754600913
2.2072825573 0.967777296635
2.2079108757 0.967800057339
2.20853919411 0.967822875769
2.20916751251 0.967845744159
2.20979583092 0.967868654285
2.21042414932 0.967891597516
2.21105246773 0.967914564866
2.21168078613 0.96793754705
2.21230910454 0.967960534542
2.21293742294 0.967983517626
2.21356574135 0.968006486457
2.21419405975 0.96802943112
2.21482237816 0.968052341685
2.21545069656 0.968075208264
2.21607901497 0.968098021068
2.21670733337 0.968120770464
2.21733565178 0.968143447024
2.21796397018 0.968166041583
2.21859228859 0.968188545286
2.21922060699 0.968210949638
2.2198489254 0.968233246545
2.2204772438 0.968255428365
2.22110556221 0.96827748794
2.22173388062 0.968299418637
2.22236219902 0.968321214384
2.22299051743 0.968342869691
2.22361883583 0.968364379688
2.22424715424 0.968385740138
2.22487547264 0.968406947462
2.22550379105 0.968427998749
2.22613210945 0.968448891771
2.22676042786 0.968469624987
2.22738874626 0.968490197547
2.22801706467 0.968510609289
2.22864538307 0.968530860736
2.22927370148 0.968550953082
2.22990201988 0.968570888187
2.23053033829 0.96859066855
2.23115865669 0.968610297295
2.2317869751 0.968629778148
2.2324152935 0.968649115401
2.23304361191 0.968668313893
2.23367193031 0.968687378965
2.23430024872 0.968706316434
2.23492856712 0.968725132547
2.23555688553 0.968743833943
2.23618520393 0.968762427609
2.23681352234 0.968780920838
2.23744184074 0.968799321179
2.23807015915 0.968817636394
2.23869847755 0.968835874404
2.23932679596 0.968854043248
2.23995511436 0.968872151028
2.24058343277 0.968890205863
2.24121175117 0.96890821584
2.24184006958 0.968926188967
2.24246838799 0.968944133123
2.24309670639 0.968962056015
2.2437250248 0.968979965134
2.2443533432 0.968997867711
2.24498166161 0.969015770675
2.24560998001 0.969033680619
2.24623829842 0.969051603757
2.24686661682 0.969069545899
2.24749493523 0.969087512414
2.24812325363 0.969105508202
2.24875157204 0.969123537675
2.24937989044 0.969141604732
2.25000820885 0.969159712738
2.25063652725 0.969177864516
2.25126484566 0.969196062332
2.25189316406 0.969214307887
2.25252148247 0.969232602314
2.25314980087 0.969250946179
2.25377811928 0.969269339482
2.25440643768 0.969287781664
2.25503475609 0.969306271619
2.25566307449 0.969324807704
2.2562913929 0.969343387759
2.2569197113 0.969362009124
2.25754802971 0.969380668663
2.25817634811 0.969399362791
2.25880466652 0.969418087497
2.25943298492 0.969436838381
2.26006130333 0.969455610682
2.26068962173 0.969474399314
2.26131794014 0.969493198903
2.26194625854 0.969512003824
2.26257457695 0.969530808241
2.26320289536 0.969549606147
2.26383121376 0.969568391404
2.26445953217 0.969587157784
2.26508785057 0.969605899013
2.26571616898 0.96962460881
2.26634448738 0.969643280929
2.26697280579 0.9696619092
2.26760112419 0.969680487567
2.2682294426 0.969699010129
2.268857761 0.969717471174
2.26948607941 0.96973586522
2.27011439781 0.96975418704
2.27074271622 0.969772431705
2.27137103462 0.969790594603
2.27199935303 0.969808671474
2.27262767143 0.969826658431
2.27325598984 0.969844551982
2.27388430824 0.969862349052
2.27451262665 0.969880046997
2.27514094505 0.969897643618
2.27576926346 0.969915137171
2.27639758186 0.969932526375
2.27702590027 0.969949810417
2.27765421867 0.96996698895
2.27828253708 0.969984062095
2.27891085548 0.970001030433
2.27953917389 0.970017894997
2.28016749229 0.970034657263
2.2807958107 0.970051319134
2.2814241291 0.970067882924
2.28205244751 0.97008435134
2.28268076591 0.970100727459
2.28330908432 0.970117014703
2.28393740273 0.970133216816
2.28456572113 0.970149337835
2.28519403954 0.970165382059
2.28582235794 0.970181354018
2.28645067635 0.970197258444
2.28707899475 0.970213100231
2.28770731316 0.970228884408
2.28833563156 0.970244616099
2.28896394997 0.970260300492
2.28959226837 0.970275942798
2.29022058678 0.970291548222
2.29084890518 0.970307121924
2.29147722359 0.970322668988
2.29210554199 0.970338194384
2.2927338604 0.970353702943
2.2933621788 0.970369199318
2.29399049721 0.970384687962
2.29461881561 0.970400173093
2.29524713402 0.970415658676
2.29587545242 0.970431148391
2.29650377083 0.970446645616
2.29713208923 0.970462153408
2.29776040764 0.970477674482
2.29838872604 0.970493211201
2.29901704445 0.97050876556
2.29964536285 0.970524339179
2.30027368126 0.970539933297
2.30090199966 0.970555548763
2.30153031807 0.970571186044
2.30215863647 0.970586845217
2.30278695488 0.970602525978
2.30341527328 0.97061822765
2.30404359169 0.970633949188
2.3046719101 0.970649689194
2.3053002285 0.970665445931
2.30592854691 0.970681217339
2.30655686531 0.970697001053
2.30718518372 0.970712794424
2.30781350212 0.970728594542
2.30844182053 0.970744398259
2.30907013893 0.970760202214
2.30969845734 0.970776002863
2.31032677574 0.970791796503
2.31095509415 0.970807579302
2.31158341255 0.970823347327
2.31221173096 0.970839096579
2.31284004936 0.970854823014
2.31346836777 0.970870522583
2.31409668617 0.970886191253
2.31472500458 0.970901825041
2.31535332298 0.970917420044
2.31598164139 0.97093297246
2.31660995979 0.970948478623
2.3172382782 0.970963935025
2.3178665966 0.970979338338
2.31849491501 0.97099468544
2.31912323341 0.971009973436
2.31975155182 0.971025199674
2.32037987022 0.971040361765
2.32100818863 0.971055457599
2.32163650703 0.971070485354
2.32226482544 0.971085443509
2.32289314384 0.971100330855
2.32352146225 0.971115146495
2.32414978065 0.971129889854
2.32477809906 0.971144560675
2.32540641747 0.971159159022
2.32603473587 0.971173685275
2.32666305428 0.971188140123
2.32729137268 0.97120252456
2.32791969109 0.971216839869
2.32854800949 0.971231087616
2.3291763279 0.971245269631
2.3298046463 0.971259387996
2.33043296471 0.971273445023
2.33106128311 0.971287443241
2.33168960152 0.971301385367
2.33231791992 0.971315274293
2.33294623833 0.971329113056
2.33357455673 0.971342904819
2.33420287514 0.971356652844
2.33483119354 0.971370360466
2.33545951195 0.971384031072
2.33608783035 0.971397668071
2.33671614876 0.97141127487
2.33734446716 0.971424854849
2.33797278557 0.971438411339
2.33860110397 0.971451947592
2.33922942238 0.971465466763
2.33985774078 0.971478971886
2.34048605919 0.971492465851
2.34111437759 0.971505951388
2.341742696 0.971519431042
2.3423710144 0.971532907166
2.34299933281 0.971546381894
2.34362765121 0.97155985714
2.34425596962 0.971573334573
2.34488428802 0.971586815619
2.34551260643 0.971600301448
2.34614092484 0.971613792965
2.34676924324 0.971627290816
2.34739756165 0.971640795375
2.34802588005 0.971654306754
2.34865419846 0.9716678248
2.34928251686 0.971681349101
2.34991083527 0.971694878993
2.35053915367 0.97170841357
2.35116747208 0.971721951688
2.35179579048 0.971735491987
2.35242410889 0.971749032893
2.35305242729 0.971762572643
2.3536807457 0.971776109295
2.3543090641 0.971789640749
2.35493738251 0.971803164763
2.35556570091 0.971816678975
2.35619401932 0.971830180923
2.35682233772 0.971843668063
2.35745065613 0.971857137794
2.35807897453 0.971870587478
2.35870729294 0.971884014463
2.35933561134 0.9718974161
2.35996392975 0.971910789771
2.36059224815 0.971924132905
2.36122056656 0.971937443
2.36184888496 0.971950717643
2.36247720337 0.971963954528
2.36310552177 0.971977151474
2.36373384018 0.971990306438
2.36436215858 0.972003417539
2.36499047699 0.972016483061
2.36561879539 0.972029501473
2.3662471138 0.972042471437
2.36687543221 0.972055391816
2.36750375061 0.972068261684
2.36813206902 0.972081080329
2.36876038742 0.972093847258
2.36938870583 0.9721065622
2.37001702423 0.972119225104
2.37064534264 0.972131836138
2.37127366104 0.97214439569
2.37190197945 0.972156904354
2.37253029785 0.972169362933
2.37315861626 0.972181772424
2.37378693466 0.972194134011
2.37441525307 0.972206449053
2.37504357147 0.972218719072
2.37567188988 0.972230945739
2.37630020828 0.972243130859
2.37692852669 0.972255276356
2.37755684509 0.972267384255
2.3781851635 0.972279456667
2.3788134819 0.972291495768
2.37944180031 0.972303503785
2.38007011871 0.972315482972
2.38069843712 0.972327435599
2.38132675552 0.972339363926
2.38195507393 0.97235127019
2.38258339233 0.972363156587
2.38321171074 0.972375025251
2.38384002914 0.972386878241
2.38446834755 0.972398717525
2.38509666595 0.972410544964
2.38572498436 0.972422362297
2.38635330276 0.972434171131
2.38698162117 0.97244597293
2.38760993958 0.972457769
2.38823825798 0.972469560485
2.38886657639 0.972481348359
2.38949489479 0.972493133419
2.3901232132 0.972504916281
2.3907515316 0.972516697376
2.39137985001 0.972528476953
2.39200816841 0.972540255074
2.39263648682 0.97255203162
2.39326480522 0.972563806295
2.39389312363 0.972575578624
2.39452144203 0.97258734797
2.39514976044 0.972599113531
2.39577807884 0.972610874359
2.39640639725 0.972622629361
2.39703471565 0.972634377317
2.39766303406 0.972646116888
2.39829135246 0.972657846633
2.39891967087 0.972669565019
2.39954798927 0.972681270437
2.40017630768 0.972692961218
2.40080462608 0.972704635647
2.40143294449 0.97271629198
2.40206126289 0.972727928457
2.4026895813 0.972739543321
2.4033178997 0.972751134831
2.40394621811 0.972762701279
2.40457453651 0.972774241003
2.40520285492 0.972785752403
2.40583117332 0.972797233951
2.40645949173 0.97280868421
2.40708781013 0.972820101839
2.40771612854 0.97283148561
2.40834444695 0.972842834412
2.40897276535 0.972854147264
2.40960108376 0.972865423321
2.41022940216 0.972876661882
2.41085772057 0.972887862389
2.41148603897 0.972899024438
2.41211435738 0.972910147779
2.41274267578 0.972921232313
2.41337099419 0.972932278096
2.41399931259 0.972943285337
2.414627631 0.97295425439
2.4152559494 0.972965185758
2.41588426781 0.972976080078
2.41651258621 0.972986938122
2.41714090462 0.972997760785
2.41776922302 0.973008549077
2.41839754143 0.973019304114
2.41902585983 0.973030027106
2.41965417824 0.973040719346
2.42028249664 0.9730513822
2.42091081505 0.973062017092
2.42153913345 0.973072625492
2.42216745186 0.973083208902
2.42279577026 0.973093768845
2.42342408867 0.97310430685
2.42405240707 0.973114824439
2.42468072548 0.973125323112
2.42530904388 0.97313580434
2.42593736229 0.973146269544
2.42656568069 0.973156720091
2.4271939991 0.973167157279
2.4278223175 0.973177582328
2.42845063591 0.973187996367
2.42907895432 0.97319840043
2.42970727272 0.973208795447
2.43033559113 0.973219182233
2.43096390953 0.973229561488
2.43159222794 0.973239933789
2.43222054634 0.973250299587
2.43284886475 0.973260659208
2.43347718315 0.973271012844
2.43410550156 0.973281360563
2.43473381996 0.973291702304
2.43536213837 0.973302037878
2.43599045677 0.973312366978
2.43661877518 0.973322689178
2.43724709358 0.97333300394
2.43787541199 0.973343310623
2.43850373039 0.973353608486
2.4391320488 0.9733638967
2.4397603672 0.973374174356
2.44038868561 0.973384440471
2.44101700401 0.973394694006
2.44164532242 0.973404933869
2.44227364082 0.97341515893
2.44290195923 0.97342536803
2.44353027763 0.973435559996
2.44415859604 0.973445733646
2.44478691444 0.973455887807
2.44541523285 0.973466021324
2.44604355125 0.973476133067
2.44667186966 0.973486221949
2.44730018806 0.973496286927
2.44792850647 0.973506327019
2.44855682487 0.97351634131
2.44918514328 0.97352632896
2.44981346169 0.973536289209
2.45044178009 0.97354622139
2.4510700985 0.973556124928
2.4516984169 0.973565999347
2.45232673531 0.973575844275
2.45295505371 0.973585659445
2.45358337212 0.973595444697
2.45421169052 0.973605199979
2.45484000893 0.973614925348
2.45546832733 0.973624620964
2.45609664574 0.973634287093
2.45672496414 0.973643924101
2.45735328255 0.973653532451
2.45798160095 0.973663112694
2.45860991936 0.973672665469
2.45923823776 0.973682191494
2.45986655617 0.973691691557
2.46049487457 0.973701166508
2.46112319298 0.973710617255
2.46175151138 0.97372004475
2.46237982979 0.973729449981
2.46300814819 0.973738833967
2.4636364666 0.97374819774
2.464264785 0.973757542343
2.46489310341 0.973766868817
2.46552142181 0.973776178192
2.46614974022 0.973785471476
2.46677805862 0.973794749648
2.46740637703 0.97380401365
2.46803469543 0.973813264375
2.46866301384 0.973822502665
2.46929133224 0.973831729297
2.46991965065 0.973840944983
2.47054796906 0.97385015036
2.47117628746 0.973859345987
2.47180460587 0.97386853234
2.47243292427 0.973877709811
2.47306124268 0.9738868787
2.47368956108 0.97389603922
2.47431787949 0.973905191493
2.47494619789 0.973914335549
2.4755745163 0.97392347133
2.4762028347 0.973932598691
2.47683115311 0.9739417174
2.47745947151 0.973950827148
2.47808778992 0.973959927544
2.47871610832 0.973969018129
2.47934442673 0.973978098376
2.47997274513 0.9739871677
2.48060106354 0.973996225459
2.48122938194 0.97400527097
2.48185770035 0.974014303508
2.48248601875 0.974023322317
2.48311433716 0.974032326622
2.48374265556 0.974041315631
2.48437097397 0.974050288547
2.48499929237 0.974059244575
2.48562761078 0.97406818293
2.48625592918 0.974077102846
2.48688424759 0.974086003582
2.48751256599 0.974094884433
2.4881408844 0.974103744731
2.4887692028 0.974112583857
2.48939752121 0.974121401244
2.49002583961 0.974130196382
2.49065415802 0.974138968827
2.49128247643 0.974147718197
2.49191079483 0.974156444185
2.49253911324 0.974165146553
2.49316743164 0.974173825139
2.49379575005 0.974182479857
2.49442406845 0.974191110698
2.49505238686 0.974199717725
2.49568070526 0.974208301079
2.49630902367 0.974216860971
2.49693734207 0.974225397683
2.49756566048 0.974233911564
2.49819397888 0.974242403023
2.49882229729 0.97425087253
2.49945061569 0.974259320606
2.5000789341 0.97426774782
2.5007072525 0.974276154782
2.50133557091 0.974284542138
2.50196388931 0.974292910561
2.50259220772 0.974301260747
2.50322052612 0.974309593407
2.50384884453 0.974317909258
2.50447716293 0.974326209019
2.50510548134 0.974334493401
2.50573379974 0.974342763105
2.50636211815 0.974351018808
2.50699043655 0.974359261164
2.50761875496 0.974367490793
2.50824707336 0.974375708278
2.50887539177 0.974383914158
2.50950371017 0.974392108925
2.51013202858 0.974400293018
2.51076034698 0.974408466821
2.51138866539 0.974416630661
2.5120169838 0.974424784801
2.5126453022 0.974432929444
2.51327362061 0.974441064728
2.51390193901 0.974449190727
2.51453025742 0.974457307452
2.51515857582 0.97446541485
2.51578689423 0.974473512808
2.51641521263 0.974481601154
2.51704353104 0.974489679657
2.51767184944 0.974497748038
2.51830016785 0.974505805963
2.51892848625 0.974513853057
2.51955680466 0.974521888905
2.52018512306 0.974529913054
2.52081344147 0.974537925024
2.52144175987 0.97454592431
2.52207007828 0.974553910389
2.52269839668 0.974561882724
2.52332671509 0.974569840776
2.52395503349 0.974577784001
2.5245833519 0.974585711863
2.5252116703 0.974593623838
2.52583998871 0.974601519418
2.52646830711 0.974609398118
2.52709662552 0.974617259482
2.52772494392 0.974625103084
2.52835326233 0.974632928536
2.52898158073 0.974640735492
2.52960989914 0.974648523648
2.53023821754 0.974656292749
2.53086653595 0.974664042589
2.53149485435 0.974671773014
2.53212317276 0.974679483921
2.53275149117 0.974687175264
2.53337980957 0.974694847046
2.53400812798 0.974702499329
2.53463644638 0.974710132223
2.53526476479 0.974717745891
2.53589308319 0.974725340543
2.5365214016 0.974732916438
2.53714972 0.974740473877
2.53777803841 0.974748013201
2.53840635681 0.974755534787
2.53903467522 0.974763039043
2.53966299362 0.974770526407
2.54029131203 0.974777997337
2.54091963043 0.974785452313
2.54154794884 0.974792891822
2.54217626724 0.974800316365
2.54280458565 0.974807726441
2.54343290405 0.974815122549
2.54406122246 0.97482250518
2.54468954086 0.974829874812
2.54531785927 0.974837231906
2.54594617767 0.974844576903
2.54657449608 0.974851910216
2.54720281448 0.974859232229
2.54783113289 0.974866543294
2.54845945129 0.974873843724
2.5490877697 0.974881133797
2.5497160881 0.974888413747
2.55034440651 0.974895683764
2.55097272491 0.974902943996
2.55160104332 0.974910194545
2.55222936172 0.974917435467
2.55285768013 0.974924666773
2.55348599854 0.974931888431
2.55411431694 0.974939100364
2.55474263535 0.974946302452
2.55537095375 0.974953494537
2.55599927216 0.974960676424
2.55662759056 0.974967847883
2.55725590897 0.974975008652
2.55788422737 0.974982158442
2.55851254578 0.97498929694
2.55914086418 0.974996423812
2.55976918259 0.97500353871
2.56039750099 0.975010641272
2.5610258194 0.97501773113
2.5616541378 0.975024807914
2.56228245621 0.975031871253
2.56291077461 0.975038920785
2.56353909302 0.975045956156
2.56416741142 0.975052977025
2.56479572983 0.975059983072
2.56542404823 0.975066973996
2.56605236664 0.975073949522
2.56668068504 0.975080909401
2.56730900345 0.975087853418
2.56793732185 0.975094781388
2.56856564026 0.975101693162
2.56919395866 0.975108588625
2.56982227707 0.975115467702
2.57045059547 0.975122330356
2.57107891388 0.975129176586
2.57170723228 0.975136006432
2.57233555069 0.975142819967
2.57296386909 0.975149617306
2.5735921875 0.975156398594
2.57422050591 0.975163164012
2.57484882431 0.975169913772
2.57547714272 0.975176648113
2.57610546112 0.975183367302
2.57673377953 0.975190071625
2.57736209793 0.975196761392
2.57799041634 0.975203436926
2.57861873474 0.975210098565
2.57924705315 0.975216746652
2.57987537155 0.97522338154
2.58050368996 0.975230003579
2.58113200836 0.97523661312
2.58176032677 0.975243210506
2.58238864517 0.975249796071
2.58301696358 0.975256370136
2.58364528198 0.975262933005
2.58427360039 0.975269484964
2.58490191879 0.975276026277
2.5855302372 0.975282557183
2.5861585556 0.975289077894
2.58678687401 0.975295588594
2.58741519241 0.975302089439
2.58804351082 0.975308580549
2.58867182922 0.975315062018
2.58930014763 0.975321533902
2.58992846603 0.97532799623
2.59055678444 0.975334448995
2.59118510284 0.975340892159
2.59181342125 0.975347325657
2.59244173965 0.975353749391
2.59307005806 0.975360163239
2.59369837646 0.97536656705
2.59432669487 0.975372960655
2.59495501328 0.975379343859
2.59558333168 0.975385716453
2.59621165009 0.975392078211
2.59683996849 0.975398428897
2.5974682869 0.975404768264
2.5980966053 0.97541109606
2.59872492371 0.975417412031
2.59935324211 0.975423715923
2.59998156052 0.975430007486
2.60060987892 0.975436286477
2.60123819733 0.975442552663
2.60186651573 0.975448805824
2.60249483414 0.975455045754
2.60312315254 0.975461272265
2.60375147095 0.975467485191
2.60437978935 0.975473684386
2.60500810776 0.975479869727
2.60563642616 0.975486041118
2.60626474457 0.975492198487
2.60689306297 0.97549834179
2.60752138138 0.975504471009
2.60814969978 0.975510586155
2.60877801819 0.975516687264
2.60940633659 0.9755227744
2.610034655 0.975528847652
2.6106629734 0.975534907135
2.61129129181 0.975540952984
2.61191961021 0.97554698536
2.61254792862 0.975553004439
2.61317624702 0.975559010418
2.61380456543 0.975565003509
2.61443288383 0.975570983935
2.61506120224 0.975576951931
2.61568952065 0.975582907739
2.61631783905 0.975588851606
2.61694615746 0.975594783781
2.61757447586 0.975600704514
2.61820279427 0.97560661405
2.61883111267 0.975612512628
2.61945943108 0.975618400481
2.62008774948 0.975624277829
2.62071606789 0.975630144879
2.62134438629 0.975636001825
2.6219727047 0.975641848841
2.6226010231 0.975647686086
2.62322934151 0.975653513695
2.62385765991 0.975659331785
2.62448597832 0.975665140449
2.62511429672 0.975670939758
2.62574261513 0.975676729761
2.62637093353 0.975682510481
2.62699925194 0.975688281921
2.62762757034 0.97569404406
2.62825588875 0.975699796855
2.62888420715 0.975705540243
2.62951252556 0.975711274142
2.63014084396 0.97571699845
2.63076916237 0.975722713051
2.63139748077 0.975728417812
2.63202579918 0.975734112588
2.63265411758 0.975739797225
2.63328243599 0.975745471559
2.63391075439 0.975751135419
2.6345390728 0.975756788634
2.6351673912 0.975762431026
2.63579570961 0.975768062424
2.63642402802 0.975773682655
2.63705234642 0.975779291554
2.63768066483 0.975784888964
2.63830898323 0.975790474736
2.63893730164 0.975796048733
2.63956562004 0.975801610832
2.64019393845 0.975807160923
2.64082225685 0.975812698915
2.64145057526 0.975818224731
2.64207889366 0.975823738314
2.64270721207 0.975829239626
2.64333553047 0.975834728646
2.64396384888 0.975840205376
2.64459216728 0.975845669835
2.64522048569 0.975851122062
2.64584880409 0.975856562115
2.6464771225 0.975861990068
2.6471054409 0.975867406016
2.64773375931 0.975872810066
2.64836207771 0.975878202341
2.64899039612 0.975883582979
2.64961871452 0.975888952127
2.65024703293 0.975894309943
2.65087535133 0.975899656592
2.65150366974 0.975904992248
2.65213198814 0.975910317084
2.65276030655 0.975915631281
2.65338862495 0.975920935015
2.65401694336 0.975926228463
2.65464526176 0.975931511798
2.65527358017 0.975936785185
2.65590189857 0.975942048786
2.65653021698 0.975947302748
2.65715853539 0.975952547213
2.65778685379 0.975957782308
2.6584151722 0.975963008146
2.6590434906 0.975968224827
2.65967180901 0.975973432437
2.66030012741 0.975978631043
2.66092844582 0.975983820699
2.66155676422 0.975989001441
2.66218508263 0.975994173287
2.66281340103 0.975999336242
2.66344171944 0.97600449029
2.66407003784 0.976009635405
2.66469835625 0.976014771542
2.66532667465 0.976019898644
2.66595499306 0.976025016641
2.66658331146 0.976030125451
2.66721162987 0.976035224983
2.66783994827 0.976040315135
2.66846826668 0.976045395799
2.66909658508 0.976050466862
2.66972490349 0.976055528206
2.67035322189 0.976060579712
2.6709815403 0.97606562126
2.6716098587 0.97607065273
2.67223817711 0.976075674007
2.67286649551 0.976080684978
2.67349481392 0.976085685538
2.67412313232 0.976090675589
2.67475145073 0.976095655041
2.67537976913 0.976100623815
2.67600808754 0.976105581843
2.67663640594 0.976110529068
2.67726472435 0.976115465446
2.67789304276 0.976120390947
2.67852136116 0.976125305554
2.67914967957 0.976130209264
2.67977799797 0.976135102089
2.68040631638 0.976139984053
2.68103463478 0.976144855196
2.68166295319 0.976149715569
2.68229127159 0.976154565236
2.68291959 0.976159404274
2.6835479084 0.976164232769
2.68417622681 0.976169050818
2.68480454521 0.976173858527
2.68543286362 0.976178656006
2.68606118202 0.976183443376
2.68668950043 0.976188220759
2.68731781883 0.976192988282
2.68794613724 0.976197746073
2.68857445564 0.97620249426
2.68920277405 0.976207232971
2.68983109245 0.976211962331
2.69045941086 0.97621668246
2.69108772926 0.976221393473
2.69171604767 0.97622609548
2.69234436607 0.976230788582
2.69297268448 0.976235472872
2.69360100288 0.976240148432
2.69422932129 0.976244815337
2.69485763969 0.976249473647
2.6954859581 0.976254123414
2.6961142765 0.976258764676
2.69674259491 0.97626339746
2.69737091331 0.976268021782
2.69799923172 0.976272637643
2.69862755013 0.976277245037
2.69925586853 0.976281843943
2.69988418694 0.976286434332
2.70051250534 0.976291016164
2.70114082375 0.97629558939
2.70176914215 0.976300153953
2.70239746056 0.976304709788
2.70302577896 0.976309256827
2.70365409737 0.976313794993
2.70428241577 0.976318324209
2.70491073418 0.976322844392
2.70553905258 0.976327355461
2.70616737099 0.976331857333
2.70679568939 0.976336349928
2.7074240078 0.976340833166
2.7080523262 0.976345306974
2.70868064461 0.97634977128
2.70930896301 0.976354226021
2.70993728142 0.976358671139
2.71056559982 0.976363106584
2.71119391823 0.976367532313
2.71182223663 0.976371948295
2.71245055504 0.976376354505
2.71307887344 0.97638075093
2.71370719185 0.976385137566
2.71433551025 0.976389514418
2.71496382866 0.976393881504
2.71559214706 0.976398238849
2.71622046547 0.976402586489
2.71684878387 0.976406924468
2.71747710228 0.976411252841
2.71810542068 0.976415571669
2.71873373909 0.97641988102
2.7193620575 0.976424180969
2.7199903759 0.976428471598
2.72061869431 0.976432752992
2.72124701271 0.976437025239
2.72187533112 0.976441288431
2.72250364952 0.976445542662
2.72313196793 0.976449788023
2.72376028633 0.976454024609
2.72438860474 0.97645825251
2.72501692314 0.976462471814
2.72564524155 0.976466682606
2.72627355995 0.976470884967
2.72690187836 0.97647507897
2.72753019676 0.976479264684
2.72815851517 0.976483442172
2.72878683357 0.976487611487
2.72941515198 0.976491772675
2.73004347038 0.976495925776
2.73067178879 0.976500070818
2.73130010719 0.976504207823
2.7319284256 0.976508336804
2.732556744 0.976512457764
2.73318506241 0.976516570699
2.73381338081 0.976520675598
2.73444169922 0.97652477244
2.73507001762 0.976528861199
2.73569833603 0.976532941842
2.73632665443 0.976537014329
2.73695497284 0.976541078617
2.73758329124 0.976545134657
2.73821160965 0.976549182398
2.73883992805 0.976553221785
2.73946824646 0.976557252764
2.74009656487 0.976561275277
2.74072488327 0.976565289269
2.74135320168 0.976569294685
2.74198152008 0.976573291472
2.74260983849 0.97657727958
2.74323815689 0.976581258963
2.7438664753 0.976585229578
2.7444947937 0.976589191389
2.74512311211 0.976593144364
2.74575143051 0.976597088478
2.74637974892 0.976601023712
2.74700806732 0.976604950055
2.74763638573 0.976608867502
2.74826470413 0.976612776055
2.74889302254 0.976616675724
2.74952134094 0.976620566526
2.75014965935 0.976624448485
2.75077797775 0.976628321632
2.75140629616 0.976632186003
2.75203461456 0.976636041642
2.75266293297 0.976639888598
2.75329125137 0.976643726924
2.75391956978 0.976647556677
2.75454788818 0.97665137792
2.75517620659 0.976655190716
2.75580452499 0.976658995132
2.7564328434 0.976662791236
2.7570611618 0.976666579096
2.75768948021 0.97667035878
2.75831779861 0.976674130356
2.75894611702 0.976677893888
2.75957443542 0.97668164944
2.76020275383 0.976685397072
2.76083107224 0.97668913684
2.76145939064 0.976692868795
2.76208770905 0.976696592985
2.76271602745 0.976700309452
2.76334434586 0.976704018231
2.76397266426 0.976707719353
2.76460098267 0.976711412842
2.76522930107 0.976715098716
2.76585761948 0.976718776988
2.76648593788 0.976722447662
2.76711425629 0.976726110738
2.76774257469 0.97672976621
2.7683708931 0.976733414067
2.7689992115 0.976737054292
2.76962752991 0.976740686863
2.77025584831 0.976744311755
2.77088416672 0.976747928939
2.77151248512 0.976751538381
2.77214080353 0.976755140048
2.77276912193 0.976758733903
2.77339744034 0.976762319908
2.77402575874 0.976765898024
2.77465407715 0.976769468215
2.77528239555 0.976773030442
2.77591071396 0.976776584671
2.77653903236 0.976780130867
2.77716735077 0.976783668999
2.77779566917 0.976787199041
2.77842398758 0.976790720968
2.77905230598 0.97679423476
2.77968062439 0.976797740402
2.78030894279 0.976801237883
2.7809372612 0.976804727197
2.78156557961 0.976808208345
2.78219389801 0.97681168133
2.78282221642 0.976815146162
2.78345053482 0.976818602857
2.78407885323 0.976822051435
2.78470717163 0.97682549192
2.78533549004 0.976828924342
2.78596380844 0.976832348735
2.78659212685 0.976835765136
2.78722044525 0.976839173587
2.78784876366 0.97684257413
2.78847708206 0.976845966812
2.78910540047 0.976849351682
2.78973371887 0.976852728789
2.79036203728 0.976856098183
2.79099035568 0.976859459914
2.79161867409 0.976862814034
2.79224699249 0.97686616059
2.7928753109 0.976869499631
2.7935036293 0.976872831202
2.79413194771 0.976876155346
2.79476026611 0.976879472104
2.79538858452 0.976882781513
2.79601690292 0.976886083606
2.79664522133 0.976889378412
2.79727353973 0.976892665957
2.79790185814 0.976895946262
2.79853017654 0.976899219344
2.79915849495 0.976902485213
2.79978681335 0.976905743879
2.80041513176 0.976908995343
2.80104345016 0.976912239605
2.80167176857 0.97691547666
2.80230008698 0.976918706499
2.80292840538 0.976921929109
2.80355672379 0.976925144475
2.80418504219 0.976928352577
2.8048133606 0.976931553397
2.805441679 0.976934746909
2.80606999741 0.976937933092
2.80669831581 0.976941111919
2.80732663422 0.976944283364
2.80795495262 0.976947447403
2.80858327103 0.97695060401
2.80921158943 0.976953753161
2.80983990784 0.976956894833
2.81046822624 0.976960029006
2.81109654465 0.97696315566
2.81172486305 0.97696627478
2.81235318146 0.976969386353
2.81298149986 0.976972490368
2.81360981827 0.976975586819
2.81423813667 0.976978675704
2.81486645508 0.976981757022
2.81549477348 0.976984830778
2.81612309189 0.976987896981
2.81675141029 0.976990955643
2.8173797287 0.976994006778
2.8180080471 0.976997050407
2.81863636551 0.977000086551
2.81926468391 0.977003115236
2.81989300232 0.977006136491
2.82052132072 0.977009150345
2.82114963913 0.977012156832
2.82177795753 0.977015155986
2.82240627594 0.977018147844
2.82303459435 0.977021132441
2.82366291275 0.977024109817
2.82429123116 0.977027080007
2.82491954956 0.977030043049
2.82554786797 0.97703299898
2.82617618637 0.977035947835
2.82680450478 0.977038889648
2.82743282318 0.977041824451
2.82806114159 0.977044752275
2.82868945999 0.977047673146
2.8293177784 0.977050587089
2.8299460968 0.977053494127
2.83057441521 0.977056394279
2.83120273361 0.97705928756
2.83183105202 0.977062173983
2.83245937042 0.977065053557
2.83308768883 0.977067926288
2.83371600723 0.97707079218
2.83434432564 0.977073651232
2.83497264404 0.977076503442
2.83560096245 0.977079348803
2.83622928085 0.977082187307
2.83685759926 0.977085018944
2.83748591766 0.977087843702
2.83811423607 0.977090661567
2.83874255447 0.977093472523
2.83937087288 0.977096276555
2.83999919128 0.977099073645
2.84062750969 0.977101863776
2.84125582809 0.977104646933
2.8418841465 0.977107423097
2.8425124649 0.977110192255
2.84314078331 0.97711295439
2.84376910172 0.977115709492
2.84439742012 0.977118457547
2.84502573853 0.977121198547
2.84565405693 0.977123932484
2.84628237534 0.977126659355
2.84691069374 0.977129379157
2.84753901215 0.977132091889
2.84816733055 0.977134797556
2.84879564896 0.977137496163
2.84942396736 0.977140187718
2.85005228577 0.977142872233
2.85068060417 0.977145549722
2.85130892258 0.977148220201
2.85193724098 0.977150883687
2.85256555939 0.977153540203
2.85319387779 0.97715618977
2.8538221962 0.977158832413
2.8544505146 0.977161468156
2.85507883301 0.977164097027
2.85570715141 0.977166719053
2.85633546982 0.977169334262
2.85696378822 0.977171942682
2.85759210663 0.977174544341
2.85822042503 0.977177139267
2.85884874344 0.977179727486
2.85947706184 0.977182309024
2.86010538025 0.977184883906
2.86073369865 0.977187452155
2.86136201706 0.977190013793
2.86199033546 0.977192568839
2.86261865387 0.977195117311
2.86324697227 0.977197659223
2.86387529068 0.97720019459
2.86450360909 0.977202723422
2.86513192749 0.977205245727
2.8657602459 0.977207761512
2.8663885643 0.97721027078
2.86701688271 0.977212773533
2.86764520111 0.97721526977
2.86827351952 0.977217759489
2.86890183792 0.977220242685
2.86953015633 0.977222719353
2.87015847473 0.977225189484
2.87078679314 0.97722765307
2.87141511154 0.977230110102
2.87204342995 0.977232560569
2.87267174835 0.97723500446
2.87330006676 0.977237441764
2.87392838516 0.977239872471
2.87455670357 0.977242296569
2.87518502197 0.977244714049
2.87581334038 0.977247124901
2.87644165878 0.977249529116
2.87706997719 0.977251926689
2.87769829559 0.977254317613
2.878326614 0.977256701884
2.8789549324 0.9772590795
2.87958325081 0.97726145046
2.88021156921 0.977263814766
2.88083988762 0.977266172421
2.88146820602 0.97726852343
2.88209652443 0.977270867801
2.88272484283 0.977273205542
2.88335316124 0.977275536665
2.88398147964 0.977277861182
2.88460979805 0.977280179107
2.88523811646 0.977282490458
2.88586643486 0.97728479525
2.88649475327 0.977287093503
2.88712307167 0.977289385235
2.88775139008 0.977291670468
2.88837970848 0.977293949221
2.88900802689 0.977296221515
2.88963634529 0.977298487373
2.8902646637 0.977300746814
2.8908929821 0.97730299986
2.89152130051 0.977305246531
2.89214961891 0.977307486846
2.89277793732 0.977309720823
2.89340625572 0.977311948481
2.89403457413 0.977314169834
2.89466289253 0.977316384899
2.89529121094 0.977318593688
2.89591952934 0.977320796212
2.89654784775 0.977322992482
2.89717616615 0.977325182507
2.89780448456 0.977327366292
2.89843280296 0.977329543842
2.89906112137 0.977331715162
2.89968943977 0.977333880252
2.90031775818 0.977336039112
2.90094607658 0.977338191742
2.90157439499 0.977340338138
2.90220271339 0.977342478298
2.9028310318 0.977344612216
2.9034593502 0.977346739886
2.90408766861 0.977348861303
2.90471598701 0.97735097646
2.90534430542 0.977353085349
2.90597262383 0.977355187965
2.90660094223 0.9773572843
2.90722926064 0.977359374347
2.90785757904 0.9773614581
2.90848589745 0.977363535554
2.90911421585 0.977365606704
2.90974253426 0.977367671547
2.91037085266 0.977369730079
2.91099917107 0.977371782299
2.91162748947 0.977373828207
2.91225580788 0.977375867804
2.91288412628 0.977377901092
2.91351244469 0.977379928076
2.91414076309 0.97738194876
2.9147690815 0.977383963151
2.9153973999 0.977385971258
2.91602571831 0.977387973089
2.91665403671 0.977389968656
2.91728235512 0.977391957969
2.91791067352 0.977393941043
2.91853899193 0.977395917889
2.91916731033 0.977397888524
2.91979562874 0.977399852962
2.92042394714 0.977401811218
2.92105226555 0.977403763308
2.92168058395 0.977405709248
2.92230890236 0.977407649055
2.92293722076 0.977409582744
2.92356553917 0.97741151033
2.92419385757 0.977413431829
2.92482217598 0.977415347255
2.92545049438 0.97741725662
2.92607881279 0.977419159939
2.9267071312 0.977421057223
2.9273354496 0.977422948483
2.92796376801 0.977424833727
2.92859208641 0.977426712965
2.92922040482 0.977428586203
2.92984872322 0.977430453448
2.93047704163 0.977432314704
2.93110536003 0.977434169975
2.93173367844 0.977436019262
2.93236199684 0.977437862568
2.93299031525 0.977439699892
2.93361863365 0.977441531233
2.93424695206 0.977443356589
2.93487527046 0.977445175959
2.93550358887 0.977446989339
2.93613190727 0.977448796725
2.93676022568 0.977450598114
2.93738854408 0.9774523935
2.93801686249 0.977454182881
2.93864518089 0.977455966251
2.9392734993 0.977457743606
2.9399018177 0.977459514944
2.94053013611 0.977461280259
2.94115845451 0.97746303955
2.94178677292 0.977464792815
2.94241509132 0.977466540051
2.94304340973 0.977468281259
2.94367172813 0.977470016438
2.94430004654 0.977471745591
2.94492836494 0.977473468718
2.94555668335 0.977475185824
2.94618500175 0.977476896913
2.94681332016 0.977478601991
2.94744163857 0.977480301062
2.94806995697 0.977481994136
2.94869827538 0.977483681219
2.94932659378 0.977485362321
2.94995491219 0.977487037452
2.95058323059 0.977488706622
2.951211549 0.977490369842
2.9518398674 0.977492027123
2.95246818581 0.977493678477
2.95309650421 0.977495323917
2.95372482262 0.977496963453
2.95435314102 0.977498597099
2.95498145943 0.977500224866
2.95560977783 0.977501846766
2.95623809624 0.977503462811
2.95686641464 0.97750507301
2.95749473305 0.977506677375
2.95812305145 0.977508275916
2.95875136986 0.977509868641
2.95937968826 0.977511455558
2.96000800667 0.977513036676
2.96063632507 0.977514612
2.96126464348 0.977516181536
2.96189296188 0.97751774529
2.96252128029 0.977519303264
2.96314959869 0.977520855463
2.9637779171 0.977522401887
2.9644062355 0.97752394254
2.96503455391 0.97752547742
2.96566287231 0.977527006528
2.96629119072 0.977528529864
2.96691950912 0.977530047425
2.96754782753 0.977531559211
2.96817614594 0.977533065219
2.96880446434 0.977534565447
2.96943278275 0.977536059891
2.97006110115 0.977537548551
2.97068941956 0.977539031423
2.97131773796 0.977540508504
2.97194605637 0.977541979793
2.97257437477 0.977543445288
2.97320269318 0.977544904987
2.97383101158 0.977546358889
2.97445932999 0.977547806994
2.97508764839 0.977549249302
2.9757159668 0.977550685813
2.9763442852 0.97755211653
2.97697260361 0.977553541455
2.97760092201 0.977554960589
2.97822924042 0.977556373938
2.97885755882 0.977557781506
2.97948587723 0.977559183297
2.98011419563 0.977560579318
2.98074251404 0.977561969575
2.98137083244 0.977563354075
2.98199915085 0.977564732825
2.98262746925 0.977566105834
2.98325578766 0.97756747311
2.98388410606 0.977568834662
2.98451242447 0.977570190498
2.98514074287 0.977571540628
2.98576906128 0.97757288506
2.98639737968 0.977574223804
2.98702569809 0.977575556869
2.98765401649 0.977576884264
2.9882823349 0.977578205997
2.98891065331 0.977579522076
2.98953897171 0.977580832509
2.99016729012 0.977582137303
2.99079560852 0.977583436465
2.99142392693 0.977584730001
2.99205224533 0.977586017916
2.99268056374 0.977587300216
2.99330888214 0.977588576905
2.99393720055 0.977589847987
2.99456551895 0.977591113464
2.99519383736 0.977592373338
2.99582215576 0.977593627612
2.99645047417 0.977594876286
2.99707879257 0.977596119362
2.99770711098 0.977597356839
2.99833542938 0.977598588717
2.99896374779 0.977599814995
2.99959206619 0.977601035672
3.0002203846 0.977602250748
3.000848703 0.97760346022
3.00147702141 0.977604664087
3.00210533981 0.977605862347
3.00273365822 0.977607055
3.00336197662 0.977608242043
3.00399029503 0.977609423476
3.00461861343 0.977610599298
3.00524693184 0.977611769508
3.00587525024 0.977612934105
3.00650356865 0.97761409309
3.00713188705 0.977615246464
3.00776020546 0.977616394228
3.00838852386 0.977617536383
3.00901684227 0.977618672931
3.00964516068 0.977619803876
3.01027347908 0.977620929219
3.01090179749 0.977622048966
3.01153011589 0.97762316312
3.0121584343 0.977624271685
3.0127867527 0.977625374667
3.01341507111 0.977626472072
3.01404338951 0.977627563905
3.01467170792 0.977628650172
3.01530002632 0.977629730881
3.01592834473 0.977630806036
3.01655666313 0.977631875645
3.01718498154 0.977632939716
3.01781329994 0.977633998254
3.01844161835 0.977635051266
3.01906993675 0.977636098759
3.01969825516 0.97763714074
3.02032657356 0.977638177214
3.02095489197 0.977639208188
3.02158321037 0.977640233667
3.02221152878 0.977641253657
3.02283984718 0.977642268161
3.02346816559 0.977643277185
3.02409648399 0.977644280733
3.0247248024 0.977645278808
3.0253531208 0.977646271412
3.02598143921 0.977647258549
3.02660975761 0.977648240221
3.02723807602 0.977649216429
3.02786639442 0.977650187174
3.02849471283 0.977651152457
3.02912303123 0.977652112279
3.02975134964 0.977653066639
3.03037966805 0.977654015538
3.03100798645 0.977654958974
3.03163630486 0.977655896948
3.03226462326 0.977656829458
3.03289294167 0.977657756504
3.03352126007 0.977658678084
3.03414957848 0.977659594197
3.03477789688 0.977660504844
3.03540621529 0.977661410022
3.03603453369 0.977662309731
3.0366628521 0.977663203972
3.0372911705 0.977664092743
3.03791948891 0.977664976045
3.03854780731 0.977665853879
3.03917612572 0.977666726245
3.03980444412 0.977667593144
3.04043276253 0.977668454577
3.04106108093 0.977669310548
3.04168939934 0.977670161057
3.04231771774 0.977671006109
3.04294603615 0.977671845704
3.04357435455 0.977672679848
3.04420267296 0.977673508543
3.04483099136 0.977674331793
3.04545930977 0.977675149604
3.04608762817 0.977675961978
3.04671594658 0.977676768921
3.04734426498 0.977677570438
3.04797258339 0.977678366533
3.04860090179 0.977679157211
3.0492292202 0.977679942477
3.0498575386 0.977680722337
3.05048585701 0.977681496795
3.05111417542 0.977682265855
3.05174249382 0.977683029522
3.05237081223 0.977683787802
3.05299913063 0.977684540696
3.05362744904 0.977685288211
3.05425576744 0.977686030348
3.05488408585 0.977686767112
3.05551240425 0.977687498506
3.05614072266 0.977688224531
3.05676904106 0.97768894519
3.05739735947 0.977689660486
3.05802567787 0.977690370419
3.05865399628 0.977691074991
3.05928231468 0.977691774203
3.05991063309 0.977692468056
3.06053895149 0.977693156549
3.0611672699 0.977693839683
3.0617955883 0.977694517457
3.06242390671 0.977695189873
3.06305222511 0.977695856928
3.06368054352 0.977696518622
3.06430886192 0.977697174955
3.06493718033 0.977697825926
3.06556549873 0.977698471534
3.06619381714 0.977699111779
3.06682213554 0.97769974666
3.06745045395 0.977700376176
3.06807877235 0.977701000327
3.06870709076 0.977701619113
3.06933540916 0.977702232534
3.06996372757 0.97770284059
3.07059204597 0.977703443282
3.07122036438 0.97770404061
3.07184868279 0.977704632575
3.07247700119 0.977705219178
3.0731053196 0.977705800422
3.073733638 0.977706376307
3.07436195641 0.977706946836
3.07499027481 0.977707512011
3.07561859322 0.977708071834
3.07624691162 0.977708626309
3.07687523003 0.977709175437
3.07750354843 0.977709719223
3.07813186684 0.977710257669
3.07876018524 0.977710790778
3.07938850365 0.977711318555
3.08001682205 0.977711841002
3.08064514046 0.977712358123
3.08127345886 0.977712869921
3.08190177727 0.977713376399
3.08253009567 0.977713877561
3.08315841408 0.977714373411
3.08378673248 0.97771486395
3.08441505089 0.977715349182
3.08504336929 0.977715829109
3.0856716877 0.977716303735
3.0863000061 0.97771677306
3.08692832451 0.977717237088
3.08755664291 0.977717695819
3.08818496132 0.977718149256
3.08881327972 0.977718597399
3.08944159813 0.97771904025
3.09006991653 0.977719477809
3.09069823494 0.977719910077
3.09132655334 0.977720337054
3.09195487175 0.97772075874
3.09258319016 0.977721175134
3.09321150856 0.977721586238
3.09383982697 0.97772199205
3.09446814537 0.977722392569
3.09509646378 0.977722787796
3.09572478218 0.977723177729
3.09635310059 0.977723562368
3.09698141899 0.977723941712
3.0976097374 0.97772431576
3.0982380558 0.977724684512
3.09886637421 0.977725047966
3.09949469261 0.977725406124
3.10012301102 0.977725758983
3.10075132942 0.977726106544
3.10137964783 0.977726448807
3.10200796623 0.977726785772
3.10263628464 0.977727117439
3.10326460304 0.977727443808
3.10389292145 0.97772776488
3.10452123985 0.977728080657
3.10514955826 0.977728391138
3.10577787666 0.977728696325
3.10640619507 0.97772899622
3.10703451347 0.977729290823
3.10766283188 0.977729580138
3.10829115028 0.977729864164
3.10891946869 0.977730142905
3.10954778709 0.977730416362
3.1101761055 0.977730684537
3.1108044239 0.977730947433
3.11143274231 0.977731205051
3.11206106071 0.977731457394
3.11268937912 0.977731704463
3.11331769753 0.977731946262
3.11394601593 0.977732182792
3.11457433434 0.977732414054
3.11520265274 0.977732640052
3.11583097115 0.977732860785
3.11645928955 0.977733076257
3.11708760796 0.977733286468
3.11771592636 0.97773349142
3.11834424477 0.977733691114
3.11897256317 0.97773388555
3.11960088158 0.97773407473
3.12022919998 0.977734258654
3.12085751839 0.977734437322
3.12148583679 0.977734610734
3.1221141552 0.977734778891
3.1227424736 0.977734941792
3.12337079201 0.977735099437
3.12399911041 0.977735251826
3.12462742882 0.977735398957
3.12525574722 0.977735540831
3.12588406563 0.977735677446
3.12651238403 0.977735808802
3.12714070244 0.977735934898
3.12776902084 0.977736055732
3.12839733925 0.977736171304
3.12902565765 0.977736281614
3.12965397606 0.977736386659
3.13028229446 0.97773648644
3.13091061287 0.977736580955
3.13153893127 0.977736670204
3.13216724968 0.977736754186
3.13279556808 0.9777368329
3.13342388649 0.977736906348
3.1340522049 0.977736974527
3.1346805233 0.977737037438
3.13530884171 0.97773709508
3.13593716011 0.977737147455
3.13656547852 0.977737194562
3.13719379692 0.977737236402
3.13782211533 0.977737272975
3.13845043373 0.977737304282
3.13907875214 0.977737330323
3.13970707054 0.977737351099
3.14033538895 0.977737366612
3.14096370735 0.977737376861
3.14159202576 0.977737381849
3.14222034416 0.977737381576
3.14284866257 0.977737376043
3.14347698097 0.977737365251
3.14410529938 0.977737349202
3.14473361778 0.977737327896
3.14536193619 0.977737301334
3.14599025459 0.977737269518
3.146618573 0.977737232447
3.1472468914 0.977737190123
3.14787520981 0.977737142546
3.14850352821 0.977737089716
3.14913184662 0.977737031635
3.14976016502 0.977736968302
3.15038848343 0.977736899718
3.15101680183 0.977736825882
3.15164512024 0.977736746794
3.15227343864 0.977736662454
3.15290175705 0.977736572862
3.15353007545 0.977736478017
3.15415839386 0.977736377918
3.15478671227 0.977736272564
3.15541503067 0.977736161955
3.15604334908 0.97773604609
3.15667166748 0.977735924967
3.15729998589 0.977735798586
3.15792830429 0.977735666945
3.1585566227 0.977735530043
3.1591849411 0.977735387879
3.15981325951 0.977735240451
3.16044157791 0.977735087758
3.16106989632 0.9777349298
3.16169821472 0.977734766574
3.16232653313 0.97773459808
3.16295485153 0.977734424317
3.16358316994 0.977734245283
3.16421148834 0.977734060977
3.16483980675 0.9777338714
3.16546812515 0.977733676549
3.16609644356 0.977733476424
3.16672476196 0.977733271024
3.16735308037 0.97773306035
3.16798139877 0.977732844399
3.16860971718 0.977732623173
3.16923803558 0.977732396671
3.16986635399 0.977732164892
3.17049467239 0.977731927837
3.1711229908 0.977731685505
3.1717513092 0.977731437896
3.17237962761 0.97773118501
3.17300794601 0.977730926848
3.17363626442 0.977730663409
3.17426458282 0.977730394694
3.17489290123 0.977730120702
3.17552121964 0.977729841434
3.17614953804 0.977729556889
3.17677785645 0.977729267068
3.17740617485 0.97772897197
3.17803449326 0.977728671596
3.17866281166 0.977728365945
3.17929113007 0.977728055017
3.17991944847 0.977727738811
3.18054776688 0.977727417327
3.18117608528 0.977727090565
3.18180440369 0.977726758524
3.18243272209 0.977726421203
3.1830610405 0.977726078601
3.1836893589 0.977725730717
3.18431767731 0.977725377551
3.18494599571 0.9777250191
3.18557431412 0.977724655365
3.18620263252 0.977724286343
3.18683095093 0.977723912033
3.18745926933 0.977723532433
3.18808758774 0.977723147543
3.18871590614 0.977722757361
3.18934422455 0.977722361884
3.18997254295 0.977721961112
3.19060086136 0.977721555042
3.19122917976 0.977721143673
3.19185749817 0.977720727003
3.19248581657 0.977720305031
3.19311413498 0.977719877754
3.19374245338 0.977719445172
3.19437077179 0.977719007282
3.19499909019 0.977718564084
3.1956274086 0.977718115575
3.19625572701 0.977717661753
3.19688404541 0.977717202619
3.19751236382 0.97771673817
3.19814068222 0.977716268405
3.19876900063 0.977715793322
3.19939731903 0.977715312921
3.20002563744 0.977714827201
3.20065395584 0.97771433616
3.20128227425 0.977713839797
3.20191059265 0.977713338112
3.20253891106 0.977712831104
3.20316722946 0.97771231877
3.20379554787 0.977711801112
3.20442386627 0.977711278128
3.20505218468 0.977710749816
3.20568050308 0.977710216177
3.20630882149 0.977709677209
3.20693713989 0.977709132911
3.2075654583 0.977708583284
3.2081937767 0.977708028324
3.20882209511 0.977707468033
3.20945041351 0.977706902408
3.21007873192 0.977706331449
3.21070705032 0.977705755155
3.21133536873 0.977705173524
3.21196368713 0.977704586555
3.21259200554 0.977703994247
3.21322032394 0.977703396598
3.21384864235 0.977702793608
3.21447696075 0.977702185273
3.21510527916 0.977701571594
3.21573359756 0.977700952567
3.21636191597 0.977700328192
3.21699023437 0.977699698466
3.21761855278 0.977699063388
3.21824687119 0.977698422955
3.21887518959 0.977697777166
3.219503508 0.977697126018
3.2201318264 0.97769646951
3.22076014481 0.977695807639
3.22138846321 0.977695140403
3.22201678162 0.9776944678
3.22264510002 0.977693789827
3.22327341843 0.977693106483
3.22390173683 0.977692417766
3.22453005524 0.977691723672
3.22515837364 0.9776910242
3.22578669205 0.977690319348
3.22641501045 0.977689609113
3.22704332886 0.977688893494
3.22767164726 0.977688172488
3.22829996567 0.977687446094
3.22892828407 0.977686714308
3.22955660248 0.97768597713
3.23018492088 0.977685234558
3.23081323929 0.977684486588
3.23144155769 0.977683733221
3.2320698761 0.977682974453
3.2326981945 0.977682210283
3.23332651291 0.977681440709
3.23395483131 0.97768066573
3.23458314972 0.977679885344
3.23521146812 0.977679099548
3.23583978653 0.977678308342
3.23646810493 0.977677511724
3.23709642334 0.977676709692
3.23772474175 0.977675902243
3.23835306015 0.977675089378
3.23898137856 0.977674271093
3.23960969696 0.977673447387
3.24023801537 0.977672618258
3.24086633377 0.977671783705
3.24149465218 0.977670943725
3.24212297058 0.977670098317
3.24275128899 0.977669247478
3.24337960739 0.977668391207
3.2440079258 0.977667529502
3.2446362442 0.97766666236
3.24526456261 0.977665789779
3.24589288101 0.977664911757
3.24652119942 0.977664028291
3.24714951782 0.97766313938
3.24777783623 0.97766224502
3.24840615463 0.97766134521
3.24903447304 0.977660439946
3.24966279144 0.977659529227
3.25029110985 0.977658613049
3.25091942825 0.977657691411
3.25154774666 0.977656764308
3.25217606506 0.977655831739
3.25280438347 0.9776548937
3.25343270187 0.97765395019
3.25406102028 0.977653001205
3.25468933868 0.977652046742
3.25531765709 0.977651086798
3.25594597549 0.977650121372
3.2565742939 0.977649150459
3.2572026123 0.977648174057
3.25783093071 0.977647192164
3.25845924911 0.977646204776
3.25908756752 0.977645211892
3.25971588593 0.977644213507
3.26034420433 0.97764320962
3.26097252274 0.977642200227
3.26160084114 0.977641185327
3.26222915955 0.977640164916
3.26285747795 0.977639138992
3.26348579636 0.977638107552
3.26411411476 0.977637070594
3.26474243317 0.977636028114
3.26537075157 0.977634980112
3.26599906998 0.977633926583
3.26662738838 0.977632867526
3.26725570679 0.977631802938
3.26788402519 0.977630732816
3.2685123436 0.977629657158
3.269140662 0.977628575961
3.26976898041 0.977627489224
3.27039729881 0.977626396942
3.27102561722 0.977625299114
3.27165393562 0.977624195737
3.27228225403 0.977623086808
3.27291057243 0.977621972325
3.27353889084 0.977620852285
3.27416720924 0.977619726685
3.27479552765 0.977618595522
3.27542384605 0.977617458794
3.27605216446 0.977616316497
3.27668048286 0.977615168629
3.27730880127 0.977614015187
3.27793711967 0.977612856167
3.27856543808 0.977611691567
3.27919375648 0.977610521383
3.27982207489 0.977609345613
3.2804503933 0.977608164253
3.2810787117 0.977606977299
3.28170703011 0.977605784749
3.28233534851 0.9776045866
3.28296366692 0.977603382847
3.28359198532 0.977602173488
3.28422030373 0.977600958519
3.28484862213 0.977599737936
3.28547694054 0.977598511737
3.28610525894 0.977597279917
3.28673357735 0.977596042474
3.28736189575 0.977594799404
3.28799021416 0.977593550703
3.28861853256 0.977592296369
3.28924685097 0.977591036396
3.28987516937 0.977589770783
3.29050348778 0.977588499525
3.29113180618 0.977587222619
3.29176012459 0.977585940063
3.29238844299 0.977584651851
3.2930167614 0.977583357981
3.2936450798 0.977582058449
3.29427339821 0.977580753253
3.29490171661 0.977579442388
3.29553003502 0.977578125852
3.29615835342 0.97757680364
3.29678667183 0.97757547575
3.29741499023 0.977574142179
3.29804330864 0.977572802922
3.29867162704 0.977571457976
3.29929994545 0.977570107339
3.29992826385 0.977568751006
3.30055658226 0.977567388975
3.30118490067 0.977566021242
3.30181321907 0.977564647803
3.30244153748 0.977563268656
3.30306985588 0.977561883796
3.30369817429 0.97756049322
3.30432649269 0.977559096925
3.3049548111 0.977557694908
3.3055831295 0.977556287163
3.30621144791 0.977554873689
3.30683976631 0.977553454482
3.30746808472 0.977552029537
3.30809640312 0.97755059885
3.30872472153 0.97754916242
3.30935303993 0.97754772024
3.30998135834 0.977546272309
3.31060967674 0.977544818621
3.31123799515 0.977543359173
3.31186631355 0.977541893961
3.31249463196 0.977540422981
3.31312295036 0.977538946229
3.31375126877 0.977537463701
3.31437958717 0.977535975393
3.31500790558 0.977534481301
3.31563622398 0.97753298142
3.31626454239 0.977531475747
3.31689286079 0.977529964278
3.3175211792 0.977528447008
3.3181494976 0.977526923933
3.31877781601 0.97752539505
3.31940613441 0.977523860352
3.32003445282 0.977522319838
3.32066277122 0.977520773502
3.32129108963 0.97751922134
3.32191940804 0.977517663348
3.32254772644 0.977516099522
3.32317604485 0.977514529857
3.32380436325 0.97751295435
3.32443268166 0.977511372996
3.32506100006 0.977509785791
3.32568931847 0.97750819273
3.32631763687 0.977506593811
3.32694595528 0.977504989027
3.32757427368 0.977503378376
3.32820259209 0.977501761852
3.32883091049 0.977500139453
3.3294592289 0.977498511173
3.3300875473 0.977496877008
3.33071586571 0.977495236955
3.33134418411 0.977493591008
3.33197250252 0.977491939164
3.33260082092 0.977490281419
3.33322913933 0.977488617767
3.33385745773 0.977486948206
3.33448577614 0.97748527273
3.33511409454 0.977483591336
3.33574241295 0.977481904018
3.33637073135 0.977480210774
3.33699904976 0.977478511597
3.33762736816 0.977476806484
3.33825568657 0.97747509543
3.33888400497 0.977473378432
3.33951232338 0.977471655483
3.34014064178 0.97746992658
3.34076896019 0.977468191719
3.34139727859 0.977466450894
3.342025597 0.977464704101
3.34265391541 0.977462951335
3.34328223381 0.977461192592
3.34391055222 0.977459427867
3.34453887062 0.977457657154
3.34516718903 0.97745588045
3.34579550743 0.97745409775
3.34642382584 0.977452309048
3.34705214424 0.97745051434
3.34768046265 0.97744871362
3.34830878105 0.977446906885
3.34893709946 0.977445094129
3.34956541786 0.977443275346
3.35019373627 0.977441450533
3.35082205467 0.977439619684
3.35145037308 0.977437782794
3.35207869148 0.977435939858
3.35270700989 0.977434090872
3.35333532829 0.977432235829
3.3539636467 0.977430374726
3.3545919651 0.977428507557
3.35522028351 0.977426634317
3.35584860191 0.977424755001
3.35647692032 0.977422869603
3.35710523872 0.97742097812
3.35773355713 0.977419080546
3.35836187553 0.977417176876
3.35899019394 0.977415267104
3.35961851234 0.977413351226
3.36024683075 0.977411429237
3.36087514915 0.977409501131
3.36150346756 0.977407566904
3.36213178596 0.97740562655
3.36276010437 0.977403680065
3.36338842278 0.977401727442
3.36401674118 0.977399768678
3.36464505959 0.977397803767
3.36527337799 0.977395832703
3.3659016964 0.977393855482
3.3665300148 0.977391872099
3.36715833321 0.977389882547
3.36778665161 0.977387886823
3.36841497002 0.97738588492
3.36904328842 0.977383876833
3.36967160683 0.977381862557
3.37029992523 0.977379842088
3.37092824364 0.977377815418
3.37155656204 0.977375782543
3.37218488045 0.977373743458
3.37281319885 0.977371698157
3.37344151726 0.977369646634
3.37406983566 0.977367588884
3.37469815407 0.977365524902
3.37532647247 0.977363454682
3.37595479088 0.977361378218
3.37658310928 0.977359295505
3.37721142769 0.977357206537
3.37783974609 0.977355111308
3.3784680645 0.977353009813
3.3790963829 0.977350902046
3.37972470131 0.977348788001
3.38035301971 0.977346667672
3.38098133812 0.977344541055
3.38160965652 0.977342408142
3.38223797493 0.977340268928
3.38286629333 0.977338123407
3.38349461174 0.977335971574
3.38412293015 0.977333813422
3.38475124855 0.977331648946
3.38537956696 0.977329478139
3.38600788536 0.977327300997
3.38663620377 0.977325117512
3.38726452217 0.977322927679
3.38789284058 0.977320731493
3.38852115898 0.977318528946
3.38914947739 0.977316320034
3.38977779579 0.97731410475
3.3904061142 0.977311883088
3.3910344326 0.977309655043
3.39166275101 0.977307420608
3.39229106941 0.977305179777
3.39291938782 0.977302932544
3.39354770622 0.977300678904
3.39417602463 0.97729841885
3.39480434303 0.977296152376
3.39543266144 0.977293879476
3.39606097984 0.977291600144
3.39668929825 0.977289314374
3.39731761665 0.97728702216
3.39794593506 0.977284723496
3.39857425346 0.977282418375
3.39920257187 0.977280106792
3.39983089027 0.97727778874
3.40045920868 0.977275464212
3.40108752708 0.977273133204
3.40171584549 0.977270795708
3.40234416389 0.977268451718
3.4029724823 0.977266101228
3.4036008007 0.977263744231
3.40422911911 0.977261380722
3.40485743752 0.977259010693
3.40548575592 0.977256634138
3.40611407433 0.977254251052
3.40674239273 0.977251861427
3.40737071114 0.977249465256
3.40799902954 0.977247062534
3.40862734795 0.977244653254
3.40925566635 0.977242237409
3.40988398476 0.977239814993
3.41051230316 0.977237385999
3.41114062157 0.97723495042
3.41176893997 0.97723250825
3.41239725838 0.977230059482
3.41302557678 0.977227604109
3.41365389519 0.977225142124
3.41428221359 0.977222673522
3.414910532 0.977220198294
3.4155388504 0.977217716434
3.41616716881 0.977215227936
3.41679548721 0.977212732793
3.41742380562 0.977210230997
3.41805212402 0.977207722542
3.41868044243 0.977205207422
3.41930876083 0.977202685628
3.41993707924 0.977200157155
3.42056539764 0.977197621994
3.42119371605 0.977195080141
3.42182203445 0.977192531586
3.42245035286 0.977189976324
3.42307867126 0.977187414348
3.42370698967 0.97718484565
3.42433530807 0.977182270224
3.42496362648 0.977179688062
3.42559194489 0.977177099158
3.42622026329 0.977174503504
3.4268485817 0.977171901094
3.4274769001 0.97716929192
3.42810521851 0.977166675975
3.42873353691 0.977164053252
3.42936185532 0.977161423744
3.42999017372 0.977158787444
3.43061849213 0.977156144345
3.43124681053 0.977153494439
3.43187512894 0.97715083772
3.43250344734 0.977148174179
3.43313176575 0.97714550381
3.43376008415 0.977142826606
3.43438840256 0.977140142558
3.43501672096 0.977137451661
3.43564503937 0.977134753906
3.43627335777 0.977132049286
3.43690167618 0.977129337793
3.43752999458 0.977126619421
3.43815831299 0.977123894162
3.43878663139 0.977121162008
3.4394149498 0.977118422951
3.4400432682 0.977115676985
3.44067158661 0.977112924102
3.44129990501 0.977110164293
3.44192822342 0.977107397552
3.44255654182 0.977104623871
3.44318486023 0.977101843241
3.44381317863 0.977099055657
3.44444149704 0.977096261109
3.44506981544 0.97709345959
3.44569813385 0.977090651092
3.44632645226 0.977087835607
3.44695477066 0.977085013129
3.44758308907 0.977082183648
3.44821140747 0.977079347156
3.44883972588 0.977076503648
3.44946804428 0.977073653113
3.45009636269 0.977070795544
3.45072468109 0.977067930934
3.4513529995 0.977065059275
3.4519813179 0.977062180558
3.45260963631 0.977059294775
3.45323795471 0.977056401919
3.45386627312 0.977053501982
3.45449459152 0.977050594955
3.45512290993 0.97704768083
3.45575122833 0.9770447596
3.45637954674 0.977041831256
3.45700786514 0.977038895791
3.45763618355 0.977035953195
3.45826450195 0.977033003461
3.45889282036 0.977030046581
3.45952113876 0.977027082547
3.46014945717 0.97702411135
3.46077777557 0.977021132983
3.46140609398 0.977018147436
3.46203441238 0.977015154702
3.46266273079 0.977012154773
3.46329104919 0.977009147639
3.4639193676 0.977006133294
3.464547686 0.977003111728
3.46517600441 0.977000082933
3.46580432281 0.9769970469
3.46643264122 0.976994003622
3.46706095963 0.97699095309
3.46768927803 0.976987895295
3.46831759644 0.976984830229
3.46894591484 0.976981757883
3.46957423325 0.976978678249
3.47020255165 0.976975591319
3.47083087006 0.976972497083
3.47145918846 0.976969395532
3.47208750687 0.97696628666
3.47271582527 0.976963170456
3.47334414368 0.976960046911
3.47397246208 0.976956916018
3.47460078049 0.976953777768
3.47522909889 0.976950632151
3.4758574173 0.976947479159
3.4764857357 0.976944318783
3.47711405411 0.976941151014
3.47774237251 0.976937975843
3.47837069092 0.976934793262
3.47899900932 0.976931603261
3.47962732773 0.976928405832
3.48025564613 0.976925200965
3.48088396454 0.976921988651
3.48151228294 0.976918768882
3.48214060135 0.976915541648
3.48276891975 0.976912306941
3.48339723816 0.976909064751
3.48402555656 0.976905815069
3.48465387497 0.976902557886
3.48528219337 0.976899293192
3.48591051178 0.976896020979
3.48653883018 0.976892741238
3.48716714859 0.976889453959
3.487795467 0.976886159133
3.4884237854 0.97688285675
3.48905210381 0.976879546802
3.48968042221 0.976876229279
3.49030874062 0.976872904171
3.49093705902 0.97686957147
3.49156537743 0.976866231166
3.49219369583 0.97686288325
3.49282201424 0.976859527712
3.49345033264 0.976856164542
3.49407865105 0.976852793732
3.49470696945 0.976849415272
3.49533528786 0.976846029152
3.49596360626 0.976842635362
3.49659192467 0.976839233894
3.49722024307 0.976835824737
3.49784856148 0.976832407882
3.49847687988 0.97682898332
3.49910519829 0.97682555104
3.49973351669 0.976822111033
3.5003618351 0.97681866329
3.5009901535 0.9768152078
3.50161847191 0.976811744553
3.50224679031 0.976808273541
3.50287510872 0.976804794752
3.50350342712 0.976801308178
3.50413174553 0.976797813808
3.50476006393 0.976794311632
3.50538838234 0.976790801641
3.50601670074 0.976787283825
3.50664501915 0.976783758173
3.50727333755 0.976780224675
3.50790165596 0.976776683322
3.50852997437 0.976773134103
3.50915829277 0.976769577008
3.50978661118 0.976766012028
3.51041492958 0.976762439151
3.51104324799 0.976758858368
3.51167156639 0.976755269668
3.5122998848 0.976751673042
3.5129282032 0.976748068479
3.51355652161 0.976744455969
3.51418484001 0.9767408355
3.51481315842 0.976737207064
3.51544147682 0.97673357065
3.51606979523 0.976729926247
3.51669811363 0.976726273844
3.51732643204 0.976722613432
3.51795475044 0.976718945
3.51858306885 0.976715268537
3.51921138725 0.976711584033
3.51983970566 0.976707891478
3.52046802406 0.97670419086
3.52109634247 0.976700482169
3.52172466087 0.976696765395
3.52235297928 0.976693040526
3.52298129768 0.976689307553
3.52360961609 0.976685566464
3.52423793449 0.976681817249
3.5248662529 0.976678059897
3.5254945713 0.976674294397
3.52612288971 0.976670520738
3.52675120811 0.97666673891
3.52737952652 0.976662948902
3.52800784492 0.976659150703
3.52863616333 0.976655344301
3.52926448174 0.976651529686
3.52989280014 0.976647706848
3.53052111855 0.976643875774
3.53114943695 0.976640036454
3.53177775536 0.976636188877
3.53240607376 0.976632333032
3.53303439217 0.976628468908
3.53366271057 0.976624596493
3.53429102898 0.976620715777
3.53491934738 0.976616826748
3.53554766579 0.976612929395
3.53617598419 0.976609023706
3.5368043026 0.976605109671
3.537432621 0.976601187278
3.53806093941 0.976597256516
3.53868925781 0.976593317374
3.53931757622 0.976589369839
3.53994589462 0.9765854139
3.54057421303 0.976581449547
3.54120253143 0.976577476767
3.54183084984 0.97657349555
3.54245916824 0.976569505882
3.54308748665 0.976565507754
3.54371580505 0.976561501153
3.54434412346 0.976557486067
3.54497244186 0.976553462485
3.54560076027 0.976549430396
3.54622907867 0.976545389787
3.54685739708 0.976541340646
3.54748571548 0.976537282963
3.54811403389 0.976533216724
3.54874235229 0.976529141919
3.5493706707 0.976525058535
3.54999898911 0.97652096656
3.55062730751 0.976516865983
3.55125562592 0.976512756791
3.55188394432 0.976508638972
3.55251226273 0.976504512515
3.55314058113 0.976500377407
3.55376889954 0.976496233637
3.55439721794 0.976492081191
3.55502553635 0.976487920059
3.55565385475 0.976483750227
3.55628217316 0.976479571684
3.55691049156 0.976475384417
3.55753880997 0.976471188414
3.55816712837 0.976466983663
3.55879544678 0.976462770151
3.55942376518 0.976458547866
3.56005208359 0.976454316796
3.56068040199 0.976450076929
3.5613087204 0.976445828251
3.5619370388 0.97644157075
3.56256535721 0.976437304414
3.56319367561 0.97643302923
3.56382199402 0.976428745186
3.56445031242 0.97642445227
3.56507863083 0.976420150467
3.56570694923 0.976415839766
3.56633526764 0.976411520155
3.56696358604 0.976407191619
3.56759190445 0.976402854148
3.56822022285 0.976398507726
3.56884854126 0.976394152343
3.56947685966 0.976389787985
3.57010517807 0.976385414639
3.57073349648 0.976381032293
3.57136181488 0.976376640932
3.57199013329 0.976372240545
3.57261845169 0.976367831118
3.5732467701 0.976363412638
3.5738750885 0.976358985092
3.57450340691 0.976354548468
3.57513172531 0.976350102751
3.57576004372 0.976345647928
3.57638836212 0.976341183987
3.57701668053 0.976336710914
3.57764499893 0.976332228695
3.57827331734 0.976327737318
3.57890163574 0.976323236769
3.57952995415 0.976318727035
3.58015827255 0.976314208101
3.58078659096 0.976309679956
3.58141490936 0.976305142585
3.58204322777 0.976300595974
3.58267154617 0.97629604011
3.58329986458 0.97629147498
3.58392818298 0.97628690057
3.58455650139 0.976282316866
3.58518481979 0.976277723854
3.5858131382 0.976273121521
3.5864414566 0.976268509853
3.58706977501 0.976263888836
3.58769809341 0.976259258457
3.58832641182 0.976254618701
3.58895473022 0.976249969554
3.58958304863 0.976245311003
3.59021136703 0.976240643033
3.59083968544 0.976235965631
3.59146800385 0.976231278783
3.59209632225 0.976226582474
3.59272464066 0.97622187669
3.59335295906 0.976217161417
3.59398127747 0.976212436642
3.59460959587 0.976207702349
3.59523791428 0.976202958524
3.59586623268 0.976198205154
3.59649455109 0.976193442224
3.59712286949 0.976188669719
3.5977511879 0.976183887626
3.5983795063 0.976179095929
3.59900782471 0.976174294614
3.59963614311 0.976169483667
3.60026446152 0.976164663073
3.60089277992 0.976159832818
3.60152109833 0.976154992887
3.60214941673 0.976150143265
3.60277773514 0.976145283938
3.60340605354 0.976140414891
3.60403437195 0.976135536109
3.60466269035 0.976130647577
3.60529100876 0.976125749281
3.60591932716 0.976120841206
3.60654764557 0.976115923336
3.60717596397 0.976110995657
3.60780428238 0.976106058154
3.60843260078 0.976101110811
3.60906091919 0.976096153614
3.60968923759 0.976091186548
3.610317556 0.976086209598
3.6109458744 0.976081222747
3.61157419281 0.976076225982
3.61220251122 0.976071219286
3.61283082962 0.976066202645
3.61345914803 0.976061176043
3.61408746643 0.976056139465
3.61471578484 0.976051092896
3.61534410324 0.976046036319
3.61597242165 0.976040969719
3.61660074005 0.976035893082
3.61722905846 0.976030806391
3.61785737686 0.97602570963
3.61848569527 0.976020602785
3.61911401367 0.976015485839
3.61974233208 0.976010358777
3.62037065048 0.976005221583
3.62099896889 0.976000074241
3.62162728729 0.975994916735
3.6222556057 0.975989749049
3.6228839241 0.975984571168
3.62351224251 0.975979383076
3.62414056091 0.975974184755
3.62476887932 0.975968976192
3.62539719772 0.975963757369
3.62602551613 0.97595852827
3.62665383453 0.975953288879
3.62728215294 0.975948039181
3.62791047134 0.975942779158
3.62853878975 0.975937508794
3.62916710815 0.975932228074
3.62979542656 0.97592693698
3.63042374496 0.975921635496
3.63105206337 0.975916323607
3.63168038177 0.975911001295
3.63230870018 0.975905668544
3.63293701859 0.975900325337
3.63356533699 0.975894971658
3.6341936554 0.97588960749
3.6348219738 0.975884232817
3.63545029221 0.975878847621
3.63607861061 0.975873451886
3.63670692902 0.975868045596
3.63733524742 0.975862628732
3.63796356583 0.975857201279
3.63859188423 0.97585176322
3.63922020264 0.975846314536
3.63984852104 0.975840855213
3.64047683945 0.975835385231
3.64110515785 0.975829904575
3.64173347626 0.975824413227
3.64236179466 0.975818911169
3.64299011307 0.975813398386
3.64361843147 0.975807874858
3.64424674988 0.97580234057
3.64487506828 0.975796795503
3.64550338669 0.975791239641
3.64613170509 0.975785672965
3.6467600235 0.975780095458
3.6473883419 0.975774507103
3.64801666031 0.975768907883
3.64864497871 0.975763297778
3.64927329712 0.975757676773
3.64990161552 0.975752044848
3.65052993393 0.975746401987
3.65115825233 0.975740748171
3.65178657074 0.975735083382
3.65241488914 0.975729407604
3.65304320755 0.975723720817
3.65367152596 0.975718023003
3.65429984436 0.975712314145
3.65492816277 0.975706594225
3.65555648117 0.975700863225
3.65618479958 0.975695121125
3.65681311798 0.975689367908
3.65744143639 0.975683603557
3.65806975479 0.975677828051
3.6586980732 0.975672041374
3.6593263916 0.975666243506
3.65995471001 0.97566043443
3.66058302841 0.975654614126
3.66121134682 0.975648782576
3.66183966522 0.975642939761
3.66246798363 0.975637085664
3.66309630203 0.975631220265
3.66372462044 0.975625343545
3.66435293884 0.975619455486
3.66498125725 0.975613556068
3.66560957565 0.975607645274
3.66623789406 0.975601723083
3.66686621246 0.975595789478
3.66749453087 0.975589844439
3.66812284927 0.975583887946
3.66875116768 0.975577919982
3.66937948608 0.975571940526
3.67000780449 0.975565949559
3.67063612289 0.975559947063
3.6712644413 0.975553933017
3.6718927597 0.975547907403
3.67252107811 0.975541870201
3.67314939651 0.975535821392
3.67377771492 0.975529760956
3.67440603333 0.975523688873
3.67503435173 0.975517605124
3.67566267014 0.975511509689
3.67629098854 0.975505402549
3.67691930695 0.975499283684
3.67754762535 0.975493153074
3.67817594376 0.975487010699
3.67880426216 0.975480856539
3.67943258057 0.975474690574
3.68006089897 0.975468512785
3.68068921738 0.97546232315
3.68131753578 0.975456121651
3.68194585419 0.975449908266
3.68257417259 0.975443682976
3.683202491 0.975437445761
3.6838308094 0.975431196599
3.68445912781 0.975424935471
3.68508744621 0.975418662357
3.68571576462 0.975412377235
3.68634408302 0.975406080085
3.68697240143 0.975399770887
3.68760071983 0.975393449619
3.68822903824 0.975387116262
3.68885735664 0.975380770795
3.68948567505 0.975374413196
3.69011399345 0.975368043445
3.69074231186 0.975361661521
3.69137063026 0.975355267403
3.69199894867 0.97534886107
3.69262726707 0.9753424425
3.69325558548 0.975336011674
3.69388390388 0.975329568569
3.69451222229 0.975323113165
3.6951405407 0.975316645439
3.6957688591 0.975310165372
3.69639717751 0.97530367294
3.69702549591 0.975297168124
3.69765381432 0.975290650901
3.69828213272 0.97528412125
3.69891045113 0.975277579149
3.69953876953 0.975271024577
3.70016708794 0.975264457511
3.70079540634 0.975257877931
3.70142372475 0.975251285813
3.70205204315 0.975244681137
3.70268036156 0.975238063881
3.70330867996 0.975231434021
3.70393699837 0.975224791538
3.70456531677 0.975218136407
3.70519363518 0.975211468607
3.70582195358 0.975204788116
3.70645027199 0.975198094912
3.70707859039 0.975191388971
3.7077069088 0.975184670273
3.7083352272 0.975177938793
3.70896354561 0.975171194511
3.70959186401 0.975164437402
3.71022018242 0.975157667445
3.71084850082 0.975150884617
3.71147681923 0.975144088895
3.71210513763 0.975137280256
3.71273345604 0.975130458678
3.71336177444 0.975123624137
3.71399009285 0.97511677661
3.71461841125 0.975109916075
3.71524672966 0.975103042508
3.71587504807 0.975096155886
3.71650336647 0.975089256186
3.71713168488 0.975082343385
3.71776000328 0.975075417459
3.71838832169 0.975068478384
3.71901664009 0.975061526138
3.7196449585 0.975054560697
3.7202732769 0.975047582037
3.72090159531 0.975040590134
3.72152991371 0.975033584965
3.72215823212 0.975026566506
3.72278655052 0.975019534733
3.72341486893 0.975012489623
3.72404318733 0.975005431151
3.72467150574 0.974998359293
3.72529982414 0.974991274025
3.72592814255 0.974984175323
3.72655646095 0.974977063162
3.72718477936 0.974969937519
3.72781309776 0.97496279837
3.72844141617 0.974955645689
3.72906973457 0.974948479452
3.72969805298 0.974941299634
3.73032637138 0.974934106212
3.73095468979 0.97492689916
3.73158300819 0.974919678454
3.7322113266 0.974912444069
3.732839645 0.974905195979
3.73346796341 0.974897934161
3.73409628181 0.974890658588
3.73472460022 0.974883369237
3.73535291862 0.974876066081
3.73598123703 0.974868749096
3.73660955544 0.974861418256
3.73723787384 0.974854073536
3.73786619225 0.974846714911
3.73849451065 0.974839342355
3.73912282906 0.974831955843
3.73975114746 0.974824555349
3.74037946587 0.974817140847
3.74100778427 0.974809712312
3.74163610268 0.974802269718
3.74226442108 0.974794813039
3.74289273949 0.974787342248
3.74352105789 0.974779857321
3.7441493763 0.974772358231
3.7447776947 0.974764844951
3.74540601311 0.974757317457
3.74603433151 0.97474977572
3.74666264992 0.974742219716
3.74729096832 0.974734649417
3.74791928673 0.974727064797
3.74854760513 0.97471946583
3.74917592354 0.974711852488
3.74980424194 0.974704224746
3.75043256035 0.974696582576
3.75106087875 0.974688925952
3.75168919716 0.974681254846
3.75231751556 0.974673569232
3.75294583397 0.974665869082
3.75357415237 0.97465815437
3.75420247078 0.974650425068
3.75483078918 0.97464268115
3.75545910759 0.974634922586
3.75608742599 0.974627149351
3.7567157444 0.974619361417
3.75734406281 0.974611558755
3.75797238121 0.97460374134
3.75860069962 0.974595909142
3.75922901802 0.974588062133
3.75985733643 0.974580200287
3.76048565483 0.974572323575
3.76111397324 0.97456443197
3.76174229164 0.974556525442
3.76237061005 0.974548603964
3.76299892845 0.974540667508
3.76362724686 0.974532716045
3.76425556526 0.974524749546
3.76488388367 0.974516767985
3.76551220207 0.974508771331
3.76614052048 0.974500759556
3.76676883888 0.974492732632
3.76739715729 0.97448469053
3.76802547569 0.97447663322
3.7686537941 0.974468560675
3.7692821125 0.974460472864
3.76991043091 0.97445236976
3.77053874931 0.974444251332
3.77116706772 0.974436117551
3.77179538612 0.974427968389
3.77242370453 0.974419803815
3.77305202293 0.9744116238
3.77368034134 0.974403428315
3.77430865974 0.97439521733
3.77493697815 0.974386990816
3.77556529655 0.974378748742
3.77619361496 0.974370491078
3.77682193336 0.974362217795
3.77745025177 0.974353928862
3.77807857018 0.97434562425
3.77870688858 0.974337303928
3.77933520699 0.974328967866
3.77996352539 0.974320616034
3.7805918438 0.9743122484
3.7812201622 0.974303864935
3.78184848061 0.974295465608
3.78247679901 0.974287050388
3.78310511742 0.974278619245
3.78373343582 0.974270172147
3.78436175423 0.974261709063
3.78499007263 0.974253229963
3.78561839104 0.974244734816
3.78624670944 0.974236223589
3.78687502785 0.974227696253
3.78750334625 0.974219152774
3.78813166466 0.974210593123
3.78875998306 0.974202017267
3.78938830147 0.974193425175
3.79001661987 0.974184816815
3.79064493828 0.974176192155
3.79127325668 0.974167551163
3.79190157509 0.974158893807
3.79252989349 0.974150220056
3.7931582119 0.974141529877
3.7937865303 0.974132823237
3.79441484871 0.974124100105
3.79504316711 0.974115360448
3.79567148552 0.974106604233
3.79629980392 0.974097831428
3.79692812233 0.974089042001
3.79755644073 0.974080235917
3.79818475914 0.974071413145
3.79881307755 0.974062573651
3.79944139595 0.974053717402
3.80006971436 0.974044844366
3.80069803276 0.974035954509
3.80132635117 0.974027047797
3.80195466957 0.974018124197
3.80258298798 0.974009183676
3.80321130638 0.974000226199
3.80383962479 0.973991251734
3.80446794319 0.973982260247
3.8050962616 0.973973251702
3.80572458 0.973964226068
3.80635289841 0.973955183308
3.80698121681 0.97394612339
3.80760953522 0.973937046279
3.80823785362 0.97392795194
3.80886617203 0.973918840339
3.80949449043 0.973909711442
3.81012280884 0.973900565214
3.81075112724 0.973891401619
3.81137944565 0.973882220624
3.81200776405 0.973873022193
3.81263608246 0.97386380629
3.81326440086 0.973854572882
3.81389271927 0.973845321933
3.81452103767 0.973836053407
3.81514935608 0.973826767268
3.81577767448 0.973817463482
3.81640599289 0.973808142013
3.81703431129 0.973798802824
3.8176626297 0.973789445881
3.8182909481 0.973780071147
3.81891926651 0.973770678585
3.81954758492 0.973761268161
3.82017590332 0.973751839837
3.82080422173 0.973742393577
3.82143254013 0.973732929345
3.82206085854 0.973723447104
3.82268917694 0.973713946817
3.82331749535 0.973704428449
3.82394581375 0.973694891961
3.82457413216 0.973685337317
3.82520245056 0.97367576448
3.82583076897 0.973666173412
3.82645908737 0.973656564076
3.82708740578 0.973646936436
3.82771572418 0.973637290452
3.82834404259 0.973627626089
3.82897236099 0.973617943307
3.8296006794 0.973608242069
3.8302289978 0.973598522338
3.83085731621 0.973588784074
3.83148563461 0.973579027241
3.83211395302 0.973569251799
3.83274227142 0.973559457711
3.83337058983 0.973549644937
3.83399890823 0.97353981344
3.83462722664 0.97352996318
3.83525554504 0.973520094119
3.83588386345 0.973510206218
3.83651218185 0.973500299437
3.83714050026 0.973490373738
3.83776881866 0.973480429081
3.83839713707 0.973470465427
3.83902545547 0.973460482736
3.83965377388 0.97345048097
3.84028209229 0.973440460087
3.84091041069 0.973430420048
3.8415387291 0.973420360814
3.8421670475 0.973410282344
3.84279536591 0.973400184598
3.84342368431 0.973390067536
3.84405200272 0.973379931118
3.84468032112 0.973369775302
3.84530863953 0.973359600048
3.84593695793 0.973349405315
3.84656527634 0.973339191063
3.84719359474 0.973328957251
3.84782191315 0.973318703837
3.84845023155 0.97330843078
3.84907854996 0.973298138039
3.84970686836 0.973287825572
3.85033518677 0.973277493338
3.85096350517 0.973267141295
3.85159182358 0.973256769401
3.85222014198 0.973246377615
3.85284846039 0.973235965893
3.85347677879 0.973225534194
3.8541050972 0.973215082476
3.8547334156 0.973204610696
3.85536173401 0.973194118812
3.85599005241 0.97318360678
3.85661837082 0.973173074559
3.85724668922 0.973162522104
3.85787500763 0.973151949373
3.85850332603 0.973141356324
3.85913164444 0.973130742911
3.85975996284 0.973120109093
3.86038828125 0.973109454825
3.86101659966 0.973098780064
3.86164491806 0.973088084766
3.86227323647 0.973077368886
3.86290155487 0.973066632381
3.86352987328 0.973055875207
3.86415819168 0.973045097319
3.86478651009 0.973034298673
3.86541482849 0.973023479224
3.8660431469 0.973012638927
3.8666714653 0.973001777738
3.86729978371 0.972990895611
3.86792810211 0.972979992501
3.86855642052 0.972969068363
3.86918473892 0.972958123152
3.86981305733 0.972947156822
3.87044137573 0.972936169327
3.87106969414 0.972925160622
3.87169801254 0.97291413066
3.87232633095 0.972903079396
3.87295464935 0.972892006783
3.87358296776 0.972880912775
3.87421128616 0.972869797325
3.87483960457 0.972858660387
3.87546792297 0.972847501913
3.87609624138 0.972836321858
3.87672455978 0.972825120174
3.87735287819 0.972813896813
3.87798119659 0.972802651729
3.878609515 0.972791384873
3.8792378334 0.972780096199
3.87986615181 0.972768785658
3.88049447021 0.972757453203
3.88112278862 0.972746098785
3.88175110703 0.972734722356
3.88237942543 0.972723323869
3.88300774384 0.972711903274
3.88363606224 0.972700460522
3.88426438065 0.972688995566
3.88489269905 0.972677508355
3.88552101746 0.972665998842
3.88614933586 0.972654466976
3.88677765427 0.972642912709
3.88740597267 0.972631335991
3.88803429108 0.972619736771
3.88866260948 0.972608115002
3.88929092789 0.972596470631
3.88991924629 0.97258480361
3.8905475647 0.972573113887
3.8911758831 0.972561401413
3.89180420151 0.972549666137
3.89243251991 0.972537908008
3.89306083832 0.972526126976
3.89368915672 0.972514322989
3.89431747513 0.972502495995
3.89494579353 0.972490645945
3.89557411194 0.972478772785
3.89620243034 0.972466876465
3.89683074875 0.972454956933
3.89745906715 0.972443014136
3.89808738556 0.972431048023
3.89871570396 0.972419058541
3.89934402237 0.972407045638
3.89997234077 0.972395009261
3.90060065918 0.972382949357
3.90122897758 0.972370865873
3.90185729599 0.972358758757
3.9024856144 0.972346627955
3.9031139328 0.972334473413
3.90374225121 0.972322295078
3.90437056961 0.972310092897
3.90499888802 0.972297866814
3.90562720642 0.972285616777
3.90625552483 0.972273342731
3.90688384323 0.972261044621
3.90751216164 0.972248722392
3.90814048004 0.972236375991
3.90876879845 0.972224005362
3.90939711685 0.97221161045
3.91002543526 0.972199191199
3.91065375366 0.972186747555
3.91128207207 0.972174279462
3.91191039047 0.972161786863
3.91253870888 0.972149269703
3.91316702728 0.972136727926
3.91379534569 0.972124161475
3.91442366409 0.972111570294
3.9150519825 0.972098954326
3.9156803009 0.972086313515
3.91630861931 0.972073647803
3.91693693771 0.972060957133
3.91756525612 0.972048241447
3.91819357452 0.972035500689
3.91882189293 0.972022734801
3.91945021133 0.972009943724
3.92007852974 0.9719971274
3.92070684814 0.971984285772
3.92133516655 0.97197141878
3.92196348495 0.971958526366
3.92259180336 0.971945608472
3.92322012177 0.971932665037
3.92384844017 0.971919696004
3.92447675858 0.971906701312
3.92510507698 0.971893680902
3.92573339539 0.971880634715
3.92636171379 0.971867562689
3.9269900322 0.971854464766
3.9276183506 0.971841340884
3.92824666901 0.971828190984
3.92887498741 0.971815015004
3.92950330582 0.971801812884
3.93013162422 0.971788584562
3.93075994263 0.971775329978
3.93138826103 0.971762049069
3.93201657944 0.971748741775
3.93264489784 0.971735408032
3.93327321625 0.97172204778
3.93390153465 0.971708660955
3.93452985306 0.971695247496
3.93515817146 0.971681807339
3.93578648987 0.971668340422
3.93641480827 0.971654846682
3.93704312668 0.971641326055
3.93767144508 0.971627778478
3.93829976349 0.971614203888
3.93892808189 0.97160060222
3.9395564003 0.97158697341
3.9401847187 0.971573317394
3.94081303711 0.971559634107
3.94144135551 0.971545923486
3.94206967392 0.971532185464
3.94269799232 0.971518419977
3.94332631073 0.971504626959
3.94395462914 0.971490806345
3.94458294754 0.971476958069
3.94521126595 0.971463082066
3.94583958435 0.971449178268
3.94646790276 0.97143524661
3.94709622116 0.971421287024
3.94772453957 0.971407299445
3.94835285797 0.971393283805
3.94898117638 0.971379240037
3.94960949478 0.971365168073
3.95023781319 0.971351067845
3.95086613159 0.971336939286
3.95149445 0.971322782328
3.9521227684 0.971308596902
3.95275108681 0.97129438294
3.95337940521 0.971280140372
3.95400772362 0.971265869131
3.95463604202 0.971251569146
3.95526436043 0.971237240347
3.95589267883 0.971222882666
3.95652099724 0.971208496033
3.95714931564 0.971194080377
3.95777763405 0.971179635627
3.95840595245 0.971165161714
3.95903427086 0.971150658566
3.95966258926 0.971136126113
3.96029090767 0.971121564282
3.96091922607 0.971106973003
3.96154754448 0.971092352203
3.96217586288 0.971077701811
3.96280418129 0.971063021754
3.96343249969 0.97104831196
3.9640608181 0.971033572356
3.96468913651 0.971018802869
3.96531745491 0.971004003426
3.96594577332 0.970989173953
3.96657409172 0.970974314377
3.96720241013 0.970959424623
3.96783072853 0.970944504618
3.96845904694 0.970929554287
3.96908736534 0.970914573555
3.96971568375 0.970899562348
3.97034400215 0.97088452059
3.97097232056 0.970869448205
3.97160063896 0.970854345119
3.97222895737 0.970839211255
3.97285727577 0.970824046536
3.97348559418 0.970808850888
3.97411391258 0.970793624231
3.97474223099 0.970778366491
3.97537054939 0.970763077589
3.9759988678 0.970747757448
3.9766271862 0.970732405991
3.97725550461 0.970717023138
3.97788382301 0.970701608813
3.97851214142 0.970686162936
3.97914045982 0.970670685429
3.97976877823 0.970655176213
3.98039709663 0.970639635208
3.98102541504 0.970624062335
3.98165373344 0.970608457513
3.98228205185 0.970592820664
3.98291037025 0.970577151705
3.98353868866 0.970561450558
3.98416700706 0.97054571714
3.98479532547 0.97052995137
3.98542364388 0.970514153168
3.98605196228 0.97049832245
3.98668028069 0.970482459136
3.98730859909 0.970466563143
3.9879369175 0.970450634388
3.9885652359 0.970434672788
3.98919355431 0.970418678261
3.98982187271 0.970402650722
3.99045019112 0.970386590088
3.99107850952 0.970370496275
3.99170682793 0.970354369198
3.99233514633 0.970338208774
3.99296346474 0.970322014917
3.99359178314 0.970305787542
3.99422010155 0.970289526563
3.99484841995 0.970273231895
3.99547673836 0.970256903451
3.99610505676 0.970240541146
3.99673337517 0.970224144892
3.99736169357 0.970207714603
3.99799001198 0.970191250191
3.99861833038 0.970174751569
3.99924664879 0.97015821865
3.99987496719 0.970141651344
4.0005032856 0.970125049563
4.001131604 0.970108413219
4.00175992241 0.970091742222
4.00238824081 0.970075036483
4.00301655922 0.970058295913
4.00364487762 0.970041520422
4.00427319603 0.970024709918
4.00490151443 0.970007864312
4.00552983284 0.969990983512
4.00615815125 0.969974067427
4.00678646965 0.969957115966
4.00741478806 0.969940129037
4.00804310646 0.969923106547
4.00867142487 0.969906048404
4.00929974327 0.969888954515
4.00992806168 0.969871824787
4.01055638008 0.969854659127
4.01118469849 0.969837457439
4.01181301689 0.969820219632
4.0124413353 0.969802945608
4.0130696537 0.969785635275
4.01369797211 0.969768288537
4.01432629051 0.969750905298
4.01495460892 0.969733485462
4.01558292732 0.969716028933
4.01621124573 0.969698535615
4.01683956413 0.969681005411
4.01746788254 0.969663438223
4.01809620094 0.969645833955
4.01872451935 0.969628192507
4.01935283775 0.969610513783
4.01998115616 0.969592797682
4.02060947456 0.969575044107
4.02123779297 0.969557252958
4.02186611137 0.969539424135
4.02249442978 0.969521557539
4.02312274818 0.969503653069
4.02375106659 0.969485710624
4.02437938499 0.969467730103
4.0250077034 0.969449711405
4.0256360218 0.969431654428
4.02626434021 0.96941355907
4.02689265862 0.969395425228
4.02752097702 0.969377252799
4.02814929543 0.96935904168
4.02877761383 0.969340791768
4.02940593224 0.969322502958
4.03003425064 0.969304175146
4.03066256905 0.969285808228
4.03129088745 0.969267402097
4.03191920586 0.96924895665
4.03254752426 0.969230471779
4.03317584267 0.969211947378
4.03380416107 0.969193383341
4.03443247948 0.969174779561
4.03506079788 0.96915613593
4.03568911629 0.96913745234
4.03631743469 0.969118728684
4.0369457531 0.969099964852
4.0375740715 0.969081160736
4.03820238991 0.969062316226
4.03883070831 0.969043431212
4.03945902672 0.969024505585
4.04008734512 0.969005539233
4.04071566353 0.968986532046
4.04134398193 0.968967483911
4.04197230034 0.968948394719
4.04260061874 0.968929264355
4.04322893715 0.968910092707
4.04385725555 0.968890879664
4.04448557396 0.96887162511
4.04511389236 0.968852328932
4.04574221077 0.968832991015
4.04637052917 0.968813611246
4.04699884758 0.968794189509
4.04762716599 0.968774725688
4.04825548439 0.968755219667
4.0488838028 0.96873567133
4.0495121212 0.96871608056
4.05014043961 0.96869644724
4.05076875801 0.968676771252
4.05139707642 0.968657052478
4.05202539482 0.968637290799
4.05265371323 0.968617486096
4.05328203163 0.96859763825
4.05391035004 0.968577747141
4.05453866844 0.968557812648
4.05516698685 0.968537834651
4.05579530525 0.968517813029
4.05642362366 0.968497747659
4.05705194206 0.968477638419
4.05768026047 0.968457485188
4.05830857887 0.968437287841
4.05893689728 0.968417046255
4.05956521568 0.968396760307
4.06019353409 0.968376429872
4.06082185249 0.968356054824
4.0614501709 0.968335635038
4.0620784893 0.96831517039
4.06270680771 0.968294660751
4.06333512611 0.968274105996
4.06396344452 0.968253505996
4.06459176292 0.968232860625
4.06522008133 0.968212169754
4.06584839973 0.968191433254
4.06647671814 0.968170650997
4.06710503654 0.968149822851
4.06773335495 0.968128948687
4.06836167336 0.968108028375
4.06898999176 0.968087061782
4.06961831017 0.968066048778
4.07024662857 0.968044989231
4.07087494698 0.968023883006
4.07150326538 0.968002729972
4.07213158379 0.967981529994
4.07275990219 0.967960282939
4.0733882206 0.967938988671
4.074016539 0.967917647055
4.07464485741 0.967896257955
4.07527317581 0.967874821236
4.07590149422 0.96785333676
4.07652981262 0.96783180439
4.07715813103 0.967810223988
4.07778644943 0.967788595415
4.07841476784 0.967766918533
4.07904308624 0.967745193203
4.07967140465 0.967723419283
4.08029972305 0.967701596634
4.08092804146 0.967679725115
4.08155635986 0.967657804584
4.08218467827 0.967635834898
4.08281299667 0.967613815915
4.08344131508 0.967591747491
4.08406963348 0.967569629484
4.08469795189 0.967547461748
4.08532627029 0.967525244138
4.0859545887 0.967502976509
4.0865829071 0.967480658715
4.08721122551 0.967458290608
4.08783954391 0.967435872043
4.08846786232 0.96741340287
4.08909618073 0.967390882943
4.08972449913 0.96736831211
4.09035281754 0.967345690224
4.09098113594 0.967323017134
4.09160945435 0.967300292688
4.09223777275 0.967277516737
4.09286609116 0.967254689127
4.09349440956 0.967231809707
4.09412272797 0.967208878323
4.09475104637 0.967185894822
4.09537936478 0.967162859048
4.09600768318 0.967139770848
4.09663600159 0.967116630066
4.09726431999 0.967093436545
4.0978926384 0.967070190129
4.0985209568 0.96704689066
4.09914927521 0.96702353798
4.09977759361 0.967000131931
4.10040591202 0.966976672353
4.10103423042 0.966953159087
4.10166254883 0.966929591971
4.10229086723 0.966905970845
4.10291918564 0.966882295547
4.10354750404 0.966858565914
4.10417582245 0.966834781783
4.10480414085 0.96681094299
4.10543245926 0.966787049372
4.10606077766 0.966763100762
4.10668909607 0.966739096995
4.10731741447 0.966715037904
4.10794573288 0.966690923323
4.10857405128 0.966666753084
4.10920236969 0.966642527018
4.1098306881 0.966618244956
4.1104590065 0.966593906728
4.11108732491 0.966569512164
4.11171564331 0.966545061093
4.11234396172 0.966520553342
4.11297228012 0.966495988739
4.11360059853 0.966471367111
4.11422891693 0.966446688284
4.11485723534 0.966421952083
4.11548555374 0.966397158333
4.11611387215 0.966372306858
4.11674219055 0.96634739748
4.11737050896 0.966322430022
4.11799882736 0.966297404307
4.11862714577 0.966272320154
4.11925546417 0.966247177385
4.11988378258 0.966221975818
4.12051210098 0.966196715273
4.12114041939 0.966171395567
4.12176873779 0.966146016519
4.1223970562 0.966120577944
4.1230253746 0.966095079658
4.12365369301 0.966069521476
4.12428201141 0.966043903213
4.12491032982 0.966018224682
4.12553864822 0.965992485695
4.12616696663 0.965966686066
4.12679528503 0.965940825604
4.12742360344 0.965914904121
4.12805192184 0.965888921425
4.12868024025 0.965862877327
4.12930855865 0.965836771633
4.12993687706 0.965810604151
4.13056519547 0.965784374688
4.13119351387 0.965758083049
4.13182183228 0.965731729039
4.13245015068 0.965705312462
4.13307846909 0.965678833121
4.13370678749 0.965652290818
4.1343351059 0.965625685356
4.1349634243 0.965599016534
4.13559174271 0.965572284153
4.13622006111 0.965545488011
4.13684837952 0.965518627908
4.13747669792 0.965491703639
4.13810501633 0.965464715002
4.13873333473 0.965437661793
4.13936165314 0.965410543805
4.13998997154 0.965383360833
4.14061828995 0.965356112671
4.14124660835 0.965328799109
4.14187492676 0.96530141994
4.14250324516 0.965273974954
4.14313156357 0.96524646394
4.14375988197 0.965218886686
4.14438820038 0.965191242982
4.14501651878 0.965163532613
4.14564483719 0.965135755365
4.14627315559 0.965107911023
4.146901474 0.965079999372
4.1475297924 0.965052020194
4.14815811081 0.965023973272
4.14878642921 0.964995858387
4.14941474762 0.964967675319
4.15004306602 0.964939423848
4.15067138443 0.964911103752
4.15129970284 0.964882714809
4.15192802124 0.964854256795
4.15255633965 0.964825729486
4.15318465805 0.964797132656
4.15381297646 0.964768466079
4.15444129486 0.964739729528
4.15506961327 0.964710922775
4.15569793167 0.96468204559
4.15632625008 0.964653097742
4.15695456848 0.964624079001
4.15758288689 0.964594989134
4.15821120529 0.964565827909
4.1588395237 0.96453659509
4.1594678421 0.964507290442
4.16009616051 0.964477913729
4.16072447891 0.964448464713
4.16135279732 0.964418943157
4.16198111572 0.96438934882
4.16260943413 0.964359681463
4.16323775253 0.964329940843
4.16386607094 0.964300126717
4.16449438934 0.964270238843
4.16512270775 0.964240276975
4.16575102615 0.964210240868
4.16637934456 0.964180130274
4.16700766296 0.964149944946
4.16763598137 0.964119684635
4.16826429977 0.964089349089
4.16889261818 0.964058938059
4.16952093658 0.964028451291
4.17014925499 0.963997888532
4.17077757339 0.963967249527
4.1714058918 0.963936534021
4.17203421021 0.963905741757
4.17266252861 0.963874872475
4.17329084702 0.963843925918
4.17391916542 0.963812901825
4.17454748383 0.963781799934
4.17517580223 0.963750619983
4.17580412064 0.963719361707
4.17643243904 0.963688024842
4.17706075745 0.963656609121
4.17768907585 0.963625114278
4.17831739426 0.963593540042
4.17894571266 0.963561886145
4.17957403107 0.963530152315
4.18020234947 0.96349833828
4.18083066788 0.963466443767
4.18145898628 0.9634344685
4.18208730469 0.963402412204
4.18271562309 0.963370274602
4.1833439415 0.963338055414
4.1839722599 0.963305754362
4.18460057831 0.963273371164
4.18522889671 0.963240905538
4.18585721512 0.9632083572
4.18648553352 0.963175725866
4.18711385193 0.963143011249
4.18774217033 0.963110213062
4.18837048874 0.963077331015
4.18899880714 0.96304436482
4.18962712555 0.963011314184
4.19025544395 0.962978178815
4.19088376236 0.962944958418
4.19151208076 0.962911652699
4.19214039917 0.962878261359
4.19276871758 0.962844784102
4.19339703598 0.962811220628
4.19402535439 0.962777570635
4.19465367279 0.962743833821
4.1952819912 0.962710009883
4.1959103096 0.962676098515
4.19653862801 0.962642099412
4.19716694641 0.962608012264
4.19779526482 0.962573836763
4.19842358322 0.962539572598
4.19905190163 0.962505219456
4.19968022003 0.962470777024
4.20030853844 0.962436244987
4.20093685684 0.962401623028
4.20156517525 0.962366910829
4.20219349365 0.96233210807
4.20282181206 0.96229721443
4.20345013046 0.962262229587
4.20407844887 0.962227153217
4.20470676727 0.962191984993
4.20533508568 0.962156724589
4.20596340408 0.962121371676
4.20659172249 0.962085925924
4.20722004089 0.962050387001
4.2078483593 0.962014754574
4.2084766777 0.961979028307
4.20910499611 0.961943207865
4.20973331451 0.961907292908
4.21036163292 0.961871283098
4.21098995132 0.961835178094
4.21161826973 0.961798977551
4.21224658813 0.961762681126
4.21287490654 0.961726288472
4.21350322495 0.961689799242
4.21413154335 0.961653213086
4.21475986176 0.961616529652
4.21538818016 0.961579748589
4.21601649857 0.961542869541
4.21664481697 0.961505892152
4.21727313538 0.961468816065
4.21790145378 0.961431640919
4.21852977219 0.961394366354
4.21915809059 0.961356992005
4.219786409 0.961319517509
4.2204147274 0.961281942499
4.22104304581 0.961244266606
4.22167136421 0.961206489459
4.22229968262 0.961168610688
4.22292800102 0.961130629919
4.22355631943 0.961092546775
4.22418463783 0.961054360879
4.22481295624 0.961016071853
4.22544127464 0.960977679315
4.22606959305 0.960939182882
4.22669791145 0.960900582169
4.22732622986 0.96086187679
4.22795454826 0.960823066357
4.22858286667 0.960784150478
4.22921118507 0.960745128762
4.22983950348 0.960706000813
4.23046782188 0.960666766237
4.23109614029 0.960627424635
4.23172445869 0.960587975606
4.2323527771 0.960548418749
4.2329810955 0.96050875366
4.23360941391 0.960468979932
4.23423773232 0.960429097158
4.23486605072 0.960389104927
4.23549436913 0.960349002827
4.23612268753 0.960308790445
4.23675100594 0.960268467364
4.23737932434 0.960228033166
4.23800764275 0.960187487431
4.23863596115 0.960146829736
4.23926427956 0.960106059656
4.23989259796 0.960065176765
4.24052091637 0.960024180635
4.24114923477 0.959983070834
4.24177755318 0.959941846929
4.24240587158 0.959900508486
4.24303418999 0.959859055067
4.24366250839 0.959817486231
4.2442908268 0.959775801538
4.2449191452 0.959734000544
4.24554746361 0.959692082801
4.24617578201 0.959650047863
4.24680410042 0.959607895277
4.24743241882 0.959565624591
4.24806073723 0.95952323535
4.24868905563 0.959480727096
4.24931737404 0.959438099369
4.24994569244 0.959395351706
4.25057401085 0.959352483644
4.25120232925 0.959309494715
4.25183064766 0.95926638445
4.25245896606 0.959223152377
4.25308728447 0.959179798022
4.25371560287 0.959136320909
4.25434392128 0.959092720558
4.25497223969 0.959048996488
4.25560055809 0.959005148215
4.2562288765 0.958961175252
4.2568571949 0.958917077111
4.25748551331 0.958872853301
4.25811383171 0.958828503327
4.25874215012 0.958784026693
4.25937046852 0.9587394229
4.25999878693 0.958694691446
4.26062710533 0.958649831828
4.26125542374 0.958604843537
4.26188374214 0.958559726066
4.26251206055 0.958514478901
4.26314037895 0.958469101529
4.26376869736 0.958423593431
4.26439701576 0.958377954087
4.26502533417 0.958332182975
4.26565365257 0.95828627957
4.26628197098 0.958240243342
4.26691028938 0.958194073761
4.26753860779 0.958147770293
4.26816692619 0.958101332402
4.2687952446 0.958054759548
4.269423563 0.958008051188
4.27005188141 0.957961206778
4.27068019981 0.95791422577
4.27130851822 0.957867107612
4.27193683662 0.957819851752
4.27256515503 0.957772457632
4.27319347343 0.957724924692
4.27382179184 0.957677252371
4.27445011024 0.957629440102
4.27507842865 0.957581487317
4.27570674706 0.957533393445
4.27633506546 0.95748515791
4.27696338387 0.957436780135
4.27759170227 0.95738825954
4.27822002068 0.95733959554
4.27884833908 0.957290787549
4.27947665749 0.957241834975
4.28010497589 0.957192737227
4.2807332943 0.957143493708
4.2813616127 0.957094103817
4.28198993111 0.957044566953
4.28261824951 0.956994882508
4.28324656792 0.956945049874
4.28387488632 0.956895068438
4.28450320473 0.956844937584
4.28513152313 0.956794656692
4.28575984154 0.956744225141
4.28638815994 0.956693642304
4.28701647835 0.956642907551
4.28764479675 0.95659202025
4.28827311516 0.956540979765
4.28890143356 0.956489785455
4.28952975197 0.956438436678
4.29015807037 0.956386932787
4.29078638878 0.956335273132
4.29141470718 0.956283457058
4.29204302559 0.956231483909
4.29267134399 0.956179353024
4.2932996624 0.956127063738
4.2939279808 0.956074615382
4.29455629921 0.956022007286
4.29518461761 0.955969238773
4.29581293602 0.955916309163
4.29644125443 0.955863217775
4.29706957283 0.955809963921
4.29769789124 0.95575654691
4.29832620964 0.955702966048
4.29895452805 0.955649220637
4.29958284645 0.955595309975
4.30021116486 0.955541233355
4.30083948326 0.955486990067
4.30146780167 0.955432579398
4.30209612007 0.95537800063
4.30272443848 0.955323253041
4.30335275688 0.955268335904
4.30398107529 0.95521324849
4.30460939369 0.955157990065
4.3052377121 0.95510255989
4.3058660305 0.955046957223
4.30649434891 0.954991181318
4.30712266731 0.954935231424
4.30775098572 0.954879106785
4.30837930412 0.954822806644
4.30900762253 0.954766330236
4.30963594093 0.954709676793
4.31026425934 0.954652845543
4.31089257774 0.954595835711
4.31152089615 0.954538646514
4.31214921455 0.954481277168
4.31277753296 0.954423726883
4.31340585136 0.954365994864
4.31403416977 0.954308080313
4.31466248817 0.954249982426
4.31529080658 0.954191700395
4.31591912498 0.954133233408
4.31654744339 0.954074580648
4.3171757618 0.954015741293
4.3178040802 0.953956714515
4.31843239861 0.953897499484
4.31906071701 0.953838095364
4.31968903542 0.953778501313
4.32031735382 0.953718716486
4.32094567223 0.953658740031
4.32157399063 0.953598571095
4.32220230904 0.953538208815
4.32283062744 0.953477652327
4.32345894585 0.953416900759
4.32408726425 0.953355953237
4.32471558266 0.95329480888
4.32534390106 0.953233466801
4.32597221947 0.95317192611
4.32660053787 0.953110185911
4.32722885628 0.953048245302
4.32785717468 0.952986103377
4.32848549309 0.952923759223
4.32911381149 0.952861211924
4.3297421299 0.952798460557
4.3303704483 0.952735504193
4.33099876671 0.9526723419
4.33162708511 0.952608972738
4.33225540352 0.952545395762
4.33288372192 0.952481610023
4.33351204033 0.952417614564
4.33414035873 0.952353408425
4.33476867714 0.952288990637
4.33539699554 0.95222436023
4.33602531395 0.952159516223
4.33665363235 0.952094457632
4.33728195076 0.952029183467
4.33791026917 0.951963692733
4.33853858757 0.951897984426
4.33916690598 0.95183205754
4.33979522438 0.951765911059
4.34042354279 0.951699543963
4.34105186119 0.951632955227
4.3416801796 0.951566143818
4.342308498 0.951499108697
4.34293681641 0.951431848819
4.34356513481 0.951364363134
4.34419345322 0.951296650584
4.34482177162 0.951228710105
4.34545009003 0.951160540626
4.34607840843 0.951092141071
4.34670672684 0.951023510358
4.34733504524 0.950954647394
4.34796336365 0.950885551086
4.34859168205 0.950816220329
4.34922000046 0.950746654013
4.34984831886 0.950676851022
4.35047663727 0.950606810233
4.35110495567 0.950536530516
4.35173327408 0.950466010733
4.35236159248 0.95039524974
4.35298991089 0.950324246386
4.35361822929 0.950252999513
4.3542465477 0.950181507956
4.3548748661 0.950109770542
4.35550318451 0.950037786092
4.35613150291 0.949965553419
4.35675982132 0.949893071329
4.35738813972 0.94982033862
4.35801645813 0.949747354083
4.35864477654 0.949674116501
4.35927309494 0.949600624652
4.35990141335 0.949526877302
4.36052973175 0.949452873213
4.36115805016 0.949378611137
4.36178636856 0.949304089821
4.36241468697 0.949229308002
4.36304300537 0.949154264408
4.36367132378 0.949078957762
4.36429964218 0.949003386778
4.36492796059 0.948927550161
4.36555627899 0.948851446608
4.3661845974 0.948775074809
4.3668129158 0.948698433444
4.36744123421 0.948621521188
4.36806955261 0.948544336703
4.36869787102 0.948466878647
4.36932618942 0.948389145666
4.36995450783 0.9483111364
4.37058282623 0.948232849479
4.37121114464 0.948154283524
4.37183946304 0.948075437149
4.37246778145 0.947996308958
4.37309609985 0.947916897545
4.37372441826 0.947837201498
4.37435273666 0.947757219394
4.37498105507 0.9476769498
4.37560937347 0.947596391276
4.37623769188 0.947515542373
4.37686601028 0.947434401629
4.37749432869 0.947352967578
4.37812264709 0.94727123874
4.3787509655 0.947189213627
4.37937928391 0.947106890744
4.38000760231 0.947024268582
4.38063592072 0.946941345626
4.38126423912 0.946858120348
4.38189255753 0.946774591213
4.38252087593 0.946690756674
4.38314919434 0.946606615176
4.38377751274 0.946522165152
4.38440583115 0.946437405025
4.38503414955 0.946352333209
4.38566246796 0.946266948107
4.38629078636 0.946181248112
4.38691910477 0.946095231605
4.38754742317 0.946008896959
4.38817574158 0.945922242534
4.38880405998 0.94583526668
4.38943237839 0.945747967737
4.39006069679 0.945660344033
4.3906890152 0.945572393886
4.3913173336 0.945484115602
4.39194565201 0.945395507476
4.39257397041 0.945306567794
4.39320228882 0.945217294827
4.39383060722 0.945127686836
4.39445892563 0.945037742073
4.39508724403 0.944947458774
4.39571556244 0.944856835167
4.39634388084 0.944765869467
4.39697219925 0.944674559876
4.39760051765 0.944582904585
4.39822883606 0.944490901775
4.39885715446 0.94439854961
4.39948547287 0.944305846247
4.40011379128 0.944212789828
4.40074210968 0.944119378482
4.40137042809 0.944025610326
4.40199874649 0.943931483467
4.4026270649 0.943836995995
4.4032553833 0.94374214599
4.40388370171 0.943646931518
4.40451202011 0.943551350633
4.40514033852 0.943455401375
4.40576865692 0.94335908177
4.40639697533 0.943262389833
4.40702529373 0.943165323564
4.40765361214 0.943067880949
4.40828193054 0.942970059962
4.40891024895 0.942871858562
4.40953856735 0.942773274693
4.41016688576 0.942674306289
4.41079520416 0.942574951265
4.41142352257 0.942475207526
4.41205184097 0.94237507296
4.41268015938 0.942274545442
4.41330847778 0.942173622831
4.41393679619 0.942072302974
4.41456511459 0.9419705837
4.415193433 0.941868462824
4.4158217514 0.941765938149
4.41645006981 0.941663007459
4.41707838821 0.941559668525
4.41770670662 0.941455919101
4.41833502502 0.941351756927
4.41896334343 0.941247179727
4.41959166183 0.941142185209
4.42021998024 0.941036771065
4.42084829865 0.940930934971
4.42147661705 0.940824674588
4.42210493546 0.940717987559
4.42273325386 0.940610871513
4.42336157227 0.940503324059
4.42398989067 0.940395342793
4.42461820908 0.940286925292
4.42524652748 0.940178069116
4.42587484589 0.94006877181
4.42650316429 0.939959030899
4.4271314827 0.939848843893
4.4277598011 0.939738208284
4.42838811951 0.939627121546
4.42901643791 0.939515581134
4.42964475632 0.939403584488
4.43027307472 0.939291129028
4.43090139313 0.939178212156
4.43152971153 0.939064831256
4.43215802994 0.938950983693
4.43278634834 0.938836666815
4.43341466675 0.938721877948
4.43404298515 0.938606614404
4.43467130356 0.93849087347
4.43529962196 0.938374652419
4.43592794037 0.938257948501
4.43655625877 0.938140758948
4.43718457718 0.938023080973
4.43781289558 0.937904911768
4.43844121399 0.937786248505
4.43906953239 0.937667088335
4.4396978508 0.937547428391
4.4403261692 0.937427265784
4.44095448761 0.937306597603
4.44158280602 0.93718542092
4.44221112442 0.937063732781
4.44283944283 0.936941530214
4.44346776123 0.936818810226
4.44409607964 0.9366955698
4.44472439804 0.9365718059
4.44535271645 0.936447515465
4.44598103485 0.936322695415
4.44660935326 0.936197342645
4.44723767166 0.93607145403
4.44786599007 0.93594502642
4.44849430847 0.935818056644
4.44912262688 0.935690541508
4.44975094528 0.935562477793
4.45037926369 0.935433862258
4.45100758209 0.935304691638
4.4516359005 0.935174962644
4.4522642189 0.935044671964
4.45289253731 0.934913816261
4.45352085571 0.934782392174
4.45414917412 0.934650396316
4.45477749252 0.934517825277
4.45540581093 0.934384675621
4.45603412933 0.934250943888
4.45666244774 0.934116626591
4.45729076614 0.933981720218
4.45791908455 0.933846221232
4.45854740295 0.933710126068
4.45917572136 0.933573431136
4.45980403976 0.933436132821
4.46043235817 0.933298227478
4.46106067657 0.933159711437
4.46168899498 0.933020581001
4.46231731339 0.932880832446
4.46294563179 0.932740462018
4.4635739502 0.932599465938
4.4642022686 0.932457840397
4.46483058701 0.932315581558
4.46545890541 0.932172685557
4.46608722382 0.932029148499
4.46671554222 0.931884966462
4.46734386063 0.931740135493
4.46797217903 0.931594651611
4.46860049744 0.931448510803
4.46922881584 0.931301709029
4.46985713425 0.931154242217
4.47048545265 0.931006106264
4.47111377106 0.930857297037
4.47174208946 0.930707810373
4.47237040787 0.930557642075
4.47299872627 0.930406787918
4.47362704468 0.930255243642
4.47425536308 0.930103004956
4.47488368149 0.929950067538
4.47551199989 0.929796427031
4.4761403183 0.929642079048
4.4767686367 0.929487019165
4.47739695511 0.929331242929
4.47802527351 0.929174745849
4.47865359192 0.929017523404
4.47928191032 0.928859571036
4.47991022873 0.928700884152
4.48053854713 0.928541458127
4.48116686554 0.928381288298
4.48179518394 0.928220369968
4.48242350235 0.928058698404
4.48305182075 0.927896268837
4.48368013916 0.927733076462
4.48430845757 0.927569116435
4.48493677597 0.927404383878
4.48556509438 0.927238873875
4.48619341278 0.927072581472
4.48682173119 0.926905501676
4.48745004959 0.926737629458
4.488078368 0.926568959749
4.4887066864 0.926399487441
4.48933500481 0.926229207387
4.48996332321 0.926058114401
4.49059164162 0.925886203257
4.49121996002 0.925713468689
4.49184827843 0.925539905389
4.49247659683 0.925365508011
4.49310491524 0.925190271163
4.49373323364 0.925014189417
4.49436155205 0.9248372573
4.49498987045 0.924659469296
4.49561818886 0.924480819849
4.49624650726 0.924301303358
4.49687482567 0.924120914179
4.49750314407 0.923939646625
4.49813146248 0.923757494964
4.49875978088 0.923574453421
4.49938809929 0.923390516174
4.50001641769 0.923205677357
4.5006447361 0.92301993106
4.5012730545 0.922833271323
4.50190137291 0.922645692145
4.50252969131 0.922457187473
4.50315800972 0.922267751211
4.50378632812 0.922077377212
4.50441464653 0.921886059285
4.50504296494 0.921693791186
4.50567128334 0.921500566627
4.50629960175 0.921306379267
4.50692792015 0.921111222719
4.50755623856 0.920915090542
4.50818455696 0.920717976248
4.50881287537 0.920519873297
4.50944119377 0.920320775098
4.51006951218 0.920120675007
4.51069783058 0.91991956633
4.51132614899 0.919717442319
4.51195446739 0.919514296173
4.5125827858 0.91931012104
4.5132111042 0.919104910011
4.51383942261 0.918898656124
4.51446774101 0.918691352362
4.51509605942 0.918482991654
4.51572437782 0.918273566872
4.51635269623 0.918063070832
4.51698101463 0.917851496295
4.51760933304 0.917638835962
4.51823765144 0.917425082479
4.51886596985 0.917210228432
4.51949428825 0.916994266351
4.52012260666 0.916777188706
4.52075092506 0.916558987905
4.52137924347 0.9163396563
4.52200756187 0.916119186181
4.52263588028 0.915897569776
4.52326419868 0.915674799252
4.52389251709 0.915450866715
4.52452083549 0.915225764208
4.5251491539 0.914999483711
4.52577747231 0.91477201714
4.52640579071 0.914543356347
4.52703410912 0.914313493122
4.52766242752 0.914082419185
4.52829074593 0.913850126195
4.52891906433 0.913616605743
4.52954738274 0.913381849352
4.53017570114 0.91314584848
4.53080401955 0.912908594516
4.53143233795 0.912670078781
4.53206065636 0.912430292528
4.53268897476 0.912189226938
4.53331729317 0.911946873124
4.53394561157 0.911703222128
4.53457392998 0.911458264921
4.53520224838 0.911211992402
4.53583056679 0.910964395398
4.53645888519 0.910715464662
4.5370872036 0.910465190875
4.537715522 0.910213564642
4.53834384041 0.909960576496
4.53897215881 0.909706216892
4.53960047722 0.909450476212
4.54022879562 0.909193344758
4.54085711403 0.908934812757
4.54148543243 0.908674870358
4.54211375084 0.908413507632
4.54274206924 0.90815071457
4.54337038765 0.907886481085
4.54399870605 0.907620797008
4.54462702446 0.90735365209
4.54525534286 0.907085036
4.54588366127 0.906814938326
4.54651197968 0.906543348571
4.54714029808 0.906270256157
4.54776861649 0.90599565042
4.54839693489 0.905719520613
4.5490252533 0.905441855901
4.5496535717 0.905162645366
4.55028189011 0.904881878
4.55091020851 0.90459954271
4.55153852692 0.904315628314
4.55216684532 0.904030123541
4.55279516373 0.90374301703
4.55342348213 0.903454297331
4.55405180054 0.903163952902
4.55468011894 0.90287197211
4.55530843735 0.90257834323
4.55593675575 0.902283054442
4.55656507416 0.901986093835
4.55719339256 0.901687449402
4.55782171097 0.901387109041
4.55845002937 0.901085060554
4.55907834778 0.900781291647
4.55970666618 0.900475789927
4.56033498459 0.900168542905
4.56096330299 0.899859537993
4.5615916214 0.899548762501
4.5622199398 0.899236203641
4.56284825821 0.898921848524
4.56347657661 0.898605684157
4.56410489502 0.898287697447
4.56473321342 0.897967875197
4.56536153183 0.897646204104
4.56598985023 0.897322670763
4.56661816864 0.896997261661
4.56724648705 0.896669963179
4.56787480545 0.896340761593
4.56850312386 0.896009643069
4.56913144226 0.895676593664
4.56975976067 0.895341599326
4.57038807907 0.895004645893
4.57101639748 0.894665719093
4.57164471588 0.89432480454
4.57227303429 0.893981887735
4.57290135269 0.893636954068
4.5735296711 0.893289988814
4.5741579895 0.892940977131
4.57478630791 0.892589904062
4.57541462631 0.892236754535
4.57604294472 0.891881513359
4.57667126312 0.891524165224
4.57729958153 0.891164694702
4.57792789993 0.890803086245
4.57855621834 0.890439324183
4.57918453674 0.890073392727
4.57981285515 0.889705275962
4.58044117355 0.889334957853
4.58106949196 0.888962422239
4.58169781036 0.888587652835
4.58232612877 0.88821063323
4.58295444717 0.887831346885
4.58358276558 0.887449777136
4.58421108398 0.88706590719
4.58483940239 0.886679720124
4.58546772079 0.886291198885
4.5860960392 0.885900326292
4.5867243576 0.885507085028
4.58735267601 0.885111457648
4.58798099442 0.88471342657
4.58860931282 0.884312974081
4.58923763123 0.883910082331
4.58986594963 0.883504733335
4.59049426804 0.883096908971
4.59112258644 0.882686590981
4.59175090485 0.882273760967
4.59237922325 0.881858400392
4.59300754166 0.88144049058
4.59363586006 0.881020012713
4.59426417847 0.880596947834
4.59489249687 0.88017127684
4.59552081528 0.879742980487
4.59614913368 0.879312039387
4.59677745209 0.878878434006
4.59740577049 0.878442144664
4.5980340889 0.878003151536
4.5986624073 0.877561434648
4.59929072571 0.87711697388
4.59991904411 0.876669748959
4.60054736252 0.876219739467
4.60117568092 0.875766924832
4.60180399933 0.875311284332
4.60243231773 0.874852797093
4.60306063614 0.874391442085
4.60368895454 0.873927198129
4.60431727295 0.873460043888
4.60494559135 0.87298995787
4.60557390976 0.872516918429
4.60620222816 0.872040903758
4.60683054657 0.871561891897
4.60745886497 0.871079860724
4.60808718338 0.87059478796
4.60871550179 0.870106651165
4.60934382019 0.869615427737
4.6099721386 0.869121094915
4.610600457 0.868623629776
4.61122877541 0.868123009231
4.61185709381 0.86761921003
4.61248541222 0.867112208759
4.61311373062 0.866601981837
4.61374204903 0.866088505519
4.61437036743 0.865571755894
4.61499868584 0.865051708881
4.61562700424 0.864528340235
4.61625532265 0.86400162554
4.61688364105 0.863471540214
4.61751195946 0.862938059503
4.61814027786 0.862401158483
4.61876859627 0.861860812059
4.61939691467 0.861316994968
4.62002523308 0.86076968177
4.62065355148 0.860218846856
4.62128186989 0.859664464442
4.62191018829 0.859106508574
4.6225385067 0.858544953118
4.6231668251 0.857979771771
4.62379514351 0.857410938052
4.62442346191 0.856838425304
4.62505178032 0.856262206697
4.62568009872 0.855682255221
4.62630841713 0.855098543691
4.62693673553 0.854511044746
4.62756505394 0.853919730844
4.62819337234 0.853324574267
4.62882169075 0.852725547119
4.62945000916 0.852122621324
4.63007832756 0.851515768629
4.63070664597 0.850904960598
4.63133496437 0.85029016862
4.63196328278 0.849671363901
4.63259160118 0.849048517467
4.63321991959 0.848421600166
4.63384823799 0.847790582664
4.6344765564 0.847155435445
4.6351048748 0.846516128816
4.63573319321 0.845872632901
4.63636151161 0.845224917641
4.63698983002 0.844572952801
4.63761814842 0.84391670796
4.63824646683 0.84325615252
4.63887478523 0.8425912557
4.63950310364 0.841921986539
4.64013142204 0.841248313894
4.64075974045 0.840570206443
4.64138805885 0.839887632682
4.64201637726 0.839200560929
4.64264469566 0.838508959319
4.64327301407 0.837812795809
4.64390133247 0.837112038176
4.64452965088 0.836406654018
4.64515796928 0.835696610754
4.64578628769 0.834981875626
4.64641460609 0.834262415695
4.6470429245 0.833538197846
4.6476712429 0.832809188788
4.64829956131 0.832075355053
4.64892787971 0.831336662996
4.64955619812 0.830593078797
4.65018451653 0.829844568463
4.65081283493 0.829091097826
4.65144115334 0.828332632544
4.65206947174 0.827569138105
4.65269779015 0.826800579823
4.65332610855 0.826026922845
4.65395442696 0.825248132143
4.65458274536 0.824464172527
4.65521106377 0.823675008633
4.65583938217 0.822880604936
4.65646770058 0.822080925742
4.65709601898 0.821275935195
4.65772433739 0.820465597275
4.65835265579 0.819649875801
4.6589809742 0.818828734431
4.6596092926 0.818002136665
4.66023761101 0.817170045847
4.66086592941 0.816332425163
4.66149424782 0.815489237645
4.66212256622 0.814640446174
4.66275088463 0.813786013479
4.66337920303 0.812925902141
4.66400752144 0.812060074592
4.66463583984 0.811188493121
4.66526415825 0.810311119872
4.66589247665 0.809427916848
4.66652079506 0.808538845914
4.66714911346 0.807643868797
4.66777743187 0.806742947089
4.66840575027 0.80583604225
4.66903406868 0.804923115609
4.66966238708 0.80400412837
4.67029070549 0.803079041609
4.6709190239 0.80214781628
4.6715473423 0.80121041322
4.67217566071 0.800266793145
4.67280397911 0.79931691666
4.67343229752 0.798360744256
4.67406061592 0.797398236319
4.67468893433 0.796429353127
4.67531725273 0.795454054857
4.67594557114 0.794472301588
4.67657388954 0.793484053303
4.67720220795 0.792489269892
4.67783052635 0.791487911158
4.67845884476 0.790479936819
4.67908716316 0.789465306511
4.67971548157 0.788443979794
4.68034379997 0.787415916154
4.68097211838 0.786381075006
4.68160043678 0.785339415702
4.68222875519 0.78429089753
4.68285707359 0.783235479725
4.683485392 0.782173121466
4.6841137104 0.781103781885
4.68474202881 0.78002742007
4.68537034721 0.778943995071
4.68599866562 0.777853465904
4.68662698402 0.776755791556
4.68725530243 0.775650930987
4.68788362083 0.774538843142
4.68851193924 0.77341948695
4.68914025764 0.772292821332
4.68976857605 0.771158805204
4.69039689445 0.770017397489
4.69102521286 0.768868557113
4.69165353127 0.767712243019
4.69228184967 0.766548414169
4.69291016808 0.765377029552
4.69353848648 0.764198048187
4.69416680489 0.763011429132
4.69479512329 0.76181713149
4.6954234417 0.760615114416
4.6960517601 0.759405337121
4.69668007851 0.758187758882
4.69730839691 0.756962339047
4.69793671532 0.755729037041
4.69856503372 0.754487812377
4.69919335213 0.753238624659
4.69982167053 0.751981433594
4.70044998894 0.750716198992
4.70107830734 0.749442880784
4.70170662575 0.74816143902
4.70233494415 0.746871833884
4.70296326256 0.745574025698
4.70359158096 0.744267974931
4.70421989937 0.74295364221
4.70484821777 0.741630988323
4.70547653618 0.740299974235
4.70610485458 0.738960561091
4.70673317299 0.737612710225
4.70736149139 0.736256383173
4.7079898098 0.73489154168
4.7086181282 0.733518147708
4.70924644661 0.732136163448
4.70987476501 0.730745551328
4.71050308342 0.729346274022
4.71113140182 0.727938294465
4.71175972023 0.726521575854
4.71238803864 0.725096081668
4.71301635704 0.723661775673
4.71364467545 0.72221862193
4.71427299385 0.720766584814
4.71490131226 0.719305629017
4.71552963066 0.717835719563
4.71615794907 0.716356821818
4.71678626747 0.714868901501
4.71741458588 0.713371924696
4.71804290428 0.711865857864
4.71867122269 0.710350667854
4.71929954109 0.708826321913
4.7199278595 0.707292787704
4.7205561779 0.705750033312
4.72118449631 0.704198027258
4.72181281471 0.702636738515
4.72244113312 0.701066136515
4.72306945152 0.699486191167
4.72369776993 0.697896872866
4.72432608833 0.696298152509
4.72495440674 0.694690001506
4.72558272514 0.693072391797
4.72621104355 0.691445295859
4.72683936195 0.689808686729
4.72746768036 0.688162538008
4.72809599876 0.686506823882
4.72872431717 0.684841519135
4.72935263557 0.683166599161
4.72998095398 0.681482039979
4.73060927238 0.67978781825
4.73123759079 0.678083911288
4.73186590919 0.676370297081
4.7324942276 0.674646954298
4.73312254601 0.67291386231
4.73375086441 0.671171001204
4.73437918282 0.669418351797
4.73500750122 0.667655895655
4.73563581963 0.665883615102
4.73626413803 0.664101493246
4.73689245644 0.662309513984
4.73752077484 0.660507662027
4.73814909325 0.658695922912
4.73877741165 0.656874283018
4.73940573006 0.655042729583
4.74003404846 0.653201250724
4.74066236687 0.651349835449
4.74129068527 0.649488473676
4.74191900368 0.647617156249
4.74254732208 0.645735874956
4.74317564049 0.643844622549
4.74380395889 0.641943392754
4.7444322773 0.640032180295
4.7450605957 0.638110980909
4.74568891411 0.636179791363
4.74631723251 0.634238609473
4.74694555092 0.63228743412
4.74757386932 0.630326265271
4.74820218773 0.628355103993
4.74883050613 0.626373952475
4.74945882454 0.62438281404
4.75008714294 0.622381693172
4.75071546135 0.620370595524
4.75134377975 0.618349527947
4.75197209816 0.616318498497
4.75260041656 0.614277516464
4.75322873497 0.612226592383
4.75385705338 0.610165738055
4.75448537178 0.608094966564
4.75511369019 0.606014292301
4.75574200859 0.603923730973
4.756370327 0.601823299631
4.7569986454 0.599713016682
4.75762696381 0.59759290191
4.75825528221 0.595462976496
4.75888360062 0.593323263032
4.75951191902 0.591173785546
4.76014023743 0.589014569513
4.76076855583 0.58684564188
4.76139687424 0.584667031081
4.76202519264 0.582478767056
4.76265351105 0.580280881268
4.76328182945 0.578073406725
4.76391014786 0.575856377994
4.76453846626 0.573629831222
4.76516678467 0.571393804153
4.76579510307 0.569148336145
4.76642342148 0.566893468189
4.76705173988 0.564629242928
4.76768005829 0.562355704672
4.76830837669 0.560072899417
4.7689366951 0.557780874861
4.7695650135 0.555479680424
4.77019333191 0.553169367264
4.77082165031 0.55084998829
4.77144996872 0.548521598187
4.77207828712 0.546184253424
4.77270660553 0.543838012276
4.77333492393 0.541482934837
4.77396324234 0.53911908304
4.77459156075 0.536746520668
4.77521987915 0.534365313373
4.77584819756 0.531975528689
4.77647651596 0.529577236049
4.77710483437 0.5271705068
4.77773315277 0.524755414215
4.77836147118 0.522332033511
4.77898978958 0.519900441858
4.77961810799 0.517460718398
4.78024642639 0.515012944256
4.7808747448 0.512557202551
4.7815030632 0.510093578414
4.78213138161 0.507622158993
4.78275970001 0.505143033474
4.78338801842 0.502656293083
4.78401633682 0.500162031106
4.78464465523 0.497660342894
4.78527297363 0.495151325874
4.78590129204 0.492635079564
4.78652961044 0.490111705576
4.78715792885 0.487581307629
4.78778624725 0.485043991556
4.78841456566 0.482499865316
4.78904288406 0.479949038994
4.78967120247 0.477391624817
4.79029952087 0.474827737155
4.79092783928 0.472257492529
4.79155615768 0.469681009616
4.79218447609 0.467098409256
4.79281279449 0.464509814454
4.7934411129 0.461915350385
4.7940694313 0.459315144399
4.79469774971 0.456709326021
4.79532606812 0.454098026954
4.79595438652 0.451481381083
4.79658270493 0.448859524471
4.79721102333 0.446232595365
4.79783934174 0.44360073419
4.79846766014 0.440964083552
4.79909597855 0.438322788234
4.79972429695 0.435676995195
4.80035261536 0.433026853565
4.80098093376 0.43037251464
4.80160925217 0.427714131883
4.80223757057 0.425051860911
4.80286588898 0.422385859495
4.80349420738 0.419716287547
4.80412252579 0.417043307117
4.80475084419 0.414367082383
4.8053791626 0.41168777964
4.806007481 0.409005567289
4.80663579941 0.406320615831
4.80726411781 0.403633097848
4.80789243622 0.400943187994
4.80852075462 0.398251062981
4.80914907303 0.395556901563
4.80977739143 0.39286088452
4.81040570984 0.390163194643
4.81103402824 0.387464016716
4.81166234665 0.384763537496
4.81229066505 0.382061945695
4.81291898346 0.37935943196
4.81354730186 0.376656188848
4.81417562027 0.37395241081
4.81480393867 0.371248294161
4.81543225708 0.368544037059
4.81606057549 0.365839839481
4.81668889389 0.363135903191
4.8173172123 0.360432431719
4.8179455307 0.357729630329
4.81857384911 0.355027705987
4.81920216751 0.352326867336
4.81983048592 0.349627324661
4.82045880432 0.346929289856
4.82108712273 0.34423297639
4.82171544113 0.341538599274
4.82234375954 0.338846375023
4.82297207794 0.33615652162
4.82360039635 0.333469258475
4.82422871475 0.330784806391
4.82485703316 0.328103387518
4.82548535156 0.325425225314
4.82611366997 0.322750544503
4.82674198837 0.320079571029
4.82737030678 0.317412532013
4.82799862518 0.314749655705
4.82862694359 0.31209117144
4.82925526199 0.309437309586
4.8298835804 0.306788301497
4.8305118988 0.30414437946
4.83114021721 0.301505776648
4.83176853561 0.298872727062
4.83239685402 0.29624546548
4.83302517242 0.293624227403
4.83365349083 0.291009248995
4.83428180923 0.28840076703
4.83491012764 0.285799018831
4.83553844604 0.283204242214
4.83616676445 0.280616675421
4.83679508286 0.278036557069
4.83742340126 0.275464126075
4.83805171967 0.272899621604
4.83868003807 0.270343282996
4.83930835648 0.267795349707
4.83993667488 0.265256061236
4.84056499329 0.262725657063
4.84119331169 0.260204376576
4.8418216301 0.257692459006
4.8424499485 0.255190143351
4.84307826691 0.252697668312
4.84370658531 0.250215272212
4.84433490372 0.247743192931
4.84496322212 0.245281667824
4.84559154053 0.242830933655
4.84621985893 0.240391226513
4.84684817734 0.237962781741
4.84747649574 0.235545833855
4.84810481415 0.233140616469
4.84873313255 0.230747362214
4.84936145096 0.228366302658
4.84998976936 0.22599766823
4.85061808777 0.223641688134
4.85124640617 0.221298590268
4.85187472458 0.218968601148
4.85250304298 0.216651945816
4.85313136139 0.214348847765
4.85375967979 0.21205952885
4.8543879982 0.209784209206
4.8550163166 0.207523107164
4.85564463501 0.205276439166
4.85627295341 0.203044419676
4.85690127182 0.200827261099
4.85752959023 0.198625173694
4.85815790863 0.196438365486
4.85878622704 0.19426704218
4.85941454544 0.192111407077
4.86004286385 0.189971660983
4.86067118225 0.187848002128
4.86129950066 0.185740626072
4.86192781906 0.183649725625
4.86255613747 0.181575490756
4.86318445587 0.179518108509
4.86381277428 0.177477762915
4.86444109268 0.175454634906
4.86506941109 0.173448902228
4.86569772949 0.171460739358
4.8663260479 0.169490317416
4.8669543663 0.167537804082
4.86758268471 0.165603363511
4.86821100311 0.163687156247
4.86883932152 0.161789339143
4.86946763992 0.159910065274
4.87009595833 0.158049483859
4.87072427673 0.156207740178
4.87135259514 0.154384975491
4.87198091354 0.152581326957
4.87260923195 0.150796927557
4.87323755035 0.149031906017
4.87386586876 0.147286386728
4.87449418716 0.145560489672
4.87512250557 0.143854330345
4.87575082397 0.142168019689
4.87637914238 0.140501664012
4.87700746078 0.138855364924
4.87763577919 0.137229219262
4.8782640976 0.135623319024
4.878892416 0.134037751304
4.87952073441 0.132472598224
4.88014905281 0.130927936869
4.88077737122 0.12940383923
4.88140568962 0.127900372141
4.88203400803 0.12641759722
4.88266232643 0.124955570812
4.88329064484 0.123514343937
4.88391896324 0.122093962233
4.88454728165 0.120694465912
4.88517560005 0.119315889703
4.88580391846 0.117958262813
4.88643223686 0.116621608876
4.88706055527 0.115305945918
4.88768887367 0.114011286311
4.88831719208 0.112737636738
4.88894551048 0.111484998162
4.88957382889 0.110253365786
4.89020214729 0.109042729028
4.8908304657 0.107853071495
4.8914587841 0.106684370952
4.89208710251 0.105536599307
4.89271542091 0.104409722589
4.89334373932 0.103303700929
4.89397205772 0.102218488551
4.89460037613 0.101154033757
4.89522869453 0.100110278925
4.89585701294 0.0990871604963
4.89648533134 0.0980846089802
4.89711364975 0.0971025489528
4.89774196815 0.0961408990615
4.89837028656 0.0951995720329
4.89899860497 0.0942784746835
4.89962692337 0.0933775079334
4.90025524178 0.0924965668237
4.90088356018 0.0916355405372
4.90151187859 0.0907943124219
4.90214019699 0.0899727600182
4.9027685154 0.0891707550896
4.9033968338 0.0883881636566
4.90402515221 0.0876248460338
4.90465347061 0.0868806568708
4.90528178902 0.0861554451966
4.90591010742 0.085449054467
4.90653842583 0.0847613226157
4.90716674423 0.0840920821093
4.90779506264 0.0834411600051
4.90842338104 0.082808378013
4.90905169945 0.0821935525602
4.90968001785 0.0815964948605
4.91030833626 0.0810170109856
4.91093665466 0.0804549019415
4.91156497307 0.0799099637473
4.91219329147 0.0793819875174
4.91282160988 0.0788707595483
4.91344992828 0.0783760614074
4.91407824669 0.0778976700263
4.91470656509 0.0774353577969
4.9153348835 0.076988892671
4.9159632019 0.0765580382637
4.91659152031 0.0761425539592
4.91721983871 0.0757421950207
4.91784815712 0.075356712703
4.91847647552 0.074985854369
4.91910479393 0.0746293636081
4.91973311234 0.0742869803592
4.92036143074 0.0739584410353
4.92098974915 0.0736434786525
4.92161806755 0.0733418229607
4.92224638596 0.073053200578
4.92287470436 0.0727773351275
4.92350302277 0.0725139473767
4.92413134117 0.0722627553803
4.92475965958 0.072023474625
4.92538797798 0.0717958181764
4.92601629639 0.0715794968296
4.92664461479 0.071374219261
4.9272729332 0.0711796921826
4.9279012516 0.0709956204994
4.92852957001 0.0708217074672
4.92915788841 0.0706576548539
4.92978620682 0.0705031631019
4.93041452522 0.0703579314926
4.93104284363 0.0702216583123
4.93167116203 0.07009404102
4.93229948044 0.0699747764163
4.93292779884 0.0698635608138
4.93355611725 0.0697600902089
4.93418443565 0.0696640604545
4.93481275406 0.0695751674336
4.93544107246 0.069493107234
4.93606939087 0.0694175763236
4.93669770927 0.0693482717262
4.93732602768 0.069284891198
4.93795434608 0.0692271334043
4.93858266449 0.0691746980963
4.93921098289 0.0691272862881
4.9398393013 0.0690846004339
4.94046761971 0.0690463446039
4.94109593811 0.0690122246615
4.94172425652 0.0689819484385
4.94235257492 0.0689552259103
4.94298089333 0.0689317693704
4.94360921173 0.0689112936037
4.94423753014 0.0688935160586
4.94486584854 0.0688781570183
4.94549416695 0.0688649397699
4.94612248535 0.0688535907731
4.94675080376 0.0688438398259
4.94737912216 0.0688354202297
4.94800744057 0.0688280689509
4.94863575897 0.0688215267819
4.94926407738 0.0688155384988
4.94989239578 0.0688098530165
4.95052071419 0.0688042235423
4.95114903259 0.0687984077252
4.951777351 0.0687921678032
4.9524056694 0.0687852707477
4.95303398781 0.0687774884039
4.95366230621 0.0687685976281
4.95429062462 0.068758380422
4.95491894302 0.0687466240628
4.95554726143 0.0687331212293
4.95617557983 0.0687176701246
4.95680389824 0.0687000745944
4.95743221664 0.0686801442411
4.95806053505 0.0686576945337
4.95868885345 0.0686325469127
4.95931717186 0.0686045288911
4.95994549026 0.0685734741502
4.96057380867 0.0685392226307
4.96120212708 0.0685016206185
4.96183044548 0.0684605208259
4.96245876389 0.0684157824673
4.96308708229 0.0683672713296
4.9637154007 0.0683148598373
4.9643437191 0.0682584271119
4.96497203751 0.0681978590259
4.96560035591 0.068133048251
4.96622867432 0.0680638943003
4.96685699272 0.0679903035655
4.96748531113 0.0679121893468
4.96811362953 0.0678294718782
4.96874194794 0.0677420783457
4.96937026634 0.0676499429
4.96999858475 0.0675530066628
4.97062690315 0.0674512177268
4.97125522156 0.0673445311499
4.97188353996 0.0672329089427
4.97251185837 0.0671163200494
4.97314017677 0.0669947403235
4.97376849518 0.0668681524959
4.97439681358 0.0667365461375
4.97502513199 0.0665999176152
4.97565345039 0.0664582700413
4.9762817688 0.0663116132171
4.9769100872 0.06615996357
4.97753840561 0.0660033440841
4.97816672401 0.0658417842247
4.97879504242 0.065675319857
4.97942336082 0.0655039931581
4.98005167923 0.0653278525233
4.98067999763 0.0651469524662
4.98130831604 0.0649613535129
4.98193663445 0.0647711220907
4.98256495285 0.0645763304102
4.98319327126 0.0643770563427
4.98382158966 0.0641733832912
4.98444990807 0.0639654000569
4.98507822647 0.0637532006991
4.98570654488 0.0635368843911
4.98633486328 0.0633165552699
4.98696318169 0.0630923222823
4.98759150009 0.0628642990249
4.9882198185 0.0626326035801
4.9888481369 0.0623973583474
4.98947645531 0.0621586898707
4.99010477371 0.0619167286612
4.99073309212 0.0616716090159
4.99136141052 0.0614234688335
4.99198972893 0.0611724494254
4.99261804733 0.0609186953239
4.99324636574 0.0606623540876
4.99387468414 0.060403576103
4.99450300255 0.0601425143836
4.99513132095 0.0598793243671
4.99575963936 0.0596141637091
4.99638795776 0.0593471920759
4.99701627617 0.0590785709343
4.99764459457 0.0588084633409
4.99827291298 0.058537033729
4.99890123138 0.0582644476948
4.99952954979 0.0579908717832
5.00015786819 0.0577164732718
5.0007861866 0.0574414199555
5.001414505 0.0571658799307
5.00204282341 0.0568900213793
5.00267114182 0.0566140123535
5.00329946022 0.0563380205611
5.00392777863 0.0560622131515
5.00455609703 0.0557867565034
5.00518441544 0.055511816013
5.00581273384 0.0552375558854
5.00644105225 0.0549641389261
5.00706937065 0.0546917263365
5.00769768906 0.0544204775103
5.00832600746 0.0541505498343
5.00895432587 0.0538820984908
5.00958264427 0.0536152762638
5.01021096268 0.053350233349
5.01083928108 0.0530871171671
5.01146759949 0.0528260721817
5.01209591789 0.0525672397206
5.0127242363 0.0523107578025
5.0133525547 0.0520567609678
5.01398087311 0.051805380115
5.01460919151 0.0515567423414
5.01523750992 0.0513109707905
5.01586582832 0.0510681845036
5.01649414673 0.0508284982782
5.01712246513 0.0505920225322
5.01775078354 0.0503588631746
5.01837910194 0.0501291214818
5.01900742035 0.0499028939813
5.01963573875 0.0496802723423
5.02026405716 0.0494613432723
5.02089237556 0.0492461884214
5.02152069397 0.0490348842945
5.02214901237 0.0488275021692
5.02277733078 0.0486241080227
5.02340564919 0.0484247624657
5.02403396759 0.0482295206841
5.024662286 0.0480384323883
5.0252906044 0.0478515417707
5.02591892281 0.047668887471
5.02654724121 0.0474905025497
5.02717555962 0.0473164144692
5.02780387802 0.0471466450836
5.02843219643 0.0469812106366
5.02906051483 0.0468201217665
5.02968883324 0.0466633835213
5.03031715164 0.0465109953798
5.03094547005 0.0463629512827
5.03157378845 0.0462192396701
5.03220210686 0.0460798435287
5.03283042526 0.0459447404455
5.03345874367 0.0458139026705
5.03408706207 0.0456872971863
5.03471538048 0.0455648857865
5.03534369888 0.0454466251606
5.03597201729 0.0453324669872
5.03660033569 0.0452223580343
5.0372286541 0.0451162402666
5.0378569725 0.04501405096
5.03848529091 0.0449157228235
5.03911360931 0.0448211841267
5.03974192772 0.0447303588349
5.04037024612 0.0446431667499
5.04099856453 0.0445595236572
5.04162688293 0.0444793414784
5.04225520134 0.0444025284306
5.04288351974 0.0443289891895
5.04351183815 0.044258625059
5.04414015656 0.0441913341447
5.04476847496 0.0441270115329
5.04539679337 0.0440655494729
5.04602511177 0.044006837564
5.04665343018 0.0439507629462
5.04728174858 0.0438972104939
5.04791006699 0.0438460630129
5.04853838539 0.0437972014403
5.0491667038 0.0437505050467
5.0497950222 0.0437058516402
5.05042334061 0.0436631177731
5.05105165901 0.043622178949
5.05167997742 0.0435829098314
5.05230829582 0.0435451844532
5.05293661423 0.0435088764262
5.05356493263 0.0434738591513
5.05419325104 0.0434400060274
5.05482156944 0.0434071906606
5.05544988785 0.0433752870714
5.05607820625 0.0433441699016
5.05670652466 0.0433137146186
5.05733484306 0.0432837977177
5.05796316147 0.0432542969227
5.05859147987 0.0432250913824
5.05921979828 0.0431960618653
5.05984811668 0.0431670909501
5.06047643509 0.0431380632122
5.06110475349 0.0431088654068
5.0617330719 0.0430793866471
5.0623613903 0.0430495185772
5.06298970871 0.0430191555411
5.06361802711 0.0429881947456
5.06424634552 0.042956536417
5.06487466393 0.0429240839533
5.06550298233 0.0428907440687
5.06613130074 0.0428564269325
5.06675961914 0.0428210463008
5.06738793755 0.0427845196416
5.06801625595 0.0427467682527
5.06864457436 0.0427077173713
5.06927289276 0.0426672962776
5.06990121117 0.0426254383888
5.07052952957 0.0425820813467
5.07115784798 0.0425371670961
5.07178616638 0.0424906419552
5.07241448479 0.0424424566782
5.07304280319 0.0423925665082
5.0736711216 0.0423409312227
5.07429944 0.0422875151695
5.07492775841 0.0422322872945
5.07555607681 0.0421752211602
5.07618439522 0.0421162949556
5.07681271362 0.0420554914972
5.07744103203 0.0419927982213
5.07806935043 0.0419282071675
5.07869766884 0.0418617149526
5.07932598724 0.0417933227375
5.07995430565 0.0417230361832
5.08058262405 0.0416508654007
5.08121094246 0.0415768248901
5.08183926086 0.041500933473
5.08246757927 0.0414232142163
5.08309589767 0.0413436943474
5.08372421608 0.0412624051624
5.08435253448 0.0411793819258
5.08498085289 0.0410946637639
5.0856091713 0.0410082935493
5.0862374897 0.0409203177804
5.08686580811 0.0408307864521
5.08749412651 0.040739752922
5.08812244492 0.0406472737689
5.08875076332 0.0405534086461
5.08937908173 0.040458220129
5.09000740013 0.0403617735577
5.09063571854 0.0402641368741
5.09126403694 0.0401653804546
5.09189235535 0.0400655769391
5.09252067375 0.0399648010556
5.09314899216 0.039863129441
5.09377731056 0.0397606404597
5.09440562897 0.0396574140187
5.09503394737 0.0395535313805
5.09566226578 0.0394490749745
5.09629058418 0.0393441282061
5.09691890259 0.0392387752656
5.09754722099 0.0391331009352
5.0981755394 0.0390271903971
5.0988038578 0.0389211290405
5.09943217621 0.0388150022697
5.10006049461 0.038708895313
5.10068881302 0.0386028930333
5.10131713142 0.0384970797396
5.10194544983 0.0383915390018
5.10257376823 0.0382863534671
5.10320208664 0.03818160468
5.10383040504 0.0380773729055
5.10445872345 0.0379737369556
5.10508704185 0.0378707740207
5.10571536026 0.0377685595053
5.10634367867 0.0376671668676
5.10697199707 0.0375666674662
5.10760031548 0.0374671304101
5.10822863388 0.0373686224167
5.10885695229 0.0372712076743
5.10948527069 0.037174947712
5.1101135891 0.0370799012764
5.1107419075 0.0369861242146
5.11137022591 0.0368936693653
5.11199854431 0.036802586457
5.11262686272 0.036712922014
5.11325518112 0.0366247192703
5.11388349953 0.0365380180919
5.11451181793 0.036452854907
5.11514013634 0.0363692626448
5.11576845474 0.0362872706831
5.11639677315 0.0362069048043
5.11702509155 0.0361281871599
5.11765340996 0.0360511362445
5.11828172836 0.0359757668781
5.11891004677 0.0359020901974
5.11953836517 0.0358301136563
5.12016668358 0.0357598410344
5.12079500198 0.0356912724556
5.12142332039 0.0356244044143
5.12205163879 0.035559229811
5.1226799572 0.0354957379958
5.1233082756 0.0354339148212
5.12393659401 0.0353737427023
5.12456491241 0.0353152006856
5.12519323082 0.0352582645259
5.12582154922 0.0352029067702
5.12644986763 0.0351490968502
5.12707818604 0.0350968011806
5.12770650444 0.0350459832657
5.12833482285 0.0349966038124
5.12896314125 0.0349486208486
5.12959145966 0.0349019898492
5.13021977806 0.0348566638669
5.13084809647 0.0348125936683
5.13147641487 0.034769727876
5.13210473328 0.0347280131142
5.13273305168 0.0346873941595
5.13336137009 0.0346478140951
5.13398968849 0.0346092144689
5.1346180069 0.0345715354541
5.1352463253 0.0345347160128
5.13587464371 0.0344986940622
5.13650296211 0.034463406642
5.13713128052 0.0344287900832
5.13775959892 0.0343947801783
5.13838791733 0.0343613123514
5.13901623573 0.0343283218288
5.13964455414 0.0342957438085
5.14027287254 0.03426351363
5.14090119095 0.0342315669414
5.14152950935 0.0341998398655
5.14215782776 0.034168269164
5.14278614616 0.034136792398
5.14341446457 0.034105348087
5.14404278297 0.0340738758626
5.14467110138 0.03404231662
5.14529941978 0.0340106126643
5.14592773819 0.0339787078526
5.14655605659 0.0339465477303
5.147184375 0.0339140796635
5.14781269341 0.0338812529639
5.14844101181 0.0338480190095
5.14906933022 0.0338143313572
5.14969764862 0.0337801458502
5.15032596703 0.0337454207175
5.15095428543 0.0337101166668
5.15158260384 0.0336741969699
5.15221092224 0.0336376275404
5.15283924065 0.0336003770033
5.15346755905 0.0335624167574
5.15409587746 0.0335237210288
5.15472419586 0.0334842669168
5.15535251427 0.0334440344307
5.15598083267 0.0334030065189
5.15660915108 0.0333611690894
5.15723746948 0.0333185110211
5.15786578789 0.0332750241675
5.15849410629 0.0332307033516
5.1591224247 0.0331855463519
5.1597507431 0.0331395538808
5.16037906151 0.0330927295537
5.16100737991 0.0330450798514
5.16163569832 0.0329966140726
5.16226401672 0.0329473442803
5.16289233513 0.0328972852392
5.16352065353 0.0328464543465
5.16414897194 0.0327948715546
5.16477729034 0.032742559288
5.16540560875 0.0326895423518
5.16603392715 0.0326358478357
5.16666224556 0.03258150501
5.16729056396 0.0325265452174
5.16791888237 0.0324710017578
5.16854720078 0.0324149097696
5.16917551918 0.0323583061049
5.16980383759 0.0323012292012
5.17043215599 0.0322437189488
5.1710604744 0.0321858165547
5.1716887928 0.0321275644037
5.17231711121 0.0320690059164
5.17294542961 0.0320101854049
5.17357374802 0.0319511479278
5.17420206642 0.031891939142
5.17483038483 0.0318326051554
5.17545870323 0.0317731923781
5.17608702164 0.0317137473743
5.17671534004 0.0316543167139
5.17734365845 0.0315949468257
5.17797197685 0.031535683852
5.17860029526 0.0314765735046
5.17922861366 0.0314176609232
5.17985693207 0.0313589905372
5.18048525047 0.0313006059292
5.18111356888 0.031242549704
5.18174188728 0.0311848633592
5.18237020569 0.0311275871627
5.18299852409 0.0310707600326
5.1836268425 0.0310144194237
5.1842551609 0.0309586012188
5.18488347931 0.0309033396258
5.18551179771 0.0308486670809
5.18614011612 0.030794614158
5.18676843452 0.0307412094849
5.18739675293 0.0306884796664
5.18802507133 0.0306364492137
5.18865338974 0.0305851404822
5.18928170815 0.0305345736159
5.18991002655 0.0304847664996
5.19053834496 0.0304357347189
5.19116666336 0.030387491528
5.19179498177 0.0303400478248
5.19242330017 0.0302934121351
5.19305161858 0.0302475906036
5.19367993698 0.0302025869932
5.19430825539 0.0301584026926
5.19493657379 0.0301150367311
5.1955648922 0.0300724858017
5.1961932106 0.0300307442915
5.19682152901 0.0299898043197
5.19744984741 0.0299496557831
5.19807816582 0.0299102864087
5.19870648422 0.0298716818129
5.19933480263 0.0298338255682
5.19996312103 0.0297966992758
5.20059143944 0.0297602826445
5.20121975784 0.0297245535755
5.20184807625 0.029689488253
5.20247639465 0.0296550612399
5.20310471306 0.0296212455784
5.20373303146 0.0295880128953
5.20436134987 0.0295553335112
5.20498966827 0.0295231765537
5.20561798668 0.0294915100739
5.20624630508 0.0294603011658
5.20687462349 0.0294295160885
5.20750294189 0.0293991203897
5.2081312603 0.029369079032
5.2087595787 0.0293393565192
5.20938789711 0.0293099170245
5.21001621552 0.0292807245178
5.21064453392 0.0292517428939
5.21127285233 0.0292229360996
5.21190117073 0.0291942682596
5.21252948914 0.0291657038013
5.21315780754 0.029137207577
5.21378612595 0.0291087449851
5.21441444435 0.0290802820867
5.21504276276 0.0290517857204
5.21567108116 0.0290232236132
5.21629939957 0.0289945644869
5.21692771797 0.0289657781607
5.21755603638 0.0289368356493
5.21818435478 0.0289077092552
5.21881267319 0.0288783726566
5.21944099159 0.0288488009888
5.22006931 0.0288189709205
5.2206976284 0.0287888607238
5.22132594681 0.0287584503369
5.22195426521 0.0287277214218
5.22258258362 0.0286966574141
5.22321090202 0.028665243566
5.22383922043 0.0286334669832
5.22446753883 0.0286013166534
5.22509585724 0.0285687834684
5.22572417564 0.0285358602389
5.22635249405 0.0285025417016
5.22698081245 0.0284688245199
5.22760913086 0.0284347072761
5.22823744926 0.0284001904578
5.22886576767 0.0283652764363
5.22949408607 0.0283299694383
5.23012240448 0.0282942755112
5.23075072289 0.0282582024808
5.23137904129 0.0282217599037
5.2320073597 0.0281849590124
5.2326356781 0.0281478126554
5.23326399651 0.0281103352306
5.23389231491 0.028072542614
5.23452063332 0.0280344520826
5.23514895172 0.0279960822332
5.23577727013 0.027957452896
5.23640558853 0.0279185850443
5.23703390694 0.0278795007009
5.23766222534 0.0278402228402
5.23829054375 0.0278007752881
5.23891886215 0.0277611826189
5.23954718056 0.0277214700504
5.24017549896 0.0276816633366
5.24080381737 0.0276417886597
5.24143213577 0.0276018725211
5.24206045418 0.0275619416318
5.24268877258 0.0275220228027
5.24331709099 0.0274821428356
5.24394540939 0.0274423284148
5.2445737278 0.0274026060002
5.2452020462 0.0273630017219
5.24583036461 0.0273235412772
5.24645868301 0.0272842498293
5.24708700142 0.0272451519102
5.24771531982 0.0272062713259
5.24834363823 0.0271676310652
5.24897195663 0.0271292532133
5.24960027504 0.0270911588689
5.25022859344 0.0270533680665
5.25085691185 0.027015899703
5.25148523026 0.0269787714702
5.25211354866 0.0269419997924
5.25274186707 0.0269055997695
5.25337018547 0.0268695851262
5.25399850388 0.0268339681673
5.25462682228 0.026798759739
5.25525514069 0.0267639691969
5.25588345909 0.0267296043796
5.2565117775 0.02669567159
5.2571400959 0.0266621755819
5.25776841431 0.0266291195543
5.25839673271 0.0265965051513
5.25902505112 0.026564332469
5.25965336952 0.026532600069
5.26028168793 0.0265013049978
5.26091000633 0.0264704428127
5.26153832474 0.0264400076137
5.26216664314 0.0264099920817
5.26279496155 0.0263803875218
5.26342327995 0.0263511839125
5.26405159836 0.0263223699602
5.26467991676 0.0262939331587
5.26530823517 0.0262658598533
5.26593655357 0.0262381353093
5.26656487198 0.0262107437851
5.26719319038 0.0261836686081
5.26782150879 0.0261568922553
5.26844982719 0.0261303964361
5.2690781456 0.0261041621775
5.269706464 0.0260781699131
5.27033478241 0.0260523995719
5.27096310081 0.0260268306706
5.27159141922 0.0260014424059
5.27221973763 0.0259762137473
5.27284805603 0.0259511235312
5.27347637444 0.0259261505538
5.27410469284 0.0259012736643
5.27473301125 0.0258764718565
5.27536132965 0.0258517243594
5.27598964806 0.0258270107261
5.27661796646 0.0258023109205
5.27724628487 0.0257776054012
5.27787460327 0.025752875203
5.27850292168 0.0257281020154
5.27913124008 0.0257032682565
5.27975955849 0.0256783571443
5.28038787689 0.0256533527629
5.2810161953 0.0256282401253
5.2816445137 0.0256030052302
5.28227283211 0.0255776351154
5.28290115051 0.0255521179047
5.28352946892 0.0255264428504
5.28415778732 0.0255006003704
5.28478610573 0.0254745820787
5.28541442413 0.0254483808116
5.28604274254 0.025421990647
5.28667106094 0.0253954069184
5.28729937935 0.0253686262231
5.28792769775 0.025341646424
5.28855601616 0.0253144666462
5.28918433456 0.0252870872674
5.28981265297 0.0252595099028
5.29044097137 0.0252317373842
5.29106928978 0.0252037737337
5.29169760818 0.0251756241324
5.29232592659 0.0251472948831
5.292954245 0.0251187933692
5.2935825634 0.0250901280079
5.29421088181 0.0250613081994
5.29483920021 0.025032344272
5.29546751862 0.025003247423
5.29609583702 0.0249740296559
5.29672415543 0.0249447037146
5.29735247383 0.0249152830146
5.29798079224 0.0248857815715
5.29860911064 0.0248562139268
5.29923742905 0.0248265950726
5.29986574745 0.0247969403742
5.30049406586 0.0247672654918
5.30112238426 0.0247375863011
5.30175070267 0.024707918814
5.30237902107 0.0246782790988
5.30300733948 0.0246486832012
5.30363565788 0.0246191470655
5.30426397629 0.0245896864577
5.30489229469 0.0245603168894
5.3055206131 0.0245310535441
5.3061489315 0.0245019112049
5.30677724991 0.0244729041859
5.30740556831 0.0244440462653
5.30803388672 0.0244153506226
5.30866220512 0.0243868297784
5.30929052353 0.0243584955389
5.30991884193 0.0243303589431
5.31054716034 0.0243024302157
5.31117547874 0.0242747187233
5.31180379715 0.0242472329354
5.31243211555 0.0242199803907
5.31306043396 0.0241929676675
5.31368875237 0.0241662003599
5.31431707077 0.0241396830588
5.31494538918 0.0241134193376
5.31557370758 0.0240874117438
5.31620202599 0.0240616617957
5.31683034439 0.0240361699839
5.3174586628 0.0240109357781
5.3180869812 0.0239859576394
5.31871529961 0.0239612330371
5.31934361801 0.0239367584708
5.31997193642 0.0239125294965
5.32060025482 0.0238885407581
5.32122857323 0.0238647860233
5.32185689163 0.0238412582227
5.32248521004 0.0238179494937
5.32311352844 0.0237948512281
5.32374184685 0.0237719541227
5.32437016525 0.0237492482334
5.32499848366 0.0237267230316
5.32562680206 0.0237043674643
5.32625512047 0.0236821700149
5.32688343887 0.0236601187671
5.32751175728 0.0236382014699
5.32814007568 0.0236164056036
5.32876839409 0.0235947184469
5.32939671249 0.0235731271445
5.3300250309 0.0235516187749
5.3306533493 0.0235301804176
5.33128166771 0.0235087992202
5.33190998611 0.0234874624643
5.33253830452 0.0234661576303
5.33316662292 0.0234448724606
5.33379494133 0.0234235950207
5.33442325974 0.0234023137582
5.33505157814 0.0233810175596
5.33567989655 0.0233596958037
5.33630821495 0.0233383384126
5.33693653336 0.0233169358986
5.33756485176 0.0232954794085
5.33819317017 0.0232739607633
5.33882148857 0.0232523724944
5.33944980698 0.0232307078758
5.34007812538 0.0232089609516
5.34070644379 0.0231871265595
5.34133476219 0.02316520035
5.3419630806 0.0231431788002
5.342591399 0.0231210592241
5.34321971741 0.0230988397776
5.34384803581 0.0230765194592
5.34447635422 0.0230540981057
5.34510467262 0.0230315763842
5.34573299103 0.0230089557787
5.34636130943 0.0229862385729
5.34698962784 0.022963427829
5.34761794624 0.0229405273614
5.34824626465 0.0229175417079
5.34887458305 0.0228944760961
5.34950290146 0.0228713364066
5.35013121986 0.0228481291333
5.35075953827 0.02282486134
5.35138785667 0.0228015406146
5.35201617508 0.0227781750208
5.35264449348 0.0227547730476
5.35327281189 0.0227313435565
5.35390113029 0.0227078957277
5.3545294487 0.0226844390043
5.35515776711 0.0226609830363
5.35578608551 0.0226375376228
5.35641440392 0.0226141126553
5.35704272232 0.0225907180596
5.35767104073 0.0225673637392
5.35829935913 0.0225440595181
5.35892767754 0.0225208150857
5.35955599594 0.0224976399423
5.36018431435 0.0224745433461
5.36081263275 0.0224515342624
5.36144095116 0.0224286213146
5.36206926956 0.0224058127378
5.36269758797 0.0223831163349
5.36332590637 0.0223605394354
5.36395422478 0.0223380888578
5.36458254318 0.0223157708744
5.36521086159 0.0222935911805
5.36583917999 0.0222715548664
5.3664674984 0.0222496663939
5.3670958168 0.0222279295756
5.36772413521 0.0222063475593
5.36835245361 0.0221849228154
5.36898077202 0.0221636571293
5.36960909042 0.0221425515967
5.37023740883 0.0221216066242
5.37086572723 0.0221008219326
5.37149404564 0.0220801965657
5.37212236404 0.0220597289015
5.37275068245 0.0220394166683
5.37337900085 0.0220192569638
5.37400731926 0.021999246278
5.37463563766 0.0219793805198
5.37526395607 0.0219596550459
5.37589227448 0.021940064694
5.37652059288 0.0219206038173
5.37714891129 0.0219012663231
5.37777722969 0.0218820457123
5.3784055481 0.0218629351219
5.3790338665 0.0218439273693
5.37966218491 0.0218250149972
5.38029050331 0.021806190321
5.38091882172 0.0217874454762
5.38154714012 0.0217687724668
5.38217545853 0.0217501632142
5.38280377693 0.021731609606
5.38343209534 0.0217131035444
5.38406041374 0.0216946369947
5.38468873215 0.0216762020323
5.38531705055 0.0216577908887
5.38594536896 0.0216393959968
5.38657368736 0.0216210100339
5.38720200577 0.0216026259631
5.38783032417 0.0215842370725
5.38845864258 0.0215658370124
5.38908696098 0.021547419829
5.38971527939 0.0215289799972
5.39034359779 0.0215105124481
5.3909719162 0.0214920125956
5.3916002346 0.0214734763588
5.39222855301 0.0214549001807
5.39285687141 0.0214362810445
5.39348518982 0.0214176164858
5.39411350822 0.0213989046012
5.39474182663 0.0213801440539
5.39537014503 0.021361334075
5.39599846344 0.0213424744621
5.39662678185 0.0213235655734
5.39725510025 0.0213046083194
5.39788341866 0.0212856041504
5.39851173706 0.021266555041
5.39914005547 0.021247463472
5.39976837387 0.0212283324083
5.40039669228 0.0212091652745
5.40102501068 0.0211899659281
5.40165332909 0.0211707386297
5.40228164749 0.0211514880111
5.4029099659 0.0211322190417
5.4035382843 0.021112936992
5.40416660271 0.0210936473972
5.40479492111 0.0210743560178
5.40542323952 0.0210550688002
5.40605155792 0.0210357918359
5.40667987633 0.0210165313205
5.40730819473 0.0209972935124
5.40793651314 0.0209780846908
5.40856483154 0.0209589111151
5.40919314995 0.0209397789838
5.40982146835 0.0209206943949
5.41044978676 0.0209016633064
5.41107810516 0.0208826914991
5.41170642357 0.0208637845403
5.41233474197 0.0208449477493
5.41296306038 0.0208261861647
5.41359137878 0.0208075045142
5.41421969719 0.0207889071862
5.41484801559 0.0207703982045
5.415476334 0.0207519812048
5.4161046524 0.0207336594148
5.41673297081 0.0207154356363
5.41736128922 0.0206973122312
5.41798960762 0.0206792911097
5.41861792603 0.0206613737217
5.41924624443 0.020643561052
5.41987456284 0.0206258536179
5.42050288124 0.0206082514697
5.42113119965 0.0205907541955
5.42175951805 0.0205733609273
5.42238783646 0.0205560703519
5.42301615486 0.0205388807229
5.42364447327 0.020521789877
5.42427279167 0.0205047952518
5.42490111008 0.0204878939066
5.42552942848 0.0204710825456
5.42615774689 0.0204543575431
5.42678606529 0.0204377149707
5.4274143837 0.0204211506263
5.4280427021 0.0204046600646
5.42867102051 0.0203882386291
5.42929933891 0.0203718814852
5.42992765732 0.0203555836539
5.43055597572 0.0203393400469
5.43118429413 0.0203231455011
5.43181261253 0.0203069948143
5.43244093094 0.0202908827799
5.43306924934 0.0202748042221
5.43369756775 0.0202587540305
5.43432588615 0.0202427271927
5.43495420456 0.0202267188282
5.43558252296 0.0202107242188
5.43621084137 0.0201947388391
5.43683915977 0.0201787583846
5.43746747818 0.0201627787989
5.43809579659 0.0201467962975
5.43872411499 0.0201308073912
5.4393524334 0.0201148089061
5.4399807518 0.0200987980016
5.44060907021 0.0200827721858
5.44123738861 0.0200667293287
5.44186570702 0.0200506676722
5.44249402542 0.0200345858383
5.44312234383 0.0200184828333
5.44375066223 0.0200023580508
5.44437898064 0.0199862112704
5.44500729904 0.0199700426554
5.44563561745 0.0199538527462
5.44626393585 0.0199376424524
5.44689225426 0.0199214130414
5.44752057266 0.0199051661256
5.44814889107 0.0198889036466
5.44877720947 0.019872627857
5.44940552788 0.0198563413012
5.45003384628 0.0198400467932
5.45066216469 0.0198237473937
5.45129048309 0.0198074463848
5.4519188015 0.0197911472436
5.4525471199 0.0197748536155
5.45317543831 0.0197585692853
5.45380375671 0.0197422981481
5.45443207512 0.0197260441804
5.45506039352 0.0197098114093
5.45568871193 0.0196936038834
5.45631703033 0.0196774256426
5.45694534874 0.0196612806887
5.45757366714 0.0196451729564
5.45820198555 0.0196291062852
5.45883030396 0.0196130843925
5.45945862236 0.019597110847
5.46008694077 0.0195811890443
5.46071525917 0.0195653221836
5.46134357758 0.0195495132463
5.46197189598 0.0195337649755
5.46260021439 0.019518079859
5.46322853279 0.0195024601125
5.4638568512 0.0194869076668
5.4644851696 0.0194714241554
5.46511348801 0.0194560109057
5.46574180641 0.0194406689322
5.46637012482 0.0194253989312
5.46699844322 0.0194102012797
5.46762676163 0.0193950760344
5.46825508003 0.0193800229352
5.46888339844 0.0193650414092
5.46951171684 0.0193501305785
5.47014003525 0.0193352892689
5.47076835365 0.0193205160217
5.47139667206 0.0193058091068
5.47202499046 0.0192911665378
5.47265330887 0.0192765860895
5.47328162727 0.0192620653161
5.47390994568 0.0192476015714
5.47453826408 0.0192331920303
5.47516658249 0.019218833711
5.47579490089 0.019204523499
5.4764232193 0.0191902581707
5.4770515377 0.0191760344186
5.47767985611 0.0191618488766
5.47830817451 0.0191476981452
5.47893649292 0.0191335788169
5.47956481133 0.0191194875016
5.48019312973 0.0191054208516
5.48082144814 0.0190913755855
5.48144976654 0.019077348512
5.48207808495 0.0190633365527
5.48270640335 0.0190493367637
5.48333472176 0.0190353463557
5.48396304016 0.0190213627133
5.48459135857 0.0190073834123
5.48521967697 0.0189934062359
5.48584799538 0.0189794291884
5.48647631378 0.018965450508
5.48710463219 0.018951468677
5.48773295059 0.0189374824302
5.488361269 0.0189234907614
5.4889895874 0.018909492928
5.48961790581 0.018895488453
5.49024622421 0.0188814771256
5.49087454262 0.0188674589991
5.49150286102 0.0188534343876
5.49213117943 0.0188394038595
5.49275949783 0.0188253682305
5.49338781624 0.0188113285538
5.49401613464 0.0187972861087
5.49464445305 0.0187832423879
5.49527277145 0.0187691990832
5.49590108986 0.0187551580692
5.49652940826 0.0187411213866
5.49715772667 0.0187270912237
5.49778604507 0.0187130698975
5.49841436348 0.0186990598331
5.49904268188 0.0186850635438
5.49967100029 0.0186710836093
5.5002993187 0.0186571226542
5.5009276371 0.0186431833269
5.50155595551 0.0186292682776
5.50218427391 0.018615380137
5.50281259232 0.0186015214951
5.50344091072 0.0185876948809
5.50406922913 0.0185739027425
5.50469754753 0.0185601474282
5.50532586594 0.0185464311682
5.50595418434 0.0185327560579
5.50658250275 0.0185191240423
5.50721082115 0.0185055369016
5.50783913956 0.0184919962382
5.50846745796 0.0184785034658
5.50909577637 0.0184650597992
5.50972409477 0.0184516662466
5.51035241318 0.0184383236033
5.51098073158 0.0184250324472
5.51160904999 0.0184117931358
5.51223736839 0.0183986058058
5.5128656868 0.0183854703737
5.5134940052 0.0183723865382
5.51412232361 0.0183593537852
5.51475064201 0.0183463713932
5.51537896042 0.0183334384414
5.51600727882 0.0183205538185
5.51663559723 0.018307716234
5.51726391563 0.0182949242296
5.51789223404 0.0182821761928
5.51852055244 0.0182694703711
5.51914887085 0.0182568048876
5.51977718925 0.018244177757
5.52040550766 0.0182315869028
5.52103382607 0.0182190301748
5.52166214447 0.0182065053671
5.52229046288 0.0181940102361
5.52291878128 0.0181815425193
5.52354709969 0.0181690999537
5.52417541809 0.0181566802934
5.5248037365 0.0181442813283
5.5254320549 0.0181319009007
5.52606037331 0.0181195369228
5.52668869171 0.0181071873925
5.52731701012 0.0180948504084
5.52794532852 0.0180825241842
5.52857364693 0.0180702070618
5.52920196533 0.0180578975235
5.52983028374 0.0180455942019
5.53045860214 0.0180332958901
5.53108692055 0.0180210015489
5.53171523895 0.0180087103135
5.53234355736 0.0179964214981
5.53297187576 0.0179841345996
5.53360019417 0.0179718492991
5.53422851257 0.0179595654621
5.53485683098 0.0179472831371
5.53548514938 0.0179350025531
5.53611346779 0.0179227241148
5.53674178619 0.017910448397
5.5373701046 0.0178981761373
5.537998423 0.017885908228
5.53862674141 0.0178736457059
5.53925505981 0.0178613897418
5.53988337822 0.0178491416286
5.54051169662 0.0178369027686
5.54114001503 0.0178246746596
5.54176833344 0.0178124588813
5.54239665184 0.0178002570797
5.54302497025 0.0177880709528
5.54365328865 0.0177759022343
5.54428160706 0.0177637526784
5.54490992546 0.0177516240441
5.54553824387 0.0177395180795
5.54616656227 0.0177274365066
5.54679488068 0.0177153810065
5.54742319908 0.0177033532049
5.54805151749 0.017691354658
5.54867983589 0.01767938684
5.5493081543 0.0176674511306
5.5499364727 0.0176555488036
5.55056479111 0.017643681017
5.55119310951 0.0176318488036
5.55182142792 0.0176200530629
5.55244974632 0.017608294555
5.55307806473 0.0175965738943
5.55370638313 0.0175848915461
5.55433470154 0.0175732478234
5.55496301994 0.0175616428856
5.55559133835 0.0175500767385
5.55621965675 0.0175385492354
5.55684797516 0.01752706008
5.55747629356 0.0175156088297
5.55810461197 0.0175041949013
5.55873293037 0.017492817577
5.55936124878 0.017481476012
5.55998956718 0.0174701692426
5.56061788559 0.0174588961962
5.56124620399 0.017447655701
5.5618745224 0.0174364464973
5.56250284081 0.0174252672494
5.56313115921 0.0174141165576
5.56375947762 0.017402992971
5.56438779602 0.0173918950006
5.56501611443 0.0173808211326
5.56564443283 0.0173697698416
5.56627275124 0.0173587396038
5.56690106964 0.0173477289107
5.56752938805 0.0173367362813
5.56815770645 0.017325760275
5.56878602486 0.0173147995036
5.56941434326 0.0173038526429
5.57004266167 0.0172929184428
5.57067098007 0.0172819957382
5.57129929848 0.0172710834573
5.57192761688 0.0172601806305
5.57255593529 0.0172492863969
5.57318425369 0.017238400011
5.5738125721 0.0172275208475
5.5744408905 0.017216648405
5.57506920891 0.0172057823094
5.57569752731 0.0171949223146
5.57632584572 0.0171840683038
5.57695416412 0.0171732202878
5.57758248253 0.017162378404
5.57821080093 0.0171515429128
5.57883911934 0.0171407141933
5.57946743774 0.0171298927389
5.58009575615 0.0171190791503
5.58072407455 0.017108274129
5.58135239296 0.0170974784692
5.58198071136 0.017086693049
5.58260902977 0.0170759188212
5.58323734818 0.0170651568035
5.58386566658 0.0170544080678
5.58449398499 0.0170436737293
5.58512230339 0.0170329549359
5.5857506218 0.0170222528565
5.5863789402 0.0170115686694
5.58700725861 0.0170009035519
5.58763557701 0.0169902586679
5.58826389542 0.0169796351579
5.58889221382 0.0169690341277
5.58952053223 0.0169584566389
5.59014885063 0.0169479036982
5.59077716904 0.0169373762494
5.59140548744 0.0169268751642
5.59203380585 0.016916401235
5.59266212425 0.0169059551678
5.59329044266 0.0168955375764
5.59391876106 0.0168851489775
5.59454707947 0.0168747897862
5.59517539787 0.0168644603132
5.59580371628 0.0168541607628
5.59643203468 0.0168438912317
5.59706035309 0.0168336517091
5.59768867149 0.0168234420772
5.5983169899 0.0168132621139
5.5989453083 0.0168031114952
5.59957362671 0.0167929897992
5.60020194511 0.0167828965108
5.60083026352 0.0167728310274
5.60145858192 0.0167627926652
5.60208690033 0.0167527806658
5.60271521873 0.0167427942047
5.60334353714 0.0167328323988
5.60397185555 0.0167228943154
5.60460017395 0.0167129789812
5.60522849236 0.0167030853917
5.60585681076 0.0166932125207
5.60648512917 0.0166833593301
5.60711344757 0.0166735247793
5.60774176598 0.0166637078351
5.60837008438 0.016653907481
5.60899840279 0.0166441227265
5.60962672119 0.0166343526157
5.6102550396 0.0166245962359
5.610883358 0.0166148527256
5.61151167641 0.0166051212815
5.61213999481 0.0165954011656
5.61276831322 0.016585691711
5.61339663162 0.0165759923272
5.61402495003 0.0165663025045
5.61465326843 0.0165566218181
5.61528158684 0.01654694993
5.61590990524 0.016537286592
5.61653822365 0.0165276316459
5.61716654205 0.0165179850241
5.61779486046 0.0165083467488
5.61842317886 0.0164987169304
5.61905149727 0.0164890957652
5.61967981567 0.0164794835319
5.62030813408 0.0164698805879
5.62093645248 0.0164602873645
5.62156477089 0.0164507043615
5.62219308929 0.0164411321412
5.6228214077 0.0164315713219
5.6234497261 0.016422022571
5.62407804451 0.0164124865973
5.62470636292 0.0164029641435
5.62533468132 0.016393455978
5.62596299973 0.0163839628872
5.62659131813 0.0163744856665
5.62721963654 0.0163650251127
5.62784795494 0.0163555820155
5.62847627335 0.0163461571497
5.62910459175 0.0163367512671
5.62973291016 0.0163273650894
5.63036122856 0.0163179993005
5.63098954697 0.0163086545407
5.63161786537 0.0162993313997
5.63224618378 0.0162900304118
5.63287450218 0.0162807520501
5.63350282059 0.0162714967228
5.63413113899 0.0162622647694
5.6347594574 0.0162530564578
5.6353877758 0.016243871982
5.63601609421 0.0162347114608
5.63664441261 0.0162255749373
5.63727273102 0.016216462379
5.63790104942 0.0162073736781
5.63852936783 0.0161983086543
5.63915768623 0.0161892670558
5.63978600464 0.0161802485634
5.64041432304 0.0161712527937
5.64104264145 0.0161622793031
5.64167095985 0.0161533275934
5.64229927826 0.0161443971164
5.64292759666 0.0161354872802
5.64355591507 0.0161265974548
5.64418423347 0.0161177269795
5.64481255188 0.0161088751684
5.64544087029 0.0161000413185
5.64606918869 0.016091224716
5.6466975071 0.0160824246434
5.6473258255 0.0160736403867
5.64795414391 0.0160648712425
5.64858246231 0.0160561165241
5.64921078072 0.0160473755684
5.64983909912 0.0160386477424
5.65046741753 0.016029932448
5.65109573593 0.0160212291286
5.65172405434 0.016012537273
5.65235237274 0.0160038564204
5.65298069115 0.0159951861641
5.65360900955 0.0159865261544
5.65423732796 0.0159778761017
5.65486564636 0.0159692357784
5.65549396477 0.0159606050198
5.65612228317 0.0159519837252
5.65675060158 0.015943371858
5.65737891998 0.0159347694444
5.65800723839 0.0159261765728
5.65863555679 0.0159175933916
5.6592638752 0.0159090201065
5.6598921936 0.0159004569777
5.66052051201 0.0158919043162
5.66114883041 0.0158833624798
5.66177714882 0.0158748318682
5.66240546722 0.0158663129185
5.66303378563 0.0158578060998
5.66366210403 0.0158493119077
5.66429042244 0.0158408308582
5.66491874084 0.0158323634826
5.66554705925 0.0158239103206
5.66617537766 0.0158154719149
5.66680369606 0.015807048805
5.66743201447 0.0157986415214
5.66806033287 0.0157902505798
5.66868865128 0.0157818764756
5.66931696968 0.0157735196787
5.66994528809 0.0157651806286
5.67057360649 0.0157568597298
5.6712019249 0.0157485573478
5.6718302433 0.0157402738053
5.67245856171 0.0157320093791
5.67308688011 0.0157237642973
5.67371519852 0.0157155387376
5.67434351692 0.015707332825
5.67497183533 0.0156991466317
5.67560015373 0.0156909801758
5.67622847214 0.0156828334221
5.67685679054 0.0156747062826
5.67748510895 0.0156665986177
5.67811342735 0.015658510238
5.67874174576 0.0156504409069
5.67937006416 0.0156423903428
5.67999838257 0.0156343582229
5.68062670097 0.0156263441866
5.68125501938 0.0156183478397
5.68188333778 0.0156103687581
5.68251165619 0.0156024064933
5.68313997459 0.0155944605766
5.683768293 0.015586530524
5.6843966114 0.0155786158417
5.68502492981 0.0155707160309
5.68565324821 0.0155628305932
5.68628156662 0.0155549590353
5.68690988503 0.0155471008742
5.68753820343 0.0155392556421
5.68816652184 0.0155314228907
5.68879484024 0.0155236021957
5.68942315865 0.0155157931607
5.69005147705 0.0155079954211
5.69067979546 0.0155002086471
5.69130811386 0.0154924325468
5.69193643227 0.0154846668686
5.69256475067 0.0154769114032
5.69319306908 0.0154691659849
5.69382138748 0.015461430493
5.69444970589 0.0154537048518
5.69507802429 0.0154459890313
5.6957063427 0.015438283046
5.6963346611 0.0154305869547
5.69696297951 0.0154229008584
5.69759129791 0.0154152248988
5.69821961632 0.0154075592562
5.69884793472 0.0153999041463
5.69947625313 0.0153922598176
5.70010457153 0.0153846265481
5.70073288994 0.015377004641
5.70136120834 0.0153693944218
5.70198952675 0.0153617962335
5.70261784515 0.0153542104326
5.70324616356 0.0153466373847
5.70387448196 0.0153390774605
5.70450280037 0.0153315310308
5.70513111877 0.0153239984627
5.70575943718 0.0153164801151
5.70638775558 0.0153089763346
5.70701607399 0.0153014874515
5.7076443924 0.0152940137765
5.7082727108 0.0152865555968
5.70890102921 0.0152791131729
5.70952934761 0.0152716867363
5.71015766602 0.0152642764865
5.71078598442 0.0152568825893
5.71141430283 0.0152495051748
5.71204262123 0.0152421443363
5.71267093964 0.0152348001295
5.71329925804 0.0152274725719
5.71392757645 0.0152201616429
5.71455589485 0.0152128672841
5.71518421326 0.0152055894005
5.71581253166 0.0151983278614
5.71644085007 0.0151910825021
5.71706916847 0.0151838531259
5.71769748688 0.0151766395065
5.71832580528 0.0151694413907
5.71895412369 0.0151622585009
5.71958244209 0.0151550905388
5.7202107605 0.0151479371884
5.7208390789 0.0151407981196
5.72146739731 0.0151336729917
5.72209571571 0.0151265614574
5.72272403412 0.0151194631661
5.72335235252 0.0151123777683
5.72398067093 0.0151053049185
5.72460898933 0.0150982442794
5.72523730774 0.015091195525
5.72586562614 0.0150841583443
5.72649394455 0.0150771324438
5.72712226295 0.0150701175511
5.72775058136 0.0150631134169
5.72837889977 0.0150561198175
5.72900721817 0.0150491365569
5.72963553658 0.0150421634685
5.73026385498 0.0150352004161
5.73089217339 0.0150282472951
5.73152049179 0.015021304033
5.7321488102 0.0150143705898
5.7327771286 0.0150074469574
5.73340544701 0.0150005331596
5.73403376541 0.0149936292508
5.73466208382 0.0149867353149
5.73529040222 0.0149798514642
5.73591872063 0.0149729778366
5.73654703903 0.0149661145946
5.73717535744 0.0149592619219
5.73780367584 0.0149524200216
5.73843199425 0.0149455891129
5.73906031265 0.0149387694286
5.73968863106 0.0149319612116
5.74031694946 0.0149251647119
5.74094526787 0.0149183801837
5.74157358627 0.0149116078819
5.74220190468 0.0149048480588
5.74283022308 0.0148981009615
5.74345854149 0.0148913668284
5.74408685989 0.0148846458865
5.7447151783 0.0148779383487
5.7453434967 0.0148712444113
5.74597181511 0.0148645642518
5.74660013351 0.0148578980265
5.74722845192 0.0148512458689
5.74785677032 0.0148446078886
5.74848508873 0.0148379841693
5.74911340714 0.0148313747685
5.74974172554 0.0148247797168
5.75037004395 0.0148181990176
5.75099836235 0.0148116326469
5.75162668076 0.0148050805542
5.75225499916 0.0147985426629
5.75288331757 0.0147920188711
5.75351163597 0.0147855090533
5.75413995438 0.0147790130614
5.75476827278 0.0147725307272
5.75539659119 0.0147660618634
5.75602490959 0.0147596062668
5.756653228 0.01475316372
5.7572815464 0.0147467339942
5.75790986481 0.0147403168516
5.75853818321 0.0147339120482
5.75916650162 0.0147275193365
5.75979482002 0.0147211384684
5.76042313843 0.0147147691976
5.76105145683 0.0147084112823
5.76167977524 0.0147020644881
5.76230809364 0.0146957285902
5.76293641205 0.0146894033757
5.76356473045 0.014683088646
5.76419304886 0.0146767842183
5.76482136726 0.014670489928
5.76544968567 0.0146642056295
5.76607800407 0.0146579311983
5.76670632248 0.0146516665312
5.76733464088 0.0146454115477
5.76796295929 0.0146391661899
5.76859127769 0.0146329304232
5.7692195961 0.0146267042362
5.76984791451 0.0146204876398
5.77047623291 0.0146142806673
5.77110455132 0.0146080833731
5.77173286972 0.0146018958316
5.77236118813 0.0145957181361
5.77298950653 0.0145895503971
5.77361782494 0.0145833927406
5.77424614334 0.014577245306
5.77487446175 0.0145711082445
5.77550278015 0.0145649817166
5.77613109856 0.0145588658899
5.77675941696 0.014552760937
5.77738773537 0.0145466670329
5.77801605377 0.0145405843529
5.77864437218 0.0145345130701
5.77927269058 0.0145284533532
5.77990100899 0.0145224053645
5.78052932739 0.0145163692574
5.7811576458 0.014510345175
5.7817859642 0.0145043332478
5.78241428261 0.0144983335925
5.78304260101 0.01449234631
5.78367091942 0.014486371485
5.78429923782 0.0144804091841
5.78492755623 0.0144744594555
5.78555587463 0.0144685223284
5.78618419304 0.0144625978125
5.78681251144 0.0144566858982
5.78744082985 0.0144507865563
5.78806914825 0.0144448997389
5.78869746666 0.0144390253796
5.78932578506 0.0144331633947
5.78995410347 0.0144273136838
5.79058242188 0.0144214761314
5.79121074028 0.014415650608
5.79183905869 0.014409836972
5.79246737709 0.014404035071
5.7930956955 0.0143982447439
5.7937240139 0.0143924658223
5.79435233231 0.0143866981333
5.79498065071 0.0143809415004
5.79560896912 0.0143751957466
5.79623728752 0.0143694606954
5.79686560593 0.0143637361735
5.79749392433 0.0143580220122
5.79812224274 0.0143523180496
5.79875056114 0.014346624132
5.79937887955 0.0143409401157
5.80000719795 0.0143352658683
5.80063551636 0.0143296012702
5.80126383476 0.0143239462156
5.80189215317 0.0143183006134
5.80252047157 0.0143126643881
5.80314878998 0.0143070374801
5.80377710838 0.0143014198464
5.80440542679 0.0142958114606
5.80503374519 0.0142902123126
5.8056620636 0.0142846224088
5.806290382 0.0142790417711
5.80691870041 0.0142734704369
5.80754701881 0.0142679084576
5.80817533722 0.0142623558981
5.80880365562 0.0142568128353
5.80943197403 0.014251279357
5.81006029243 0.0142457555607
5.81068861084 0.0142402415516
5.81131692924 0.0142347374414
5.81194524765 0.0142292433463
5.81257356606 0.0142237593859
5.81320188446 0.0142182856808
5.81383020287 0.0142128223514
5.81445852127 0.014207369516
5.81508683968 0.014201927289
5.81571515808 0.01419649578
5.81634347649 0.0141910750913
5.81697179489 0.0141856653176
5.8176001133 0.0141802665437
5.8182284317 0.0141748788442
5.81885675011 0.0141695022821
5.81948506851 0.0141641369081
5.82011338692 0.0141587827597
5.82074170532 0.0141534398612
5.82137002373 0.0141481082227
5.82199834213 0.0141427878407
5.82262666054 0.0141374786976
5.82325497894 0.0141321807619
5.82388329735 0.0141268939891
5.82451161575 0.0141216183217
5.82513993416 0.0141163536902
5.82576825256 0.0141111000137
5.82639657097 0.0141058572013
5.82702488937 0.0141006251527
5.82765320778 0.0140954037598
5.82828152618 0.0140901929077
5.82890984459 0.0140849924763
5.82953816299 0.0140798023414
5.8301664814 0.0140746223766
5.8307947998 0.0140694524544
5.83142311821 0.0140642924477
5.83205143661 0.0140591422314
5.83267975502 0.0140540016835
5.83330807343 0.0140488706868
5.83393639183 0.01404374913
5.83456471024 0.0140386369087
5.83519302864 0.0140335339268
5.83582134705 0.0140284400973
5.83644966545 0.0140233553429
5.83707798386 0.0140182795971
5.83770630226 0.0140132128046
5.83833462067 0.0140081549215
5.83896293907 0.0140031059158
5.83959125748 0.0139980657675
5.84021957588 0.0139930344684
5.84084789429 0.0139880120218
5.84147621269 0.0139829984425
5.8421045311 0.0139779937561
5.8427328495 0.0139729979983
5.84336116791 0.0139680112141
5.84398948631 0.0139630334574
5.84461780472 0.0139580647895
5.84524612312 0.0139531052783
5.84587444153 0.013948154997
5.84650275993 0.0139432140234
5.84713107834 0.0139382824381
5.84775939674 0.0139333603235
5.84838771515 0.0139284477628
5.84901603355 0.0139235448383
5.84964435196 0.0139186516304
5.85027267036 0.0139137682166
5.85090098877 0.0139088946701
5.85152930717 0.0139040310587
5.85215762558 0.0138991774442
5.85278594398 0.0138943338812
5.85341426239 0.0138895004163
5.8540425808 0.0138846770877
5.8546708992 0.0138798639243
5.85529921761 0.0138750609454
5.85592753601 0.0138702681608
5.85655585442 0.01386548557
5.85718417282 0.0138607131625
5.85781249123 0.0138559509178
5.85844080963 0.0138511988059
5.85906912804 0.0138464567872
5.85969744644 0.0138417248134
5.86032576485 0.0138370028277
5.86095408325 0.0138322907658
5.86158240166 0.0138275885566
5.86221072006 0.0138228961227
5.86283903847 0.0138182133821
5.86346735687 0.0138135402482
5.86409567528 0.0138088766318
5.86472399368 0.0138042224413
5.86535231209 0.0137995775843
5.86598063049 0.0137949419687
5.8666089489 0.0137903155033
5.8672372673 0.0137856980991
5.86786558571 0.0137810896705
5.86849390411 0.0137764901359
5.86912222252 0.0137718994186
5.86975054092 0.0137673174478
5.87037885933 0.0137627441591
5.87100717773 0.0137581794953
5.87163549614 0.0137536234068
5.87226381454 0.0137490758519
5.87289213295 0.0137445367973
5.87352045135 0.0137400062182
5.87414876976 0.0137354840986
5.87477708817 0.0137309704306
5.87540540657 0.0137264652151
5.87603372498 0.0137219684609
5.87666204338 0.0137174801846
5.87729036179 0.0137130004102
5.87791868019 0.0137085291682
5.8785469986 0.0137040664956
5.879175317 0.0136996124344
5.87980363541 0.0136951670314
5.88043195381 0.0136907303373
5.88106027222 0.0136863024054
5.88168859062 0.0136818832913
5.88231690903 0.0136774730518
5.88294522743 0.0136730717437
5.88357354584 0.0136686794231
5.88420186424 0.0136642961448
5.88483018265 0.0136599219608
5.88545850105 0.0136555569202
5.88608681946 0.0136512010678
5.88671513786 0.013646854444
5.88734345627 0.0136425170835
5.88797177467 0.0136381890156
5.88860009308 0.0136338702629
5.88922841148 0.0136295608414
5.88985672989 0.0136252607603
5.89048504829 0.0136209700214
5.8911133667 0.0136166886195
5.8917416851 0.013612416542
5.89237000351 0.0136081537693
5.89299832191 0.0136039002749
5.89362664032 0.0135996560256
5.89425495872 0.0135954209823
5.89488327713 0.0135911950998
5.89551159554 0.0135869783278
5.89613991394 0.0135827706116
5.89676823235 0.0135785718922
5.89739655075 0.0135743821076
5.89802486916 0.0135702011932
5.89865318756 0.0135660290827
5.89928150597 0.0135618657087
5.89990982437 0.0135577110037
5.90053814278 0.0135535649008
5.90116646118 0.0135494273343
5.90179477959 0.0135452982408
5.90242309799 0.0135411775593
5.9030514164 0.0135370652327
5.9036797348 0.0135329612075
5.90430805321 0.013528865435
5.90493637161 0.0135247778714
5.90556469002 0.0135206984784
5.90619300842 0.0135166272232
5.90682132683 0.0135125640793
5.90744964523 0.0135085090261
5.90807796364 0.0135044620493
5.90870628204 0.0135004231407
5.90933460045 0.0134963922982
5.90996291885 0.0134923695257
5.91059123726 0.0134883548325
5.91121955566 0.0134843482335
5.91184787407 0.0134803497483
5.91247619247 0.013476359401
5.91310451088 0.0134723772196
5.91373282928 0.0134684032356
5.91436114769 0.0134644374831
5.91498946609 0.0134604799985
5.9156177845 0.0134565308196
5.91624610291 0.0134525899849
5.91687442131 0.0134486575333
5.91750273972 0.013444733503
5.91813105812 0.013440817931
5.91875937653 0.0134369108528
5.91938769493 0.0134330123012
5.92001601334 0.0134291223063
5.92064433174 0.0134252408946
5.92127265015 0.0134213680888
5.92190096855 0.0134175039074
5.92252928696 0.0134136483642
5.92315760536 0.0134098014682
5.92378592377 0.0134059632233
5.92441424217 0.0134021336282
5.92504256058 0.0133983126765
5.92567087898 0.0133945003565
5.92629919739 0.0133906966515
5.92692751579 0.0133869015398
5.9275558342 0.013383114995
5.9281841526 0.0133793369864
5.92881247101 0.0133755674793
5.92944078941 0.0133718064351
5.93006910782 0.0133680538123
5.93069742622 0.0133643095665
5.93132574463 0.0133605736513
5.93195406303 0.0133568460186
5.93258238144 0.0133531266192
5.93321069984 0.0133494154035
5.93383901825 0.0133457123218
5.93446733665 0.0133420173251
5.93509565506 0.0133383303659
5.93572397346 0.0133346513979
5.93635229187 0.0133309803773
5.93698061028 0.013327317263
5.93760892868 0.0133236620169
5.93823724709 0.0133200146042
5.93886556549 0.0133163749943
5.9394938839 0.0133127431602
5.9401222023 0.0133091190793
5.94075052071 0.0133055027335
5.94137883911 0.013301894109
5.94200715752 0.0132982931964
5.94263547592 0.013294699991
5.94326379433 0.0132911144922
5.94389211273 0.0132875367037
5.94452043114 0.013283966633
5.94514874954 0.0132804042914
5.94577706795 0.0132768496935
5.94640538635 0.0132733028568
5.94703370476 0.0132697638015
5.94766202316 0.01326623255
5.94829034157 0.0132627091261
5.94891865997 0.0132591935552
5.94954697838 0.0132556858633
5.95017529678 0.0132521860765
5.95080361519 0.0132486942208
5.95143193359 0.0132452103215
5.952060252 0.0132417344028
5.9526885704 0.0132382664871
5.95331688881 0.013234806595
5.95394520721 0.0132313547444
5.95457352562 0.0132279109507
5.95520184402 0.0132244752263
5.95583016243 0.0132210475801
5.95645848083 0.0132176280178
5.95708679924 0.0132142165413
5.95771511765 0.0132108131487
5.95834343605 0.0132074178346
5.95897175446 0.0132040305895
5.95960007286 0.0132006514006
5.96022839127 0.0131972802512
5.96085670967 0.0131939171215
5.96148502808 0.0131905619882
5.96211334648 0.0131872148254
5.96274166489 0.0131838756043
5.96336998329 0.0131805442938
5.9639983017 0.0131772208611
5.9646266201 0.0131739052716
5.96525493851 0.0131705974896
5.96588325691 0.0131672974786
5.96651157532 0.0131640052019
5.96713989372 0.0131607206226
5.96776821213 0.0131574437045
5.96839653053 0.0131541744123
5.96902484894 0.0131509127119
5.96965316734 0.0131476585707
5.97028148575 0.0131444119584
5.97090980415 0.0131411728465
5.97153812256 0.0131379412095
5.97216644096 0.0131347170243
5.97279475937 0.013131500271
5.97342307777 0.0131282909326
5.97405139618 0.0131250889953
5.97467971458 0.0131218944487
5.97530803299 0.0131187072854
5.97593635139 0.0131155275013
5.9765646698 0.0131123550956
5.9771929882 0.01310919007
5.97782130661 0.0131060324296
5.97844962502 0.0131028821816
5.97907794342 0.0130997393359
5.97970626183 0.0130966039043
5.98033458023 0.0130934759004
5.98096289864 0.0130903553393
5.98159121704 0.0130872422373
5.98221953545 0.0130841366114
5.98284785385 0.0130810384791
5.98347617226 0.0130779478578
5.98410449066 0.0130748647648
5.98473280907 0.0130717892167
5.98536112747 0.0130687212292
5.98598944588 0.0130656608165
5.98661776428 0.0130626079916
5.98724608269 0.0130595627653
5.98787440109 0.0130565251467
5.9885027195 0.0130534951422
5.9891310379 0.0130504727563
5.98975935631 0.0130474579904
5.99038767471 0.0130444508437
5.99101599312 0.0130414513123
5.99164431152 0.0130384593899
5.99227262993 0.0130354750674
5.99290094833 0.013032498333
5.99352926674 0.0130295291724
5.99415758514 0.0130265675692
5.99478590355 0.0130236135043
5.99541422195 0.013020666957
5.99604254036 0.0130177279046
5.99667085876 0.0130147963231
5.99729917717 0.013011872187
5.99792749557 0.01300895547
5.99855581398 0.013006046145
5.99918413239 0.0130031441847
5.99981245079 0.0130002495616
6.0004407692 0.0129973622484
6.0010690876 0.0129944822186
6.00169740601 0.0129916094462
6.00232572441 0.0129887439065
6.00295404282 0.0129858855761
6.00358236122 0.0129830344331
6.00421067963 0.0129801904575
6.00483899803 0.0129773536311
6.00546731644 0.0129745239379
6.00609563484 0.0129717013641
6.00672395325 0.0129688858981
6.00735227165 0.0129660775307
6.00798059006 0.0129632762551
6.00860890846 0.0129604820668
6.00923722687 0.0129576949634
6.00986554527 0.0129549149449
6.01049386368 0.0129521420133
6.01112218208 0.0129493761724
6.01175050049 0.012946617428
6.01237881889 0.0129438657873
6.0130071373 0.0129411212586
6.0136354557 0.0129383838518
6.01426377411 0.0129356535773
6.01489209251 0.0129329304462
6.01552041092 0.0129302144699
6.01614872932 0.0129275056601
6.01677704773 0.0129248040281
6.01740536613 0.0129221095849
6.01803368454 0.0129194223406
6.01866200294 0.0129167423048
6.01929032135 0.0129140694857
6.01991863976 0.0129114038903
6.02054695816 0.012908745524
6.02117527657 0.0129060943908
6.02180359497 0.0129034504928
6.02243191338 0.0129008138302
6.02306023178 0.0128981844013
6.02368855019 0.0128955622027
6.02431686859 0.0128929472287
6.024945187 0.0128903394718
6.0255735054 0.0128877389227
6.02620182381 0.0128851455702
6.02683014221 0.0128825594012
6.02745846062 0.0128799804015
6.02808677902 0.0128774085549
6.02871509743 0.0128748438443
6.02934341583 0.0128722862514
6.02997173424 0.0128697357571
6.03060005264 0.0128671923413
6.03122837105 0.012864655984
6.03185668945 0.0128621266644
6.03248500786 0.012859604362
6.03311332626 0.0128570890564
6.03374164467 0.0128545807277
6.03436996307 0.0128520793566
6.03499828148 0.0128495849246
6.03562659988 0.0128470974141
6.03625491829 0.0128446168088
6.03688323669 0.0128421430937
6.0375115551 0.0128396762552
6.0381398735 0.0128372162813
6.03876819191 0.0128347631614
6.03939651031 0.0128323168869
6.04002482872 0.0128298774506
6.04065314713 0.0128274448472
6.04128146553 0.012825019073
6.04190978394 0.0128226001258
6.04253810234 0.0128201880052
6.04316642075 0.0128177827121
6.04379473915 0.0128153842489
6.04442305756 0.0128129926191
6.04505137596 0.0128106078273
6.04567969437 0.0128082298791
6.04630801277 0.0128058587807
6.04693633118 0.0128034945391
6.04756464958 0.0128011371615
6.04819296799 0.0127987866554
6.04882128639 0.0127964430281
6.0494496048 0.0127941062871
6.0500779232 0.0127917764391
6.05070624161 0.0127894534905
6.05133456001 0.012787137447
6.05196287842 0.0127848283134
6.05259119682 0.0127825260934
6.05321951523 0.0127802307899
6.05384783363 0.0127779424043
6.05447615204 0.0127756609367
6.05510447044 0.012773386386
6.05573278885 0.0127711187497
6.05636110725 0.0127688580238
6.05698942566 0.0127666042029
6.05761774406 0.0127643572802
6.05824606247 0.0127621172477
6.05887438087 0.0127598840959
6.05950269928 0.0127576578143
6.06013101768 0.0127554383912
6.06075933609 0.012753225814
6.0613876545 0.0127510200691
6.0620159729 0.0127488211424
6.06264429131 0.012746629019
6.06327260971 0.0127444436839
6.06390092812 0.0127422651215
6.06452924652 0.0127400933165
6.06515756493 0.0127379282533
6.06578588333 0.0127357699169
6.06641420174 0.0127336182924
6.06704252014 0.0127314733656
6.06767083855 0.0127293351228
6.06829915695 0.0127272035514
6.06892747536 0.0127250786395
6.06955579376 0.0127229603762
6.07018411217 0.0127208487517
6.07081243057 0.0127187437575
6.07144074898 0.012716645386
6.07206906738 0.0127145536312
6.07269738579 0.012712468488
6.07332570419 0.0127103899527
6.0739540226 0.0127083180228
6.074582341 0.0127062526968
6.07521065941 0.0127041939745
6.07583897781 0.0127021418566
6.07646729622 0.0127000963447
6.07709561462 0.0126980574413
6.07772393303 0.0126960251495
6.07835225143 0.0126939994731
6.07898056984 0.0126919804162
6.07960888824 0.0126899679834
6.08023720665 0.0126879621793
6.08086552505 0.0126859630088
6.08149384346 0.0126839704764
6.08212216187 0.0126819845865
6.08275048027 0.0126800053433
6.08337879868 0.0126780327502
6.08400711708 0.0126760668102
6.08463543549 0.0126741075257
6.08526375389 0.0126721548981
6.0858920723 0.0126702089281
6.0865203907 0.0126682696155
6.08714870911 0.0126663369588
6.08777702751 0.0126644109561
6.08840534592 0.0126624916038
6.08903366432 0.0126605788978
6.08966198273 0.0126586728329
6.09029030113 0.0126567734026
6.09091861954 0.0126548806
6.09154693794 0.0126529944168
6.09217525635 0.0126511148443
6.09280357475 0.0126492418728
6.09343189316 0.0126473754923
6.09406021156 0.012645515692
6.09468852997 0.0126436624607
6.09531684837 0.0126418157872
6.09594516678 0.0126399756596
6.09657348518 0.0126381420665
6.09720180359 0.0126363149961
6.09783012199 0.0126344944371
6.0984584404 0.0126326803782
6.0990867588 0.0126308728086
6.09971507721 0.0126290717182
6.10034339561 0.012627277097
6.10097171402 0.0126254889362
6.10160003242 0.0126237072274
6.10222835083 0.0126219319629
6.10285666924 0.0126201631361
6.10348498764 0.0126184007412
6.10411330605 0.0126166447732
6.10474162445 0.0126148952281
6.10536994286 0.0126131521026
6.10599826126 0.0126114153945
6.10662657967 0.0126096851023
6.10725489807 0.0126079612254
6.10788321648 0.0126062437637
6.10851153488 0.012604532718
6.10913985329 0.0126028280896
6.10976817169 0.0126011298804
6.1103964901 0.0125994380925
6.1110248085 0.0125977527286
6.11165312691 0.0125960737915
6.11228144531 0.012594401284
6.11290976372 0.0125927352091
6.11353808212 0.0125910755697
6.11416640053 0.0125894223685
6.11479471893 0.0125877756079
6.11542303734 0.01258613529
6.11605135574 0.0125845014164
6.11667967415 0.0125828739883
6.11730799255 0.0125812530063
6.11793631096 0.0125796384703
6.11856462936 0.0125780303795
6.11919294777 0.0125764287327
6.11982126617 0.0125748335276
6.12044958458 0.0125732447614
6.12107790298 0.0125716624304
6.12170622139 0.0125700865304
6.12233453979 0.0125685170563
6.1229628582 0.0125669540024
6.12359117661 0.0125653973625
6.12421949501 0.0125638471297
6.12484781342 0.0125623032966
6.12547613182 0.0125607658556
6.12610445023 0.0125592347983
6.12673276863 0.0125577101164
6.12736108704 0.0125561918013
6.12798940544 0.0125546798442
6.12861772385 0.0125531742364
6.12924604225 0.0125516749692
6.12987436066 0.0125501820341
6.13050267906 0.0125486954227
6.13113099747 0.012547215127
6.13175931587 0.0125457411393
6.13238763428 0.0125442734525
6.13301595268 0.0125428120598
6.13364427109 0.0125413569551
6.13427258949 0.0125399081327
6.1349009079 0.0125384655876
6.1355292263 0.0125370293156
6.13615754471 0.0125355993128
6.13678586311 0.0125341755764
6.13741418152 0.0125327581037
6.13804249992 0.0125313468932
6.13867081833 0.0125299419435
6.13929913673 0.0125285432541
6.13992745514 0.0125271508248
6.14055577354 0.012525764656
6.14118409195 0.0125243847484
6.14181241035 0.0125230111033
6.14244072876 0.012521643722
6.14306904716 0.012520282606
6.14369736557 0.0125189277572
6.14432568398 0.0125175791774
6.14495400238 0.0125162368684
6.14558232079 0.012514900832
6.14621063919 0.0125135710697
6.1468389576 0.0125122475829
6.147467276 0.0125109303727
6.14809559441 0.01250961944
6.14872391281 0.012508314785
6.14935223122 0.0125070164079
6.14998054962 0.012505724308
6.15060886803 0.0125044384845
6.15123718643 0.0125031589358
6.15186550484 0.0125018856599
6.15249382324 0.0125006186543
6.15312214165 0.012499357916
6.15375046005 0.0124981034413
6.15437877846 0.0124968552261
6.15500709686 0.0124956132661
6.15563541527 0.0124943775563
6.15626373367 0.0124931480912
6.15689205208 0.0124919248654
6.15752037048 0.0124907078728
6.15814868889 0.0124894971072
6.15877700729 0.0124882925624
6.1594053257 0.0124870942318
6.1600336441 0.012485902109
6.16066196251 0.0124847161875
6.16129028091 0.0124835364608
6.16191859932 0.0124823629228
6.16254691772 0.0124811955674
6.16317523613 0.0124800343887
6.16380355453 0.0124788793811
6.16443187294 0.0124777305396
6.16506019135 0.0124765878593
6.16568850975 0.0124754513357
6.16631682816 0.0124743209649
6.16694514656 0.0124731967435
6.16757346497 0.0124720786683
6.16820178337 0.0124709667369
6.16883010178 0.012469860947
6.16945842018 0.012468761297
6.17008673859 0.0124676677858
6.17071505699 0.0124665804126
6.1713433754 0.012465499177
6.1719716938 0.0124644240789
6.17260001221 0.0124633551186
6.17322833061 0.0124622922968
6.17385664902 0.0124612356141
6.17448496742 0.0124601850716
6.17511328583 0.0124591406704
6.17574160423 0.0124581024116
6.17636992264 0.0124570702964
6.17699824104 0.012456044326
6.17762655945 0.0124550245015
6.17825487785 0.0124540108237
6.17888319626 0.0124530032935
6.17951151466 0.0124520019115
6.18013983307 0.0124510066778
6.18076815147 0.0124500175926
6.18139646988 0.0124490346554
6.18202478828 0.0124480578656
6.18265310669 0.0124470872223
6.18328142509 0.0124461227239
6.1839097435 0.0124451643688
6.1845380619 0.0124442121547
6.18516638031 0.0124432660792
6.18579469872 0.0124423261394
6.18642301712 0.0124413923321
6.18705133553 0.0124404646538
6.18767965393 0.0124395431006
6.18830797234 0.0124386276686
6.18893629074 0.0124377183534
6.18956460915 0.0124368151506
6.19019292755 0.0124359180557
6.19082124596 0.012435027064
6.19144956436 0.0124341421707
6.19207788277 0.0124332633712
6.19270620117 0.0124323906608
6.19333451958 0.012431524035
6.19396283798 0.0124306634892
6.19459115639 0.0124298090193
6.19521947479 0.0124289606211
6.1958477932 0.0124281182908
6.1964761116 0.0124272820249
6.19710443001 0.0124264518201
6.19773274841 0.0124256276734
6.19836106682 0.0124248095822
6.19898938522 0.0124239975443
6.19961770363 0.0124231915576
6.20024602203 0.0124223916207
6.20087434044 0.0124215977321
6.20150265884 0.012420809891
6.20213097725 0.0124200280968
6.20275929565 0.0124192523491
6.20338761406 0.0124184826478
6.20401593246 0.0124177189931
6.20464425087 0.0124169613855
6.20527256927 0.0124162098253
6.20590088768 0.0124154643135
6.20652920609 0.0124147248506
6.20715752449 0.0124139914377
6.2077858429 0.0124132640756
6.2084141613 0.0124125427651
6.20904247971 0.0124118275072
6.20967079811 0.0124111183025
6.21029911652 0.0124104151517
6.21092743492 0.0124097180553
6.21155575333 0.0124090270135
6.21218407173 0.0124083420266
6.21281239014 0.0124076630943
6.21344070854 0.0124069902163
6.21406902695 0.012406323392
6.21469734535 0.0124056626206
6.21532566376 0.0124050079008
6.21595398216 0.0124043592312
6.21658230057 0.0124037166103
6.21721061897 0.012403080036
6.21783893738 0.0124024495063
6.21846725578 0.0124018250186
6.21909557419 0.0124012065704
6.21972389259 0.012400594159
6.220352211 0.0123999877813
6.2209805294 0.0123993874344
6.22160884781 0.012398793115
6.22223716621 0.01239820482
6.22286548462 0.012397622546
6.22349380302 0.0123970462898
6.22412212143 0.0123964760482
6.22475043983 0.0123959118181
6.22537875824 0.0123953535962
6.22600707664 0.0123948013797
6.22663539505 0.0123942551658
6.22726371346 0.0123937149517
6.22789203186 0.0123931807352
6.22852035027 0.0123926525138
6.22914866867 0.0123921302858
6.22977698708 0.0123916140491
6.23040530548 0.0123911038024
6.23103362389 0.0123905995444
6.23166194229 0.0123901012741
6.2322902607 0.0123896089906
6.2329185791 0.0123891226934
6.23354689751 0.0123886423822
6.23417521591 0.012388168057
6.23480353432 0.0123876997178
6.23543185272 0.0123872373649
6.23606017113 0.0123867809987
6.23668848953 0.0123863306199
6.23731680794 0.012385886229
6.23794512634 0.012385447827
6.23857344475 0.0123850154144
6.23920176315 0.0123845889923
6.23983008156 0.0123841685615
6.24045839996 0.0123837541226
6.24108671837 0.0123833456766
6.24171503677 0.0123829432241
6.24234335518 0.0123825467656
6.24297167358 0.0123821563016
6.24359999199 0.0123817718324
6.24422831039 0.0123813933582
6.2448566288 0.0123810208789
6.2454849472 0.0123806543944
6.24611326561 0.0123802939043
6.24674158401 0.012379939408
6.24736990242 0.0123795909047
6.24799822083 0.0123792483936
6.24862653923 0.0123789118735
6.24925485764 0.0123785813432
6.24988317604 0.012378256801
6.25051149445 0.0123779382456
6.25113981285 0.0123776256751
6.25176813126 0.0123773190877
6.25239644966 0.0123770184814
6.25302476807 0.0123767238544
6.25365308647 0.0123764352045
6.25428140488 0.0123761525298
6.25490972328 0.012375875828
6.25553804169 0.0123756050973
6.25616636009 0.0123753403355
6.2567946785 0.0123750815409
6.2574229969 0.0123748287114
6.25805131531 0.0123745818455
6.25867963371 0.0123743409415
6.25930795212 0.012374105998
6.25993627052 0.0123738770137
6.26056458893 0.0123736539873
6.26119290733 0.0123734369181
6.26182122574 0.0123732258051
6.26244954414 0.0123730206477
6.26307786255 0.0123728214457
6.26370618095 0.0123726281986
6.26433449936 0.0123724409065
6.26496281776 0.0123722595695
6.26559113617 0.0123720841878
6.26621945457 0.0123719147618
6.26684777298 0.0123717512921
6.26747609138 0.0123715937793
6.26810440979 0.0123714422242
6.2687327282 0.0123712966276
6.2693610466 0.0123711569905
6.26998936501 0.0123710233137
6.27061768341 0.0123708955982
6.27124600182 0.0123707738451
6.27187432022 0.0123706580551
6.27250263863 0.0123705482294
6.27313095703 0.0123704443686
6.27375927544 0.0123703464737
6.27438759384 0.0123702545453
6.27501591225 0.0123701685841
6.27564423065 0.0123700885905
6.27627254906 0.0123700145649
6.27690086746 0.0123699465076
6.27752918587 0.0123698844188
6.27815750427 0.0123698282984
6.27878582268 0.0123697781464
6.27941414108 0.0123697339623
6.28004245949 0.012369695746
6.28067077789 0.0123696634968
6.2812990963 0.0123696372142
6.2819274147 0.0123696168973
6.28255573311 0.0123696025455


==> figs/prb/new/nkp3.dat <==
0.0 0.0142714603099
0.000628318405151 0.0142580799409
0.0012566368103 0.0142447254128
0.00188495521545 0.0142314021727
0.00251327362061 0.0142181156407
0.00314159202576 0.0142048712073
0.00376991043091 0.0141916742293
0.00439822883606 0.0141785300268
0.00502654724121 0.0141654438802
0.00565486564636 0.0141524210266
0.00628318405151 0.0141394666565
0.00691150245667 0.0141265859112
0.00753982086182 0.014113783879
0.00816813926697 0.0141010655927
0.00879645767212 0.0140884360262
0.00942477607727 0.0140759000917
0.0100530944824 0.0140634626368
0.0106814128876 0.0140511284413
0.0113097312927 0.0140389022149
0.0119380496979 0.0140267885939
0.012566368103 0.014014792139
0.0131946865082 0.014002917332
0.0138230049133 0.0139911685739
0.0144513233185 0.0139795501819
0.0150796417236 0.0139680663869
0.0157079601288 0.0139567213314
0.0163362785339 0.0139455190671
0.0169645969391 0.0139344635522
0.0175929153442 0.0139235586496
0.0182212337494 0.0139128081246
0.0188495521545 0.0139022156431
0.0194778705597 0.0138917847689
0.0201061889648 0.0138815189625
0.02073450737 0.0138714215789
0.0213628257751 0.0138614958657
0.0219911441803 0.0138517449616
0.0226194625854 0.0138421718947
0.0232477809906 0.013832779581
0.0238760993958 0.0138235708226
0.0245044178009 0.0138145483066
0.0251327362061 0.0138057146038
0.0257610546112 0.0137970721671
0.0263893730164 0.0137886233307
0.0270176914215 0.0137803703088
0.0276460098267 0.0137723151946
0.0282743282318 0.0137644599594
0.028902646637 0.0137568064517
0.0295309650421 0.0137493563964
0.0301592834473 0.0137421113945
0.0307876018524 0.0137350729216
0.0314159202576 0.0137282423284
0.0320442386627 0.0137216208395
0.0326725570679 0.0137152095535
0.033300875473 0.0137090094422
0.0339291938782 0.0137030213511
0.0345575122833 0.0136972459985
0.0351858306885 0.0136916839763
0.0358141490936 0.0136863357491
0.0364424674988 0.0136812016552
0.0370707859039 0.0136762819062
0.0376991043091 0.0136715765874
0.0383274227142 0.0136670856586
0.0389557411194 0.0136628089537
0.0395840595245 0.0136587461821
0.0402123779297 0.0136548969287
0.0408406963348 0.0136512606548
0.04146901474 0.0136478366988
0.0420973331451 0.013644624277
0.0427256515503 0.0136416224846
0.0433539699554 0.0136388302965
0.0439822883606 0.0136362465686
0.0446106067657 0.0136338700386
0.0452389251709 0.0136316993274
0.045867243576 0.0136297329404
0.0464955619812 0.0136279692686
0.0471238803864 0.0136264065902
0.0477521987915 0.013625043072
0.0483805171967 0.0136238767708
0.0490088356018 0.0136229056354
0.049637154007 0.0136221275076
0.0502654724121 0.0136215401245
0.0508937908173 0.0136211411202
0.0515221092224 0.0136209280272
0.0521504276276 0.0136208982787
0.0527787460327 0.0136210492106
0.0534070644379 0.0136213780633
0.054035382843 0.0136218819837
0.0546637012482 0.0136225580275
0.0552920196533 0.0136234031614
0.0559203380585 0.0136244142652
0.0565486564636 0.0136255881339
0.0571769748688 0.0136269214803
0.0578052932739 0.0136284109373
0.0584336116791 0.0136300530601
0.0590619300842 0.013631844329
0.0596902484894 0.0136337811513
0.0603185668945 0.0136358598644
0.0609468852997 0.0136380767379
0.0615752037048 0.0136404279767
0.06220352211 0.0136429097229
0.0628318405151 0.0136455180591
0.0634601589203 0.0136482490108
0.0640884773254 0.0136510985488
0.0647167957306 0.0136540625927
0.0653451141357 0.0136571370128
0.0659734325409 0.0136603176335
0.066601750946 0.0136636002355
0.0672300693512 0.0136669805594
0.0678583877563 0.0136704543078
0.0684867061615 0.0136740171483
0.0691150245667 0.0136776647166
0.0697433429718 0.0136813926192
0.070371661377 0.0136851964363
0.0709999797821 0.0136890717245
0.0716282981873 0.01369301402
0.0722566165924 0.0136970188412
0.0728849349976 0.0137010816917
0.0735132534027 0.0137051980631
0.0741415718079 0.0137093634382
0.074769890213 0.0137135732933
0.0753982086182 0.0137178231015
0.0760265270233 0.0137221083356
0.0766548454285 0.0137264244706
0.0772831638336 0.0137307669867
0.0779114822388 0.0137351313724
0.0785398006439 0.0137395131269
0.0791681190491 0.0137439077631
0.0797964374542 0.0137483108102
0.0804247558594 0.0137527178168
0.0810530742645 0.0137571243533
0.0816813926697 0.0137615260148
0.0823097110748 0.0137659184235
0.08293802948 0.0137702972318
0.0835663478851 0.0137746581246
0.0841946662903 0.0137789968219
0.0848229846954 0.0137833090817
0.0854513031006 0.013787590702
0.0860796215057 0.0137918375237
0.0867079399109 0.013796045433
0.087336258316 0.0138002103636
0.0879645767212 0.0138043282995
0.0885928951263 0.0138083952768
0.0892212135315 0.0138124073866
0.0898495319366 0.0138163607766
0.0904778503418 0.0138202516541
0.0911061687469 0.0138240762873
0.0917344871521 0.0138278310083
0.0923628055573 0.0138315122145
0.0929911239624 0.0138351163708
0.0936194423676 0.0138386400118
0.0942477607727 0.0138420797435
0.0948760791779 0.0138454322454
0.095504397583 0.0138486942719
0.0961327159882 0.0138518626545
0.0967610343933 0.0138549343034
0.0973893527985 0.013857906209
0.0980176712036 0.0138607754436
0.0986459896088 0.0138635391629
0.0992743080139 0.0138661946077
0.0999026264191 0.0138687391051
0.100530944824 0.0138711700696
0.101159263229 0.0138734850051
0.101787581635 0.0138756815057
0.10241590004 0.0138777572567
0.103044218445 0.0138797100362
0.10367253685 0.0138815377158
0.104300855255 0.0138832382617
0.10492917366 0.0138848097357
0.105557492065 0.013886250296
0.106185810471 0.0138875581979
0.106814128876 0.0138887317948
0.107442447281 0.0138897695387
0.108070765686 0.0138906699806
0.108699084091 0.0138914317715
0.109327402496 0.0138920536627
0.109955720901 0.013892534506
0.110584039307 0.0138928732542
0.111212357712 0.0138930689616
0.111840676117 0.0138931207838
0.112468994522 0.0138930279782
0.113097312927 0.013892789904
0.113725631332 0.013892406022
0.114353949738 0.013891875895
0.114982268143 0.0138911991873
0.115610586548 0.0138903756647
0.116238904953 0.0138894051943
0.116867223358 0.0138882877441
0.117495541763 0.0138870233828
0.118123860168 0.0138856122792
0.118752178574 0.0138840547019
0.119380496979 0.0138823510187
0.120008815384 0.0138805016957
0.120637133789 0.0138785072973
0.121265452194 0.013876368485
0.121893770599 0.0138740860164
0.122522089005 0.0138716607453
0.12315040741 0.0138690936196
0.123778725815 0.0138663856812
0.12440704422 0.013863538065
0.125035362625 0.0138605519971
0.12566368103 0.0138574287946
0.126291999435 0.0138541698638
0.126920317841 0.0138507766992
0.127548636246 0.0138472508824
0.128176954651 0.0138435940805
0.128805273056 0.0138398080448
0.129433591461 0.0138358946097
0.130061909866 0.0138318556907
0.130690228271 0.0138276932834
0.131318546677 0.0138234094615
0.131946865082 0.0138190063757
0.132575183487 0.0138144862518
0.133203501892 0.0138098513887
0.133831820297 0.0138051041574
0.134460138702 0.0138002469988
0.135088457108 0.0137952824217
0.135716775513 0.0137902130017
0.136345093918 0.0137850413784
0.136973412323 0.0137797702544
0.137601730728 0.0137744023928
0.138230049133 0.0137689406155
0.138858367538 0.0137633878009
0.139486685944 0.0137577468825
0.140115004349 0.013752020846
0.140743322754 0.0137462127282
0.141371641159 0.0137403256141
0.141999959564 0.0137343626352
0.142628277969 0.0137283269672
0.143256596375 0.0137222218282
0.14388491478 0.0137160504759
0.144513233185 0.013709816206
0.14514155159 0.0137035223498
0.145769869995 0.0136971722716
0.1463981884 0.0136907693673
0.147026506805 0.0136843170614
0.147654825211 0.0136778188052
0.148283143616 0.0136712780741
0.148911462021 0.0136646983659
0.149539780426 0.0136580831983
0.150168098831 0.0136514361062
0.150796417236 0.0136447606402
0.151424735641 0.0136380603639
0.152053054047 0.0136313388513
0.152681372452 0.0136245996853
0.153309690857 0.0136178464549
0.153938009262 0.013611082753
0.154566327667 0.0136043121742
0.155194646072 0.0135975383127
0.155822964478 0.0135907647596
0.156451282883 0.0135839951014
0.157079601288 0.0135772329171
0.157707919693 0.0135704817764
0.158336238098 0.0135637452372
0.158964556503 0.0135570268439
0.159592874908 0.0135503301246
0.160221193314 0.0135436585896
0.160849511719 0.0135370157288
0.161477830124 0.0135304050099
0.162106148529 0.0135238298763
0.162734466934 0.0135172937447
0.163362785339 0.0135108000036
0.163991103745 0.013504352011
0.16461942215 0.0134979530922
0.165247740555 0.0134916065386
0.16587605896 0.0134853156048
0.166504377365 0.0134790835075
0.16713269577 0.0134729134234
0.167761014175 0.0134668084871
0.168389332581 0.0134607717898
0.169017650986 0.013454806377
0.169645969391 0.0134489152473
0.170274287796 0.0134431013504
0.170902606201 0.0134373675855
0.171530924606 0.0134317167998
0.172159243011 0.0134261517867
0.172787561417 0.0134206752845
0.173415879822 0.0134152899749
0.174044198227 0.0134099984813
0.174672516632 0.0134048033678
0.175300835037 0.0133997071373
0.175929153442 0.0133947122307
0.176557471848 0.0133898210254
0.177185790253 0.0133850358339
0.177814108658 0.0133803589028
0.178442427063 0.0133757924118
0.179070745468 0.0133713384723
0.179699063873 0.0133669991264
0.180327382278 0.0133627763461
0.180955700684 0.0133586720321
0.181584019089 0.0133546880132
0.182212337494 0.0133508260451
0.182840655899 0.0133470878097
0.183468974304 0.0133434749145
0.184097292709 0.0133399888916
0.184725611115 0.0133366311974
0.18535392952 0.0133334032115
0.185982247925 0.0133303062368
0.18661056633 0.0133273414981
0.187238884735 0.0133245101426
0.18786720314 0.0133218132388
0.188495521545 0.0133192517763
0.189123839951 0.0133168266656
0.189752158356 0.0133145387379
0.190380476761 0.0133123887446
0.191008795166 0.0133103773573
0.191637113571 0.0133085051678
0.192265431976 0.0133067726878
0.192893750381 0.013305180349
0.193522068787 0.0133037285033
0.194150387192 0.0133024174225
0.194778705597 0.0133012472988
0.195407024002 0.0133002182448
0.196035342407 0.0132993302937
0.196663660812 0.0132985833997
0.197291979218 0.0132979774384
0.197920297623 0.0132975122067
0.198548616028 0.0132971874238
0.199176934433 0.0132970027314
0.199805252838 0.0132969576942
0.200433571243 0.0132970518005
0.201061889648 0.0132972844628
0.201690208054 0.0132976550184
0.202318526459 0.0132981627302
0.202946844864 0.0132988067872
0.203575163269 0.0132995863055
0.204203481674 0.0133005003292
0.204831800079 0.0133015478308
0.205460118484 0.0133027277128
0.20608843689 0.0133040388078
0.206716755295 0.0133054798802
0.2073450737 0.0133070496269
0.207973392105 0.0133087466782
0.20860171051 0.0133105695992
0.209230028915 0.0133125168908
0.209858347321 0.0133145869908
0.210486665726 0.0133167782751
0.211114984131 0.013319089059
0.211743302536 0.0133215175983
0.212371620941 0.013324062091
0.212999939346 0.0133267206781
0.213628257751 0.013329491445
0.214256576157 0.0133323724234
0.214884894562 0.0133353615921
0.215513212967 0.0133384568787
0.216141531372 0.0133416561612
0.216769849777 0.0133449572692
0.217398168182 0.0133483579854
0.218026486588 0.0133518560473
0.218654804993 0.0133554491488
0.219283123398 0.0133591349416
0.219911441803 0.0133629110368
0.220539760208 0.0133667750064
0.221168078613 0.0133707243853
0.221796397018 0.0133747566726
0.222424715424 0.0133788693334
0.223053033829 0.0133830598003
0.223681352234 0.0133873254752
0.224309670639 0.0133916637312
0.224937989044 0.0133960719139
0.225566307449 0.0134005473432
0.226194625854 0.0134050873155
0.22682294426 0.0134096891046
0.227451262665 0.0134143499641
0.22807958107 0.013419067129
0.228707899475 0.0134238378172
0.22933621788 0.0134286592314
0.229964536285 0.0134335285611
0.230592854691 0.0134384429837
0.231221173096 0.013443399667
0.231849491501 0.0134483957704
0.232477809906 0.0134534284469
0.233106128311 0.0134584948448
0.233734446716 0.0134635921093
0.234362765121 0.0134687173846
0.234991083527 0.0134738678152
0.235619401932 0.0134790405477
0.236247720337 0.0134842327327
0.236876038742 0.0134894415266
0.237504357147 0.0134946640926
0.238132675552 0.0134998976034
0.238760993958 0.013505139242
0.239389312363 0.0135103862038
0.240017630768 0.0135156356979
0.240645949173 0.0135208849494
0.241274267578 0.0135261312
0.241902585983 0.0135313717105
0.242530904388 0.0135366037619
0.243159222794 0.013541824657
0.243787541199 0.0135470317221
0.244415859604 0.0135522223082
0.245044178009 0.0135573937928
0.245672496414 0.0135625435813
0.246300814819 0.0135676691083
0.246929133224 0.0135727678392
0.24755745163 0.0135778372713
0.248185770035 0.0135828749358
0.24881408844 0.0135878783982
0.249442406845 0.0135928452606
0.25007072525 0.0135977731621
0.250699043655 0.013602659781
0.251327362061 0.013607502835
0.251955680466 0.0136123000833
0.252583998871 0.0136170493273
0.253212317276 0.0136217484118
0.253840635681 0.0136263952262
0.254468954086 0.0136309877055
0.255097272491 0.0136355238315
0.255725590897 0.0136400016335
0.256353909302 0.0136444191898
0.256982227707 0.0136487746281
0.257610546112 0.0136530661268
0.258238864517 0.0136572919156
0.258867182922 0.0136614502765
0.259495501328 0.0136655395449
0.260123819733 0.0136695581096
0.260752138138 0.0136735044144
0.261380456543 0.0136773769583
0.262008774948 0.0136811742962
0.262637093353 0.0136848950399
0.263265411758 0.0136885378581
0.263893730164 0.0136921014774
0.264522048569 0.0136955846829
0.265150366974 0.0136989863182
0.265778685379 0.0137023052863
0.266407003784 0.01370554055
0.267035322189 0.0137086911317
0.267663640594 0.0137117561146
0.268291959 0.0137147346423
0.268920277405 0.0137176259195
0.26954859581 0.013720429212
0.270176914215 0.0137231438467
0.27080523262 0.0137257692123
0.271433551025 0.013728304759
0.272061869431 0.0137307499986
0.272690187836 0.0137331045047
0.273318506241 0.0137353679125
0.273946824646 0.0137375399189
0.274575143051 0.0137396202826
0.275203461456 0.0137416088234
0.275831779861 0.0137435054228
0.276460098267 0.0137453100234
0.277088416672 0.0137470226285
0.277716735077 0.0137486433024
0.278345053482 0.0137501721697
0.278973371887 0.013751609415
0.279601690292 0.0137529552828
0.280230008698 0.0137542100769
0.280858327103 0.0137553741598
0.281486645508 0.0137564479528
0.282114963913 0.0137574319351
0.282743282318 0.0137583266431
0.283371600723 0.0137591326705
0.283999919128 0.0137598506669
0.284628237534 0.0137604813381
0.285256555939 0.0137610254445
0.285884874344 0.0137614838011
0.286513192749 0.0137618572767
0.287141511154 0.0137621467928
0.287769829559 0.0137623533233
0.288398147964 0.0137624778935
0.28902646637 0.0137625215791
0.289654784775 0.0137624855058
0.29028310318 0.013762370848
0.290911421585 0.0137621788282
0.29153973999 0.013761910716
0.292168058395 0.0137615678271
0.292796376801 0.0137611515224
0.293424695206 0.0137606632069
0.294053013611 0.013760104329
0.294681332016 0.013759476379
0.295309650421 0.0137587808886
0.295937968826 0.0137580194294
0.296566287231 0.0137571936119
0.297194605637 0.0137563050846
0.297822924042 0.0137553555326
0.298451242447 0.0137543466769
0.299079560852 0.0137532802726
0.299707879257 0.0137521581082
0.300336197662 0.0137509820045
0.300964516068 0.0137497538129
0.301592834473 0.0137484754147
0.302221152878 0.0137471487197
0.302849471283 0.0137457756649
0.303477789688 0.0137443582131
0.304106108093 0.0137428983522
0.304734426498 0.0137413980934
0.305362744904 0.0137398594702
0.305991063309 0.013738284537
0.306619381714 0.0137366753678
0.307247700119 0.0137350340552
0.307876018524 0.0137333627087
0.308504336929 0.0137316634536
0.309132655334 0.0137299384298
0.30976097374 0.0137281897903
0.310389292145 0.0137264197001
0.31101761055 0.0137246303346
0.311645928955 0.0137228238786
0.31227424736 0.0137210025249
0.312902565765 0.0137191684728
0.313530884171 0.0137173239272
0.314159202576 0.0137154710969
0.314787520981 0.0137136121934
0.315415839386 0.0137117494299
0.316044157791 0.0137098850197
0.316672476196 0.0137080211749
0.317300794601 0.0137061601054
0.317929113007 0.0137043040174
0.318557431412 0.0137024551122
0.319185749817 0.0137006155851
0.319814068222 0.0136987876238
0.320442386627 0.0136969734075
0.321070705032 0.0136951751056
0.321699023438 0.0136933948765
0.322327341843 0.0136916348663
0.322955660248 0.0136898972077
0.323583978653 0.0136881840188
0.324212297058 0.013686497402
0.324840615463 0.0136848394428
0.325468933868 0.0136832122087
0.326097252274 0.0136816177479
0.326725570679 0.0136800580888
0.327353889084 0.013678535238
0.327982207489 0.01367705118
0.328610525894 0.013675607876
0.329238844299 0.0136742072625
0.329867162704 0.0136728512508
0.33049548111 0.0136715417257
0.331123799515 0.0136702805444
0.33175211792 0.0136690695362
0.332380436325 0.0136679105007
0.33300875473 0.0136668052076
0.333637073135 0.0136657553954
0.334265391541 0.0136647627709
0.334893709946 0.0136638290078
0.335522028351 0.0136629557465
0.336150346756 0.0136621445929
0.336778665161 0.0136613971179
0.337406983566 0.0136607148564
0.338035301971 0.0136600993067
0.338663620377 0.0136595519299
0.339291938782 0.013659074149
0.339920257187 0.0136586673485
0.340548575592 0.0136583328735
0.341176893997 0.0136580720293
0.341805212402 0.013657886081
0.342433530807 0.0136577762525
0.343061849213 0.0136577437262
0.343690167618 0.0136577896427
0.344318486023 0.0136579151
0.344946804428 0.0136581211534
0.345575122833 0.0136584088146
0.346203441238 0.0136587790519
0.346831759644 0.0136592327893
0.347460078049 0.0136597709068
0.348088396454 0.0136603942393
0.348716714859 0.0136611035769
0.349345033264 0.0136618996644
0.349973351669 0.0136627832014
0.350601670074 0.0136637548415
0.35122998848 0.0136648151927
0.351858306885 0.0136659648169
0.35248662529 0.0136672042301
0.353114943695 0.0136685339018
0.3537432621 0.0136699542556
0.354371580505 0.0136714656686
0.354999898911 0.0136730684716
0.355628217316 0.0136747629492
0.356256535721 0.0136765493398
0.356884854126 0.0136784278354
0.357513172531 0.0136803985821
0.358141490936 0.0136824616801
0.358769809341 0.0136846171834
0.359398127747 0.0136868651008
0.360026446152 0.0136892053953
0.360654764557 0.0136916379848
0.361283082962 0.0136941627422
0.361911401367 0.0136967794956
0.362539719772 0.0136994880286
0.363168038177 0.0137022880809
0.363796356583 0.0137051793481
0.364424674988 0.0137081614826
0.365052993393 0.0137112340936
0.365681311798 0.0137143967477
0.366309630203 0.0137176489693
0.366937948608 0.0137209902411
0.367566267014 0.0137244200044
0.368194585419 0.0137279376597
0.368822903824 0.0137315425673
0.369451222229 0.0137352340476
0.370079540634 0.0137390113819
0.370707859039 0.0137428738128
0.371336177444 0.0137468205451
0.37196449585 0.0137508507457
0.372592814255 0.0137549635452
0.37322113266 0.0137591580378
0.373849451065 0.013763433282
0.37447776947 0.013767788302
0.375106087875 0.0137722220874
0.375734406281 0.0137767335946
0.376362724686 0.0137813217473
0.376991043091 0.0137859854373
0.377619361496 0.0137907235252
0.378247679901 0.013795534841
0.378875998306 0.0138004181854
0.379504316711 0.01380537233
0.380132635117 0.0138103960184
0.380760953522 0.0138154879672
0.381389271927 0.0138206468663
0.382017590332 0.0138258713803
0.382645908737 0.0138311601491
0.383274227142 0.0138365117886
0.383902545547 0.0138419248918
0.384530863953 0.0138473980299
0.385159182358 0.0138529297524
0.385787500763 0.013858518589
0.386415819168 0.0138641630498
0.387044137573 0.0138698616262
0.387672455978 0.0138756127924
0.388300774384 0.0138814150057
0.388929092789 0.0138872667078
0.389557411194 0.0138931663254
0.390185729599 0.0138991122716
0.390814048004 0.0139051029462
0.391442366409 0.0139111367375
0.392070684814 0.0139172120222
0.39269900322 0.0139233271672
0.393327321625 0.0139294805301
0.39395564003 0.0139356704603
0.394583958435 0.0139418953
0.39521227684 0.0139481533848
0.395840595245 0.013954443045
0.396468913651 0.0139607626066
0.397097232056 0.0139671103917
0.397725550461 0.0139734847201
0.398353868866 0.0139798839098
0.398982187271 0.013986306278
0.399610505676 0.0139927501423
0.400238824081 0.0139992138209
0.400867142487 0.0140056956346
0.401495460892 0.0140121939068
0.402123779297 0.0140187069646
0.402752097702 0.0140252331401
0.403380416107 0.0140317707707
0.404008734512 0.0140383182005
0.404637052917 0.014044873781
0.405265371323 0.0140514358715
0.405893689728 0.0140580028409
0.406522008133 0.0140645730677
0.407150326538 0.0140711449412
0.407778644943 0.0140777168623
0.408406963348 0.0140842872442
0.409035281754 0.0140908545136
0.409663600159 0.0140974171108
0.410291918564 0.0141039734912
0.410920236969 0.0141105221255
0.411548555374 0.014117061501
0.412176873779 0.0141235901217
0.412805192184 0.0141301065096
0.41343351059 0.0141366092052
0.414061828995 0.0141430967682
0.4146901474 0.0141495677781
0.415318465805 0.0141560208352
0.41594678421 0.0141624545609
0.416575102615 0.0141688675984
0.417203421021 0.0141752586136
0.417831739426 0.0141816262955
0.418460057831 0.0141879693569
0.419088376236 0.0141942865348
0.419716694641 0.0142005765911
0.420345013046 0.0142068383134
0.420973331451 0.014213070515
0.421601649857 0.014219272036
0.422229968262 0.0142254417433
0.422858286667 0.0142315785314
0.423486605072 0.0142376813227
0.424114923477 0.0142437490683
0.424743241882 0.0142497807478
0.425371560287 0.0142557753703
0.425999878693 0.0142617319746
0.426628197098 0.0142676496295
0.427256515503 0.0142735274342
0.427884833908 0.0142793645187
0.428513152313 0.0142851600443
0.429141470718 0.0142909132033
0.429769789124 0.0142966232201
0.430398107529 0.0143022893508
0.431026425934 0.0143079108838
0.431654744339 0.0143134871402
0.432283062744 0.0143190174733
0.432911381149 0.0143245012698
0.433539699554 0.0143299379489
0.43416801796 0.0143353269636
0.434796336365 0.0143406677998
0.43542465477 0.0143459599771
0.436052973175 0.0143512030486
0.43668129158 0.0143563966012
0.437309609985 0.0143615402553
0.437937928391 0.0143666336654
0.438566246796 0.0143716765195
0.439194565201 0.0143766685397
0.439822883606 0.0143816094819
0.440451202011 0.0143864991355
0.441079520416 0.0143913373242
0.441707838821 0.0143961239049
0.442336157227 0.0144008587684
0.442964475632 0.0144055418391
0.443592794037 0.0144101730747
0.444221112442 0.0144147524662
0.444849430847 0.0144192800378
0.445477749252 0.0144237558469
0.446106067657 0.0144281799833
0.446734386063 0.0144325525698
0.447362704468 0.0144368737615
0.447991022873 0.0144411437456
0.448619341278 0.0144453627415
0.449247659683 0.014449531
0.449875978088 0.0144536488035
0.450504296494 0.0144577164656
0.451132614899 0.0144617343306
0.451760933304 0.0144657027732
0.452389251709 0.0144696221987
0.453017570114 0.0144734930417
0.453645888519 0.0144773157668
0.454274206924 0.0144810908674
0.45490252533 0.0144848188657
0.455530843735 0.0144885003121
0.45615916214 0.0144921357852
0.456787480545 0.0144957258907
0.45741579895 0.0144992712617
0.458044117355 0.0145027725577
0.45867243576 0.0145062304645
0.459300754166 0.0145096456932
0.459929072571 0.0145130189806
0.460557390976 0.0145163510877
0.461185709381 0.0145196428002
0.461814027786 0.0145228949269
0.462442346191 0.0145261083003
0.463070664597 0.0145292837751
0.463698983002 0.0145324222283
0.464327301407 0.0145355245585
0.464955619812 0.0145385916849
0.465583938217 0.0145416245476
0.466212256622 0.0145446241062
0.466840575027 0.0145475913396
0.467468893433 0.0145505272454
0.468097211838 0.0145534328394
0.468725530243 0.0145563091546
0.469353848648 0.0145591572411
0.469982167053 0.0145619781652
0.470610485458 0.0145647730087
0.471238803864 0.0145675428685
0.471867122269 0.014570288856
0.472495440674 0.0145730120963
0.473123759079 0.0145757137274
0.473752077484 0.0145783949
0.474380395889 0.0145810567768
0.475008714294 0.0145837005313
0.4756370327 0.0145863273478
0.476265351105 0.0145889384206
0.47689366951 0.0145915349531
0.477521987915 0.0145941181572
0.47815030632 0.0145966892531
0.478778624725 0.0145992494681
0.47940694313 0.014601800036
0.480035261536 0.0146043421969
0.480663579941 0.0146068771961
0.481291898346 0.0146094062837
0.481920216751 0.0146119307137
0.482548535156 0.0146144517435
0.483176853561 0.0146169706335
0.483805171967 0.014619488646
0.484433490372 0.0146220070447
0.485061808777 0.0146245270944
0.485690127182 0.0146270500599
0.486318445587 0.0146295772055
0.486946763992 0.0146321097946
0.487575082397 0.0146346490889
0.488203400803 0.0146371963476
0.488831719208 0.0146397528271
0.489460037613 0.0146423197804
0.490088356018 0.0146448984561
0.490716674423 0.014647490098
0.491344992828 0.0146500959449
0.491973311234 0.0146527172294
0.492601629639 0.0146553551776
0.493229948044 0.0146580110085
0.493858266449 0.0146606859336
0.494486584854 0.0146633811559
0.495114903259 0.0146660978699
0.495743221664 0.0146688372604
0.49637154007 0.0146716005028
0.496999858475 0.0146743887615
0.49762817688 0.0146772031906
0.498256495285 0.0146800449323
0.49888481369 0.0146829151169
0.499513132095 0.0146858148625
0.5001414505 0.0146887452739
0.500769768906 0.0146917074428
0.501398087311 0.0146947024466
0.502026405716 0.0146977313489
0.502654724121 0.0147007951978
0.503283042526 0.0147038950268
0.503911360931 0.0147070318533
0.504539679337 0.0147102066786
0.505167997742 0.0147134204878
0.505796316147 0.0147166742486
0.506424634552 0.0147199689118
0.507052952957 0.0147233054102
0.507681271362 0.0147266846588
0.508309589767 0.0147301075541
0.508937908173 0.0147335749736
0.509566226578 0.014737087776
0.510194544983 0.0147406468004
0.510822863388 0.0147442528662
0.511451181793 0.0147479067729
0.512079500198 0.0147516092994
0.512707818604 0.0147553612043
0.513336137009 0.0147591632249
0.513964455414 0.0147630160779
0.514592773819 0.0147669204583
0.515221092224 0.0147708770394
0.515849410629 0.0147748864731
0.516477729034 0.0147789493888
0.51710604744 0.0147830663941
0.517734365845 0.014787238074
0.51836268425 0.0147914649908
0.518991002655 0.0147957476842
0.51961932106 0.0148000866713
0.520247639465 0.0148044824457
0.52087595787 0.0148089354782
0.521504276276 0.0148134462162
0.522132594681 0.0148180150839
0.522760913086 0.0148226424821
0.523389231491 0.0148273287879
0.524017549896 0.014832074355
0.524645868301 0.0148368795134
0.525274186707 0.0148417445696
0.525902505112 0.0148466698064
0.526530823517 0.0148516554829
0.527159141922 0.0148567018343
0.527787460327 0.0148618090724
0.528415778732 0.0148669773854
0.529044097137 0.0148722069376
0.529672415543 0.0148774978698
0.530300733948 0.0148828502995
0.530929052353 0.0148882643205
0.531557370758 0.0148937400033
0.532185689163 0.0148992773952
0.532814007568 0.0149048765201
0.533442325974 0.0149105373789
0.534070644379 0.0149162599497
0.534698962784 0.0149220441876
0.535327281189 0.014927890025
0.535955599594 0.0149337973718
0.536583917999 0.0149397661156
0.537212236404 0.0149457961216
0.53784055481 0.0149518872333
0.538468873215 0.014958039272
0.53909719162 0.0149642520376
0.539725510025 0.0149705253084
0.54035382843 0.0149768588417
0.540982146835 0.0149832523738
0.54161046524 0.01498970562
0.542238783646 0.0149962182753
0.542867102051 0.0150027900146
0.543495420456 0.0150094204925
0.544123738861 0.0150161093442
0.544752057266 0.0150228561852
0.545380375671 0.0150296606121
0.546008694077 0.0150365222024
0.546637012482 0.0150434405153
0.547265330887 0.0150504150915
0.547893649292 0.0150574454541
0.548521967697 0.0150645311082
0.549150286102 0.015071671542
0.549778604507 0.0150788662265
0.550406922913 0.0150861146163
0.551035241318 0.0150934161495
0.551663559723 0.0151007702486
0.552291878128 0.0151081763203
0.552920196533 0.0151156337562
0.553548514938 0.0151231419333
0.554176833344 0.0151307002138
0.554805151749 0.0151383079461
0.555433470154 0.0151459644649
0.556061788559 0.0151536690916
0.556690106964 0.0151614211347
0.557318425369 0.0151692198901
0.557946743774 0.0151770646418
0.55857506218 0.0151849546619
0.559203380585 0.0151928892116
0.55983169899 0.0152008675406
0.560460017395 0.0152088888888
0.5610883358 0.0152169524855
0.561716654205 0.0152250575507
0.56234497261 0.0152332032951
0.562973291016 0.0152413889206
0.563601609421 0.0152496136207
0.564229927826 0.015257876581
0.564858246231 0.0152661769795
0.565486564636 0.0152745139873
0.566114883041 0.0152828867685
0.566743201447 0.0152912944813
0.567371519852 0.0152997362779
0.567999838257 0.0153082113052
0.568628156662 0.0153167187051
0.569256475067 0.0153252576149
0.569884793472 0.0153338271681
0.570513111877 0.0153424264943
0.571141430283 0.0153510547197
0.571769748688 0.0153597109681
0.572398067093 0.0153683943606
0.573026385498 0.0153771040164
0.573654703903 0.0153858390534
0.574283022308 0.0153945985879
0.574911340714 0.015403381736
0.575539659119 0.0154121876131
0.576167977524 0.0154210153351
0.576796295929 0.0154298640182
0.577424614334 0.0154387327796
0.578052932739 0.0154476207379
0.578681251144 0.0154565270134
0.57930956955 0.0154654507287
0.579937887955 0.0154743910087
0.58056620636 0.0154833469815
0.581194524765 0.0154923177784
0.58182284317 0.0155013025346
0.582451161575 0.0155103003892
0.58307947998 0.0155193104859
0.583707798386 0.0155283319733
0.584336116791 0.0155373640051
0.584964435196 0.0155464057407
0.585592753601 0.0155554563455
0.586221072006 0.0155645149911
0.586849390411 0.0155735808559
0.587477708817 0.0155826531251
0.588106027222 0.0155917309914
0.588734345627 0.0156008136552
0.589362664032 0.015609900325
0.589990982437 0.0156189902173
0.590619300842 0.0156280825576
0.591247619247 0.0156371765802
0.591875937653 0.0156462715287
0.592504256058 0.0156553666564
0.593132574463 0.0156644612263
0.593760892868 0.0156735545116
0.594389211273 0.015682645796
0.595017529678 0.0156917343739
0.595645848083 0.0157008195507
0.596274166489 0.0157099006429
0.596902484894 0.0157189769788
0.597530803299 0.0157280478981
0.598159121704 0.0157371127529
0.598787440109 0.0157461709071
0.599415758514 0.0157552217374
0.60004407692 0.015764264633
0.600672395325 0.015773298996
0.60130071373 0.0157823242418
0.601929032135 0.0157913397989
0.60255735054 0.0158003451094
0.603185668945 0.015809339629
0.60381398735 0.0158183228274
0.604442305756 0.0158272941882
0.605070624161 0.0158362532093
0.605698942566 0.0158451994029
0.606327260971 0.0158541322957
0.606955579376 0.0158630514292
0.607583897781 0.0158719563596
0.608212216187 0.0158808466579
0.608840534592 0.0158897219102
0.609468852997 0.0158985817179
0.610097171402 0.0159074256975
0.610725489807 0.0159162534809
0.611353808212 0.0159250647155
0.611982126617 0.0159338590641
0.612610445023 0.0159426362053
0.613238763428 0.0159513958331
0.613867081833 0.0159601376576
0.614495400238 0.0159688614043
0.615123718643 0.0159775668148
0.615752037048 0.0159862536465
0.616380355453 0.0159949216729
0.617008673859 0.016003570683
0.617636992264 0.0160122004821
0.618265310669 0.0160208108915
0.618893629074 0.0160294017482
0.619521947479 0.0160379729055
0.620150265884 0.0160465242323
0.62077858429 0.0160550556137
0.621406902695 0.0160635669507
0.6220352211 0.0160720581601
0.622663539505 0.0160805291746
0.62329185791 0.0160889799426
0.623920176315 0.0160974104285
0.62454849472 0.0161058206121
0.625176813126 0.0161142104891
0.625805131531 0.0161225800706
0.626433449936 0.0161309293834
0.627061768341 0.0161392584693
0.627690086746 0.0161475673859
0.628318405151 0.0161558562057
0.628946723557 0.0161641250165
0.629575041962 0.0161723739209
0.630203360367 0.0161806030368
0.630831678772 0.0161888124965
0.631459997177 0.0161970024471
0.632088315582 0.0162051730504
0.632716633987 0.0162133244822
0.633344952393 0.0162214569331
0.633973270798 0.0162295706074
0.634601589203 0.0162376657234
0.635229907608 0.0162457425135
0.635858226013 0.0162538012235
0.636486544418 0.0162618421127
0.637114862823 0.0162698654538
0.637743181229 0.0162778715327
0.638371499634 0.016285860648
0.638999818039 0.0162938331113
0.639628136444 0.0163017892468
0.640256454849 0.0163097293909
0.640884773254 0.0163176538925
0.64151309166 0.0163255631123
0.642141410065 0.0163334574228
0.64276972847 0.0163413372082
0.643398046875 0.0163492028639
0.64402636528 0.0163570547967
0.644654683685 0.0163648934241
0.64528300209 0.0163727191745
0.645911320496 0.0163805324868
0.646539638901 0.0163883338101
0.647167957306 0.0163961236036
0.647796275711 0.0164039023362
0.648424594116 0.0164116704865
0.649052912521 0.0164194285424
0.649681230927 0.0164271770009
0.650309549332 0.0164349163677
0.650937867737 0.0164426471575
0.651566186142 0.0164503698929
0.652194504547 0.0164580851048
0.652822822952 0.0164657933322
0.653451141357 0.0164734951212
0.654079459763 0.0164811910258
0.654707778168 0.0164888816066
0.655336096573 0.0164965674315
0.655964414978 0.0165042490745
0.656592733383 0.0165119271164
0.657221051788 0.0165196021436
0.657849370193 0.0165272747488
0.658477688599 0.0165349455298
0.659106007004 0.0165426150899
0.659734325409 0.0165502840374
0.660362643814 0.0165579529853
0.660990962219 0.016565622551
0.661619280624 0.0165732933563
0.66224759903 0.0165809660269
0.662875917435 0.0165886411922
0.66350423584 0.0165963194849
0.664132554245 0.016604001541
0.66476087265 0.0166116879994
0.665389191055 0.0166193795016
0.66601750946 0.0166270766915
0.666645827866 0.0166347802151
0.667274146271 0.0166424907203
0.667902464676 0.0166502088566
0.668530783081 0.0166579352747
0.669159101486 0.0166656706266
0.669787419891 0.0166734155649
0.670415738297 0.0166811707431
0.671044056702 0.0166889368146
0.671672375107 0.0166967144332
0.672300693512 0.0167045042523
0.672929011917 0.016712306925
0.673557330322 0.0167201231038
0.674185648727 0.0167279534401
0.674813967133 0.0167357985841
0.675442285538 0.0167436591849
0.676070603943 0.0167515358896
0.676698922348 0.0167594293436
0.677327240753 0.0167673401902
0.677955559158 0.0167752690703
0.678583877563 0.0167832166222
0.679212195969 0.0167911834815
0.679840514374 0.0167991702807
0.680468832779 0.0168071776491
0.681097151184 0.0168152062124
0.681725469589 0.0168232565929
0.682353787994 0.0168313294088
0.6829821064 0.0168394252741
0.683610424805 0.0168475447987
0.68423874321 0.016855688588
0.684867061615 0.0168638572426
0.68549538002 0.0168720513581
0.686123698425 0.0168802715252
0.68675201683 0.0168885183291
0.687380335236 0.0168967923497
0.688008653641 0.0169050941612
0.688636972046 0.0169134243319
0.689265290451 0.016921783424
0.689893608856 0.0169301719938
0.690521927261 0.0169385905909
0.691150245667 0.0169470397587
0.691778564072 0.0169555200335
0.692406882477 0.0169640319452
0.693035200882 0.0169725760165
0.693663519287 0.0169811527628
0.694291837692 0.0169897626924
0.694920156097 0.0169984063061
0.695548474503 0.0170070840973
0.696176792908 0.0170157965513
0.696805111313 0.0170245441458
0.697433429718 0.0170333273506
0.698061748123 0.0170421466273
0.698690066528 0.0170510024293
0.699318384933 0.0170598952017
0.699946703339 0.017068825381
0.700575021744 0.0170777933954
0.701203340149 0.0170867996644
0.701831658554 0.0170958445986
0.702459976959 0.0171049285999
0.703088295364 0.0171140520613
0.70371661377 0.0171232153667
0.704344932175 0.0171324188909
0.70497325058 0.0171416629996
0.705601568985 0.0171509480493
0.70622988739 0.0171602743869
0.706858205795 0.0171696423502
0.7074865242 0.0171790522676
0.708114842606 0.0171885044577
0.708743161011 0.0171979992299
0.709371479416 0.0172075368837
0.709999797821 0.0172171177092
0.710628116226 0.0172267419867
0.711256434631 0.0172364099866
0.711884753036 0.01724612197
0.712513071442 0.0172558781877
0.713141389847 0.0172656788812
0.713769708252 0.0172755242817
0.714398026657 0.0172854146109
0.715026345062 0.0172953500805
0.715654663467 0.0173053308923
0.716282981873 0.0173153572384
0.716911300278 0.0173254293008
0.717539618683 0.0173355472519
0.718167937088 0.017345711254
0.718796255493 0.0173559214598
0.719424573898 0.0173661780118
0.720052892303 0.0173764810432
0.720681210709 0.0173868306768
0.721309529114 0.0173972270262
0.721937847519 0.017407670195
0.722566165924 0.017418160277
0.723194484329 0.0174286973565
0.723822802734 0.0174392815081
0.72445112114 0.0174499127969
0.725079439545 0.0174605912783
0.72570775795 0.0174713169983
0.726336076355 0.0174820899936
0.72696439476 0.0174929102913
0.727592713165 0.0175037779093
0.72822103157 0.0175146928562
0.728849349976 0.0175256551314
0.729477668381 0.0175366647252
0.730105986786 0.0175477216189
0.730734305191 0.0175588257848
0.731362623596 0.0175699771863
0.731990942001 0.0175811757779
0.732619260406 0.0175924215055
0.733247578812 0.0176037143062
0.733875897217 0.0176150541088
0.734504215622 0.0176264408333
0.735132534027 0.0176378743916
0.735760852432 0.0176493546873
0.736389170837 0.0176608816156
0.737017489243 0.017672455064
0.737645807648 0.0176840749116
0.738274126053 0.01769574103
0.738902444458 0.0177074532829
0.739530762863 0.0177192115264
0.740159081268 0.0177310156089
0.740787399673 0.0177428653716
0.741415718079 0.0177547606485
0.742044036484 0.017766701266
0.742672354889 0.0177786870438
0.743300673294 0.0177907177946
0.743928991699 0.0178027933243
0.744557310104 0.017814913432
0.74518562851 0.0178270779103
0.745813946915 0.0178392865455
0.74644226532 0.0178515391174
0.747070583725 0.0178638353999
0.74769890213 0.0178761751606
0.748327220535 0.0178885581613
0.74895553894 0.0179009841582
0.749583857346 0.0179134529016
0.750212175751 0.0179259641366
0.750840494156 0.0179385176028
0.751468812561 0.0179511130346
0.752097130966 0.0179637501615
0.752725449371 0.0179764287079
0.753353767776 0.0179891483934
0.753982086182 0.0180019089333
0.754610404587 0.018014710038
0.755238722992 0.0180275514139
0.755867041397 0.0180404327631
0.756495359802 0.0180533537835
0.757123678207 0.0180663141693
0.757751996613 0.018079313611
0.758380315018 0.0180923517954
0.759008633423 0.0181054284058
0.759636951828 0.0181185431222
0.760265270233 0.0181316956217
0.760893588638 0.0181448855781
0.761521907043 0.0181581126625
0.762150225449 0.0181713765434
0.762778543854 0.0181846768864
0.763406862259 0.018198013355
0.764035180664 0.0182113856105
0.764663499069 0.0182247933118
0.765291817474 0.0182382361161
0.76592013588 0.0182517136787
0.766548454285 0.0182652256532
0.76717677269 0.0182787716919
0.767805091095 0.0182923514454
0.7684334095 0.0183059645633
0.769061727905 0.0183196106942
0.76969004631 0.0183332894856
0.770318364716 0.0183470005843
0.770946683121 0.0183607436364
0.771575001526 0.0183745182878
0.772203319931 0.0183883241836
0.772831638336 0.018402160969
0.773459956741 0.0184160282891
0.774088275146 0.018429925789
0.774716593552 0.018443853114
0.775344911957 0.0184578099099
0.775973230362 0.0184717958229
0.776601548767 0.0184858104998
0.777229867172 0.0184998535882
0.777858185577 0.0185139247366
0.778486503983 0.0185280235945
0.779114822388 0.0185421498126
0.779743140793 0.0185563030428
0.780371459198 0.0185704829387
0.780999777603 0.018584689155
0.781628096008 0.0185989213484
0.782256414413 0.0186131791774
0.782884732819 0.0186274623022
0.783513051224 0.0186417703853
0.784141369629 0.0186561030913
0.784769688034 0.0186704600868
0.785398006439 0.0186848410412
0.786026324844 0.0186992456263
0.78665464325 0.0187136735163
0.787282961655 0.0187281243885
0.78791128006 0.0187425979227
0.788539598465 0.018757093802
0.78916791687 0.0187716117123
0.789796235275 0.0187861513427
0.79042455368 0.0188007123859
0.791052872086 0.0188152945375
0.791681190491 0.018829897497
0.792309508896 0.0188445209671
0.792937827301 0.0188591646546
0.793566145706 0.0188738282696
0.794194464111 0.0188885115264
0.794822782516 0.0189032141432
0.795451100922 0.0189179358422
0.796079419327 0.0189326763496
0.796707737732 0.018947435396
0.797336056137 0.0189622127163
0.797964374542 0.0189770080496
0.798592692947 0.0189918211395
0.799221011353 0.0190066517344
0.799849329758 0.0190214995869
0.800477648163 0.0190363644545
0.801105966568 0.0190512460995
0.801734284973 0.0190661442889
0.802362603378 0.0190810587947
0.802990921783 0.0190959893937
0.803619240189 0.0191109358677
0.804247558594 0.0191258980039
0.804875876999 0.0191408755942
0.805504195404 0.0191558684359
0.806132513809 0.0191708763317
0.806760832214 0.0191858990892
0.80738915062 0.0192009365216
0.808017469025 0.0192159884476
0.80864578743 0.0192310546911
0.809274105835 0.0192461350816
0.80990242424 0.0192612294541
0.810530742645 0.0192763376491
0.81115906105 0.0192914595128
0.811787379456 0.0193065948971
0.812415697861 0.0193217436594
0.813044016266 0.0193369056629
0.813672334671 0.0193520807764
0.814300653076 0.0193672688748
0.814928971481 0.0193824698383
0.815557289886 0.0193976835534
0.816185608292 0.019412909912
0.816813926697 0.0194281488122
0.817442245102 0.0194434001578
0.818070563507 0.0194586638584
0.818698881912 0.0194739398296
0.819327200317 0.019489227993
0.819955518723 0.019504528276
0.820583837128 0.0195198406119
0.821212155533 0.01953516494
0.821840473938 0.0195505012055
0.822468792343 0.0195658493595
0.823097110748 0.0195812093592
0.823725429153 0.0195965811676
0.824353747559 0.0196119647536
0.824982065964 0.0196273600921
0.825610384369 0.019642767164
0.826238702774 0.0196581859559
0.826867021179 0.0196736164604
0.827495339584 0.0196890586761
0.82812365799 0.0197045126074
0.828751976395 0.0197199782645
0.8293802948 0.0197354556634
0.830008613205 0.0197509448261
0.83063693161 0.0197664457803
0.831265250015 0.0197819585595
0.83189356842 0.0197974832029
0.832521886826 0.0198130197555
0.833150205231 0.0198285682679
0.833778523636 0.0198441287966
0.834406842041 0.0198597014035
0.835035160446 0.0198752861561
0.835663478851 0.0198908831278
0.836291797256 0.0199064923972
0.836920115662 0.0199221140486
0.837548434067 0.0199377481716
0.838176752472 0.0199533948615
0.838805070877 0.0199690542187
0.839433389282 0.0199847263491
0.840061707687 0.020000411364
0.840690026093 0.0200161093799
0.841318344498 0.0200318205183
0.841946662903 0.0200475449061
0.842574981308 0.0200632826754
0.843203299713 0.0200790339632
0.843831618118 0.0200947989116
0.844459936523 0.0201105776676
0.845088254929 0.0201263703833
0.845716573334 0.0201421772155
0.846344891739 0.0201579983259
0.846973210144 0.0201738338809
0.847601528549 0.0201896840518
0.848229846954 0.0202055490142
0.848858165359 0.0202214289486
0.849486483765 0.0202373240399
0.85011480217 0.0202532344776
0.850743120575 0.0202691604554
0.85137143898 0.0202851021715
0.851999757385 0.0203010598284
0.85262807579 0.0203170336327
0.853256394196 0.0203330237953
0.853884712601 0.0203490305312
0.854513031006 0.0203650540592
0.855141349411 0.0203810946025
0.855769667816 0.0203971523877
0.856397986221 0.0204132276457
0.857026304626 0.0204293206109
0.857654623032 0.0204454315213
0.858282941437 0.0204615606189
0.858911259842 0.0204777081489
0.859539578247 0.0204938743603
0.860167896652 0.0205100595052
0.860796215057 0.0205262638392
0.861424533463 0.0205424876214
0.862052851868 0.0205587311138
0.862681170273 0.0205749945817
0.863309488678 0.0205912782933
0.863937807083 0.0206075825201
0.864566125488 0.0206239075362
0.865194443893 0.0206402536188
0.865822762299 0.0206566210477
0.866451080704 0.0206730101056
0.867079399109 0.0206894210776
0.867707717514 0.0207058542515
0.868336035919 0.0207223099176
0.868964354324 0.0207387883686
0.869592672729 0.0207552898995
0.870220991135 0.0207718148077
0.87084930954 0.0207883633925
0.871477627945 0.0208049359556
0.87210594635 0.0208215328008
0.872734264755 0.0208381542335
0.87336258316 0.0208548005614
0.873990901566 0.0208714720938
0.874619219971 0.0208881691418
0.875247538376 0.0209048920183
0.875875856781 0.0209216410376
0.876504175186 0.0209384165158
0.877132493591 0.0209552187703
0.877760811996 0.0209720481198
0.878389130402 0.0209889048845
0.879017448807 0.0210057893858
0.879645767212 0.0210227019463
0.880274085617 0.0210396428897
0.880902404022 0.0210566125407
0.881530722427 0.0210736112249
0.882159040833 0.021090639269
0.882787359238 0.0211076970004
0.883415677643 0.0211247847473
0.884043996048 0.0211419028386
0.884672314453 0.0211590516036
0.885300632858 0.0211762313726
0.885928951263 0.0211934424761
0.886557269669 0.0212106852449
0.887185588074 0.0212279600105
0.887813906479 0.0212452671045
0.888442224884 0.0212626068587
0.889070543289 0.021279979605
0.889698861694 0.0212973856757
0.890327180099 0.0213148254028
0.890955498505 0.0213322991185
0.89158381691 0.0213498071548
0.892212135315 0.0213673498435
0.89284045372 0.0213849275163
0.893468772125 0.0214025405045
0.89409709053 0.0214201891392
0.894725408936 0.0214378737512
0.895353727341 0.0214555946704
0.895982045746 0.0214733522268
0.896610364151 0.0214911467493
0.897238682556 0.0215089785665
0.897867000961 0.0215268480063
0.898495319366 0.0215447553957
0.899123637772 0.0215627010611
0.899751956177 0.0215806853279
0.900380274582 0.0215987085207
0.901008592987 0.0216167709632
0.901636911392 0.021634872978
0.902265229797 0.0216530148868
0.902893548203 0.0216711970101
0.903521866608 0.0216894196672
0.904150185013 0.0217076831764
0.904778503418 0.0217259878546
0.905406821823 0.0217443340174
0.906035140228 0.0217627219794
0.906663458633 0.0217811520533
0.907291777039 0.0217996245509
0.907920095444 0.0218181397822
0.908548413849 0.0218366980559
0.909176732254 0.021855299679
0.909805050659 0.021873944957
0.910433369064 0.0218926341939
0.911061687469 0.0219113676918
0.911690005875 0.0219301457514
0.91231832428 0.0219489686713
0.912946642685 0.0219678367488
0.91357496109 0.0219867502789
0.914203279495 0.0220057095553
0.9148315979 0.0220247148693
0.915459916306 0.0220437665106
0.916088234711 0.0220628647671
0.916716553116 0.0220820099244
0.917344871521 0.0221012022663
0.917973189926 0.0221204420746
0.918601508331 0.0221397296291
0.919229826736 0.0221590652073
0.919858145142 0.0221784490848
0.920486463547 0.0221978815351
0.921114781952 0.0222173628294
0.921743100357 0.0222368932369
0.922371418762 0.0222564730245
0.922999737167 0.0222761024569
0.923628055573 0.0222957817966
0.924256373978 0.0223155113038
0.924884692383 0.0223352912366
0.925513010788 0.0223551218505
0.926141329193 0.022375003399
0.926769647598 0.0223949361332
0.927397966003 0.0224149203016
0.928026284409 0.0224349561508
0.928654602814 0.0224550439247
0.929282921219 0.022475183865
0.929911239624 0.0224953762109
0.930539558029 0.0225156211993
0.931167876434 0.0225359190645
0.931796194839 0.0225562700387
0.932424513245 0.0225766743514
0.93305283165 0.0225971322299
0.933681150055 0.0226176438987
0.93430946846 0.0226382095803
0.934937786865 0.0226588294945
0.93556610527 0.0226795038586
0.936194423676 0.0227002328876
0.936822742081 0.022721016794
0.937451060486 0.0227418557877
0.938079378891 0.0227627500764
0.938707697296 0.022783699865
0.939336015701 0.0228047053563
0.939964334106 0.0228257667504
0.940592652512 0.0228468842449
0.941220970917 0.0228680580353
0.941849289322 0.0228892883141
0.942477607727 0.0229105752719
0.943105926132 0.0229319190965
0.943734244537 0.0229533199735
0.944362562943 0.0229747780857
0.944990881348 0.022996293614
0.945619199753 0.0230178667364
0.946247518158 0.0230394976288
0.946875836563 0.0230611864647
0.947504154968 0.023082933415
0.948132473373 0.0231047386484
0.948760791779 0.0231266023311
0.949389110184 0.0231485246271
0.950017428589 0.0231705056981
0.950645746994 0.0231925457032
0.951274065399 0.0232146447994
0.951902383804 0.0232368031414
0.952530702209 0.0232590208816
0.953159020615 0.02328129817
0.95378733902 0.0233036351545
0.954415657425 0.0233260319807
0.95504397583 0.0233484887921
0.955672294235 0.0233710057297
0.95630061264 0.0233935829328
0.956928931046 0.023416220538
0.957557249451 0.0234389186802
0.958185567856 0.0234616774918
0.958813886261 0.0234844971035
0.959442204666 0.0235073776436
0.960070523071 0.0235303192385
0.960698841476 0.0235533220124
0.961327159882 0.0235763860878
0.961955478287 0.0235995115848
0.962583796692 0.0236226986218
0.963212115097 0.0236459473152
0.963840433502 0.0236692577795
0.964468751907 0.0236926301272
0.965097070313 0.0237160644691
0.965725388718 0.023739560914
0.966353707123 0.0237631195689
0.966982025528 0.0237867405391
0.967610343933 0.023810423928
0.968238662338 0.0238341698374
0.968866980743 0.0238579783673
0.969495299149 0.023881849616
0.970123617554 0.0239057836802
0.970751935959 0.0239297806549
0.971380254364 0.0239538406336
0.972008572769 0.0239779637081
0.972636891174 0.0240021499688
0.973265209579 0.0240263995044
0.973893527985 0.0240507124023
0.97452184639 0.0240750887484
0.975150164795 0.0240995286271
0.9757784832 0.0241240321213
0.976406801605 0.024148599313
0.97703512001 0.0241732302822
0.977663438416 0.0241979251083
0.978291756821 0.0242226838688
0.978920075226 0.0242475066403
0.979548393631 0.0242723934982
0.980176712036 0.0242973445167
0.980805030441 0.0243223597686
0.981433348846 0.024347439326
0.982061667252 0.0243725832597
0.982689985657 0.0243977916393
0.983318304062 0.0244230645337
0.983946622467 0.0244484020107
0.984574940872 0.024473804137
0.985203259277 0.0244992709786
0.985831577682 0.0245248026004
0.986459896088 0.0245503990667
0.987088214493 0.0245760604409
0.987716532898 0.0246017867854
0.988344851303 0.0246275781621
0.988973169708 0.024653434632
0.989601488113 0.0246793562557
0.990229806519 0.0247053430929
0.990858124924 0.0247313952026
0.991486443329 0.0247575126435
0.992114761734 0.0247836954736
0.992743080139 0.0248099437503
0.993371398544 0.0248362575306
0.993999716949 0.0248626368712
0.994628035355 0.0248890818281
0.99525635376 0.024915592457
0.995884672165 0.0249421688135
0.99651299057 0.0249688109524
0.997141308975 0.0249955189288
0.99776962738 0.025022292797
0.998397945786 0.0250491326114
0.999026264191 0.0250760384261
0.999654582596 0.0251030102951
1.000282901 0.0251300482724
1.00091121941 0.0251571524115
1.00153953781 0.0251843227664
1.00216785622 0.0252115593906
1.00279617462 0.0252388623378
1.00342449303 0.0252662316619
1.00405281143 0.0252936674167
1.00468112984 0.025321169656
1.00530944824 0.0253487384339
1.00593776665 0.0253763738047
1.00656608505 0.0254040758229
1.00719440346 0.025431844543
1.00782272186 0.0254596800201
1.00845104027 0.0254875823093
1.00907935867 0.0255155514664
1.00970767708 0.025543587547
1.01033599548 0.0255716906077
1.01096431389 0.025599860705
1.01159263229 0.0256280978963
1.0122209507 0.0256564022391
1.0128492691 0.0256847737916
1.01347758751 0.0257132126126
1.01410590591 0.0257417187613
1.01473422432 0.0257702922976
1.01536254272 0.025798933282
1.01599086113 0.0258276417757
1.01661917953 0.0258564178405
1.01724749794 0.025885261539
1.01787581635 0.0259141729345
1.01850413475 0.0259431520911
1.01913245316 0.0259721990736
1.01976077156 0.0260013139478
1.02038908997 0.0260304967802
1.02101740837 0.0260597476382
1.02164572678 0.0260890665902
1.02227404518 0.0261184537055
1.02290236359 0.0261479090543
1.02353068199 0.0261774327078
1.0241590004 0.0262070247383
1.0247873188 0.0262366852191
1.02541563721 0.0262664142244
1.02604395561 0.0262962118297
1.02667227402 0.0263260781115
1.02730059242 0.0263560131476
1.02792891083 0.0263860170167
1.02855722923 0.0264160897988
1.02918554764 0.0264462315753
1.02981386604 0.0264764424286
1.03044218445 0.0265067224423
1.03107050285 0.0265370717016
1.03169882126 0.0265674902926
1.03232713966 0.0265979783031
1.03295545807 0.026628535822
1.03358377647 0.0266591629396
1.03421209488 0.0266898597478
1.03484041328 0.0267206263395
1.03546873169 0.0267514628094
1.03609705009 0.0267823692536
1.0367253685 0.0268133457695
1.0373536869 0.026844392456
1.03798200531 0.0268755094139
1.03861032372 0.0269066967449
1.03923864212 0.0269379545528
1.03986696053 0.0269692829427
1.04049527893 0.0270006820214
1.04112359734 0.0270321518972
1.04175191574 0.02706369268
1.04238023415 0.0270953044816
1.04300855255 0.0271269874151
1.04363687096 0.0271587415956
1.04426518936 0.0271905671397
1.04489350777 0.0272224641658
1.04552182617 0.0272544327939
1.04615014458 0.027286473146
1.04677846298 0.0273185853455
1.04740678139 0.027350769518
1.04803509979 0.0273830257904
1.0486634182 0.0274153542919
1.0492917366 0.0274477551531
1.04992005501 0.0274802285068
1.05054837341 0.0275127744873
1.05117669182 0.027545393231
1.05180501022 0.0275780848761
1.05243332863 0.0276108495627
1.05306164703 0.0276436874327
1.05368996544 0.0276765986302
1.05431828384 0.0277095833009
1.05494660225 0.0277426415925
1.05557492065 0.0277757736549
1.05620323906 0.0278089796396
1.05683155746 0.0278422597004
1.05745987587 0.0278756139928
1.05808819427 0.0279090426745
1.05871651268 0.0279425459052
1.05934483109 0.0279761238464
1.05997314949 0.0280097766619
1.0606014679 0.0280435045173
1.0612297863 0.0280773075804
1.06185810471 0.0281111860211
1.06248642311 0.0281451400111
1.06311474152 0.0281791697245
1.06374305992 0.0282132753372
1.06437137833 0.0282474570273
1.06499969673 0.0282817149751
1.06562801514 0.0283160493628
1.06625633354 0.0283504603748
1.06688465195 0.0283849481977
1.06751297035 0.0284195130201
1.06814128876 0.0284541550328
1.06876960716 0.0284888744288
1.06939792557 0.028523671403
1.07002624397 0.0285585461527
1.07065456238 0.0285934988773
1.07128288078 0.0286285297783
1.07191119919 0.0286636390594
1.07253951759 0.0286988269264
1.073167836 0.0287340935874
1.0737961544 0.0287694392526
1.07442447281 0.0288048641345
1.07505279121 0.0288403684476
1.07568110962 0.0288759524086
1.07630942802 0.0289116162367
1.07693774643 0.028947360153
1.07756606483 0.0289831843809
1.07819438324 0.0290190891459
1.07882270164 0.029055074676
1.07945102005 0.029091141201
1.08007933846 0.0291272889534
1.08070765686 0.0291635181674
1.08133597527 0.0291998290799
1.08196429367 0.0292362219298
1.08259261208 0.029272696958
1.08322093048 0.0293092544081
1.08384924889 0.0293458945256
1.08447756729 0.0293826175584
1.0851058857 0.0294194237564
1.0857342041 0.029456313372
1.08636252251 0.0294932866597
1.08699084091 0.0295303438762
1.08761915932 0.0295674852806
1.08824747772 0.029604711134
1.08887579613 0.0296420216999
1.08950411453 0.0296794172441
1.09013243294 0.0297168980344
1.09076075134 0.0297544643411
1.09138906975 0.0297921164365
1.09201738815 0.0298298545953
1.09264570656 0.0298676790944
1.09327402496 0.0299055902129
1.09390234337 0.0299435882321
1.09453066177 0.0299816734357
1.09515898018 0.0300198461094
1.09578729858 0.0300581065413
1.09641561699 0.0300964550218
1.09704393539 0.0301348918432
1.0976722538 0.0301734173004
1.0983005722 0.0302120316903
1.09892889061 0.0302507353122
1.09955720901 0.0302895284674
1.10018552742 0.0303284114596
1.10081384583 0.0303673845946
1.10144216423 0.0304064481806
1.10207048264 0.0304456025279
1.10269880104 0.0304848479488
1.10332711945 0.0305241847583
1.10395543785 0.0305636132731
1.10458375626 0.0306031338126
1.10521207466 0.0306427466979
1.10584039307 0.0306824522527
1.10646871147 0.0307222508028
1.10709702988 0.030762142676
1.10772534828 0.0308021282025
1.10835366669 0.0308422077147
1.10898198509 0.0308823815471
1.1096103035 0.0309226500365
1.1102386219 0.0309630135217
1.11086694031 0.0310034723438
1.11149525871 0.0310440268461
1.11212357712 0.031084677374
1.11275189552 0.0311254242752
1.11338021393 0.0311662678995
1.11400853233 0.0312072085987
1.11463685074 0.0312482467271
1.11526516914 0.0312893826409
1.11589348755 0.0313306166985
1.11652180595 0.0313719492606
1.11715012436 0.0314133806898
1.11777844276 0.0314549113511
1.11840676117 0.0314965416116
1.11903507957 0.0315382718404
1.11966339798 0.0315801024088
1.12029171638 0.0316220336903
1.12092003479 0.0316640660604
1.1215483532 0.031706199897
1.1221766716 0.0317484355799
1.12280499001 0.031790773491
1.12343330841 0.0318332140144
1.12406162682 0.0318757575363
1.12468994522 0.0319184044451
1.12531826363 0.0319611551312
1.12594658203 0.0320040099872
1.12657490044 0.0320469694076
1.12720321884 0.0320900337892
1.12783153725 0.032133203531
1.12845985565 0.0321764790337
1.12908817406 0.0322198607006
1.12971649246 0.0322633489366
1.13034481087 0.032306944149
1.13097312927 0.0323506467471
1.13160144768 0.0323944571422
1.13222976608 0.0324383757479
1.13285808449 0.0324824029796
1.13348640289 0.0325265392549
1.1341147213 0.0325707849936
1.1347430397 0.0326151406173
1.13537135811 0.0326596065499
1.13599967651 0.0327041832172
1.13662799492 0.0327488710471
1.13725631332 0.0327936704696
1.13788463173 0.0328385819168
1.13851295013 0.0328836058227
1.13914126854 0.0329287426234
1.13976958694 0.0329739927572
1.14039790535 0.0330193566643
1.14102622375 0.0330648347868
1.14165454216 0.0331104275692
1.14228286057 0.0331561354578
1.14291117897 0.033201958901
1.14353949738 0.0332478983491
1.14416781578 0.0332939542547
1.14479613419 0.0333401270722
1.14542445259 0.0333864172581
1.146052771 0.033432825271
1.1466810894 0.0334793515714
1.14730940781 0.033525996622
1.14793772621 0.0335727608873
1.14856604462 0.033619644834
1.14919436302 0.0336666489307
1.14982268143 0.0337137736481
1.15045099983 0.033761019459
1.15107931824 0.033808386838
1.15170763664 0.0338558762618
1.15233595505 0.0339034882093
1.15296427345 0.0339512231612
1.15359259186 0.0339990816002
1.15422091026 0.0340470640112
1.15484922867 0.034095170881
1.15547754707 0.0341434026984
1.15610586548 0.0341917599542
1.15673418388 0.0342402431413
1.15736250229 0.0342888527546
1.15799082069 0.0343375892909
1.1586191391 0.0343864532492
1.1592474575 0.0344354451303
1.15987577591 0.0344845654372
1.16050409431 0.0345338146748
1.16113241272 0.03458319335
1.16176073112 0.0346327019719
1.16238904953 0.0346823410514
1.16301736794 0.0347321111015
1.16364568634 0.0347820126373
1.16427400475 0.0348320461758
1.16490232315 0.034882212236
1.16553064156 0.0349325113391
1.16615895996 0.0349829440082
1.16678727837 0.0350335107684
1.16741559677 0.0350842121468
1.16804391518 0.0351350486728
1.16867223358 0.0351860208774
1.16930055199 0.035237129294
1.16992887039 0.0352883744578
1.1705571888 0.0353397569063
1.1711855072 0.0353912771786
1.17181382561 0.0354429358164
1.17244214401 0.035494733363
1.17307046242 0.0355466703639
1.17369878082 0.0355987473667
1.17432709923 0.0356509649211
1.17495541763 0.0357033235786
1.17558373604 0.0357558238929
1.17621205444 0.03580846642
1.17684037285 0.0358612517176
1.17746869125 0.0359141803457
1.17809700966 0.0359672528662
1.17872532806 0.0360204698432
1.17935364647 0.0360738318429
1.17998196487 0.0361273394335
1.18061028328 0.0361809931854
1.18123860168 0.0362347936709
1.18186692009 0.0362887414646
1.18249523849 0.0363428371431
1.1831235569 0.0363970812851
1.18375187531 0.0364514744714
1.18438019371 0.036506017285
1.18500851212 0.036560710311
1.18563683052 0.0366155541366
1.18626514893 0.036670549351
1.18689346733 0.0367256965458
1.18752178574 0.0367809963146
1.18815010414 0.0368364492531
1.18877842255 0.0368920559592
1.18940674095 0.0369478170329
1.19003505936 0.0370037330766
1.19066337776 0.0370598046946
1.19129169617 0.0371160324935
1.19192001457 0.0371724170821
1.19254833298 0.0372289590712
1.19317665138 0.0372856590741
1.19380496979 0.0373425177061
1.19443328819 0.0373995355848
1.1950616066 0.0374567133298
1.195689925 0.0375140515633
1.19631824341 0.0375715509095
1.19694656181 0.0376292119948
1.19757488022 0.0376870354479
1.19820319862 0.0377450218998
1.19883151703 0.0378031719838
1.19945983543 0.0378614863353
1.20008815384 0.0379199655921
1.20071647224 0.0379786103942
1.20134479065 0.0380374213841
1.20197310905 0.0380963992063
1.20260142746 0.0381555445078
1.20322974586 0.0382148579379
1.20385806427 0.0382743401483
1.20448638268 0.0383339917927
1.20511470108 0.0383938135276
1.20574301949 0.0384538060115
1.20637133789 0.0385139699055
1.2069996563 0.0385743058729
1.2076279747 0.0386348145795
1.20825629311 0.0386954966933
1.20888461151 0.0387563528851
1.20951292992 0.0388173838276
1.21014124832 0.0388785901963
1.21076956673 0.038939972669
1.21139788513 0.0390015319259
1.21202620354 0.0390632686497
1.21265452194 0.0391251835255
1.21328284035 0.039187277241
1.21391115875 0.0392495504863
1.21453947716 0.0393120039539
1.21516779556 0.039374638339
1.21579611397 0.0394374543391
1.21642443237 0.0395004526544
1.21705275078 0.0395636339876
1.21768106918 0.0396269990438
1.21830938759 0.0396905485309
1.21893770599 0.0397542831592
1.2195660244 0.0398182036415
1.2201943428 0.0398823106936
1.22082266121 0.0399466050333
1.22145097961 0.0400110873816
1.22207929802 0.0400757584617
1.22270761642 0.0401406189997
1.22333593483 0.0402056697242
1.22396425323 0.0402709113665
1.22459257164 0.0403363446608
1.22522089005 0.0404019703436
1.22584920845 0.0404677891544
1.22647752686 0.0405338018352
1.22710584526 0.040600009131
1.22773416367 0.0406664117893
1.22836248207 0.0407330105605
1.22899080048 0.0407998061977
1.22961911888 0.0408667994568
1.23024743729 0.0409339910965
1.23087575569 0.0410013818782
1.2315040741 0.0410689725664
1.2321323925 0.0411367639282
1.23276071091 0.0412047567336
1.23338902931 0.0412729517555
1.23401734772 0.0413413497696
1.23464566612 0.0414099515546
1.23527398453 0.0414787578921
1.23590230293 0.0415477695666
1.23653062134 0.0416169873655
1.23715893974 0.0416864120791
1.23778725815 0.0417560445009
1.23841557655 0.0418258854271
1.23904389496 0.0418959356571
1.23967221336 0.0419661959931
1.24030053177 0.0420366672407
1.24092885017 0.0421073502081
1.24155716858 0.0421782457068
1.24218548698 0.0422493545514
1.24281380539 0.0423206775595
1.24344212379 0.0423922155519
1.2440704422 0.0424639693523
1.2446987606 0.0425359397878
1.24532707901 0.0426081276885
1.24595539742 0.0426805338878
1.24658371582 0.042753159222
1.24721203423 0.042826004531
1.24784035263 0.0428990706576
1.24846867104 0.042972358448
1.24909698944 0.0430458687516
1.24972530785 0.043119602421
1.25035362625 0.0431935603123
1.25098194466 0.0432677432846
1.25161026306 0.0433421522005
1.25223858147 0.043416787926
1.25286689987 0.0434916513303
1.25349521828 0.043566743286
1.25412353668 0.0436420646692
1.25475185509 0.0437176163593
1.25538017349 0.0437933992391
1.2560084919 0.0438694141949
1.2566368103 0.0439456621165
1.25726512871 0.0440221438971
1.25789344711 0.0440988604333
1.25852176552 0.0441758126256
1.25915008392 0.0442530013775
1.25977840233 0.0443304275964
1.26040672073 0.0444080921932
1.26103503914 0.0444859960824
1.26166335754 0.0445641401819
1.26229167595 0.0446425254135
1.26291999435 0.0447211527026
1.26354831276 0.044800022978
1.26417663116 0.0448791371725
1.26480494957 0.0449584962224
1.26543326797 0.0450381010678
1.26606158638 0.0451179526526
1.26668990479 0.0451980519242
1.26731822319 0.0452783998341
1.2679465416 0.0453589973373
1.26857486 0.0454398453929
1.26920317841 0.0455209449636
1.26983149681 0.045602297016
1.27045981522 0.0456839025207
1.27108813362 0.045765762452
1.27171645203 0.0458478777883
1.27234477043 0.0459302495119
1.27297308884 0.0460128786088
1.27360140724 0.0460957660693
1.27422972565 0.0461789128875
1.27485804405 0.0462623200617
1.27548636246 0.0463459885939
1.27611468086 0.0464299194906
1.27674299927 0.0465141137619
1.27737131767 0.0465985724224
1.27799963608 0.0466832964906
1.27862795448 0.0467682869892
1.27925627289 0.0468535449449
1.27988459129 0.0469390713889
1.2805129097 0.0470248673563
1.2811412281 0.0471109338866
1.28176954651 0.0471972720235
1.28239786491 0.0472838828148
1.28302618332 0.0473707673128
1.28365450172 0.0474579265741
1.28428282013 0.0475453616595
1.28491113853 0.0476330736343
1.28553945694 0.0477210635679
1.28616777534 0.0478093325343
1.28679609375 0.047897881612
1.28742441216 0.0479867118838
1.28805273056 0.0480758244369
1.28868104897 0.0481652203631
1.28930936737 0.0482549007587
1.28993768578 0.0483448667244
1.29056600418 0.0484351193657
1.29119432259 0.0485256597922
1.29182264099 0.0486164891187
1.2924509594 0.0487076084641
1.2930792778 0.0487990189523
1.29370759621 0.0488907217116
1.29433591461 0.0489827178751
1.29496423302 0.0490750085806
1.29559255142 0.0491675949707
1.29622086983 0.0492604781925
1.29684918823 0.0493536593982
1.29747750664 0.0494471397446
1.29810582504 0.0495409203933
1.29873414345 0.0496350025108
1.29936246185 0.0497293872686
1.29999078026 0.0498240758428
1.30061909866 0.0499190694147
1.30124741707 0.0500143691704
1.30187573547 0.0501099763009
1.30250405388 0.0502058920023
1.30313237228 0.0503021174757
1.30376069069 0.0503986539271
1.30438900909 0.0504955025678
1.3050173275 0.0505926646139
1.3056456459 0.0506901412868
1.30627396431 0.050787933813
1.30690228271 0.050886043424
1.30753060112 0.0509844713568
1.30815891953 0.0510832188532
1.30878723793 0.0511822871604
1.30941555634 0.0512816775311
1.31004387474 0.0513813912228
1.31067219315 0.0514814294988
1.31130051155 0.0515817936272
1.31192882996 0.0516824848819
1.31255714836 0.0517835045419
1.31318546677 0.0518848538917
1.31381378517 0.0519865342212
1.31444210358 0.0520885468258
1.31507042198 0.0521908930063
1.31569874039 0.052293574069
1.31632705879 0.0523965913259
1.3169553772 0.0524999460942
1.3175836956 0.0526036396969
1.31821201401 0.0527076734627
1.31884033241 0.0528120487256
1.31946865082 0.0529167668257
1.32009696922 0.0530218291083
1.32072528763 0.0531272369246
1.32135360603 0.0532329916318
1.32198192444 0.0533390945923
1.32261024284 0.0534455471748
1.32323856125 0.0535523507535
1.32386687965 0.0536595067084
1.32449519806 0.0537670164257
1.32512351646 0.053874881297
1.32575183487 0.0539831027202
1.32638015327 0.054091682099
1.32700847168 0.0542006208429
1.32763679008 0.0543099203677
1.32826510849 0.054419582095
1.3288934269 0.0545296074525
1.3295217453 0.0546399978739
1.33015006371 0.054750754799
1.33077838211 0.0548618796739
1.33140670052 0.0549733739506
1.33203501892 0.0550852390875
1.33266333733 0.055197476549
1.33329165573 0.0553100878057
1.33391997414 0.0554230743348
1.33454829254 0.0555364376193
1.33517661095 0.0556501791489
1.33580492935 0.0557643004194
1.33643324776 0.0558788029331
1.33706156616 0.0559936881986
1.33768988457 0.0561089577309
1.33831820297 0.0562246130515
1.33894652138 0.0563406556883
1.33957483978 0.0564570871759
1.34020315819 0.0565739090551
1.34083147659 0.0566911228735
1.341459795 0.0568087301853
1.3420881134 0.056926732551
1.34271643181 0.0570451315381
1.34334475021 0.0571639287205
1.34397306862 0.057283125679
1.34460138702 0.0574027240009
1.34522970543 0.0575227252805
1.34585802383 0.0576431311185
1.34648634224 0.0577639431229
1.34711466064 0.057885162908
1.34774297905 0.0580067920954
1.34837129745 0.0581288323133
1.34899961586 0.058251285197
1.34962793427 0.0583741523885
1.35025625267 0.058497435537
1.35088457108 0.0586211362987
1.35151288948 0.0587452563366
1.35214120789 0.058869797321
1.35276952629 0.0589947609291
1.3533978447 0.0591201488453
1.3540261631 0.0592459627612
1.35465448151 0.0593722043755
1.35528279991 0.059498875394
1.35591111832 0.0596259775298
1.35653943672 0.0597535125034
1.35716775513 0.0598814820423
1.35779607353 0.0600098878816
1.35842439194 0.0601387317634
1.35905271034 0.0602680154376
1.35968102875 0.0603977406612
1.36030934715 0.0605279091985
1.36093766556 0.0606585228217
1.36156598396 0.0607895833101
1.36219430237 0.0609210924506
1.36282262077 0.0610530520378
1.36345093918 0.0611854638736
1.36407925758 0.0613183297678
1.36470757599 0.0614516515376
1.36533589439 0.0615854310079
1.3659642128 0.0617196700114
1.3665925312 0.0618543703883
1.36722084961 0.0619895339869
1.36784916801 0.0621251626628
1.36847748642 0.0622612582799
1.36910580482 0.0623978227095
1.36973412323 0.0625348578311
1.37036244164 0.0626723655318
1.37099076004 0.0628103477068
1.37161907845 0.0629488062593
1.37224739685 0.0630877431003
1.37287571526 0.063227160149
1.37350403366 0.0633670593324
1.37413235207 0.0635074425859
1.37476067047 0.0636483118526
1.37538898888 0.063789669084
1.37601730728 0.0639315162397
1.37664562569 0.0640738552875
1.37727394409 0.0642166882034
1.3779022625 0.0643600169716
1.3785305809 0.0645038435845
1.37915889931 0.0646481700431
1.37978721771 0.0647929983564
1.38041553612 0.064938330542
1.38104385452 0.0650841686257
1.38167217293 0.065230514642
1.38230049133 0.0653773706334
1.38292880974 0.0655247386514
1.38355712814 0.0656726207557
1.38418544655 0.0658210190146
1.38481376495 0.0659699355049
1.38544208336 0.0661193723122
1.38607040176 0.0662693315306
1.38669872017 0.0664198152628
1.38732703857 0.0665708256202
1.38795535698 0.0667223647232
1.38858367538 0.0668744347006
1.38921199379 0.06702703769
1.38984031219 0.0671801758381
1.3904686306 0.0673338513002
1.39109694901 0.0674880662405
1.39172526741 0.0676428228322
1.39235358582 0.0677981232572
1.39298190422 0.0679539697066
1.39361022263 0.0681103643803
1.39423854103 0.0682673094875
1.39486685944 0.068424807246
1.39549517784 0.0685828598832
1.39612349625 0.0687414696351
1.39675181465 0.0689006387472
1.39738013306 0.0690603694741
1.39800845146 0.0692206640793
1.39863676987 0.0693815248359
1.39926508827 0.0695429540261
1.39989340668 0.0697049539414
1.40052172508 0.0698675268826
1.40115004349 0.0700306751597
1.40177836189 0.0701944010924
1.4024066803 0.0703587070095
1.4030349987 0.0705235952494
1.40366331711 0.0706890681598
1.40429163551 0.0708551280981
1.40491995392 0.0710217774311
1.40554827232 0.071189018535
1.40617659073 0.0713568537959
1.40680490913 0.0715252856093
1.40743322754 0.0716943163802
1.40806154594 0.0718639485237
1.40868986435 0.0720341844641
1.40931818275 0.0722050266357
1.40994650116 0.0723764774825
1.41057481956 0.0725485394583
1.41120313797 0.0727212150266
1.41183145638 0.0728945066609
1.41245977478 0.0730684168444
1.41308809319 0.0732429480703
1.41371641159 0.0734181028418
1.41434473 0.0735938836717
1.4149730484 0.0737702930833
1.41560136681 0.0739473336094
1.41622968521 0.0741250077932
1.41685800362 0.0743033181877
1.41748632202 0.0744822673563
1.41811464043 0.0746618578723
1.41874295883 0.0748420923191
1.41937127724 0.0750229732904
1.41999959564 0.07520450339
1.42062791405 0.0753866852322
1.42125623245 0.0755695214412
1.42188455086 0.0757530146518
1.42251286926 0.0759371675088
1.42314118767 0.0761219826675
1.42376950607 0.0763074627938
1.42439782448 0.0764936105636
1.42502614288 0.0766804286634
1.42565446129 0.0768679197902
1.42628277969 0.0770560866514
1.4269110981 0.077244931965
1.4275394165 0.0774344584594
1.42816773491 0.0776246688737
1.42879605331 0.0778155659574
1.42942437172 0.0780071524708
1.43005269012 0.0781994311848
1.43068100853 0.0783924048809
1.43130932693 0.0785860763513
1.43193764534 0.0787804483989
1.43256596375 0.0789755238374
1.43319428215 0.0791713054913
1.43382260056 0.0793677961958
1.43445091896 0.079564998797
1.43507923737 0.0797629161517
1.43570755577 0.0799615511278
1.43633587418 0.0801609066039
1.43696419258 0.0803609854696
1.43759251099 0.0805617906254
1.43822082939 0.0807633249829
1.4388491478 0.0809655914646
1.4394774662 0.0811685930039
1.44010578461 0.0813723325455
1.44073410301 0.0815768130449
1.44136242142 0.0817820374688
1.44199073982 0.0819880087952
1.44261905823 0.0821947300129
1.44324737663 0.0824022041222
1.44387569504 0.0826104341343
1.44450401344 0.0828194230717
1.44513233185 0.0830291739682
1.44576065025 0.0832396898688
1.44638896866 0.0834509738298
1.44701728706 0.0836630289187
1.44764560547 0.0838758582146
1.44827392387 0.0840894648075
1.44890224228 0.0843038517992
1.44953056068 0.0845190223025
1.45015887909 0.084734979442
1.45078719749 0.0849517263534
1.4514155159 0.0851692661839
1.4520438343 0.0853876020925
1.45267215271 0.0856067372492
1.45330047112 0.0858266748358
1.45392878952 0.0860474180456
1.45455710793 0.0862689700834
1.45518542633 0.0864913341656
1.45581374474 0.0867145135202
1.45644206314 0.0869385113867
1.45707038155 0.0871633310165
1.45769869995 0.0873889756723
1.45832701836 0.0876154486286
1.45895533676 0.0878427531717
1.45958365517 0.0880708925995
1.46021197357 0.0882998702216
1.46084029198 0.0885296893593
1.46146861038 0.0887603533458
1.46209692879 0.0889918655259
1.46272524719 0.0892242292563
1.4633535656 0.0894574479055
1.463981884 0.0896915248537
1.46461020241 0.089926463493
1.46523852081 0.0901622672275
1.46586683922 0.0903989394728
1.46649515762 0.0906364836569
1.46712347603 0.0908749032191
1.46775179443 0.091114201611
1.46838011284 0.0913543822961
1.46900843124 0.0915954487497
1.46963674965 0.0918374044591
1.47026506805 0.0920802529236
1.47089338646 0.0923239976543
1.47152170486 0.0925686421746
1.47215002327 0.0928141900196
1.47277834167 0.0930606447366
1.47340666008 0.0933080098848
1.47403497849 0.0935562890355
1.47466329689 0.0938054857719
1.4752916153 0.0940556036896
1.4759199337 0.0943066463958
1.47654825211 0.0945586175102
1.47717657051 0.0948115206642
1.47780488892 0.0950653595016
1.47843320732 0.0953201376781
1.47906152573 0.0955758588615
1.47968984413 0.095832526732
1.48031816254 0.0960901449814
1.48094648094 0.0963487173142
1.48157479935 0.0966082474467
1.48220311775 0.0968687391072
1.48283143616 0.0971301960366
1.48345975456 0.0973926219875
1.48408807297 0.0976560207249
1.48471639137 0.097920396026
1.48534470978 0.0981857516799
1.48597302818 0.0984520914881
1.48660134659 0.0987194192642
1.48722966499 0.0989877388339
1.4878579834 0.0992570540352
1.4884863018 0.0995273687182
1.48911462021 0.0997986867451
1.48974293861 0.10007101199
1.49037125702 0.100344348341
1.49099957542 0.100618699695
1.49162789383 0.100894069964
1.49225621223 0.101170463071
1.49288453064 0.101447882952
1.49351284904 0.101726333553
1.49414116745 0.102005818834
1.49476948586 0.102286342768
1.49539780426 0.102567909338
1.49602612267 0.10285052254
1.49665444107 0.103134186383
1.49728275948 0.103418904887
1.49791107788 0.103704682084
1.49853939629 0.10399152202
1.49916771469 0.10427942875
1.4997960331 0.104568406345
1.5004243515 0.104858458885
1.50105266991 0.105149590462
1.50168098831 0.105441805183
1.50230930672 0.105735107165
1.50293762512 0.106029500536
1.50356594353 0.106324989439
1.50419426193 0.106621578027
1.50482258034 0.106919270464
1.50545089874 0.10721807093
1.50607921715 0.107517983613
1.50670753555 0.107819012714
1.50733585396 0.108121162448
1.50796417236 0.108424437039
1.50859249077 0.108728840726
1.50922080917 0.109034377756
1.50984912758 0.109341052392
1.51047744598 0.109648868907
1.51110576439 0.109957831585
1.51173408279 0.110267944724
1.5123624012 0.110579212631
1.5129907196 0.110891639628
1.51361903801 0.111205230046
1.51424735641 0.111519988231
1.51487567482 0.111835918536
1.51550399323 0.112153025331
1.51613231163 0.112471312993
1.51676063004 0.112790785914
1.51738894844 0.113111448497
1.51801726685 0.113433305154
1.51864558525 0.113756360313
1.51927390366 0.11408061841
1.51990222206 0.114406083894
1.52053054047 0.114732761226
1.52115885887 0.115060654876
1.52178717728 0.115389769328
1.52241549568 0.115720109077
1.52304381409 0.116051678628
1.52367213249 0.1163844825
1.5243004509 0.116718525219
1.5249287693 0.117053811327
1.52555708771 0.117390345374
1.52618540611 0.117728131922
1.52681372452 0.118067175546
1.52744204292 0.118407480828
1.52807036133 0.118749052366
1.52869867973 0.119091894765
1.52932699814 0.119436012644
1.52995531654 0.11978141063
1.53058363495 0.120128093364
1.53121195335 0.120476065495
1.53184027176 0.120825331684
1.53246859016 0.121175896605
1.53309690857 0.121527764938
1.53372522697 0.121880941379
1.53435354538 0.122235430629
1.53498186378 0.122591237405
1.53561018219 0.12294836643
1.5362385006 0.123306822441
1.536866819 0.123666610184
1.53749513741 0.124027734414
1.53812345581 0.124390199898
1.53875177422 0.124754011413
1.53938009262 0.125119173747
1.54000841103 0.125485691696
1.54063672943 0.125853570067
1.54126504784 0.126222813678
1.54189336624 0.126593427356
1.54252168465 0.126965415938
1.54315000305 0.127338784272
1.54377832146 0.127713537213
1.54440663986 0.128089679628
1.54503495827 0.128467216394
1.54566327667 0.128846152395
1.54629159508 0.129226492527
1.54691991348 0.129608241695
1.54754823189 0.129991404812
1.54817655029 0.130375986802
1.5488048687 0.130761992597
1.5494331871 0.131149427138
1.55006150551 0.131538295377
1.55068982391 0.131928602272
1.55131814232 0.132320352792
1.55194646072 0.132713551915
1.55257477913 0.133108204626
1.55320309753 0.13350431592
1.55383141594 0.133901890801
1.55445973434 0.13430093428
1.55508805275 0.134701451378
1.55571637115 0.135103447123
1.55634468956 0.135506926552
1.55697300797 0.13591189471
1.55760132637 0.136318356649
1.55822964478 0.136726317431
1.55885796318 0.137135782125
1.55948628159 0.137546755807
1.56011459999 0.137959243562
1.5607429184 0.138373250481
1.5613712368 0.138788781663
1.56199955521 0.139205842217
1.56262787361 0.139624437255
1.56325619202 0.140044571898
1.56388451042 0.140466251276
1.56451282883 0.140889480524
1.56514114723 0.141314264783
1.56576946564 0.141740609203
1.56639778404 0.14216851894
1.56702610245 0.142597999155
1.56765442085 0.143029055017
1.56828273926 0.143461691701
1.56891105766 0.143895914388
1.56953937607 0.144331728266
1.57016769447 0.144769138527
1.57079601288 0.145208150371
1.57142433128 0.145648769003
1.57205264969 0.146090999632
1.57268096809 0.146534847476
1.5733092865 0.146980317754
1.5739376049 0.147427415694
1.57456592331 0.147876146528
1.57519424171 0.148326515491
1.57582256012 0.148778527825
1.57645087852 0.149232188777
1.57707919693 0.149687503598
1.57770751534 0.150144477542
1.57833583374 0.150603115869
1.57896415215 0.151063423842
1.57959247055 0.151525406731
1.58022078896 0.151989069805
1.58084910736 0.152454418341
1.58147742577 0.152921457617
1.58210574417 0.153390192916
1.58273406258 0.153860629524
1.58336238098 0.154332772729
1.58399069939 0.154806627824
1.58461901779 0.155282200104
1.5852473362 0.155759494865
1.5858756546 0.156238517407
1.58650397301 0.156719273034
1.58713229141 0.15720176705
1.58776060982 0.157686004761
1.58838892822 0.158171991477
1.58901724663 0.158659732507
1.58964556503 0.159149233163
1.59027388344 0.159640498758
1.59090220184 0.160133534608
1.59153052025 0.160628346028
1.59215883865 0.161124938333
1.59278715706 0.161623316842
1.59341547546 0.162123486872
1.59404379387 0.162625453741
1.59467211227 0.163129222767
1.59530043068 0.163634799269
1.59592874908 0.164142188564
1.59655706749 0.164651395971
1.59718538589 0.165162426806
1.5978137043 0.165675286385
1.59844202271 0.166189980024
1.59907034111 0.166706513037
1.59969865952 0.167224890737
1.60032697792 0.167745118435
1.60095529633 0.168267201441
1.60158361473 0.168791145063
1.60221193314 0.169316954605
1.60284025154 0.169844635372
1.60346856995 0.170374192663
1.60409688835 0.170905631777
1.60472520676 0.171438958008
1.60535352516 0.171974176648
1.60598184357 0.172511292985
1.60661016197 0.173050312305
1.60723848038 0.173591239887
1.60786679878 0.174134081008
1.60849511719 0.174678840942
1.60912343559 0.175225524955
1.609751754 0.175774138312
1.6103800724 0.17632468627
1.61100839081 0.176877174082
1.61163670921 0.177431606997
1.61226502762 0.177987990256
1.61289334602 0.178546329095
1.61352166443 0.179106628744
1.61414998283 0.179668894427
1.61477830124 0.180233131361
1.61540661964 0.180799344756
1.61603493805 0.181367539815
1.61666325645 0.181937721734
1.61729157486 0.1825098957
1.61791989326 0.183084066894
1.61854821167 0.183660240488
1.61917653008 0.184238421646
1.61980484848 0.184818615523
1.62043316689 0.185400827265
1.62106148529 0.185985062009
1.6216898037 0.186571324882
1.6223181221 0.187159621003
1.62294644051 0.187749955479
1.62357475891 0.188342333409
1.62420307732 0.188936759879
1.62483139572 0.189533239966
1.62545971413 0.190131778736
1.62608803253 0.190732381242
1.62671635094 0.191335052527
1.62734466934 0.191939797621
1.62797298775 0.192546621542
1.62860130615 0.193155529298
1.62922962456 0.19376652588
1.62985794296 0.194379616268
1.63048626137 0.19499480543
1.63111457977 0.195612098318
1.63174289818 0.196231499871
1.63237121658 0.196853015015
1.63299953499 0.197476648658
1.63362785339 0.198102405697
1.6342561718 0.198730291012
1.6348844902 0.199360309468
1.63551280861 0.199992465912
1.63614112701 0.200626765178
1.63676944542 0.201263212083
1.63739776382 0.201901811425
1.63802608223 0.202542567987
1.63865440063 0.203185486535
1.63928271904 0.203830571815
1.63991103745 0.204477828556
1.64053935585 0.20512726147
1.64116767426 0.205778875249
1.64179599266 0.206432674566
1.64242431107 0.207088664074
1.64305262947 0.207746848407
1.64368094788 0.208407232179
1.64430926628 0.209069819984
1.64493758469 0.209734616395
1.64556590309 0.210401625962
1.6461942215 0.211070853216
1.6468225399 0.211742302665
1.64745085831 0.212415978795
1.64807917671 0.21309188607
1.64870749512 0.21377002893
1.64933581352 0.214450411793
1.64996413193 0.215133039052
1.65059245033 0.215817915077
1.65122076874 0.216505044214
1.65184908714 0.217194430783
1.65247740555 0.21788607908
1.65310572395 0.218579993375
1.65373404236 0.219276177913
1.65436236076 0.21997463691
1.65499067917 0.220675374559
1.65561899757 0.221378395023
1.65624731598 0.222083702441
1.65687563438 0.222791300921
1.65750395279 0.223501194544
1.65813227119 0.224213387362
1.6587605896 0.2249278834
1.659388908 0.225644686651
1.66001722641 0.22636380108
1.66064554482 0.227085230621
1.66127386322 0.227808979178
1.66190218163 0.228535050624
1.66253050003 0.229263448799
1.66315881844 0.229994177514
1.66378713684 0.230727240546
1.66441545525 0.23146264164
1.66504377365 0.232200384507
1.66567209206 0.232940472825
1.66630041046 0.23368291024
1.66692872887 0.234427700362
1.66755704727 0.235174846765
1.66818536568 0.23592435299
1.66881368408 0.236676222542
1.66944200249 0.23743045889
1.67007032089 0.238187065465
1.6706986393 0.238946045664
1.6713269577 0.239707402844
1.67195527611 0.240471140325
1.67258359451 0.241237261391
1.67321191292 0.242005769283
1.67384023132 0.242776667208
1.67446854973 0.243549958329
1.67509686813 0.244325645771
1.67572518654 0.24510373262
1.67635350494 0.245884221918
1.67698182335 0.246667116668
1.67761014175 0.24745241983
1.67823846016 0.248240134323
1.67886677856 0.249030263022
1.67949509697 0.249822808759
1.68012341537 0.250617774323
1.68075173378 0.251415162459
1.68138005219 0.252214975866
1.68200837059 0.2530172172
1.682636689 0.253821889069
1.6832650074 0.254628994037
1.68389332581 0.255438534621
1.68452164421 0.256250513291
1.68514996262 0.25706493247
1.68577828102 0.257881794531
1.68640659943 0.258701101801
1.68703491783 0.259522856558
1.68766323624 0.26034706103
1.68829155464 0.261173717393
1.68891987305 0.262002827777
1.68954819145 0.262834394258
1.69017650986 0.263668418861
1.69080482826 0.264504903561
1.69143314667 0.265343850278
1.69206146507 0.266185260882
1.69268978348 0.267029137187
1.69331810188 0.267875480954
1.69394642029 0.268724293892
1.69457473869 0.269575577652
1.6952030571 0.270429333831
1.6958313755 0.27128556397
1.69645969391 0.272144269554
1.69708801231 0.273005452011
1.69771633072 0.273869112712
1.69834464912 0.274735252968
1.69897296753 0.275603874035
1.69960128593 0.276474977108
1.70022960434 0.277348563322
1.70085792274 0.278224633753
1.70148624115 0.279103189418
1.70211455956 0.27998423127
1.70274287796 0.280867760202
1.70337119637 0.281753777047
1.70399951477 0.282642282571
1.70462783318 0.283533277481
1.70525615158 0.284426762418
1.70588446999 0.285322737961
1.70651278839 0.286221204621
1.7071411068 0.287122162848
1.7077694252 0.288025613023
1.70839774361 0.288931555461
1.70902606201 0.289839990414
1.70965438042 0.290750918062
1.71028269882 0.291664338519
1.71091101723 0.292580251831
1.71153933563 0.293498657976
1.71216765404 0.29441955686
1.71279597244 0.295342948321
1.71342429085 0.296268832126
1.71405260925 0.297197207972
1.71468092766 0.298128075481
1.71530924606 0.299061434208
1.71593756447 0.299997283631
1.71656588287 0.300935623157
1.71719420128 0.301876452119
1.71782251968 0.302819769776
1.71845083809 0.30376557531
1.71907915649 0.304713867832
1.7197074749 0.305664646373
1.7203357933 0.306617909889
1.72096411171 0.307573657261
1.72159243011 0.308531887289
1.72222074852 0.309492598697
1.72284906693 0.310455790132
1.72347738533 0.311421460158
1.72410570374 0.312389607262
1.72473402214 0.313360229851
1.72536234055 0.314333326251
1.72599065895 0.315308894705
1.72661897736 0.316286933377
1.72724729576 0.317267440346
1.72787561417 0.318250413611
1.72850393257 0.319235851084
1.72913225098 0.320223750597
1.72976056938 0.321214109894
1.73038888779 0.322206926636
1.73101720619 0.3232021984
1.7316455246 0.324199922672
1.732273843 0.325200096856
1.73290216141 0.326202718268
1.73353047981 0.327207784133
1.73415879822 0.328215291593
1.73478711662 0.329225237698
1.73541543503 0.330237619408
1.73604375343 0.331252433596
1.73667207184 0.332269677043
1.73730039024 0.33328934644
1.73792870865 0.334311438384
1.73855702705 0.335335949384
1.73918534546 0.336362875854
1.73981366386 0.337392214116
1.74044198227 0.338423960399
1.74107030067 0.339458110836
1.74169861908 0.340494661468
1.74232693748 0.34153360824
1.74295525589 0.342574947001
1.7435835743 0.343618673503
1.7442118927 0.344664783405
1.74484021111 0.345713272266
1.74546852951 0.346764135548
1.74609684792 0.347817368615
1.74672516632 0.348872966733
1.74735348473 0.349930925068
1.74798180313 0.350991238688
1.74861012154 0.352053902558
1.74923843994 0.353118911547
1.74986675835 0.354186260418
1.75049507675 0.355255943837
1.75112339516 0.356327956364
1.75175171356 0.357402292458
1.75238003197 0.358478946478
1.75300835037 0.359557912674
1.75363666878 0.360639185196
1.75426498718 0.361722758089
1.75489330559 0.362808625293
1.75552162399 0.363896780641
1.7561499424 0.364987217862
1.7567782608 0.366079930578
1.75740657921 0.367174912306
1.75803489761 0.368272156453
1.75866321602 0.36937165632
1.75929153442 0.370473405099
1.75991985283 0.371577395875
1.76054817123 0.372683621623
1.76117648964 0.373792075209
1.76180480804 0.374902749388
1.76243312645 0.376015636807
1.76306144485 0.377130729999
1.76368976326 0.378248021389
1.76431808167 0.379367503289
1.76494640007 0.3804891679
1.76557471848 0.381613007309
1.76620303688 0.382739013491
1.76683135529 0.383867178309
1.76745967369 0.384997493511
1.7680879921 0.386129950732
1.7687163105 0.38726454149
1.76934462891 0.388401257193
1.76997294731 0.38954008913
1.77060126572 0.390681028475
1.77122958412 0.391824066288
1.77185790253 0.392969193512
1.77248622093 0.394116400972
1.77311453934 0.395265679377
1.77374285774 0.396417019319
1.77437117615 0.397570411273
1.77499949455 0.398725845594
1.77562781296 0.399883312521
1.77625613136 0.401042802172
1.77688444977 0.402204304548
1.77751276817 0.403367809529
1.77814108658 0.404533306878
1.77876940498 0.405700786234
1.77939772339 0.40687023712
1.78002604179 0.408041648936
1.7806543602 0.409215010962
1.7812826786 0.410390312357
1.78191099701 0.411567542158
1.78253931541 0.41274668928
1.78316763382 0.413927742518
1.78379595222 0.415110690544
1.78442427063 0.416295521906
1.78505258904 0.417482225031
1.78568090744 0.418670788224
1.78630922585 0.419861199664
1.78693754425 0.421053447409
1.78756586266 0.422247519393
1.78819418106 0.423443403425
1.78882249947 0.424641087192
1.78945081787 0.425840558255
1.79007913628 0.427041804052
1.79070745468 0.428244811896
1.79133577309 0.429449568975
1.79196409149 0.430656062351
1.7925924099 0.431864278964
1.7932207283 0.433074205626
1.79384904671 0.434285829026
1.79447736511 0.435499135724
1.79510568352 0.436714112158
1.79573400192 0.437930744639
1.79636232033 0.439149019351
1.79699063873 0.440368922355
1.79761895714 0.441590439582
1.79824727554 0.44281355684
1.79887559395 0.444038259809
1.79950391235 0.445264534045
1.80013223076 0.446492364975
1.80076054916 0.447721737901
1.80138886757 0.448952637998
1.80201718597 0.450185050316
1.80264550438 0.451418959776
1.80327382278 0.452654351175
1.80390214119 0.453891209183
1.80453045959 0.455129518341
1.805158778 0.456369263067
1.80578709641 0.457610427651
1.80641541481 0.458852996256
1.80704373322 0.46009695292
1.80767205162 0.461342281553
1.80830037003 0.462588965939
1.80892868843 0.463836989738
1.80955700684 0.465086336482
1.81018532524 0.466336989576
1.81081364365 0.467588932302
1.81144196205 0.468842147813
1.81207028046 0.470096619138
1.81269859886 0.471352329182
1.81332691727 0.47260926072
1.81395523567 0.473867396407
1.81458355408 0.475126718769
1.81521187248 0.47638721021
1.81584019089 0.477648853006
1.81646850929 0.478911629311
1.8170968277 0.480175521154
1.8177251461 0.481440510441
1.81835346451 0.48270657895
1.81898178291 0.483973708341
1.81961010132 0.485241880147
1.82023841972 0.486511075779
1.82086673813 0.487781276524
1.82149505653 0.489052463549
1.82212337494 0.490324617895
1.82275169334 0.491597720485
1.82338001175 0.492871752118
1.82400833015 0.494146693472
1.82463664856 0.495422525105
1.82526496696 0.496699227454
1.82589328537 0.497976780834
1.82652160378 0.499255165443
1.82714992218 0.500534361357
1.82777824059 0.501814348537
1.82840655899 0.50309510682
1.8290348774 0.504376615929
1.8296631958 0.505658855467
1.83029151421 0.506941804922
1.83091983261 0.508225443663
1.83154815102 0.509509750943
1.83217646942 0.5107947059
1.83280478783 0.512080287557
1.83343310623 0.513366474821
1.83406142464 0.514653246487
1.83468974304 0.515940581233
1.83531806145 0.517228457626
1.83594637985 0.518516854121
1.83657469826 0.51980574906
1.83720301666 0.521095120674
1.83783133507 0.522384947083
1.83845965347 0.523675206297
1.83908797188 0.524965876217
1.83971629028 0.526256934635
1.84034460869 0.527548359234
1.84097292709 0.528840127592
1.8416012455 0.530132217177
1.8422295639 0.531424605353
1.84285788231 0.53271726938
1.84348620071 0.53401018641
1.84411451912 0.535303333493
1.84474283752 0.536596687578
1.84537115593 0.537890225508
1.84599947433 0.539183924028
1.84662779274 0.54047775978
1.84725611115 0.541771709306
1.84788442955 0.543065749053
1.84851274796 0.544359855364
1.84914106636 0.54565400449
1.84976938477 0.546948172583
1.85039770317 0.5482423357
1.85102602158 0.549536469804
1.85165433998 0.550830550764
1.85228265839 0.552124554355
1.85291097679 0.553418456264
1.8535392952 0.554712232084
1.8541676136 0.556005857319
1.85479593201 0.557299307386
1.85542425041 0.558592557612
1.85605256882 0.559885583238
1.85668088722 0.561178359421
1.85730920563 0.562470861232
1.85793752403 0.563763063658
1.85856584244 0.565054941604
1.85919416084 0.566346469896
1.85982247925 0.567637623277
1.86045079765 0.568928376412
1.86107911606 0.570218703888
1.86170743446 0.571508580216
1.86233575287 0.572797979831
1.86296407127 0.574086877094
1.86359238968 0.575375246292
1.86422070808 0.576663061641
1.86484902649 0.577950297287
1.86547734489 0.579236927306
1.8661056633 0.580522925705
1.8667339817 0.581808266425
1.86736230011 0.583092923343
1.86799061852 0.584376870269
1.86861893692 0.585660080952
1.86924725533 0.58694252908
1.86987557373 0.58822418828
1.87050389214 0.589505032119
1.87113221054 0.590785034109
1.87176052895 0.592064167706
1.87238884735 0.593342406309
1.87301716576 0.594619723267
1.87364548416 0.595896091875
1.87427380257 0.59717148538
1.87490212097 0.598445876978
1.87553043938 0.59971923982
1.87615875778 0.60099154701
1.87678707619 0.602262771609
1.87741539459 0.603532886634
1.878043713 0.604801865063
1.8786720314 0.606069679832
1.87930034981 0.607336303842
1.87992866821 0.608601709956
1.88055698662 0.609865871002
1.88118530502 0.611128759776
1.88181362343 0.612390349044
1.88244194183 0.613650611539
1.88307026024 0.614909519968
1.88369857864 0.616167047013
1.88432689705 0.617423165329
1.88495521545 0.618677847548
1.88558353386 0.619931066284
1.88621185226 0.621182794128
1.88684017067 0.622433003655
1.88746848907 0.623681667424
1.88809680748 0.62492875798
1.88872512589 0.626174247856
1.88935344429 0.627418109574
1.8899817627 0.628660315648
1.8906100811 0.629900838583
1.89123839951 0.631139650882
1.89186671791 0.632376725044
1.89249503632 0.633612033566
1.89312335472 0.634845548947
1.89375167313 0.636077243686
1.89437999153 0.63730709029
1.89500830994 0.638535061271
1.89563662834 0.639761129148
1.89626494675 0.640985266453
1.89689326515 0.642207445728
1.89752158356 0.643427639531
1.89814990196 0.644645820435
1.89877822037 0.645861961032
1.89940653877 0.647076033935
1.90003485718 0.648288011778
1.90066317558 0.649497867221
1.90129149399 0.650705572949
1.90191981239 0.651911101676
1.9025481308 0.653114426147
1.9031764492 0.654315519141
1.90380476761 0.655514353468
1.90443308601 0.656710901978
1.90506140442 0.657905137561
1.90568972282 0.659097033144
1.90631804123 0.660286561702
1.90694635963 0.661473696251
1.90757467804 0.662658409859
1.90820299644 0.663840675642
1.90883131485 0.665020466766
1.90945963326 0.666197756454
1.91008795166 0.667372517984
1.91071627007 0.668544724693
1.91134458847 0.66971434998
1.91197290688 0.670881367304
1.91260122528 0.672045750191
1.91322954369 0.673207472237
1.91385786209 0.674366507103
1.9144861805 0.675522828526
1.9151144989 0.676676410315
1.91574281731 0.677827226356
1.91637113571 0.678975250616
1.91699945412 0.68012045714
1.91762777252 0.681262820058
1.91825609093 0.682402313586
1.91888440933 0.683538912028
1.91951272774 0.684672589778
1.92014104614 0.685803321324
1.92076936455 0.686931081246
1.92139768295 0.688055844225
1.92202600136 0.68917758504
1.92265431976 0.690296278572
1.92328263817 0.691411899807
1.92391095657 0.692524423838
1.92453927498 0.693633825866
1.92516759338 0.694740081204
1.92579591179 0.695843165281
1.92642423019 0.696943053639
1.9270525486 0.698039721941
1.927680867 0.69913314597
1.92830918541 0.700223301633
1.92893750381 0.701310164962
1.92956582222 0.702393712119
1.93019414063 0.703473919394
1.93082245903 0.704550763212
1.93145077744 0.705624220134
1.93207909584 0.706694266856
1.93270741425 0.707760880217
1.93333573265 0.708824037197
1.93396405106 0.709883714922
1.93459236946 0.710939890664
1.93522068787 0.711992541847
1.93584900627 0.713041646045
1.93647732468 0.714087180988
1.93710564308 0.715129124563
1.93773396149 0.716167454816
1.93836227989 0.717202149955
1.9389905983 0.718233188352
1.9396189167 0.719260548545
1.94024723511 0.720284209243
1.94087555351 0.721304149325
1.94150387192 0.722320347843
1.94213219032 0.723332784028
1.94276050873 0.724341437286
1.94338882713 0.725346287206
1.94401714554 0.726347313561
1.94464546394 0.727344496307
1.94527378235 0.728337815591
1.94590210075 0.729327251749
1.94653041916 0.730312785309
1.94715873756 0.731294396996
1.94778705597 0.732272067731
1.94841537437 0.733245778634
1.94904369278 0.73421551103
1.94967201118 0.735181246445
1.95030032959 0.736142966615
1.950928648 0.737100653483
1.9515569664 0.738054289203
1.95218528481 0.739003856144
1.95281360321 0.739949336889
1.95344192162 0.740890714243
1.95407024002 0.741827971227
1.95469855843 0.742761091087
1.95532687683 0.743690057294
1.95595519524 0.744614853544
1.95658351364 0.745535463767
1.95721183205 0.746451872118
1.95784015045 0.747364062993
1.95846846886 0.748272021017
1.95909678726 0.749175731059
1.95972510567 0.750075178224
1.96035342407 0.750970347862
1.96098174248 0.751861225567
1.96161006088 0.752747797179
1.96223837929 0.753630048787
1.96286669769 0.754507966732
1.9634950161 0.755381537606
1.9641233345 0.756250748257
1.96475165291 0.75711558579
1.96537997131 0.757976037569
1.96600828972 0.75883209122
1.96663660812 0.759683734631
1.96726492653 0.760530955955
1.96789324493 0.761373743612
1.96852156334 0.762212086291
1.96914988174 0.763045972953
1.96977820015 0.76387539283
1.97040651855 0.76470033543
1.97103483696 0.765520790536
1.97166315536 0.766336748211
1.97229147377 0.767148198797
1.97291979218 0.767955132919
1.97354811058 0.768757541484
1.97417642899 0.769555415686
1.97480474739 0.770348747006
1.9754330658 0.771137527214
1.9760613842 0.77192174837
1.97668970261 0.772701402827
1.97731802101 0.773476483231
1.97794633942 0.774246982525
1.97857465782 0.775012893947
1.97920297623 0.775774211036
1.97983129463 0.776530927631
1.98045961304 0.777283037871
1.98108793144 0.7780305362
1.98171624985 0.778773417365
1.98234456825 0.779511676422
1.98297288666 0.780245308732
1.98360120506 0.780974309967
1.98422952347 0.781698676106
1.98485784187 0.782418403445
1.98548616028 0.783133488588
1.98611447868 0.783843928456
1.98674279709 0.784549720284
1.98737111549 0.785250861626
1.9879994339 0.785947350351
1.9886277523 0.786639184649
1.98925607071 0.787326363029
1.98988438911 0.788008884323
1.99051270752 0.788686747684
1.99114102592 0.789359952589
1.99176934433 0.790028498838
1.99239766273 0.790692386557
1.99302598114 0.791351616201
1.99365429955 0.792006188547
1.99428261795 0.792656104705
1.99491093636 0.79330136611
1.99553925476 0.793941974529
1.99616757317 0.794577932059
1.99679589157 0.795209241128
1.99742420998 0.795835904496
1.99805252838 0.796457925254
1.99868084679 0.797075306828
1.99930916519 0.797688052978
1.9999374836 0.798296167796
2.000565802 0.79889965571
2.00119412041 0.799498521485
2.00182243881 0.800092770218
2.00245075722 0.800682407345
2.00307907562 0.801267438638
2.00370739403 0.801847870204
2.00433571243 0.802423708489
2.00496403084 0.802994960276
2.00559234924 0.803561632684
2.00622066765 0.804123733171
2.00684898605 0.804681269533
2.00747730446 0.805234249903
2.00810562286 0.805782682753
2.00873394127 0.80632657689
2.00936225967 0.806865941463
2.00999057808 0.807400785957
2.01061889648 0.807931120192
2.01124721489 0.80845695433
2.01187553329 0.808978298868
2.0125038517 0.80949516464
2.0131321701 0.810007562818
2.01376048851 0.810515504907
2.01438880692 0.811019002753
2.01501712532 0.811518068535
2.01564544373 0.812012714766
2.01627376213 0.812502954296
2.01690208054 0.812988800309
2.01753039894 0.813470266319
2.01815871735 0.813947366179
2.01878703575 0.814420114068
2.01941535416 0.814888524501
2.02004367256 0.815352612321
2.02067199097 0.815812392702
2.02130030937 0.816267881148
2.02192862778 0.816719093488
2.02255694618 0.817166045883
2.02318526459 0.817608754815
2.02381358299 0.818047237094
2.0244419014 0.818481509854
2.0250702198 0.818911590552
2.02569853821 0.819337496965
2.02632685661 0.819759247193
2.02695517502 0.820176859652
2.02758349342 0.82059035308
2.02821181183 0.820999746527
2.02884013023 0.821405059362
2.02946844864 0.821806311266
2.03009676704 0.822203522232
2.03072508545 0.822596712563
2.03135340385 0.822985902873
2.03198172226 0.823371114081
2.03261004066 0.823752367414
2.03323835907 0.8241296844
2.03386667747 0.824503086873
2.03449499588 0.824872596963
2.03512331429 0.825238237101
2.03575163269 0.825600030015
2.0363799511 0.825957998725
2.0370082695 0.826312166545
2.03763658791 0.82666255708
2.03826490631 0.827009194222
2.03889322472 0.827352102148
2.03952154312 0.827691305323
2.04014986153 0.82802682849
2.04077817993 0.828358696671
2.04140649834 0.828686935168
2.04203481674 0.829011569555
2.04266313515 0.829332625679
2.04329145355 0.829650129656
2.04391977196 0.829964107871
2.04454809036 0.83027458697
2.04517640877 0.830581593865
2.04580472717 0.830885155724
2.04643304558 0.831185299973
2.04706136398 0.83148205429
2.04768968239 0.831775446606
2.04831800079 0.832065505099
2.0489463192 0.832352258192
2.0495746376 0.83263573455
2.05020295601 0.832915963078
2.05083127441 0.833192972915
2.05145959282 0.833466793436
2.05208791122 0.833737454244
2.05271622963 0.834004985168
2.05334454803 0.834269416263
2.05397286644 0.834530777802
2.05460118484 0.834789100275
2.05522950325 0.835044414387
2.05585782166 0.835296751052
2.05648614006 0.835546141391
2.05711445847 0.835792616728
2.05774277687 0.836036208589
2.05837109528 0.836276948692
2.05899941368 0.836514868951
2.05962773209 0.836750001468
2.06025605049 0.83698237853
2.0608843689 0.837212032605
2.0615126873 0.837438996339
2.06214100571 0.837663302555
2.06276932411 0.837884984241
2.06339764252 0.838104074554
2.06402596092 0.838320606815
2.06465427933 0.8385346145
2.06528259773 0.838746131242
2.06591091614 0.838955190822
2.06653923454 0.83916182717
2.06716755295 0.839366074357
2.06779587135 0.839567966591
2.06842418976 0.839767538216
2.06905250816 0.839964823703
2.06968082657 0.840159857653
2.07030914497 0.840352674782
2.07093746338 0.840543309929
2.07156578178 0.840731798041
2.07219410019 0.840918174176
2.07282241859 0.841102473494
2.073450737 0.841284731255
2.0740790554 0.841464982816
2.07470737381 0.841643263619
2.07533569221 0.841819609199
2.07596401062 0.841994055166
2.07659232903 0.84216663721
2.07722064743 0.842337391093
2.07784896584 0.842506352644
2.07847728424 0.842673557755
2.07910560265 0.842839042376
2.07973392105 0.84300284251
2.08036223946 0.843164994211
2.08099055786 0.843325533574
2.08161887627 0.843484496734
2.08224719467 0.843641919863
2.08287551308 0.843797839159
2.08350383148 0.843952290847
2.08413214989 0.844105311171
2.08476046829 0.844256936391
2.0853887867 0.844407202775
2.0860171051 0.844556146599
2.08664542351 0.844703804136
2.08727374191 0.844850211658
2.08790206032 0.844995405425
2.08853037872 0.845139421682
2.08915869713 0.845282296657
2.08978701553 0.845424066549
2.09041533394 0.845564767533
2.09104365234 0.845704435744
2.09167197075 0.845843107281
2.09230028915 0.845980818195
2.09292860756 0.846117604491
2.09355692596 0.846253502116
2.09418524437 0.846388546959
2.09481356277 0.846522774841
2.09544188118 0.846656221517
2.09607019958 0.846788922663
2.09669851799 0.846920913877
2.0973268364 0.847052230671
2.0979551548 0.847182908466
2.09858347321 0.847312982588
2.09921179161 0.847442488261
2.09984011002 0.847571460604
2.10046842842 0.847699934626
2.10109674683 0.847827945218
2.10172506523 0.84795552715
2.10235338364 0.848082715069
2.10298170204 0.848209543486
2.10361002045 0.848336046778
2.10423833885 0.848462259181
2.10486665726 0.848588214782
2.10549497566 0.84871394752
2.10612329407 0.848839491174
2.10675161247 0.848964879362
2.10737993088 0.849090145537
2.10800824928 0.849215322978
2.10863656769 0.849340444788
2.10926488609 0.849465543889
2.1098932045 0.849590653015
2.1105215229 0.84971580471
2.11114984131 0.849841031319
2.11177815971 0.849966364988
2.11240647812 0.850091837653
2.11303479652 0.850217481043
2.11366311493 0.850343326668
2.11429143333 0.850469405818
2.11491975174 0.850595749556
2.11554807014 0.850722388715
2.11617638855 0.850849353893
2.11680470695 0.850976675447
2.11743302536 0.851104383491
2.11806134377 0.851232507886
2.11868966217 0.851361078243
2.11931798058 0.85149012391
2.11994629898 0.851619673975
2.12057461739 0.851749757256
2.12120293579 0.851880402299
2.1218312542 0.852011637373
2.1224595726 0.852143490466
2.12308789101 0.852275989279
2.12371620941 0.852409161224
2.12434452782 0.852543033417
2.12497284622 0.852677632676
2.12560116463 0.852812985516
2.12622948303 0.852949118143
2.12685780144 0.853086056454
2.12748611984 0.853223826028
2.12811443825 0.853362452125
2.12874275665 0.853501959681
2.12937107506 0.853642373304
2.12999939346 0.85378371727
2.13062771187 0.853926015519
2.13125603027 0.854069291653
2.13188434868 0.854213568928
2.13251266708 0.854358870254
2.13314098549 0.85450521819
2.13376930389 0.854652634942
2.1343976223 0.854801142354
2.1350259407 0.854950761911
2.13565425911 0.855101514733
2.13628257751 0.85525342157
2.13691089592 0.8554065028
2.13753921432 0.855560778427
2.13816753273 0.855716268074
2.13879585114 0.855872990984
2.13942416954 0.856030966015
2.14005248795 0.856190211635
2.14068080635 0.856350745922
2.14130912476 0.856512586562
2.14193744316 0.856675750841
2.14256576157 0.856840255646
2.14319407997 0.857006117462
2.14382239838 0.857173352368
2.14445071678 0.857341976036
2.14507903519 0.857512003728
2.14570735359 0.857683450291
2.146335672 0.857856330158
2.1469639904 0.858030657344
2.14759230881 0.858206445445
2.14822062721 0.858383707633
2.14884894562 0.858562456657
2.14947726402 0.85874270484
2.15010558243 0.858924464075
2.15073390083 0.859107745826
2.15136221924 0.859292561124
2.15199053764 0.859478920568
2.15261885605 0.859666834318
2.15324717445 0.859856312101
2.15387549286 0.860047363202
2.15450381126 0.860239996467
2.15513212967 0.860434220302
2.15576044807 0.860630042668
2.15638876648 0.860827471084
2.15701708488 0.861026512621
2.15764540329 0.861227173907
2.15827372169 0.861429461121
2.1589020401 0.861633379995
2.15953035851 0.861838935812
2.16015867691 0.862046133405
2.16078699532 0.862254977158
2.16141531372 0.862465471004
2.16204363213 0.862677618423
2.16267195053 0.862891422446
2.16330026894 0.863106885652
2.16392858734 0.863324010168
2.16455690575 0.863542797666
2.16518522415 0.863763249371
2.16581354256 0.863985366052
2.16644186096 0.864209148029
2.16707017937 0.864434595167
2.16769849777 0.864661706884
2.16832681618 0.864890482143
2.16895513458 0.865120919461
2.16958345299 0.8653530169
2.17021177139 0.865586772079
2.1708400898 0.865822182163
2.1714684082 0.866059243874
2.17209672661 0.866297953486
2.17272504501 0.866538306827
2.17335336342 0.866780299281
2.17398168182 0.86702392579
2.17461000023 0.867269180853
2.17523831863 0.867516058531
2.17586663704 0.867764552443
2.17649495544 0.868014655774
2.17712327385 0.868266361271
2.17775159225 0.868519661249
2.17837991066 0.86877454759
2.17900822906 0.869031011748
2.17963654747 0.869289044747
2.18026486588 0.869548637187
2.18089318428 0.869809779243
2.18152150269 0.870072460671
2.18214982109 0.870336670806
2.1827781395 0.870602398568
2.1834064579 0.870869632464
2.18403477631 0.871138360588
2.18466309471 0.871408570629
2.18529141312 0.871680249867
2.18591973152 0.871953385182
2.18654804993 0.872227963054
2.18717636833 0.872503969568
2.18780468674 0.872781390414
2.18843300514 0.873060210893
2.18906132355 0.87334041592
2.18968964195 0.873621990027
2.19031796036 0.873904917368
2.19094627876 0.874189181718
2.19157459717 0.874474766483
2.19220291557 0.874761654701
2.19283123398 0.875049829044
2.19345955238 0.875339271824
2.19408787079 0.875629964998
2.19471618919 0.87592189017
2.1953445076 0.876215028597
2.195972826 0.876509361191
2.19660114441 0.876804868526
2.19722946281 0.877101530842
2.19785778122 0.877399328047
2.19848609962 0.877698239725
2.19911441803 0.877998245138
2.19974273643 0.878299323233
2.20037105484 0.878601452646
2.20099937325 0.878904611705
2.20162769165 0.879208778438
2.20225601006 0.879513930576
2.20288432846 0.879820045561
2.20351264687 0.880127100547
2.20414096527 0.880435072407
2.20476928368 0.880743937741
2.20539760208 0.881053672878
2.20602592049 0.881364253882
2.20665423889 0.881675656559
2.2072825573 0.881987856462
2.2079108757 0.882300828896
2.20853919411 0.882614548925
2.20916751251 0.882928991376
2.20979583092 0.883244130846
2.21042414932 0.88355994171
2.21105246773 0.883876398122
2.21168078613 0.884193474026
2.21230910454 0.884511143158
2.21293742294 0.884829379056
2.21356574135 0.885148155064
2.21419405975 0.885467444337
2.21482237816 0.885787219851
2.21545069656 0.886107454407
2.21607901497 0.886428120635
2.21670733337 0.886749191007
2.21733565178 0.887070637837
2.21796397018 0.887392433291
2.21859228859 0.887714549394
2.21922060699 0.888036958032
2.2198489254 0.888359630965
2.2204772438 0.88868253983
2.22110556221 0.889005656149
2.22173388062 0.889328951334
2.22236219902 0.889652396695
2.22299051743 0.889975963448
2.22361883583 0.890299622722
2.22424715424 0.890623345561
2.22487547264 0.890947102937
2.22550379105 0.891270865755
2.22613210945 0.891594604859
2.22676042786 0.891918291038
2.22738874626 0.892241895038
2.22801706467 0.892565387562
2.22864538307 0.892888739282
2.22927370148 0.893211920847
2.22990201988 0.893534902884
2.23053033829 0.893857656012
2.23115865669 0.894180150845
2.2317869751 0.894502357999
2.2324152935 0.894824248103
2.23304361191 0.895145791801
2.23367193031 0.895466959764
2.23430024872 0.895787722692
2.23492856712 0.896108051326
2.23555688553 0.896427916453
2.23618520393 0.896747288912
2.23681352234 0.897066139604
2.23744184074 0.897384439496
2.23807015915 0.89770215963
2.23869847755 0.898019271132
2.23932679596 0.898335745213
2.23995511436 0.898651553182
2.24058343277 0.898966666453
2.24121175117 0.899281056546
2.24184006958 0.899594695101
2.24246838799 0.899907553882
2.24309670639 0.900219604784
2.2437250248 0.900530819839
2.2443533432 0.900841171225
2.24498166161 0.901150631273
2.24560998001 0.901459172471
2.24623829842 0.901766767474
2.24686661682 0.902073389111
2.24749493523 0.902379010387
2.24812325363 0.902683604496
2.24875157204 0.902987144824
2.24937989044 0.903289604957
2.25000820885 0.903590958687
2.25063652725 0.903891180018
2.25126484566 0.904190243175
2.25189316406 0.904488122608
2.25252148247 0.904784792999
2.25314980087 0.90508022927
2.25377811928 0.905374406586
2.25440643768 0.905667300367
2.25503475609 0.905958886286
2.25566307449 0.906249140284
2.2562913929 0.906538038569
2.2569197113 0.906825557626
2.25754802971 0.907111674223
2.25817634811 0.907396365415
2.25880466652 0.907679608551
2.25943298492 0.907961381279
2.26006130333 0.908241661553
2.26068962173 0.908520427637
2.26131794014 0.908797658113
2.26194625854 0.909073331885
2.26257457695 0.909347428183
2.26320289536 0.90961992657
2.26383121376 0.909890806949
2.26445953217 0.910160049565
2.26508785057 0.910427635011
2.26571616898 0.910693544234
2.26634448738 0.910957758539
2.26697280579 0.911220259595
2.26760112419 0.911481029438
2.2682294426 0.911740050477
2.268857761 0.911997305499
2.26948607941 0.912252777671
2.27011439781 0.912506450547
2.27074271622 0.912758308071
2.27137103462 0.913008334583
2.27199935303 0.91325651482
2.27262767143 0.913502833922
2.27325598984 0.913747277436
2.27388430824 0.913989831319
2.27451262665 0.914230481942
2.27514094505 0.914469216093
2.27576926346 0.914706020982
2.27639758186 0.914940884243
2.27702590027 0.915173793938
2.27765421867 0.915404738559
2.27828253708 0.915633707032
2.27891085548 0.915860688721
2.27953917389 0.916085673429
2.28016749229 0.916308651399
2.2807958107 0.916529613323
2.2814241291 0.916748550336
2.28205244751 0.916965454025
2.28268076591 0.91718031643
2.28330908432 0.917393130042
2.28393740273 0.917603887809
2.28456572113 0.917812583138
2.28519403954 0.918019209894
2.28582235794 0.918223762405
2.28645067635 0.918426235459
2.28707899475 0.91862662431
2.28770731316 0.918824924677
2.28833563156 0.919021132744
2.28896394997 0.919215245165
2.28959226837 0.919407259059
2.29022058678 0.919597172017
2.29084890518 0.919784982098
2.29147722359 0.919970687831
2.29210554199 0.920154288216
2.2927338604 0.920335782722
2.2933621788 0.920515171292
2.29399049721 0.920692454337
2.29461881561 0.92086763274
2.29524713402 0.921040707852
2.29587545242 0.921211681498
2.29650377083 0.921380555967
2.29713208923 0.921547334022
2.29776040764 0.921712018889
2.29838872604 0.921874614265
2.29901704445 0.92203512431
2.29964536285 0.922193553649
2.30027368126 0.922349907371
2.30090199966 0.922504191026
2.30153031807 0.922656410626
2.30215863647 0.922806572638
2.30278695488 0.922954683989
2.30341527328 0.923100752059
2.30404359169 0.923244784681
2.3046719101 0.923386790137
2.3053002285 0.923526777158
2.30592854691 0.923664754921
2.30655686531 0.923800733045
2.30718518372 0.923934721588
2.30781350212 0.924066731047
2.30844182053 0.924196772351
2.30907013893 0.924324856861
2.30969845734 0.924450996367
2.31032677574 0.924575203081
2.31095509415 0.924697489637
2.31158341255 0.924817869086
2.31221173096 0.924936354893
2.31284004936 0.925052960931
2.31346836777 0.92516770148
2.31409668617 0.92528059122
2.31472500458 0.925391645231
2.31535332298 0.925500878982
2.31598164139 0.925608308332
2.31660995979 0.925713949526
2.3172382782 0.925817819184
2.3178665966 0.925919934304
2.31849491501 0.926020312251
2.31912323341 0.926118970755
2.31975155182 0.926215927906
2.32037987022 0.926311202146
2.32100818863 0.926404812267
2.32163650703 0.926496777405
2.32226482544 0.926587117031
2.32289314384 0.926675850951
2.32352146225 0.926762999293
2.32414978065 0.92684858251
2.32477809906 0.926932621365
2.32540641747 0.927015136932
2.32603473587 0.927096150587
2.32666305428 0.927175684
2.32729137268 0.927253759131
2.32791969109 0.927330398224
2.32854800949 0.927405623799
2.3291763279 0.927479458646
2.3298046463 0.927551925818
2.33043296471 0.927623048625
2.33106128311 0.927692850625
2.33168960152 0.92776135562
2.33231791992 0.927828587649
2.33294623833 0.927894570976
2.33357455673 0.92795933009
2.33420287514 0.928022889692
2.33483119354 0.928085274691
2.33545951195 0.928146510194
2.33608783035 0.928206621502
2.33671614876 0.9282656341
2.33734446716 0.92832357365
2.33797278557 0.928380465983
2.33860110397 0.928436337092
2.33922942238 0.928491213126
2.33985774078 0.928545120377
2.34048605919 0.928598085278
2.34111437759 0.928650134392
2.341742696 0.928701294405
2.3423710144 0.928751592117
2.34299933281 0.928801054437
2.34362765121 0.92884970837
2.34425596962 0.928897581013
2.34488428802 0.928944699547
2.34551260643 0.928991091227
2.34614092484 0.929036783372
2.34676924324 0.929081803363
2.34739756165 0.929126178628
2.34802588005 0.92916993664
2.34865419846 0.929213104903
2.34928251686 0.929255710947
2.34991083527 0.929297782321
2.35053915367 0.92933934658
2.35116747208 0.929380431283
2.35179579048 0.929421063979
2.35242410889 0.929461272202
2.35305242729 0.929501083461
2.3536807457 0.929540525235
2.3543090641 0.929579624959
2.35493738251 0.929618410022
2.35556570091 0.929656907754
2.35619401932 0.929695145421
2.35682233772 0.929733150214
2.35745065613 0.929770949244
2.35807897453 0.929808569531
2.35870729294 0.929846037997
2.35933561134 0.929883381459
2.35996392975 0.929920626617
2.36059224815 0.929957800051
2.36122056656 0.929994928211
2.36184888496 0.930032037408
2.36247720337 0.930069153807
2.36310552177 0.930106303417
2.36373384018 0.930143512089
2.36436215858 0.930180805501
2.36499047699 0.930218209154
2.36561879539 0.930255748366
2.3662471138 0.93029344826
2.36687543221 0.930331333759
2.36750375061 0.930369429579
2.36813206902 0.93040776022
2.36876038742 0.930446349959
2.36938870583 0.930485222845
2.37001702423 0.930524402687
2.37064534264 0.930563913052
2.37127366104 0.930603777253
2.37190197945 0.930644018346
2.37253029785 0.930684659122
2.37315861626 0.930725722099
2.37378693466 0.930767229516
2.37441525307 0.930809203326
2.37504357147 0.93085166519
2.37567188988 0.930894636471
2.37630020828 0.930938138226
2.37692852669 0.9309821912
2.37755684509 0.931026815821
2.3781851635 0.931072032194
2.3788134819 0.931117860092
2.37944180031 0.931164318956
2.38007011871 0.931211427881
2.38069843712 0.931259205618
2.38132675552 0.931307670565
2.38195507393 0.931356840763
2.38258339233 0.931406733886
2.38321171074 0.931457367243
2.38384002914 0.931508757767
2.38446834755 0.931560922015
2.38509666595 0.931613876158
2.38572498436 0.931667635981
2.38635330276 0.931722216873
2.38698162117 0.93177763383
2.38760993958 0.931833901444
2.38823825798 0.931891033901
2.38886657639 0.931949044978
2.38949489479 0.93200794804
2.3901232132 0.932067756031
2.3907515316 0.932128481477
2.39137985001 0.932190136478
2.39200816841 0.932252732706
2.39263648682 0.932316281403
2.39326480522 0.932380793375
2.39389312363 0.932446278993
2.39452144203 0.932512748185
2.39514976044 0.932580210441
2.39577807884 0.932648674801
2.39640639725 0.932718149861
2.39703471565 0.932788643766
2.39766303406 0.93286016421
2.39829135246 0.932932718434
2.39891967087 0.933006313221
2.39954798927 0.933080954902
2.40017630768 0.933156649345
2.40080462608 0.933233401962
2.40143294449 0.933311217703
2.40206126289 0.933390101056
2.4026895813 0.933470056048
2.4033178997 0.933551086243
2.40394621811 0.933633194741
2.40457453651 0.933716384178
2.40520285492 0.933800656726
2.40583117332 0.933886014096
2.40645949173 0.933972457531
2.40708781013 0.934059987814
2.40771612854 0.934148605264
2.40834444695 0.934238309736
2.40897276535 0.934329100628
2.40960108376 0.934420976873
2.41022940216 0.934513936946
2.41085772057 0.934607978866
2.41148603897 0.934703100193
2.41211435738 0.934799298033
2.41274267578 0.934896569039
2.41337099419 0.934994909411
2.41399931259 0.935094314901
2.414627631 0.935194780815
2.4152559494 0.935296302012
2.41588426781 0.935398872912
2.41651258621 0.935502487491
2.41714090462 0.935607139292
2.41776922302 0.935712821424
2.41839754143 0.935819526565
2.41902585983 0.935927246965
2.41965417824 0.936035974452
2.42028249664 0.936145700433
2.42091081505 0.936256415898
2.42153913345 0.936368111425
2.42216745186 0.936480777186
2.42279577026 0.936594402945
2.42342408867 0.936708978068
2.42405240707 0.936824491526
2.42468072548 0.936940931899
2.42530904388 0.937058287379
2.42593736229 0.93717654578
2.42656568069 0.937295694537
2.4271939991 0.937415720717
2.4278223175 0.937536611018
2.42845063591 0.937658351779
2.42907895432 0.937780928987
2.42970727272 0.937904328275
2.43033559113 0.938028534936
2.43096390953 0.938153533926
2.43159222794 0.938279309867
2.43222054634 0.938405847058
2.43284886475 0.938533129478
2.43347718315 0.938661140794
2.43410550156 0.938789864368
2.43473381996 0.938919283261
2.43536213837 0.939049380241
2.43599045677 0.939180137792
2.43661877518 0.939311538117
2.43724709358 0.939443563149
2.43787541199 0.939576194554
2.43850373039 0.939709413743
2.4391320488 0.939843201875
2.4397603672 0.939977539866
2.44038868561 0.940112408397
2.44101700401 0.940247787922
2.44164532242 0.940383658672
2.44227364082 0.940520000669
2.44290195923 0.940656793729
2.44353027763 0.940794017469
2.44415859604 0.940931651321
2.44478691444 0.941069674533
2.44541523285 0.941208066182
2.44604355125 0.94134680518
2.44667186966 0.941485870281
2.44730018806 0.941625240093
2.44792850647 0.941764893084
2.44855682487 0.941904807588
2.44918514328 0.942044961818
2.44981346169 0.942185333873
2.45044178009 0.942325901744
2.4510700985 0.942466643324
2.4516984169 0.94260753642
2.45232673531 0.942748558754
2.45295505371 0.942889687979
2.45358337212 0.943030901685
2.45421169052 0.943172177405
2.45484000893 0.943313492629
2.45546832733 0.943454824806
2.45609664574 0.943596151361
2.45672496414 0.943737449695
2.45735328255 0.9438786972
2.45798160095 0.944019871264
2.45860991936 0.944160949285
2.45923823776 0.94430190867
2.45986655617 0.944442726855
2.46049487457 0.944583381306
2.46112319298 0.94472384953
2.46175151138 0.944864109084
2.46237982979 0.945004137583
2.46300814819 0.94514391271
2.4636364666 0.945283412221
2.464264785 0.945422613958
2.46489310341 0.945561495856
2.46552142181 0.945700035949
2.46614974022 0.945838212382
2.46677805862 0.945976003418
2.46740637703 0.946113387443
2.46803469543 0.946250342981
2.46866301384 0.946386848697
2.46929133224 0.946522883408
2.46991965065 0.946658426088
2.47054796906 0.946793455878
2.47117628746 0.946927952096
2.47180460587 0.947061894241
2.47243292427 0.947195262003
2.47306124268 0.94732803527
2.47368956108 0.947460194137
2.47431787949 0.947591718911
2.47494619789 0.947722590123
2.4755745163 0.947852788529
2.4762028347 0.947982295122
2.47683115311 0.94811109114
2.47745947151 0.948239158069
2.47808778992 0.948366477653
2.47871610832 0.9484930319
2.47934442673 0.948618803088
2.47997274513 0.948743773774
2.48060106354 0.948867926799
2.48122938194 0.948991245294
2.48185770035 0.949113712687
2.48248601875 0.94923531271
2.48311433716 0.949356029405
2.48374265556 0.949475847127
2.48437097397 0.949594750555
2.48499929237 0.949712724693
2.48562761078 0.949829754879
2.48625592918 0.949945826787
2.48688424759 0.950060926437
2.48751256599 0.950175040195
2.4881408844 0.950288154784
2.4887692028 0.950400257282
2.48939752121 0.950511335132
2.49002583961 0.950621376145
2.49065415802 0.950730368504
2.49128247643 0.950838300769
2.49191079483 0.950945161881
2.49253911324 0.951050941164
2.49316743164 0.951155628334
2.49379575005 0.951259213497
2.49442406845 0.951361687155
2.49505238686 0.951463040212
2.49568070526 0.95156326397
2.49630902367 0.951662350141
2.49693734207 0.951760290843
2.49756566048 0.951857078606
2.49819397888 0.951952706373
2.49882229729 0.952047167505
2.49945061569 0.952140455779
2.5000789341 0.952232565393
2.5007072525 0.952323490969
2.50133557091 0.952413227551
2.50196388931 0.95250177061
2.50259220772 0.952589116042
2.50322052612 0.952675260172
2.50384884453 0.952760199756
2.50447716293 0.952843931975
2.50510548134 0.952926454446
2.50573379974 0.953007765214
2.50636211815 0.953087862754
2.50699043655 0.953166745977
2.50761875496 0.953244414221
2.50824707336 0.953320867256
2.50887539177 0.953396105285
2.50950371017 0.953470128939
2.51013202858 0.95354293928
2.51076034698 0.953614537796
2.51138866539 0.953684926404
2.5120169838 0.953754107448
2.5126453022 0.953822083696
2.51327362061 0.953888858337
2.51390193901 0.953954434983
2.51453025742 0.954018817666
2.51515857582 0.954082010834
2.51578689423 0.95414401935
2.51641521263 0.954204848487
2.51704353104 0.954264503933
2.51767184944 0.954322991776
2.51830016785 0.954380318514
2.51892848625 0.954436491041
2.51955680466 0.95449151665
2.52018512306 0.954545403029
2.52081344147 0.954598158254
2.52144175987 0.954649790789
2.52207007828 0.954700309479
2.52269839668 0.954749723549
2.52332671509 0.954798042595
2.52395503349 0.954845276585
2.5245833519 0.954891435851
2.5252116703 0.954936531086
2.52583998871 0.954980573337
2.52646830711 0.955023574002
2.52709662552 0.955065544823
2.52772494392 0.955106497885
2.52835326233 0.955146445602
2.52898158073 0.955185400722
2.52960989914 0.955223376313
2.53023821754 0.95526038576
2.53086653595 0.95529644276
2.53149485435 0.955331561314
2.53212317276 0.955365755724
2.53275149117 0.955399040582
2.53337980957 0.955431430767
2.53400812798 0.955462941437
2.53463644638 0.955493588022
2.53526476479 0.955523386219
2.53589308319 0.955552351983
2.5365214016 0.95558050152
2.53714972 0.955607851281
2.53777803841 0.955634417957
2.53840635681 0.955660218464
2.53903467522 0.955685269945
2.53966299362 0.955709589756
2.54029131203 0.95573319546
2.54091963043 0.955756104822
2.54154794884 0.955778335796
2.54217626724 0.955799906522
2.54280458565 0.955820835317
2.54343290405 0.955841140663
2.54406122246 0.955860841205
2.54468954086 0.95587995574
2.54531785927 0.955898503206
2.54594617767 0.95591650268
2.54657449608 0.955933973365
2.54720281448 0.955950934582
2.54783113289 0.955967405763
2.54845945129 0.955983406444
2.5490877697 0.955998956252
2.5497160881 0.9560140749
2.55034440651 0.95602878218
2.55097272491 0.956043097948
2.55160104332 0.956057042122
2.55222936172 0.956070634672
2.55285768013 0.956083895607
2.55348599854 0.956096844972
2.55411431694 0.956109502838
2.55474263535 0.956121889289
2.55537095375 0.95613402442
2.55599927216 0.956145928324
2.55662759056 0.956157621083
2.55725590897 0.956169122764
2.55788422737 0.956180453405
2.55851254578 0.956191633009
2.55914086418 0.956202681536
2.55976918259 0.956213618893
2.56039750099 0.956224464926
2.5610258194 0.956235239411
2.5616541378 0.956245962049
2.56228245621 0.956256652452
2.56291077461 0.956267330138
2.56353909302 0.956278014523
2.56416741142 0.956288724911
2.56479572983 0.956299480488
2.56542404823 0.956310300312
2.56605236664 0.956321203305
2.56668068504 0.956332208246
2.56730900345 0.956343333763
2.56793732185 0.956354598324
2.56856564026 0.956366020231
2.56919395866 0.956377617611
2.56982227707 0.956389408407
2.57045059547 0.956401410374
2.57107891388 0.956413641071
2.57170723228 0.956426117848
2.57233555069 0.956438857849
2.57296386909 0.956451877993
2.5735921875 0.956465194978
2.57422050591 0.956478825266
2.57484882431 0.956492785081
2.57547714272 0.956507090399
2.57610546112 0.956521756943
2.57673377953 0.956536800179
2.57736209793 0.956552235304
2.57799041634 0.956568077245
2.57861873474 0.956584340649
2.57924705315 0.956601039881
2.57987537155 0.956618189015
2.58050368996 0.956635801828
2.58113200836 0.956653891799
2.58176032677 0.956672472097
2.58238864517 0.956691555581
2.58301696358 0.956711154793
2.58364528198 0.956731281952
2.58427360039 0.956751948951
2.58490191879 0.956773167352
2.5855302372 0.95679494838
2.5861585556 0.95681730292
2.58678687401 0.956840241512
2.58741519241 0.956863774349
2.58804351082 0.956887911269
2.58867182922 0.956912661757
2.58930014763 0.956938034934
2.58992846603 0.956964039563
2.59055678444 0.956990684037
2.59118510284 0.95701797638
2.59181342125 0.957045924246
2.59244173965 0.957074534912
2.59307005806 0.957103815278
2.59369837646 0.957133771865
2.59432669487 0.957164410811
2.59495501328 0.95719573787
2.59558333168 0.957227758412
2.59621165009 0.957260477417
2.59683996849 0.957293899479
2.5974682869 0.9573280288
2.5980966053 0.957362869191
2.59872492371 0.957398424071
2.59935324211 0.957434696466
2.59998156052 0.95747168901
2.60060987892 0.957509403941
2.60123819733 0.957547843105
2.60186651573 0.957587007953
2.60249483414 0.957626899543
2.60312315254 0.957667518538
2.60375147095 0.95770886521
2.60437978935 0.957750939438
2.60500810776 0.95779374071
2.60563642616 0.957837268123
2.60626474457 0.957881520388
2.60689306297 0.957926495825
2.60752138138 0.957972192369
2.60814969978 0.958018607574
2.60877801819 0.958065738609
2.60940633659 0.958113582263
2.610034655 0.95816213495
2.6106629734 0.958211392707
2.61129129181 0.958261351199
2.61191961021 0.958312005722
2.61254792862 0.958363351206
2.61317624702 0.958415382217
2.61380456543 0.958468092961
2.61443288383 0.958521477288
2.61506120224 0.958575528696
2.61568952065 0.958630240332
2.61631783905 0.958685605002
2.61694615746 0.958741615168
2.61757447586 0.958798262956
2.61820279427 0.958855540162
2.61883111267 0.958913438254
2.61945943108 0.958971948376
2.62008774948 0.959031061358
2.62071606789 0.959090767713
2.62134438629 0.95915105765
2.6219727047 0.959211921076
2.6226010231 0.959273347601
2.62322934151 0.959335326543
2.62385765991 0.959397846936
2.62448597832 0.959460897536
2.62511429672 0.959524466824
2.62574261513 0.959588543015
2.62637093353 0.959653114063
2.62699925194 0.959718167668
2.62762757034 0.959783691281
2.62825588875 0.959849672113
2.62888420715 0.959916097139
2.62951252556 0.959982953108
2.63014084396 0.960050226546
2.63076916237 0.960117903767
2.63139748077 0.960185970877
2.63202579918 0.960254413781
2.63265411758 0.960323218195
2.63328243599 0.960392369648
2.63391075439 0.96046185349
2.6345390728 0.960531654904
2.6351673912 0.960601758909
2.63579570961 0.960672150368
2.63642402802 0.960742813998
2.63705234642 0.960813734378
2.63768066483 0.960884895952
2.63830898323 0.960956283044
2.63893730164 0.96102787986
2.63956562004 0.961099670499
2.64019393845 0.96117163896
2.64082225685 0.961243769151
2.64145057526 0.961316044896
2.64207889366 0.961388449944
2.64270721207 0.961460967976
2.64333553047 0.961533582614
2.64396384888 0.961606277429
2.64459216728 0.961679035951
2.64522048569 0.961751841674
2.64584880409 0.961824678065
2.6464771225 0.961897528575
2.6471054409 0.961970376644
2.64773375931 0.96204320571
2.64836207771 0.962115999219
2.64899039612 0.962188740631
2.64961871452 0.962261413428
2.65024703293 0.962334001125
2.65087535133 0.962406487276
2.65150366974 0.962478855481
2.65213198814 0.962551089397
2.65276030655 0.962623172744
2.65338862495 0.962695089311
2.65401694336 0.962766822971
2.65464526176 0.962838357681
2.65527358017 0.962909677494
2.65590189857 0.962980766565
2.65653021698 0.963051609162
2.65715853539 0.963122189668
2.65778685379 0.963192492594
2.6584151722 0.963262502584
2.6590434906 0.963332204423
2.65967180901 0.963401583043
2.66030012741 0.963470623531
2.66092844582 0.963539311139
2.66155676422 0.963607631287
2.66218508263 0.963675569571
2.66281340103 0.963743111771
2.66344171944 0.96381024386
2.66407003784 0.963876952003
2.66469835625 0.963943222573
2.66532667465 0.964009042151
2.66595499306 0.964074397535
2.66658331146 0.964139275745
2.66721162987 0.964203664031
2.66783994827 0.964267549876
2.66846826668 0.964330921006
2.66909658508 0.964393765392
2.66972490349 0.964456071258
2.67035322189 0.964517827084
2.6709815403 0.964579021613
2.6716098587 0.964639643859
2.67223817711 0.964699683106
2.67286649551 0.964759128916
2.67349481392 0.964817971136
2.67412313232 0.9648761999
2.67475145073 0.964933805632
2.67537976913 0.964990779055
2.67600808754 0.965047111189
2.67663640594 0.965102793361
2.67726472435 0.965157817207
2.67789304276 0.965212174672
2.67852136116 0.965265858019
2.67914967957 0.965318859828
2.67977799797 0.965371173002
2.68040631638 0.96542279077
2.68103463478 0.965473706686
2.68166295319 0.965523914637
2.68229127159 0.965573408843
2.68291959 0.965622183858
2.6835479084 0.965670234574
2.68417622681 0.965717556224
2.68480454521 0.965764144381
2.68543286362 0.96580999496
2.68606118202 0.965855104224
2.68668950043 0.965899468778
2.68731781883 0.965943085575
2.68794613724 0.965985951918
2.68857445564 0.966028065454
2.68920277405 0.966069424185
2.68983109245 0.966110026456
2.69045941086 0.966149870967
2.69108772926 0.966188956766
2.69171604767 0.966227283249
2.69234436607 0.966264850162
2.69297268448 0.966301657602
2.69360100288 0.966337706011
2.69422932129 0.96637299618
2.69485763969 0.966407529245
2.6954859581 0.966441306688
2.6961142765 0.966474330334
2.69674259491 0.96650660235
2.69737091331 0.966538125242
2.69799923172 0.966568901857
2.69862755013 0.966598935376
2.69925586853 0.966628229316
2.69988418694 0.966656787522
2.70051250534 0.966684614171
2.70114082375 0.966711713766
2.70176914215 0.966738091133
2.70239746056 0.966763751416
2.70302577896 0.966788700079
2.70365409737 0.966812942897
2.70428241577 0.966836485958
2.70491073418 0.966859335653
2.70553905258 0.966881498677
2.70616737099 0.966902982023
2.70679568939 0.966923792979
2.7074240078 0.966943939121
2.7080523262 0.966963428312
2.70868064461 0.966982268696
2.70930896301 0.967000468691
2.70993728142 0.967018036988
2.71056559982 0.967034982543
2.71119391823 0.967051314575
2.71182223663 0.967067042556
2.71245055504 0.967082176209
2.71307887344 0.967096725504
2.71370719185 0.967110700648
2.71433551025 0.967124112081
2.71496382866 0.967136970472
2.71559214706 0.967149286711
2.71622046547 0.967161071904
2.71684878387 0.967172337365
2.71747710228 0.967183094611
2.71810542068 0.967193355357
2.71873373909 0.967203131507
2.7193620575 0.96721243515
2.7199903759 0.967221278549
2.72061869431 0.96722967414
2.72124701271 0.96723763452
2.72187533112 0.967245172445
2.72250364952 0.967252300818
2.72313196793 0.967259032687
2.72376028633 0.967265381232
2.72438860474 0.967271359763
2.72501692314 0.967276981712
2.72564524155 0.967282260624
2.72627355995 0.967287210149
2.72690187836 0.967291844037
2.72753019676 0.96729617613
2.72815851517 0.967300220353
2.72878683357 0.96730399071
2.72941515198 0.967307501272
2.73004347038 0.967310766173
2.73067178879 0.9673137996
2.73130010719 0.967316615788
2.7319284256 0.96731922901
2.732556744 0.96732165357
2.73318506241 0.967323903798
2.73381338081 0.967325994037
2.73444169922 0.967327938643
2.73507001762 0.967329751969
2.73569833603 0.967331448365
2.73632665443 0.967333042163
2.73695497284 0.967334547678
2.73758329124 0.967335979194
2.73821160965 0.967337350957
2.73883992805 0.967338677171
2.73946824646 0.96733997199
2.74009656487 0.967341249505
2.74072488327 0.967342523745
2.74135320168 0.967343808665
2.74198152008 0.967345118138
2.74260983849 0.96734646595
2.74323815689 0.967347865793
2.7438664753 0.967349331256
2.7444947937 0.967350875821
2.74512311211 0.967352512853
2.74575143051 0.967354255594
2.74637974892 0.967356117159
2.74700806732 0.967358110523
2.74763638573 0.967360248523
2.74826470413 0.967362543844
2.74889302254 0.967365009017
2.74952134094 0.967367656411
2.75014965935 0.967370498225
2.75077797775 0.967373546487
2.75140629616 0.967376813044
2.75203461456 0.967380309555
2.75266293297 0.967384047489
2.75329125137 0.967388038118
2.75391956978 0.967392292509
2.75454788818 0.967396821523
2.75517620659 0.967401635804
2.75580452499 0.967406745781
2.7564328434 0.967412161654
2.7570611618 0.967417893398
2.75768948021 0.967423950753
2.75831779861 0.96743034322
2.75894611702 0.967437080057
2.75957443542 0.967444170275
2.76020275383 0.967451622633
2.76083107224 0.967459445635
2.76145939064 0.967467647523
2.76208770905 0.967476236279
2.76271602745 0.967485219615
2.76334434586 0.967494604972
2.76397266426 0.96750439952
2.76460098267 0.967514610149
2.76522930107 0.967525243468
2.76585761948 0.967536305807
2.76648593788 0.967547803205
2.76711425629 0.967559741416
2.76774257469 0.967572125901
2.7683708931 0.96758496183
2.7689992115 0.967598254075
2.76962752991 0.967612007215
2.77025584831 0.967626225525
2.77088416672 0.967640912985
2.77151248512 0.967656073268
2.77214080353 0.967671709748
2.77276912193 0.967687825493
2.77339744034 0.967704423265
2.77402575874 0.967721505524
2.77465407715 0.967739074419
2.77528239555 0.967757131796
2.77591071396 0.967775679192
2.77653903236 0.967794717837
2.77716735077 0.967814248657
2.77779566917 0.967834272267
2.77842398758 0.967854788979
2.77905230598 0.967875798798
2.77968062439 0.967897301426
2.78030894279 0.96791929626
2.7809372612 0.967941782395
2.78156557961 0.967964758623
2.78219389801 0.967988223438
2.78282221642 0.968012175035
2.78345053482 0.968036611313
2.78407885323 0.968061529876
2.78470717163 0.968086928036
2.78533549004 0.968112802815
2.78596380844 0.968139150945
2.78659212685 0.968165968876
2.78722044525 0.968193252774
2.78784876366 0.968220998525
2.78847708206 0.968249201739
2.78910540047 0.968277857753
2.78973371887 0.968306961634
2.79036203728 0.96833650818
2.79099035568 0.968366491929
2.79161867409 0.968396907158
2.79224699249 0.96842774789
2.7928753109 0.968459007895
2.7935036293 0.968490680697
2.79413194771 0.968522759577
2.79476026611 0.968555237576
2.79538858452 0.968588107503
2.79601690292 0.968621361936
2.79664522133 0.96865499323
2.79727353973 0.968688993518
2.79790185814 0.968723354722
2.79853017654 0.96875806855
2.79915849495 0.968793126509
2.79978681335 0.968828519905
2.80041513176 0.968864239852
2.80104345016 0.968900277275
2.80167176857 0.968936622917
2.80230008698 0.968973267342
2.80292840538 0.969010200947
2.80355672379 0.969047413961
2.80418504219 0.969084896455
2.8048133606 0.969122638346
2.805441679 0.969160629406
2.80606999741 0.969198859263
2.80669831581 0.969237317414
2.80732663422 0.969275993227
2.80795495262 0.969314875945
2.80858327103 0.9693539547
2.80921158943 0.969393218512
2.80983990784 0.9694326563
2.81046822624 0.969472256888
2.81109654465 0.969512009008
2.81172486305 0.969551901313
2.81235318146 0.969591922377
2.81298149986 0.969632060707
2.81360981827 0.969672304748
2.81423813667 0.969712642886
2.81486645508 0.969753063463
2.81549477348 0.969793554774
2.81612309189 0.969834105084
2.81675141029 0.969874702625
2.8173797287 0.96991533561
2.8180080471 0.969955992237
2.81863636551 0.969996660694
2.81926468391 0.970037329171
2.81989300232 0.970077985861
2.82052132072 0.970118618972
2.82114963913 0.970159216727
2.82177795753 0.97019976738
2.82240627594 0.970240259214
2.82303459435 0.970280680551
2.82366291275 0.970321019762
2.82429123116 0.970361265268
2.82491954956 0.970401405548
2.82554786797 0.970441429149
2.82617618637 0.970481324689
2.82680450478 0.970521080864
2.82743282318 0.970560686454
2.82806114159 0.970600130331
2.82868945999 0.970639401465
2.8293177784 0.970678488925
2.8299460968 0.970717381895
2.83057441521 0.970756069671
2.83120273361 0.970794541669
2.83183105202 0.970832787436
2.83245937042 0.970870796648
2.83308768883 0.970908559121
2.83371600723 0.970946064816
2.83434432564 0.970983303841
2.83497264404 0.971020266461
2.83560096245 0.971056943101
2.83622928085 0.971093324349
2.83685759926 0.971129400965
2.83748591766 0.971165163885
2.83811423607 0.971200604224
2.83874255447 0.971235713281
2.83937087288 0.971270482547
2.83999919128 0.971304903704
2.84062750969 0.971338968635
2.84125582809 0.971372669423
2.8418841465 0.97140599836
2.8425124649 0.971438947947
2.84314078331 0.9714715109
2.84376910172 0.971503680153
2.84439742012 0.971535448863
2.84502573853 0.971566810411
2.84565405693 0.971597758406
2.84628237534 0.971628286692
2.84691069374 0.971658389344
2.84753901215 0.971688060677
2.84816733055 0.971717295245
2.84879564896 0.971746087847
2.84942396736 0.971774433525
2.85005228577 0.971802327572
2.85068060417 0.971829765528
2.85130892258 0.971856743186
2.85193724098 0.971883256594
2.85256555939 0.971909302054
2.85319387779 0.971934876127
2.8538221962 0.97195997563
2.8544505146 0.971984597642
2.85507883301 0.972008739502
2.85570715141 0.972032398811
2.85633546982 0.972055573431
2.85696378822 0.972078261491
2.85759210663 0.972100461379
2.85822042503 0.972122171752
2.85884874344 0.972143391527
2.85947706184 0.972164119887
2.86010538025 0.972184356279
2.86073369865 0.972204100414
2.86136201706 0.972223352267
2.86199033546 0.972242112072
2.86261865387 0.97226038033
2.86324697227 0.972278157801
2.86387529068 0.972295445502
2.86450360909 0.972312244714
2.86513192749 0.972328556973
2.8657602459 0.972344384069
2.8663885643 0.972359728049
2.86701688271 0.972374591212
2.86764520111 0.972388976106
2.86827351952 0.972402885529
2.86890183792 0.972416322525
2.86953015633 0.97242929038
2.87015847473 0.972441792625
2.87078679314 0.972453833026
2.87141511154 0.972465415586
2.87204342995 0.972476544543
2.87267174835 0.972487224362
2.87330006676 0.972497459736
2.87392838516 0.972507255583
2.87455670357 0.972516617038
2.87518502197 0.972525549455
2.87581334038 0.972534058399
2.87644165878 0.972542149647
2.87706997719 0.972549829178
2.87769829559 0.972557103174
2.878326614 0.972563978012
2.8789549324 0.972570460266
2.87958325081 0.972576556694
2.88021156921 0.97258227424
2.88083988762 0.972587620029
2.88146820602 0.972592601358
2.88209652443 0.972597225696
2.88272484283 0.972601500677
2.88335316124 0.972605434096
2.88398147964 0.972609033903
2.88460979805 0.972612308199
2.88523811646 0.972615265229
2.88586643486 0.972617913379
2.88649475327 0.972620261171
2.88712307167 0.972622317254
2.88775139008 0.972624090403
2.88837970848 0.972625589512
2.88900802689 0.972626823586
2.88963634529 0.972627801738
2.8902646637 0.972628533184
2.8908929821 0.972629027236
2.89152130051 0.972629293295
2.89214961891 0.972629340849
2.89277793732 0.972629179461
2.89340625572 0.972628818772
2.89403457413 0.972628268485
2.89466289253 0.972627538368
2.89529121094 0.972626638243
2.89591952934 0.972625577981
2.89654784775 0.972624367497
2.89717616615 0.972623016742
2.89780448456 0.9726215357
2.89843280296 0.97261993438
2.89906112137 0.972618222811
2.89968943977 0.972616411035
2.90031775818 0.9726145091
2.90094607658 0.972612527058
2.90157439499 0.972610474955
2.90220271339 0.972608362827
2.9028310318 0.972606200695
2.9034593502 0.972603998557
2.90408766861 0.972601766381
2.90471598701 0.972599514103
2.90534430542 0.972597251621
2.90597262383 0.972594988784
2.90660094223 0.972592735393
2.90722926064 0.97259050119
2.90785757904 0.972588295855
2.90848589745 0.972586129001
2.90911421585 0.972584010166
2.90974253426 0.97258194881
2.91037085266 0.972579954308
2.91099917107 0.972578035946
2.91162748947 0.972576202914
2.91225580788 0.972574464302
2.91288412628 0.972572829094
2.91351244469 0.972571306165
2.91414076309 0.972569904273
2.9147690815 0.972568632057
2.9153973999 0.972567498029
2.91602571831 0.972566510573
2.91665403671 0.972565677938
2.91728235512 0.972565008233
2.91791067352 0.972564509423
2.91853899193 0.972564189327
2.91916731033 0.972564055611
2.91979562874 0.972564115784
2.92042394714 0.972564377195
2.92105226555 0.972564847029
2.92168058395 0.972565532302
2.92230890236 0.97256643986
2.92293722076 0.972567576371
2.92356553917 0.972568948326
2.92419385757 0.972570562033
2.92482217598 0.972572423613
2.92545049438 0.972574539
2.92607881279 0.972576913936
2.9267071312 0.972579553967
2.9273354496 0.972582464444
2.92796376801 0.972585650514
2.92859208641 0.972589117125
2.92922040482 0.972592869018
2.92984872322 0.972596910728
2.93047704163 0.97260124658
2.93110536003 0.972605880686
2.93173367844 0.972610816948
2.93236199684 0.97261605905
2.93299031525 0.97262161046
2.93361863365 0.97262747443
2.93424695206 0.97263365399
2.93487527046 0.972640151951
2.93550358887 0.972646970902
2.93613190727 0.972654113208
2.93676022568 0.972661581014
2.93738854408 0.972669376238
2.93801686249 0.972677500574
2.93864518089 0.972685955493
2.9392734993 0.972694742239
2.9399018177 0.972703861831
2.94053013611 0.972713315065
2.94115845451 0.972723102509
2.94178677292 0.97273322451
2.94241509132 0.972743681186
2.94304340973 0.972754472437
2.94367172813 0.972765597936
2.94430004654 0.972777057136
2.94492836494 0.972788849269
2.94555668335 0.972800973346
2.94618500175 0.972813428161
2.94681332016 0.97282621229
2.94744163857 0.972839324094
2.94806995697 0.972852761718
2.94869827538 0.972866523097
2.94932659378 0.972880605954
2.94995491219 0.972895007806
2.95058323059 0.972909725962
2.951211549 0.972924757526
2.9518398674 0.972940099404
2.95246818581 0.972955748299
2.95309650421 0.972971700721
2.95372482262 0.972987952983
2.95435314102 0.97300450121
2.95498145943 0.973021341337
2.95560977783 0.973038469117
2.95623809624 0.973055880117
2.95686641464 0.97307356973
2.95749473305 0.97309153317
2.95812305145 0.973109765483
2.95875136986 0.973128261544
2.95937968826 0.973147016066
2.96000800667 0.973166023599
2.96063632507 0.973185278539
2.96126464348 0.973204775125
2.96189296188 0.973224507452
2.96252128029 0.973244469466
2.96314959869 0.973264654976
2.9637779171 0.973285057651
2.9644062355 0.973305671031
2.96503455391 0.973326488526
2.96566287231 0.973347503424
2.96629119072 0.973368708895
2.96691950912 0.973390097992
2.96754782753 0.973411663661
2.96817614594 0.973433398742
2.96880446434 0.973455295975
2.96943278275 0.973477348006
2.97006110115 0.973499547389
2.97068941956 0.973521886592
2.97131773796 0.973544358004
2.97194605637 0.973566953936
2.97257437477 0.97358966663
2.97320269318 0.973612488263
2.97383101158 0.973635410948
2.97445932999 0.973658426745
2.97508764839 0.973681527664
2.9757159668 0.973704705667
2.9763442852 0.973727952678
2.97697260361 0.973751260584
2.97760092201 0.973774621243
2.97822924042 0.973798026489
2.97885755882 0.973821468133
2.97948587723 0.973844937976
2.98011419563 0.973868427805
2.98074251404 0.973891929406
2.98137083244 0.973915434563
2.98199915085 0.973938935069
2.98262746925 0.973962422726
2.98325578766 0.973985889352
2.98388410606 0.974009326786
2.98451242447 0.974032726895
2.98514074287 0.974056081574
2.98576906128 0.974079382757
2.98639737968 0.974102622417
2.98702569809 0.974125792575
2.98765401649 0.974148885299
2.9882823349 0.974171892716
2.98891065331 0.974194807012
2.98953897171 0.974217620438
2.99016729012 0.974240325315
2.99079560852 0.974262914037
2.99142392693 0.974285379077
2.99205224533 0.974307712993
2.99268056374 0.974329908428
2.99330888214 0.974351958119
2.99393720055 0.974373854897
2.99456551895 0.974395591696
2.99519383736 0.974417161553
2.99582215576 0.974438557614
2.99645047417 0.974459773136
2.99707879257 0.974480801495
2.99770711098 0.974501636186
2.99833542938 0.974522270827
2.99896374779 0.974542699165
2.99959206619 0.974562915078
3.0002203846 0.974582912577
3.000848703 0.974602685814
3.00147702141 0.97462222908
3.00210533981 0.974641536809
3.00273365822 0.974660603586
3.00336197662 0.974679424144
3.00399029503 0.97469799337
3.00461861343 0.974716306307
3.00524693184 0.974734358156
3.00587525024 0.97475214428
3.00650356865 0.974769660206
3.00713188705 0.974786901627
3.00776020546 0.974803864403
3.00838852386 0.974820544565
3.00901684227 0.974836938318
3.00964516068 0.974853042038
3.01027347908 0.974868852281
3.01090179749 0.974884365776
3.01153011589 0.974899579436
3.0121584343 0.974914490352
3.0127867527 0.974929095796
3.01341507111 0.974943393227
3.01404338951 0.974957380283
3.01467170792 0.974971054793
3.01530002632 0.974984414767
3.01592834473 0.974997458404
3.01655666313 0.975010184091
3.01718498154 0.975022590402
3.01781329994 0.975034676099
3.01844161835 0.975046440132
3.01906993675 0.975057881642
3.01969825516 0.975068999955
3.02032657356 0.975079794588
3.02095489197 0.975090265246
3.02158321037 0.975100411821
3.02221152878 0.975110234393
3.02283984718 0.975119733228
3.02346816559 0.97512890878
3.02409648399 0.975137761688
3.0247248024 0.975146292772
3.0253531208 0.975154503041
3.02598143921 0.975162393681
3.02660975761 0.975169966063
3.02723807602 0.975177221735
3.02786639442 0.975184162424
3.02849471283 0.975190790035
3.02912303123 0.975197106645
3.02975134964 0.975203114506
3.03037966805 0.97520881604
3.03100798645 0.975214213841
3.03163630486 0.975219310666
3.03226462326 0.975224109439
3.03289294167 0.975228613248
3.03352126007 0.975232825338
3.03414957848 0.975236749113
3.03477789688 0.975240388134
3.03540621529 0.975243746111
3.03603453369 0.975246826907
3.0366628521 0.975249634529
3.0372911705 0.97525217313
3.03791948891 0.975254447003
3.03854780731 0.975256460579
3.03917612572 0.975258218422
3.03980444412 0.975259725231
3.04043276253 0.975260985829
3.04106108093 0.975262005167
3.04168939934 0.975262788316
3.04231771774 0.975263340463
3.04294603615 0.975263666912
3.04357435455 0.975263773076
3.04420267296 0.975263664475
3.04483099136 0.975263346731
3.04545930977 0.975262825567
3.04608762817 0.9752621068
3.04671594658 0.975261196338
3.04734426498 0.975260100178
3.04797258339 0.9752588244
3.04860090179 0.975257375163
3.0492292202 0.975255758699
3.0498575386 0.975253981316
3.05048585701 0.975252049385
3.05111417542 0.975249969342
3.05174249382 0.975247747681
3.05237081223 0.975245390948
3.05299913063 0.975242905744
3.05362744904 0.975240298711
3.05425576744 0.975237576536
3.05488408585 0.975234745942
3.05551240425 0.975231813683
3.05614072266 0.975228786545
3.05676904106 0.975225671336
3.05739735947 0.975222474885
3.05802567787 0.975219204035
3.05865399628 0.975215865642
3.05928231468 0.975212466568
3.05991063309 0.975209013677
3.06053895149 0.975205513834
3.0611672699 0.975201973894
3.0617955883 0.975198400706
3.06242390671 0.9751948011
3.06305222511 0.975191181891
3.06368054352 0.975187549868
3.06430886192 0.975183911796
3.06493718033 0.975180274407
3.06556549873 0.975176644396
3.06619381714 0.975173028421
3.06682213554 0.975169433095
3.06745045395 0.975165864984
3.06807877235 0.975162330602
3.06870709076 0.975158836409
3.06933540916 0.975155388803
3.06996372757 0.975151994121
3.07059204597 0.975148658632
3.07122036438 0.975145388534
3.07184868279 0.975142189951
3.07247700119 0.975139068931
3.0731053196 0.975136031436
3.073733638 0.975133083348
3.07436195641 0.975130230457
3.07499027481 0.975127478463
3.07561859322 0.975124832969
3.07624691162 0.975122299483
3.07687523003 0.975119883408
3.07750354843 0.975117590045
3.07813186684 0.975115424586
3.07876018524 0.975113392113
3.07938850365 0.975111497596
3.08001682205 0.975109745886
3.08064514046 0.975108141718
3.08127345886 0.975106689706
3.08190177727 0.975105394336
3.08253009567 0.975104259974
3.08315841408 0.975103290852
3.08378673248 0.975102491073
3.08441505089 0.975101864609
3.08504336929 0.975101415294
3.0856716877 0.975101146827
3.0863000061 0.975101062766
3.08692832451 0.97510116653
3.08755664291 0.975101461396
3.08818496132 0.975101950496
3.08881327972 0.975102636815
3.08944159813 0.975103523194
3.09006991653 0.975104612325
3.09069823494 0.975105906749
3.09132655334 0.975107408857
3.09195487175 0.975109120891
3.09258319016 0.975111044936
3.09321150856 0.975113182928
3.09383982697 0.975115536646
3.09446814537 0.975118107716
3.09509646378 0.975120897608
3.09572478218 0.975123907637
3.09635310059 0.975127138962
3.09698141899 0.975130592586
3.0976097374 0.975134269356
3.0982380558 0.975138169961
3.09886637421 0.975142294937
3.09949469261 0.975146644661
3.10012301102 0.975151219356
3.10075132942 0.97515601909
3.10137964783 0.975161043775
3.10200796623 0.975166293169
3.10263628464 0.975171766877
3.10326460304 0.975177464352
3.10389292145 0.975183384892
3.10452123985 0.975189527648
3.10514955826 0.975195891617
3.10577787666 0.97520247565
3.10640619507 0.975209278451
3.10703451347 0.975216298574
3.10766283188 0.975223534431
3.10829115028 0.975230984291
3.10891946869 0.975238646279
3.10954778709 0.975246518383
3.1101761055 0.975254598448
3.1108044239 0.975262884188
3.11143274231 0.975271373178
3.11206106071 0.975280062862
3.11268937912 0.975288950553
3.11331769753 0.975298033438
3.11394601593 0.975307308573
3.11457433434 0.975316772894
3.11520265274 0.975326423215
3.11583097115 0.975336256229
3.11645928955 0.975346268514
3.11708760796 0.975356456534
3.11771592636 0.97536681664
3.11834424477 0.975377345076
3.11897256317 0.97538803798
3.11960088158 0.975398891386
3.12022919998 0.975409901227
3.12085751839 0.975421063341
3.12148583679 0.97543237347
3.1221141552 0.975443827266
3.1227424736 0.97545542029
3.12337079201 0.975467148021
3.12399911041 0.975479005854
3.12462742882 0.975490989107
3.12525574722 0.97550309302
3.12588406563 0.975515312764
3.12651238403 0.975527643438
3.12714070244 0.975540080078
3.12776902084 0.975552617656
3.12839733925 0.975565251086
3.12902565765 0.975577975227
3.12965397606 0.975590784886
3.13028229446 0.975603674822
3.13091061287 0.975616639748
3.13153893127 0.975629674336
3.13216724968 0.975642773222
3.13279556808 0.975655931005
3.13342388649 0.975669142256
3.1340522049 0.975682401518
3.1346805233 0.975695703308
3.13530884171 0.975709042128
3.13593716011 0.97572241246
3.13656547852 0.975735808773
3.13719379692 0.975749225529
3.13782211533 0.975762657184
3.13845043373 0.97577609819
3.13907875214 0.975789543002
3.13970707054 0.97580298608
3.14033538895 0.975816421892
3.14096370735 0.975829844918
3.14159202576 0.975843249655
3.14222034416 0.975856630617
3.14284866257 0.975869982341
3.14347698097 0.97588329939
3.14410529938 0.975896576358
3.14473361778 0.975909807867
3.14536193619 0.975922988581
3.14599025459 0.975936113198
3.146618573 0.975949176461
3.1472468914 0.975962173158
3.14787520981 0.975975098126
3.14850352821 0.975987946255
3.14913184662 0.976000712488
3.14976016502 0.976013391827
3.15038848343 0.976025979337
3.15101680183 0.976038470144
3.15164512024 0.976050859443
3.15227343864 0.976063142498
3.15290175705 0.976075314647
3.15353007545 0.976087371301
3.15415839386 0.976099307951
3.15478671227 0.976111120167
3.15541503067 0.976122803605
3.15604334908 0.976134354004
3.15667166748 0.976145767193
3.15729998589 0.97615703909
3.15792830429 0.976168165706
3.1585566227 0.976179143149
3.1591849411 0.976189967622
3.15981325951 0.976200635429
3.16044157791 0.976211142974
3.16106989632 0.976221486766
3.16169821472 0.976231663419
3.16232653313 0.976241669651
3.16295485153 0.976251502293
3.16358316994 0.976261158285
3.16421148834 0.976270634679
3.16483980675 0.976279928639
3.16546812515 0.976289037446
3.16609644356 0.976297958498
3.16672476196 0.976306689308
3.16735308037 0.97631522751
3.16798139877 0.976323570858
3.16860971718 0.976331717225
3.16923803558 0.976339664608
3.16986635399 0.976347411126
3.17049467239 0.976354955023
3.1711229908 0.976362294665
3.1717513092 0.976369428545
3.17237962761 0.976376355279
3.17300794601 0.976383073613
3.17363626442 0.976389582417
3.17426458282 0.976395880687
3.17489290123 0.976401967547
3.17552121964 0.976407842248
3.17614953804 0.976413504169
3.17677785645 0.976418952814
3.17740617485 0.976424187816
3.17803449326 0.976429208934
3.17866281166 0.976434016054
3.17929113007 0.976438609187
3.17991944847 0.976442988472
3.18054776688 0.976447154171
3.18117608528 0.976451106673
3.18180440369 0.976454846489
3.18243272209 0.976458374254
3.1830610405 0.976461690728
3.1836893589 0.976464796788
3.18431767731 0.976467693435
3.18494599571 0.976470381789
3.18557431412 0.976472863089
3.18620263252 0.97647513869
3.18683095093 0.976477210065
3.18745926933 0.9764790788
3.18808758774 0.976480746595
3.18871590614 0.976482215264
3.18934422455 0.976483486729
3.18997254295 0.976484563021
3.19060086136 0.976485446279
3.19122917976 0.976486138749
3.19185749817 0.976486642778
3.19248581657 0.976486960817
3.19311413498 0.976487095415
3.19374245338 0.976487049222
3.19437077179 0.976486824982
3.19499909019 0.976486425533
3.1956274086 0.976485853806
3.19625572701 0.976485112821
3.19688404541 0.976484205687
3.19751236382 0.976483135595
3.19814068222 0.976481905823
3.19876900063 0.976480519728
3.19939731903 0.976478980744
3.20002563744 0.976477292382
3.20065395584 0.976475458227
3.20128227425 0.976473481934
3.20191059265 0.976471367226
3.20253891106 0.976469117893
3.20316722946 0.976466737788
3.20379554787 0.976464230821
3.20442386627 0.976461600966
3.20505218468 0.976458852246
3.20568050308 0.976455988741
3.20630882149 0.976453014578
3.20693713989 0.97644993393
3.2075654583 0.976446751018
3.2081937767 0.976443470101
3.20882209511 0.976440095476
3.20945041351 0.976436631478
3.21007873192 0.976433082472
3.21070705032 0.976429452857
3.21133536873 0.976425747054
3.21196368713 0.976421969511
3.21259200554 0.976418124696
3.21322032394 0.976414217097
3.21384864235 0.976410251217
3.21447696075 0.976406231568
3.21510527916 0.976402162677
3.21573359756 0.976398049075
3.21636191597 0.976393895296
3.21699023437 0.976389705878
3.21761855278 0.976385485353
3.21824687119 0.976381238253
3.21887518959 0.976376969098
3.219503508 0.976372682401
3.2201318264 0.976368382661
3.22076014481 0.97636407436
3.22138846321 0.976359761962
3.22201678162 0.97635544991
3.22264510002 0.976351142622
3.22327341843 0.976346844489
3.22390173683 0.976342559874
3.22453005524 0.976338293107
3.22515837364 0.976334048481
3.22578669205 0.976329830256
3.22641501045 0.976325642649
3.22704332886 0.976321489834
3.22767164726 0.976317375944
3.22829996567 0.97631330506
3.22892828407 0.976309281215
3.22955660248 0.976305308392
3.23018492088 0.976301390518
3.23081323929 0.976297531461
3.23144155769 0.976293735034
3.2320698761 0.976290004986
3.2326981945 0.976286345005
3.23332651291 0.976282758712
3.23395483131 0.976279249662
3.23458314972 0.976275821338
3.23521146812 0.976272477154
3.23583978653 0.976269220452
3.23646810493 0.976266054495
3.23709642334 0.976262982473
3.23772474175 0.976260007495
3.23835306015 0.97625713259
3.23898137856 0.976254360708
3.23960969696 0.976251694711
3.24023801537 0.976249137381
3.24086633377 0.976246691409
3.24149465218 0.976244359401
3.24212297058 0.976242143874
3.24275128899 0.976240047254
3.24337960739 0.976238071876
3.2440079258 0.976236219982
3.2446362442 0.97623449372
3.24526456261 0.976232895144
3.24589288101 0.976231426212
3.24652119942 0.976230088786
3.24714951782 0.97622888463
3.24777783623 0.97622781541
3.24840615463 0.976226882694
3.24903447304 0.976226087948
3.24966279144 0.976225432543
3.25029110985 0.976224917745
3.25091942825 0.976224544721
3.25154774666 0.976224314536
3.25217606506 0.976224228154
3.25280438347 0.976224286439
3.25343270187 0.976224490149
3.25406102028 0.976224839943
3.25468933868 0.976225336379
3.25531765709 0.976225979908
3.25594597549 0.976226770885
3.2565742939 0.976227709559
3.2572026123 0.976228796079
3.25783093071 0.976230030493
3.25845924911 0.976231412747
3.25908756752 0.976232942688
3.25971588593 0.976234620061
3.26034420433 0.976236444514
3.26097252274 0.976238415593
3.26160084114 0.976240532748
3.26222915955 0.976242795331
3.26285747795 0.976245202597
3.26348579636 0.976247753704
3.26411411476 0.976250447716
3.26474243317 0.976253283602
3.26537075157 0.976256260241
3.26599906998 0.976259376415
3.26662738838 0.976262630818
3.26725570679 0.976266022054
3.26788402519 0.976269548637
3.2685123436 0.976273208995
3.269140662 0.97627700147
3.26976898041 0.976280924318
3.27039729881 0.976284975713
3.27102561722 0.976289153746
3.27165393562 0.976293456429
3.27228225403 0.976297881695
3.27291057243 0.976302427398
3.27353889084 0.976307091318
3.27416720924 0.976311871161
3.27479552765 0.976316764562
3.27542384605 0.976321769083
3.27605216446 0.976326882219
3.27668048286 0.976332101397
3.27730880127 0.976337423982
3.27793711967 0.976342847272
3.27856543808 0.976348368507
3.27919375648 0.976353984867
3.27982207489 0.976359693473
3.2804503933 0.976365491392
3.2810787117 0.976371375641
3.28170703011 0.97637734318
3.28233534851 0.976383390925
3.28296366692 0.976389515744
3.28359198532 0.976395714458
3.28422030373 0.976401983847
3.28484862213 0.976408320653
3.28547694054 0.976414721576
3.28610525894 0.976421183282
3.28673357735 0.976427702403
3.28736189575 0.97643427554
3.28799021416 0.976440899263
3.28861853256 0.976447570117
3.28924685097 0.976454284621
3.28987516937 0.976461039272
3.29050348778 0.976467830546
3.29113180618 0.976474654904
3.29176012459 0.976481508787
3.29238844299 0.976488388625
3.2930167614 0.976495290838
3.2936450798 0.976502211835
3.29427339821 0.976509148019
3.29490171661 0.976516095791
3.29553003502 0.976523051546
3.29615835342 0.976530011682
3.29678667183 0.976536972599
3.29741499023 0.976543930702
3.29804330864 0.976550882402
3.29867162704 0.976557824121
3.29929994545 0.97656475229
3.29992826385 0.976571663356
3.30055658226 0.976578553779
3.30118490067 0.97658542004
3.30181321907 0.976592258637
3.30244153748 0.976599066093
3.30306985588 0.976605838953
3.30369817429 0.976612573789
3.30432649269 0.976619267202
3.3049548111 0.976625915822
3.3055831295 0.976632516312
3.30621144791 0.976639065369
3.30683976631 0.976645559727
3.30746808472 0.976651996158
3.30809640312 0.976658371473
3.30872472153 0.976664682525
3.30935303993 0.976670926211
3.30998135834 0.976677099473
3.31060967674 0.9766831993
3.31123799515 0.976689222731
3.31186631355 0.976695166855
3.31249463196 0.976701028811
3.31312295036 0.976706805794
3.31375126877 0.976712495054
3.31437958717 0.976718093896
3.31500790558 0.976723599685
3.31563622398 0.976729009844
3.31626454239 0.976734321859
3.31689286079 0.976739533276
3.3175211792 0.976744641706
3.3181494976 0.976749644825
3.31877781601 0.976754540374
3.31940613441 0.976759326161
3.32003445282 0.976764000063
3.32066277122 0.976768560027
3.32129108963 0.976773004069
3.32191940804 0.976777330276
3.32254772644 0.97678153681
3.32317604485 0.976785621902
3.32380436325 0.976789583861
3.32443268166 0.976793421067
3.32506100006 0.976797131978
3.32568931847 0.976800715127
3.32631763687 0.976804169124
3.32694595528 0.976807492656
3.32757427368 0.976810684488
3.32820259209 0.976813743464
3.32883091049 0.976816668504
3.3294592289 0.976819458611
3.3300875473 0.976822112864
3.33071586571 0.976824630423
3.33134418411 0.976827010528
3.33197250252 0.976829252499
3.33260082092 0.976831355737
3.33322913933 0.97683331972
3.33385745773 0.97683514401
3.33448577614 0.976836828248
3.33511409454 0.976838372153
3.33574241295 0.976839775528
3.33637073135 0.976841038252
3.33699904976 0.976842160285
3.33762736816 0.976843141668
3.33825568657 0.976843982519
3.33888400497 0.976844683035
3.33951232338 0.976845243491
3.34014064178 0.976845664241
3.34076896019 0.976845945715
3.34139727859 0.97684608842
3.342025597 0.976846092939
3.34265391541 0.97684595993
3.34328223381 0.976845690128
3.34391055222 0.976845284339
3.34453887062 0.976844743445
3.34516718903 0.976844068398
3.34579550743 0.976843260223
3.34642382584 0.976842320015
3.34705214424 0.976841248939
3.34768046265 0.97684004823
3.34830878105 0.976838719188
3.34893709946 0.976837263183
3.34956541786 0.976835681648
3.35019373627 0.976833976081
3.35082205467 0.976832148045
3.35145037308 0.976830199162
3.35207869148 0.976828131119
3.35270700989 0.976825945659
3.35333532829 0.976823644586
3.3539636467 0.976821229758
3.3545919651 0.976818703093
3.35522028351 0.976816066559
3.35584860191 0.976813322179
3.35647692032 0.976810472028
3.35710523872 0.976807518229
3.35773355713 0.976804462957
3.35836187553 0.976801308429
3.35899019394 0.976798056913
3.35961851234 0.976794710716
3.36024683075 0.976791272191
3.36087514915 0.97678774373
3.36150346756 0.976784127765
3.36213178596 0.976780426764
3.36276010437 0.976776643233
3.36338842278 0.97677277971
3.36401674118 0.976768838769
3.36464505959 0.976764823011
3.36527337799 0.976760735068
3.3659016964 0.9767565776
3.3665300148 0.976752353292
3.36715833321 0.976748064853
3.36778665161 0.976743715014
3.36841497002 0.976739306528
3.36904328842 0.976734842166
3.36967160683 0.976730324715
3.37029992523 0.976725756979
3.37092824364 0.976721141774
3.37155656204 0.976716481929
3.37218488045 0.976711780284
3.37281319885 0.976707039684
3.37344151726 0.976702262984
3.37406983566 0.976697453042
3.37469815407 0.976692612719
3.37532647247 0.976687744878
3.37595479088 0.976682852381
3.37658310928 0.976677938089
3.37721142769 0.976673004858
3.37783974609 0.976668055538
3.3784680645 0.976663092974
3.3790963829 0.97665812
3.37972470131 0.976653139439
3.38035301971 0.976648154104
3.38098133812 0.976643166792
3.38160965652 0.976638180286
3.38223797493 0.976633197351
3.38286629333 0.976628220733
3.38349461174 0.976623253159
3.38412293015 0.976618297332
3.38475124855 0.976613355933
3.38537956696 0.976608431618
3.38600788536 0.976603527016
3.38663620377 0.97659864473
3.38726452217 0.97659378733
3.38789284058 0.976588957359
3.38852115898 0.976584157326
3.38914947739 0.976579389706
3.38977779579 0.97657465694
3.3904061142 0.976569961432
3.3910344326 0.97656530555
3.39166275101 0.976560691621
3.39229106941 0.976556121934
3.39291938782 0.976551598735
3.39354770622 0.976547124229
3.39417602463 0.976542700578
3.39480434303 0.976538329896
3.39543266144 0.976534014254
3.39606097984 0.976529755676
3.39668929825 0.976525556138
3.39731761665 0.976521417566
3.39794593506 0.976517341838
3.39857425346 0.976513330779
3.39920257187 0.976509386165
3.39983089027 0.976505509718
3.40045920868 0.976501703106
3.40108752708 0.976497967945
3.40171584549 0.976494305795
3.40234416389 0.97649071816
3.4029724823 0.976487206489
3.4036008007 0.976483772174
3.40422911911 0.976480416548
3.40485743752 0.976477140888
3.40548575592 0.976473946411
3.40611407433 0.976470834277
3.40674239273 0.976467805585
3.40737071114 0.976464861373
3.40799902954 0.976462002621
3.40862734795 0.976459230248
3.40925566635 0.976456545112
3.40988398476 0.976453948009
3.41051230316 0.976451439673
3.41114062157 0.97644902078
3.41176893997 0.976446691941
3.41239725838 0.976444453706
3.41302557678 0.976442306563
3.41365389519 0.976440250939
3.41428221359 0.976438287198
3.414910532 0.976436415643
3.4155388504 0.976434636515
3.41616716881 0.976432949992
3.41679548721 0.976431356193
3.41742380562 0.976429855172
3.41805212402 0.976428446926
3.41868044243 0.976427131388
3.41930876083 0.976425908431
3.41993707924 0.976424777869
3.42056539764 0.976423739456
3.42119371605 0.976422792883
3.42182203445 0.976421937787
3.42245035286 0.976421173743
3.42307867126 0.976420500268
3.42370698967 0.976419916824
3.42433530807 0.976419422811
3.42496362648 0.976419017578
3.42559194489 0.976418700414
3.42622026329 0.976418470556
3.4268485817 0.976418327182
3.4274769001 0.976418269421
3.42810521851 0.976418296347
3.42873353691 0.976418406979
3.42936185532 0.976418600289
3.42999017372 0.976418875195
3.43061849213 0.976419230567
3.43124681053 0.976419665224
3.43187512894 0.976420177939
3.43250344734 0.976420767435
3.43313176575 0.976421432393
3.43376008415 0.976422171444
3.43438840256 0.976422983177
3.43501672096 0.976423866139
3.43564503937 0.976424818832
3.43627335777 0.976425839718
3.43690167618 0.976426927219
3.43752999458 0.976428079717
3.43815831299 0.976429295558
3.43878663139 0.97643057305
3.4394149498 0.976431910464
3.4400432682 0.976433306039
3.44067158661 0.976434757979
3.44129990501 0.976436264455
3.44192822342 0.97643782361
3.44255654182 0.976439433555
3.44318486023 0.976441092372
3.44381317863 0.976442798117
3.44444149704 0.97644454882
3.44506981544 0.976446342486
3.44569813385 0.976448177096
3.44632645226 0.976450050608
3.44695477066 0.976451960962
3.44758308907 0.976453906075
3.44821140747 0.976455883847
3.44883972588 0.976457892162
3.44946804428 0.976459928886
3.45009636269 0.976461991872
3.45072468109 0.97646407896
3.4513529995 0.976466187977
3.4519813179 0.97646831674
3.45260963631 0.976470463057
3.45323795471 0.976472624728
3.45386627312 0.976474799547
3.45449459152 0.9764769853
3.45512290993 0.976479179773
3.45575122833 0.976481380747
3.45637954674 0.976483586001
3.45700786514 0.976485793315
3.45763618355 0.97648800047
3.45826450195 0.97649020525
3.45889282036 0.976492405441
3.45952113876 0.976494598836
3.46014945717 0.976496783232
3.46077777557 0.976498956436
3.46140609398 0.976501116263
3.46203441238 0.976503260536
3.46266273079 0.976505387092
3.46329104919 0.976507493777
3.4639193676 0.976509578455
3.464547686 0.976511639001
3.46517600441 0.976513673306
3.46580432281 0.976515679281
3.46643264122 0.976517654853
3.46706095963 0.976519597968
3.46768927803 0.976521506594
3.46831759644 0.976523378718
3.46894591484 0.976525212351
3.46957423325 0.976527005529
3.47020255165 0.97652875631
3.47083087006 0.97653046278
3.47145918846 0.976532123049
3.47208750687 0.976533735256
3.47271582527 0.976535297569
3.47334414368 0.976536808186
3.47397246208 0.976538265332
3.47460078049 0.976539667266
3.47522909889 0.976541012281
3.4758574173 0.976542298697
3.4764857357 0.976543524874
3.47711405411 0.976544689203
3.47774237251 0.976545790112
3.47837069092 0.976546826063
3.47899900932 0.976547795557
3.47962732773 0.976548697132
3.48025564613 0.976549529362
3.48088396454 0.976550290864
3.48151228294 0.976550980291
3.48214060135 0.976551596338
3.48276891975 0.976552137738
3.48339723816 0.976552603269
3.48402555656 0.976552991748
3.48465387497 0.976553302034
3.48528219337 0.97655353303
3.48591051178 0.976553683682
3.48653883018 0.97655375298
3.48716714859 0.976553739955
3.487795467 0.976553643685
3.4884237854 0.976553463293
3.48905210381 0.976553197944
3.48968042221 0.976552846851
3.49030874062 0.976552409271
3.49093705902 0.976551884508
3.49156537743 0.97655127191
3.49219369583 0.976550570871
3.49282201424 0.976549780834
3.49345033264 0.976548901286
3.49407865105 0.976547931759
3.49470696945 0.976546871835
3.49533528786 0.97654572114
3.49596360626 0.976544479347
3.49659192467 0.976543146175
3.49722024307 0.976541721392
3.49784856148 0.976540204808
3.49847687988 0.976538596283
3.49910519829 0.976536895722
3.49973351669 0.976535103075
3.5003618351 0.976533218339
3.5009901535 0.976531241556
3.50161847191 0.976529172814
3.50224679031 0.976527012246
3.50287510872 0.976524760028
3.50350342712 0.976522416384
3.50413174553 0.97651998158
3.50476006393 0.976517455926
3.50538838234 0.976514839777
3.50601670074 0.976512133529
3.50664501915 0.976509337622
3.50727333755 0.97650645254
3.50790165596 0.976503478805
3.50852997437 0.976500416984
3.50915829277 0.976497267683
3.50978661118 0.976494031548
3.51041492958 0.976490709267
3.51104324799 0.976487301566
3.51167156639 0.976483809208
3.5122998848 0.976480232998
3.5129282032 0.976476573775
3.51355652161 0.976472832416
3.51418484001 0.976469009834
3.51481315842 0.97646510698
3.51544147682 0.976461124836
3.51606979523 0.97645706442
3.51669811363 0.976452926784
3.51732643204 0.976448713011
3.51795475044 0.976444424219
3.51858306885 0.976440061553
3.51921138725 0.976435626193
3.51983970566 0.976431119344
3.52046802406 0.976426542243
3.52109634247 0.976421896155
3.52172466087 0.976417182371
3.52235297928 0.976412402208
3.52298129768 0.97640755701
3.52360961609 0.976402648145
3.52423793449 0.976397677004
3.5248662529 0.976392645002
3.5254945713 0.976387553575
3.52612288971 0.976382404182
3.52675120811 0.976377198301
3.52737952652 0.976371937428
3.52800784492 0.976366623079
3.52863616333 0.976361256789
3.52926448174 0.976355840106
3.52989280014 0.976350374596
3.53052111855 0.97634486184
3.53114943695 0.976339303431
3.53177775536 0.976333700976
3.53240607376 0.976328056094
3.53303439217 0.976322370415
3.53366271057 0.976316645578
3.53429102898 0.976310883232
3.53491934738 0.976305085034
3.53554766579 0.976299252648
3.53617598419 0.976293387745
3.5368043026 0.976287491999
3.537432621 0.976281567091
3.53806093941 0.976275614703
3.53868925781 0.976269636523
3.53931757622 0.976263634236
3.53994589462 0.976257609531
3.54057421303 0.976251564095
3.54120253143 0.976245499614
3.54183084984 0.976239417773
3.54245916824 0.976233320253
3.54308748665 0.97622720873
3.54371580505 0.976221084876
3.54434412346 0.976214950358
3.54497244186 0.976208806835
3.54560076027 0.976202655959
3.54622907867 0.976196499375
3.54685739708 0.976190338716
3.54748571548 0.976184175607
3.54811403389 0.976178011661
3.54874235229 0.97617184848
3.5493706707 0.976165687652
3.54999898911 0.976159530753
3.55062730751 0.976153379345
3.55125562592 0.976147234973
3.55188394432 0.976141099168
3.55251226273 0.976134973444
3.55314058113 0.976128859299
3.55376889954 0.976122758209
3.55439721794 0.976116671637
3.55502553635 0.976110601021
3.55565385475 0.976104547784
3.55628217316 0.976098513323
3.55691049156 0.976092499017
3.55753880997 0.976086506223
3.55816712837 0.976080536273
3.55879544678 0.976074590478
3.55942376518 0.976068670122
3.56005208359 0.976062776469
3.56068040199 0.976056910753
3.5613087204 0.976051074185
3.5619370388 0.97604526795
3.56256535721 0.976039493205
3.56319367561 0.97603375108
3.56382199402 0.976028042678
3.56445031242 0.976022369073
3.56507863083 0.976016731311
3.56570694923 0.976011130408
3.56633526764 0.976005567351
3.56696358604 0.976000043099
3.56759190445 0.975994558576
3.56822022285 0.97598911468
3.56884854126 0.975983712276
3.56947685966 0.975978352198
3.57010517807 0.975973035248
3.57073349648 0.975967762196
3.57136181488 0.975962533781
3.57199013329 0.975957350709
3.57261845169 0.975952213652
3.5732467701 0.975947123251
3.5738750885 0.975942080113
3.57450340691 0.975937084812
3.57513172531 0.975932137888
3.57576004372 0.975927239849
3.57638836212 0.975922391168
3.57701668053 0.975917592284
3.57764499893 0.975912843603
3.57827331734 0.975908145497
3.57890163574 0.975903498303
3.57952995415 0.975898902327
3.58015827255 0.975894357836
3.58078659096 0.975889865068
3.58141490936 0.975885424225
3.58204322777 0.975881035474
3.58267154617 0.975876698949
3.58329986458 0.975872414751
3.58392818298 0.975868182947
3.58455650139 0.975864003569
3.58518481979 0.975859876618
3.5858131382 0.97585580206
3.5864414566 0.975851779828
3.58706977501 0.975847809822
3.58769809341 0.975843891911
3.58832641182 0.97584002593
3.58895473022 0.97583621168
3.58958304863 0.975832448934
3.59021136703 0.97582873743
3.59083968544 0.975825076876
3.59146800385 0.975821466948
3.59209632225 0.975817907291
3.59272464066 0.97581439752
3.59335295906 0.975810937221
3.59398127747 0.975807525947
3.59460959587 0.975804163224
3.59523791428 0.975800848548
3.59586623268 0.975797581386
3.59649455109 0.975794361178
3.59712286949 0.975791187333
3.5977511879 0.975788059237
3.5983795063 0.975784976245
3.59900782471 0.975781937687
3.59963614311 0.975778942868
3.60026446152 0.975775991064
3.60089277992 0.975773081529
3.60152109833 0.975770213492
3.60214941673 0.975767386156
3.60277773514 0.975764598702
3.60340605354 0.975761850287
3.60403437195 0.975759140046
3.60466269035 0.975756467091
3.60529100876 0.975753830515
3.60591932716 0.975751229386
3.60654764557 0.975748662756
3.60717596397 0.975746129654
3.60780428238 0.975743629092
3.60843260078 0.975741160062
3.60906091919 0.975738721538
3.60968923759 0.975736312477
3.610317556 0.975733931821
3.6109458744 0.975731578493
3.61157419281 0.975729251401
3.61220251122 0.97572694944
3.61283082962 0.975724671489
3.61345914803 0.975722416414
3.61408746643 0.975720183068
3.61471578484 0.975717970291
3.61534410324 0.975715776912
3.61597242165 0.975713601749
3.61660074005 0.975711443608
3.61722905846 0.975709301289
3.61785737686 0.975707173579
3.61848569527 0.975705059258
3.61911401367 0.975702957098
3.61974233208 0.975700865864
3.62037065048 0.975698784316
3.62099896889 0.975696711206
3.62162728729 0.97569464528
3.6222556057 0.975692585284
3.6228839241 0.975690529954
3.62351224251 0.975688478029
3.62414056091 0.97568642824
3.62476887932 0.97568437932
3.62539719772 0.975682329999
3.62602551613 0.975680279006
3.62665383453 0.975678225071
3.62728215294 0.975676166924
3.62791047134 0.975674103297
3.62853878975 0.975672032923
3.62916710815 0.975669954539
3.62979542656 0.975667866882
3.63042374496 0.975665768697
3.63105206337 0.975663658731
3.63168038177 0.975661535735
3.63230870018 0.975659398467
3.63293701859 0.975657245692
3.63356533699 0.97565507618
3.6341936554 0.97565288871
3.6348219738 0.975650682066
3.63545029221 0.975648455044
3.63607861061 0.975646206447
3.63670692902 0.975643935089
3.63733524742 0.975641639791
3.63796356583 0.975639319388
3.63859188423 0.975636972725
3.63922020264 0.975634598658
3.63984852104 0.975632196056
3.64047683945 0.975629763802
3.64110515785 0.975627300788
3.64173347626 0.975624805925
3.64236179466 0.975622278134
3.64299011307 0.975619716352
3.64361843147 0.975617119531
3.64424674988 0.97561448664
3.64487506828 0.975611816661
3.64550338669 0.975609108596
3.64613170509 0.975606361459
3.6467600235 0.975603574285
3.6473883419 0.975600746126
3.64801666031 0.975597876051
3.64864497871 0.975594963147
3.64927329712 0.975592006521
3.64990161552 0.975589005297
3.65052993393 0.975585958621
3.65115825233 0.975582865656
3.65178657074 0.975579725587
3.65241488914 0.975576537618
3.65304320755 0.975573300974
3.65367152596 0.975570014901
3.65429984436 0.975566678666
3.65492816277 0.975563291556
3.65555648117 0.975559852881
3.65618479958 0.975556361974
3.65681311798 0.975552818187
3.65744143639 0.975549220897
3.65806975479 0.975545569501
3.6586980732 0.975541863421
3.6593263916 0.975538102099
3.65995471001 0.975534285003
3.66058302841 0.975530411622
3.66121134682 0.975526481467
3.66183966522 0.975522494076
3.66246798363 0.975518449008
3.66309630203 0.975514345846
3.66372462044 0.975510184195
3.66435293884 0.975505963686
3.66498125725 0.975501683973
3.66560957565 0.975497344734
3.66623789406 0.975492945669
3.66686621246 0.975488486503
3.66749453087 0.975483966987
3.66812284927 0.975479386892
3.66875116768 0.975474746014
3.66937948608 0.975470044175
3.67000780449 0.975465281218
3.67063612289 0.975460457011
3.6712644413 0.975455571446
3.6718927597 0.975450624437
3.67252107811 0.975445615922
3.67314939651 0.975440545864
3.67377771492 0.975435414247
3.67440603333 0.975430221079
3.67503435173 0.975424966393
3.67566267014 0.975419650241
3.67629098854 0.975414272702
3.67691930695 0.975408833874
3.67754762535 0.975403333879
3.67817594376 0.975397772862
3.67880426216 0.975392150988
3.67943258057 0.975386468446
3.68006089897 0.975380725446
3.68068921738 0.975374922219
3.68131753578 0.975369059017
3.68194585419 0.975363136114
3.68257417259 0.975357153805
3.683202491 0.975351112402
3.6838308094 0.975345012243
3.68445912781 0.975338853682
3.68508744621 0.975332637092
3.68571576462 0.97532636287
3.68634408302 0.975320031426
3.68697240143 0.975313643195
3.68760071983 0.975307198625
3.68822903824 0.975300698187
3.68885735664 0.975294142365
3.68948567505 0.975287531666
3.69011399345 0.97528086661
3.69074231186 0.975274147735
3.69137063026 0.975267375596
3.69199894867 0.975260550765
3.69262726707 0.975253673827
3.69325558548 0.975246745386
3.69388390388 0.975239766059
3.69451222229 0.975232736478
3.6951405407 0.975225657289
3.6957688591 0.975218529153
3.69639717751 0.975211352744
3.69702549591 0.975204128749
3.69765381432 0.975196857868
3.69828213272 0.975189540814
3.69891045113 0.97518217831
3.69953876953 0.975174771093
3.70016708794 0.97516731991
3.70079540634 0.975159825518
3.70142372475 0.975152288686
3.70205204315 0.975144710192
3.70268036156 0.975137090823
3.70330867996 0.975129431376
3.70393699837 0.975121732656
3.70456531677 0.975113995477
3.70519363518 0.97510622066
3.70582195358 0.975098409034
3.70645027199 0.975090561433
3.70707859039 0.975082678702
3.7077069088 0.975074761686
3.7083352272 0.975066811241
3.70896354561 0.975058828225
3.70959186401 0.975050813503
3.71022018242 0.975042767941
3.71084850082 0.975034692412
3.71147681923 0.975026587792
3.71210513763 0.975018454959
3.71273345604 0.975010294795
3.71336177444 0.975002108182
3.71399009285 0.974993896006
3.71461841125 0.974985659153
3.71524672966 0.97497739851
3.71587504807 0.974969114967
3.71650336647 0.974960809409
3.71713168488 0.974952482726
3.71776000328 0.974944135804
3.71838832169 0.974935769528
3.71901664009 0.974927384783
3.7196449585 0.974918982451
3.7202732769 0.974910563411
3.72090159531 0.974902128541
3.72152991371 0.974893678715
3.72215823212 0.974885214803
3.72278655052 0.974876737671
3.72341486893 0.97486824818
3.72404318733 0.97485974719
3.72467150574 0.974851235551
3.72529982414 0.97484271411
3.72592814255 0.974834183708
3.72655646095 0.974825645181
3.72718477936 0.974817099356
3.72781309776 0.974808547054
3.72844141617 0.97479998909
3.72906973457 0.97479142627
3.72969805298 0.974782859393
3.73032637138 0.974774289249
3.73095468979 0.97476571662
3.73158300819 0.974757142279
3.7322113266 0.974748566989
3.732839645 0.974739991505
3.73346796341 0.974731416572
3.73409628181 0.974722842923
3.73472460022 0.974714271284
3.73535291862 0.974705702366
3.73598123703 0.974697136872
3.73660955544 0.974688575495
3.73723787384 0.974680018912
3.73786619225 0.974671467794
3.73849451065 0.974662922794
3.73912282906 0.974654384559
3.73975114746 0.974645853718
3.74037946587 0.97463733089
3.74100778427 0.974628816682
3.74163610268 0.974620311687
3.74226442108 0.974611816483
3.74289273949 0.974603331638
3.74352105789 0.974594857702
3.7441493763 0.974586395215
3.7447776947 0.974577944701
3.74540601311 0.97456950667
3.74603433151 0.974561081617
3.74666264992 0.974552670025
3.74729096832 0.97454427236
3.74791928673 0.974535889073
3.74854760513 0.974527520601
3.74917592354 0.974519167366
3.74980424194 0.974510829775
3.75043256035 0.974502508218
3.75106087875 0.974494203071
3.75168919716 0.974485914695
3.75231751556 0.974477643434
3.75294583397 0.974469389617
3.75357415237 0.974461153558
3.75420247078 0.974452935554
3.75483078918 0.974444735886
3.75545910759 0.974436554821
3.75608742599 0.974428392607
3.7567157444 0.974420249479
3.75734406281 0.974412125654
3.75797238121 0.974404021333
3.75860069962 0.974395936703
3.75922901802 0.974387871932
3.75985733643 0.974379827174
3.76048565483 0.974371802567
3.76111397324 0.974363798231
3.76174229164 0.974355814273
3.76237061005 0.97434785078
3.76299892845 0.974339907826
3.76362724686 0.974331985469
3.76425556526 0.97432408375
3.76488388367 0.974316202695
3.76551220207 0.974308342313
3.76614052048 0.974300502599
3.76676883888 0.974292683531
3.76739715729 0.974284885072
3.76802547569 0.97427710717
3.7686537941 0.974269349756
3.7692821125 0.974261612749
3.76991043091 0.974253896048
3.77053874931 0.974246199542
3.77116706772 0.974238523101
3.77179538612 0.974230866584
3.77242370453 0.974223229831
3.77305202293 0.974215612671
3.77368034134 0.974208014917
3.77430865974 0.974200436368
3.77493697815 0.97419287681
3.77556529655 0.974185336012
3.77619361496 0.974177813732
3.77682193336 0.974170309714
3.77745025177 0.974162823687
3.77807857018 0.974155355369
3.77870688858 0.974147904462
3.77933520699 0.974140470659
3.77996352539 0.974133053636
3.7805918438 0.974125653059
3.7812201622 0.974118268582
3.78184848061 0.974110899845
3.78247679901 0.974103546476
3.78310511742 0.974096208094
3.78373343582 0.974088884304
3.78436175423 0.974081574699
3.78499007263 0.974074278865
3.78561839104 0.974066996372
3.78624670944 0.974059726783
3.78687502785 0.974052469649
3.78750334625 0.974045224511
3.78813166466 0.974037990901
3.78875998306 0.974030768339
3.78938830147 0.974023556338
3.79001661987 0.9740163544
3.79064493828 0.974009162019
3.79127325668 0.97400197868
3.79190157509 0.97399480386
3.79252989349 0.973987637027
3.7931582119 0.973980477641
3.7937865303 0.973973325155
3.79441484871 0.973966179013
3.79504316711 0.973959038654
3.79567148552 0.973951903508
3.79629980392 0.973944772999
3.79692812233 0.973937646545
3.79755644073 0.973930523558
3.79818475914 0.973923403443
3.79881307755 0.9739162856
3.79944139595 0.973909169423
3.80006971436 0.973902054302
3.80069803276 0.973894939622
3.80132635117 0.973887824762
3.80195466957 0.973880709098
3.80258298798 0.973873592001
3.80321130638 0.973866472839
3.80383962479 0.973859350977
3.80446794319 0.973852225775
3.8050962616 0.973845096591
3.80572458 0.97383796278
3.80635289841 0.973830823696
3.80698121681 0.973823678688
3.80760953522 0.973816527105
3.80823785362 0.973809368294
3.80886617203 0.973802201601
3.80949449043 0.97379502637
3.81012280884 0.973787841943
3.81075112724 0.973780647665
3.81137944565 0.973773442877
3.81200776405 0.973766226921
3.81263608246 0.973758999141
3.81326440086 0.973751758877
3.81389271927 0.973744505475
3.81452103767 0.973737238277
3.81514935608 0.97372995663
3.81577767448 0.97372265988
3.81640599289 0.973715347375
3.81703431129 0.973708018465
3.8176626297 0.973700672503
3.8182909481 0.973693308843
3.81891926651 0.973685926841
3.81954758492 0.973678525858
3.82017590332 0.973671105256
3.82080422173 0.973663664401
3.82143254013 0.973656202663
3.82206085854 0.973648719414
3.82268917694 0.973641214032
3.82331749535 0.973633685898
3.82394581375 0.973626134396
3.82457413216 0.973618558917
3.82520245056 0.973610958855
3.82583076897 0.97360333361
3.82645908737 0.973595682585
3.82708740578 0.973588005191
3.82771572418 0.973580300843
3.82834404259 0.973572568961
3.82897236099 0.973564808973
3.8296006794 0.973557020312
3.8302289978 0.973549202415
3.83085731621 0.97354135473
3.83148563461 0.973533476706
3.83211395302 0.973525567804
3.83274227142 0.973517627488
3.83337058983 0.973509655232
3.83399890823 0.973501650514
3.83462722664 0.973493612821
3.83525554504 0.973485541649
3.83588386345 0.973477436498
3.83651218185 0.97346929688
3.83714050026 0.973461122311
3.83776881866 0.973452912317
3.83839713707 0.973444666432
3.83902545547 0.973436384198
3.83965377388 0.973428065166
3.84028209229 0.973419708894
3.84091041069 0.973411314951
3.8415387291 0.973402882911
3.8421670475 0.97339441236
3.84279536591 0.973385902892
3.84342368431 0.973377354111
3.84405200272 0.973368765627
3.84468032112 0.973360137061
3.84530863953 0.973351468045
3.84593695793 0.973342758218
3.84656527634 0.973334007228
3.84719359474 0.973325214735
3.84782191315 0.973316380406
3.84845023155 0.973307503919
3.84907854996 0.97329858496
3.84970686836 0.973289623227
3.85033518677 0.973280618426
3.85096350517 0.973271570274
3.85159182358 0.973262478496
3.85222014198 0.973253342829
3.85284846039 0.973244163017
3.85347677879 0.973234938818
3.8541050972 0.973225669995
3.8547334156 0.973216356326
3.85536173401 0.973206997594
3.85599005241 0.973197593596
3.85661837082 0.973188144137
3.85724668922 0.973178649032
3.85787500763 0.973169108106
3.85850332603 0.973159521194
3.85913164444 0.973149888141
3.85975996284 0.973140208803
3.86038828125 0.973130483043
3.86101659966 0.973120710738
3.86164491806 0.973110891771
3.86227323647 0.973101026037
3.86290155487 0.97309111344
3.86352987328 0.973081153894
3.86415819168 0.973071147322
3.86478651009 0.973061093659
3.86541482849 0.973050992846
3.8660431469 0.973040844837
3.8666714653 0.973030649594
3.86729978371 0.973020407087
3.86792810211 0.973010117299
3.86855642052 0.972999780219
3.86918473892 0.972989395847
3.86981305733 0.972978964191
3.87044137573 0.97296848527
3.87106969414 0.97295795911
3.87169801254 0.972947385748
3.87232633095 0.972936765227
3.87295464935 0.972926097603
3.87358296776 0.972915382937
3.87421128616 0.9729046213
3.87483960457 0.972893812771
3.87546792297 0.97288295744
3.87609624138 0.972872055402
3.87672455978 0.972861106761
3.87735287819 0.972850111631
3.87798119659 0.972839070132
3.878609515 0.972827982394
3.8792378334 0.972816848552
3.87986615181 0.972805668751
3.88049447021 0.972794443143
3.88112278862 0.972783171887
3.88175110703 0.972771855151
3.88237942543 0.972760493107
3.88300774384 0.972749085937
3.88363606224 0.97273763383
3.88426438065 0.97272613698
3.88489269905 0.97271459559
3.88552101746 0.972703009866
3.88614933586 0.972691380025
3.88677765427 0.972679706288
3.88740597267 0.972667988882
3.88803429108 0.972656228041
3.88866260948 0.972644424003
3.88929092789 0.972632577015
3.88991924629 0.972620687328
3.8905475647 0.972608755198
3.8911758831 0.972596780886
3.89180420151 0.972584764661
3.89243251991 0.972572706794
3.89306083832 0.972560607563
3.89368915672 0.972548467249
3.89431747513 0.972536286141
3.89494579353 0.972524064527
3.89557411194 0.972511802706
3.89620243034 0.972499500975
3.89683074875 0.97248715964
3.89745906715 0.972474779008
3.89808738556 0.972462359391
3.89871570396 0.972449901104
3.89934402237 0.972437404466
3.89997234077 0.9724248698
3.90060065918 0.972412297429
3.90122897758 0.972399687684
3.90185729599 0.972387040895
3.9024856144 0.972374357395
3.9031139328 0.972361637522
3.90374225121 0.972348881615
3.90437056961 0.972336090014
3.90499888802 0.972323263064
3.90562720642 0.972310401109
3.90625552483 0.972297504496
3.90688384323 0.972284573575
3.90751216164 0.972271608696
3.90814048004 0.97225861021
3.90876879845 0.972245578471
3.90939711685 0.972232513833
3.91002543526 0.97221941665
3.91065375366 0.972206287278
3.91128207207 0.972193126074
3.91191039047 0.972179933395
3.91253870888 0.972166709598
3.91316702728 0.97215345504
3.91379534569 0.972140170079
3.91442366409 0.972126855073
3.9150519825 0.972113510378
3.9156803009 0.972100136352
3.91630861931 0.97208673335
3.91693693771 0.972073301729
3.91756525612 0.972059841844
3.91819357452 0.972046354049
3.91882189293 0.972032838696
3.91945021133 0.972019296137
3.92007852974 0.972005726724
3.92070684814 0.971992130805
3.92133516655 0.971978508728
3.92196348495 0.971964860838
3.92259180336 0.97195118748
3.92322012177 0.971937488996
3.92384844017 0.971923765725
3.92447675858 0.971910018006
3.92510507698 0.971896246174
3.92573339539 0.971882450563
3.92636171379 0.971868631502
3.9269900322 0.97185478932
3.9276183506 0.971840924341
3.92824666901 0.971827036889
3.92887498741 0.971813127282
3.92950330582 0.971799195837
3.93013162422 0.971785242866
3.93075994263 0.971771268679
3.93138826103 0.971757273582
3.93201657944 0.971743257879
3.93264489784 0.971729221867
3.93327321625 0.971715165843
3.93390153465 0.971701090098
3.93452985306 0.971686994919
3.93515817146 0.971672880591
3.93578648987 0.971658747392
3.93641480827 0.971644595599
3.93704312668 0.971630425483
3.93767144508 0.971616237309
3.93829976349 0.971602031342
3.93892808189 0.971587807837
3.9395564003 0.97157356705
3.9401847187 0.971559309228
3.94081303711 0.971545034616
3.94144135551 0.971530743452
3.94206967392 0.971516435971
3.94269799232 0.971502112402
3.94332631073 0.97148777297
3.94395462914 0.971473417893
3.94458294754 0.971459047386
3.94521126595 0.971444661658
3.94583958435 0.971430260913
3.94646790276 0.971415845348
3.94709622116 0.971401415157
3.94772453957 0.971386970528
3.94835285797 0.971372511643
3.94898117638 0.971358038678
3.94960949478 0.971343551805
3.95023781319 0.971329051189
3.95086613159 0.971314536991
3.95149445 0.971300009364
3.9521227684 0.971285468457
3.95275108681 0.971270914414
3.95337940521 0.971256347371
3.95400772362 0.971241767459
3.95463604202 0.971227174805
3.95526436043 0.971212569527
3.95589267883 0.97119795174
3.95652099724 0.971183321552
3.95714931564 0.971168679065
3.95777763405 0.971154024374
3.95840595245 0.97113935757
3.95903427086 0.971124678737
3.95966258926 0.971109987954
3.96029090767 0.971095285292
3.96091922607 0.971080570818
3.96154754448 0.971065844593
3.96217586288 0.97105110667
3.96280418129 0.971036357098
3.96343249969 0.971021595919
3.9640608181 0.97100682317
3.96468913651 0.97099203888
3.96531745491 0.970977243075
3.96594577332 0.970962435772
3.96657409172 0.970947616985
3.96720241013 0.970932786719
3.96783072853 0.970917944975
3.96845904694 0.970903091748
3.96908736534 0.970888227026
3.96971568375 0.970873350792
3.97034400215 0.970858463024
3.97097232056 0.970843563691
3.97160063896 0.970828652761
3.97222895737 0.970813730191
3.97285727577 0.970798795935
3.97348559418 0.970783849942
3.97411391258 0.970768892154
3.97474223099 0.970753922506
3.97537054939 0.970738940931
3.9759988678 0.970723947353
3.9766271862 0.970708941692
3.97725550461 0.970693923862
3.97788382301 0.970678893771
3.97851214142 0.970663851323
3.97914045982 0.970648796415
3.97976877823 0.97063372894
3.98039709663 0.970618648784
3.98102541504 0.970603555829
3.98165373344 0.970588449952
3.98228205185 0.970573331023
3.98291037025 0.970558198909
3.98353868866 0.97054305347
3.98416700706 0.970527894563
3.98479532547 0.970512722037
3.98542364388 0.970497535739
3.98605196228 0.970482335511
3.98668028069 0.970467121187
3.98730859909 0.970451892599
3.9879369175 0.970436649574
3.9885652359 0.970421391933
3.98919355431 0.970406119495
3.98982187271 0.970390832071
3.99045019112 0.97037552947
3.99107850952 0.970360211496
3.99170682793 0.970344877947
3.99233514633 0.97032952862
3.99296346474 0.970314163305
3.99359178314 0.970298781788
3.99422010155 0.970283383852
3.99484841995 0.970267969276
3.99547673836 0.970252537834
3.99610505676 0.970237089297
3.99673337517 0.970221623431
3.99736169357 0.97020614
3.99799001198 0.970190638762
3.99861833038 0.970175119474
3.99924664879 0.970159581887
3.99987496719 0.97014402575
4.0005032856 0.970128450807
4.001131604 0.970112856802
4.00175992241 0.970097243471
4.00238824081 0.970081610551
4.00301655922 0.970065957773
4.00364487762 0.970050284866
4.00427319603 0.970034591557
4.00490151443 0.970018877569
4.00552983284 0.970003142621
4.00615815125 0.969987386432
4.00678646965 0.969971608716
4.00741478806 0.969955809184
4.00804310646 0.969939987548
4.00867142487 0.969924143513
4.00929974327 0.969908276785
4.00992806168 0.969892387066
4.01055638008 0.969876474056
4.01118469849 0.969860537452
4.01181301689 0.969844576951
4.0124413353 0.969828592247
4.0130696537 0.969812583031
4.01369797211 0.969796548993
4.01432629051 0.969780489821
4.01495460892 0.969764405201
4.01558292732 0.969748294819
4.01621124573 0.969732158358
4.01683956413 0.969715995498
4.01746788254 0.96969980592
4.01809620094 0.969683589303
4.01872451935 0.969667345325
4.01935283775 0.969651073661
4.01998115616 0.969634773986
4.02060947456 0.969618445975
4.02123779297 0.969602089301
4.02186611137 0.969585703635
4.02249442978 0.969569288649
4.02312274818 0.969552844013
4.02375106659 0.969536369397
4.02437938499 0.96951986447
4.0250077034 0.969503328899
4.0256360218 0.969486762353
4.02626434021 0.9694701645
4.02689265862 0.969453535006
4.02752097702 0.969436873538
4.02814929543 0.969420179762
4.02877761383 0.969403453345
4.02940593224 0.969386693953
4.03003425064 0.969369901251
4.03066256905 0.969353074906
4.03129088745 0.969336214584
4.03191920586 0.969319319951
4.03254752426 0.969302390673
4.03317584267 0.969285426418
4.03380416107 0.969268426852
4.03443247948 0.969251391643
4.03506079788 0.969234320458
4.03568911629 0.969217212966
4.03631743469 0.969200068835
4.0369457531 0.969182887736
4.0375740715 0.969165669337
4.03820238991 0.96914841331
4.03883070831 0.969131119327
4.03945902672 0.969113787061
4.04008734512 0.969096416183
4.04071566353 0.969079006369
4.04134398193 0.969061557294
4.04197230034 0.969044068634
4.04260061874 0.969026540067
4.04322893715 0.969008971271
4.04385725555 0.968991361926
4.04448557396 0.968973711713
4.04511389236 0.968956020313
4.04574221077 0.968938287411
4.04637052917 0.968920512692
4.04699884758 0.968902695842
4.04762716599 0.968884836548
4.04825548439 0.9688669345
4.0488838028 0.968848989389
4.0495121212 0.968831000908
4.05014043961 0.96881296875
4.05076875801 0.968794892611
4.05139707642 0.968776772189
4.05202539482 0.968758607183
4.05265371323 0.968740397294
4.05328203163 0.968722142225
4.05391035004 0.96870384168
4.05453866844 0.968685495366
4.05516698685 0.968667102991
4.05579530525 0.968648664266
4.05642362366 0.968630178904
4.05705194206 0.968611646618
4.05768026047 0.968593067125
4.05830857887 0.968574440144
4.05893689728 0.968555765395
4.05956521568 0.9685370426
4.06019353409 0.968518271486
4.06082185249 0.968499451779
4.0614501709 0.968480583207
4.0620784893 0.968461665504
4.06270680771 0.968442698402
4.06333512611 0.968423681637
4.06396344452 0.968404614947
4.06459176292 0.968385498074
4.06522008133 0.96836633076
4.06584839973 0.96834711275
4.06647671814 0.968327843792
4.06710503654 0.968308523636
4.06773335495 0.968289152034
4.06836167336 0.968269728741
4.06898999176 0.968250253515
4.06961831017 0.968230726113
4.07024662857 0.9682111463
4.07087494698 0.968191513839
4.07150326538 0.968171828496
4.07213158379 0.968152090042
4.07275990219 0.968132298249
4.0733882206 0.96811245289
4.074016539 0.968092553743
4.07464485741 0.968072600587
4.07527317581 0.968052593203
4.07590149422 0.968032531376
4.07652981262 0.968012414893
4.07715813103 0.967992243543
4.07778644943 0.967972017118
4.07841476784 0.967951735413
4.07904308624 0.967931398223
4.07967140465 0.967911005349
4.08029972305 0.967890556593
4.08092804146 0.967870051758
4.08155635986 0.967849490652
4.08218467827 0.967828873084
4.08281299667 0.967808198865
4.08344131508 0.967787467811
4.08406963348 0.967766679738
4.08469795189 0.967745834465
4.08532627029 0.967724931814
4.0859545887 0.967703971609
4.0865829071 0.967682953677
4.08721122551 0.967661877847
4.08783954391 0.96764074395
4.08846786232 0.967619551821
4.08909618073 0.967598301295
4.08972449913 0.967576992212
4.09035281754 0.967555624412
4.09098113594 0.967534197739
4.09160945435 0.967512712038
4.09223777275 0.967491167158
4.09286609116 0.96746956295
4.09349440956 0.967447899265
4.09412272797 0.96742617596
4.09475104637 0.967404392891
4.09537936478 0.967382549917
4.09600768318 0.967360646902
4.09663600159 0.967338683708
4.09726431999 0.967316660201
4.0978926384 0.967294576251
4.0985209568 0.967272431728
4.09914927521 0.967250226504
4.09977759361 0.967227960454
4.10040591202 0.967205633454
4.10103423042 0.967183245385
4.10166254883 0.967160796126
4.10229086723 0.967138285561
4.10291918564 0.967115713575
4.10354750404 0.967093080054
4.10417582245 0.967070384887
4.10480414085 0.967047627966
4.10543245926 0.967024809182
4.10606077766 0.967001928431
4.10668909607 0.966978985609
4.10731741447 0.966955980614
4.10794573288 0.966932913345
4.10857405128 0.966909783705
4.10920236969 0.966886591598
4.1098306881 0.966863336928
4.1104590065 0.966840019602
4.11108732491 0.966816639529
4.11171564331 0.966793196618
4.11234396172 0.966769690782
4.11297228012 0.966746121934
4.11360059853 0.966722489989
4.11422891693 0.966698794862
4.11485723534 0.966675036473
4.11548555374 0.966651214739
4.11611387215 0.966627329581
4.11674219055 0.966603380922
4.11737050896 0.966579368685
4.11799882736 0.966555292794
4.11862714577 0.966531153175
4.11925546417 0.966506949756
4.11988378258 0.966482682465
4.12051210098 0.966458351231
4.12114041939 0.966433955985
4.12176873779 0.966409496659
4.1223970562 0.966384973186
4.1230253746 0.966360385499
4.12365369301 0.966335733535
4.12428201141 0.966311017228
4.12491032982 0.966286236516
4.12553864822 0.966261391336
4.12616696663 0.966236481627
4.12679528503 0.96621150733
4.12742360344 0.966186468383
4.12805192184 0.966161364729
4.12868024025 0.966136196309
4.12930855865 0.966110963066
4.12993687706 0.966085664943
4.13056519547 0.966060301885
4.13119351387 0.966034873835
4.13182183228 0.966009380739
4.13245015068 0.965983822543
4.13307846909 0.965958199193
4.13370678749 0.965932510636
4.1343351059 0.965906756819
4.1349634243 0.965880937689
4.13559174271 0.965855053194
4.13622006111 0.965829103283
4.13684837952 0.965803087905
4.13747669792 0.965777007007
4.13810501633 0.96575086054
4.13873333473 0.965724648452
4.13936165314 0.965698370694
4.13998997154 0.965672027215
4.14061828995 0.965645617964
4.14124660835 0.965619142891
4.14187492676 0.965592601947
4.14250324516 0.965565995081
4.14313156357 0.965539322244
4.14375988197 0.965512583384
4.14438820038 0.965485778452
4.14501651878 0.965458907398
4.14564483719 0.96543197017
4.14627315559 0.965404966718
4.146901474 0.965377896991
4.1475297924 0.965350760939
4.14815811081 0.965323558509
4.14878642921 0.96529628965
4.14941474762 0.965268954309
4.15004306602 0.965241552435
4.15067138443 0.965214083973
4.15129970284 0.965186548872
4.15192802124 0.965158947077
4.15255633965 0.965131278534
4.15318465805 0.965103543188
4.15381297646 0.965075740984
4.15444129486 0.965047871865
4.15506961327 0.965019935775
4.15569793167 0.964991932658
4.15632625008 0.964963862454
4.15695456848 0.964935725106
4.15758288689 0.964907520554
4.15821120529 0.964879248738
4.1588395237 0.964850909598
4.1594678421 0.96482250307
4.16009616051 0.964794029094
4.16072447891 0.964765487605
4.16135279732 0.964736878539
4.16198111572 0.964708201831
4.16260943413 0.964679457415
4.16323775253 0.964650645223
4.16386607094 0.964621765188
4.16449438934 0.96459281724
4.16512270775 0.964563801308
4.16575102615 0.964534717322
4.16637934456 0.96450556521
4.16700766296 0.964476344896
4.16763598137 0.964447056308
4.16826429977 0.964417699368
4.16889261818 0.964388273999
4.16952093658 0.964358780124
4.17014925499 0.964329217663
4.17077757339 0.964299586534
4.1714058918 0.964269886656
4.17203421021 0.964240117944
4.17266252861 0.964210280315
4.17329084702 0.964180373681
4.17391916542 0.964150397956
4.17454748383 0.964120353049
4.17517580223 0.964090238872
4.17580412064 0.964060055331
4.17643243904 0.964029802333
4.17706075745 0.963999479784
4.17768907585 0.963969087587
4.17831739426 0.963938625644
4.17894571266 0.963908093856
4.17957403107 0.963877492121
4.18020234947 0.963846820337
4.18083066788 0.963816078399
4.18145898628 0.963785266203
4.18208730469 0.963754383639
4.18271562309 0.9637234306
4.1833439415 0.963692406973
4.1839722599 0.963661312647
4.18460057831 0.963630147507
4.18522889671 0.963598911438
4.18585721512 0.963567604321
4.18648553352 0.963536226037
4.18711385193 0.963504776464
4.18774217033 0.96347325548
4.18837048874 0.96344166296
4.18899880714 0.963409998776
4.18962712555 0.963378262801
4.19025544395 0.963346454903
4.19088376236 0.963314574951
4.19151208076 0.96328262281
4.19214039917 0.963250598345
4.19276871758 0.963218501417
4.19339703598 0.963186331887
4.19402535439 0.963154089612
4.19465367279 0.963121774449
4.1952819912 0.963089386252
4.1959103096 0.963056924874
4.19653862801 0.963024390165
4.19716694641 0.962991781973
4.19779526482 0.962959100144
4.19842358322 0.962926344524
4.19905190163 0.962893514953
4.19968022003 0.962860611274
4.20030853844 0.962827633323
4.20093685684 0.962794580937
4.20156517525 0.96276145395
4.20219349365 0.962728252195
4.20282181206 0.962694975501
4.20345013046 0.962661623696
4.20407844887 0.962628196606
4.20470676727 0.962594694056
4.20533508568 0.962561115865
4.20596340408 0.962527461855
4.20659172249 0.962493731842
4.20722004089 0.962459925641
4.2078483593 0.962426043067
4.2084766777 0.962392083929
4.20910499611 0.962358048037
4.20973331451 0.962323935197
4.21036163292 0.962289745214
4.21098995132 0.962255477891
4.21161826973 0.962221133026
4.21224658813 0.96218671042
4.21287490654 0.962152209867
4.21350322495 0.96211763116
4.21413154335 0.962082974093
4.21475986176 0.962048238453
4.21538818016 0.962013424028
4.21601649857 0.961978530602
4.21664481697 0.96194355796
4.21727313538 0.96190850588
4.21790145378 0.961873374141
4.21852977219 0.96183816252
4.21915809059 0.96180287079
4.219786409 0.961767498723
4.2204147274 0.961732046088
4.22104304581 0.961696512652
4.22167136421 0.961660898181
4.22229968262 0.961625202437
4.22292800102 0.96158942518
4.22355631943 0.961553566169
4.22418463783 0.961517625161
4.22481295624 0.961481601908
4.22544127464 0.961445496162
4.22606959305 0.961409307674
4.22669791145 0.961373036189
4.22732622986 0.961336681453
4.22795454826 0.961300243208
4.22858286667 0.961263721195
4.22921118507 0.961227115153
4.22983950348 0.961190424816
4.23046782188 0.961153649919
4.23109614029 0.961116790193
4.23172445869 0.961079845368
4.2323527771 0.96104281517
4.2329810955 0.961005699325
4.23360941391 0.960968497554
4.23423773232 0.960931209579
4.23486605072 0.960893835117
4.23549436913 0.960856373884
4.23612268753 0.960818825594
4.23675100594 0.960781189959
4.23737932434 0.960743466687
4.23800764275 0.960705655485
4.23863596115 0.960667756059
4.23926427956 0.960629768111
4.23989259796 0.96059169134
4.24052091637 0.960553525447
4.24114923477 0.960515270125
4.24177755318 0.960476925069
4.24240587158 0.960438489971
4.24303418999 0.96039996452
4.24366250839 0.960361348402
4.2442908268 0.960322641303
4.2449191452 0.960283842906
4.24554746361 0.960244952891
4.24617578201 0.960205970936
4.24680410042 0.960166896717
4.24743241882 0.960127729909
4.24806073723 0.960088470183
4.24868905563 0.960049117209
4.24931737404 0.960009670655
4.24994569244 0.959970130184
4.25057401085 0.959930495462
4.25120232925 0.959890766148
4.25183064766 0.959850941901
4.25245896606 0.959811022378
4.25308728447 0.959771007233
4.25371560287 0.959730896119
4.25434392128 0.959690688686
4.25497223969 0.959650384581
4.25560055809 0.959609983451
4.2562288765 0.95956948494
4.2568571949 0.959528888688
4.25748551331 0.959488194336
4.25811383171 0.95944740152
4.25874215012 0.959406509877
4.25937046852 0.959365519038
4.25999878693 0.959324428635
4.26062710533 0.959283238298
4.26125542374 0.959241947651
4.26188374214 0.959200556321
4.26251206055 0.95915906393
4.26314037895 0.959117470098
4.26376869736 0.959075774443
4.26439701576 0.959033976583
4.26502533417 0.95899207613
4.26565365257 0.958950072697
4.26628197098 0.958907965894
4.26691028938 0.958865755329
4.26753860779 0.958823440608
4.26816692619 0.958781021335
4.2687952446 0.958738497111
4.269423563 0.958695867536
4.27005188141 0.958653132207
4.27068019981 0.95861029072
4.27130851822 0.958567342669
4.27193683662 0.958524287644
4.27256515503 0.958481125236
4.27319347343 0.958437855032
4.27382179184 0.958394476616
4.27445011024 0.958350989573
4.27507842865 0.958307393483
4.27570674706 0.958263687925
4.27633506546 0.958219872477
4.27696338387 0.958175946714
4.27759170227 0.958131910209
4.27822002068 0.958087762532
4.27884833908 0.958043503254
4.27947665749 0.957999131941
4.28010497589 0.957954648157
4.2807332943 0.957910051467
4.2813616127 0.957865341431
4.28198993111 0.957820517608
4.28261824951 0.957775579556
4.28324656792 0.957730526828
4.28387488632 0.957685358978
4.28450320473 0.957640075558
4.28513152313 0.957594676115
4.28575984154 0.957549160198
4.28638815994 0.957503527351
4.28701647835 0.957457777117
4.28764479675 0.957411909037
4.28827311516 0.957365922651
4.28890143356 0.957319817495
4.28952975197 0.957273593104
4.29015807037 0.957227249012
4.29078638878 0.957180784749
4.29141470718 0.957134199845
4.29204302559 0.957087493828
4.29267134399 0.957040666221
4.2932996624 0.956993716549
4.2939279808 0.956946644332
4.29455629921 0.956899449091
4.29518461761 0.956852130341
4.29581293602 0.956804687599
4.29644125443 0.956757120378
4.29706957283 0.956709428189
4.29769789124 0.956661610541
4.29832620964 0.956613666943
4.29895452805 0.956565596899
4.29958284645 0.956517399913
4.30021116486 0.956469075487
4.30083948326 0.956420623119
4.30146780167 0.956372042309
4.30209612007 0.95632333255
4.30272443848 0.956274493337
4.30335275688 0.956225524162
4.30398107529 0.956176424513
4.30460939369 0.95612719388
4.3052377121 0.956077831747
4.3058660305 0.956028337598
4.30649434891 0.955978710915
4.30712266731 0.955928951178
4.30775098572 0.955879057864
4.30837930412 0.95582903045
4.30900762253 0.955778868409
4.30963594093 0.955728571213
4.31026425934 0.955678138331
4.31089257774 0.955627569233
4.31152089615 0.955576863383
4.31214921455 0.955526020245
4.31277753296 0.955475039282
4.31340585136 0.955423919952
4.31403416977 0.955372661715
4.31466248817 0.955321264026
4.31529080658 0.955269726338
4.31591912498 0.955218048103
4.31654744339 0.955166228772
4.3171757618 0.955114267792
4.3178040802 0.955062164609
4.31843239861 0.955009918667
4.31906071701 0.954957529407
4.31968903542 0.954904996269
4.32031735382 0.954852318691
4.32094567223 0.954799496108
4.32157399063 0.954746527953
4.32220230904 0.95469341366
4.32283062744 0.954640152656
4.32345894585 0.954586744369
4.32408726425 0.954533188225
4.32471558266 0.954479483646
4.32534390106 0.954425630055
4.32597221947 0.95437162687
4.32660053787 0.954317473509
4.32722885628 0.954263169385
4.32785717468 0.954208713913
4.32848549309 0.954154106502
4.32911381149 0.954099346562
4.3297421299 0.954044433499
4.3303704483 0.953989366718
4.33099876671 0.95393414562
4.33162708511 0.953878769607
4.33225540352 0.953823238076
4.33288372192 0.953767550422
4.33351204033 0.953711706041
4.33414035873 0.953655704323
4.33476867714 0.953599544658
4.33539699554 0.953543226434
4.33602531395 0.953486749034
4.33665363235 0.953430111843
4.33728195076 0.953373314242
4.33791026917 0.953316355608
4.33853858757 0.953259235318
4.33916690598 0.953201952746
4.33979522438 0.953144507264
4.34042354279 0.953086898243
4.34105186119 0.953029125049
4.3416801796 0.952971187047
4.342308498 0.952913083601
4.34293681641 0.952854814072
4.34356513481 0.952796377817
4.34419345322 0.952737774194
4.34482177162 0.952679002556
4.34545009003 0.952620062254
4.34607840843 0.952560952638
4.34670672684 0.952501673056
4.34733504524 0.952442222851
4.34796336365 0.952382601366
4.34859168205 0.952322807942
4.34922000046 0.952262841915
4.34984831886 0.952202702622
4.35047663727 0.952142389395
4.35110495567 0.952081901564
4.35173327408 0.952021238459
4.35236159248 0.951960399404
4.35298991089 0.951899383724
4.35361822929 0.951838190739
4.3542465477 0.951776819768
4.3548748661 0.951715270127
4.35550318451 0.951653541129
4.35613150291 0.951591632086
4.35675982132 0.951529542307
4.35738813972 0.951467271098
4.35801645813 0.951404817762
4.35864477654 0.951342181601
4.35927309494 0.951279361915
4.35990141335 0.951216357998
4.36052973175 0.951153169144
4.36115805016 0.951089794646
4.36178636856 0.951026233791
4.36241468697 0.950962485865
4.36304300537 0.950898550152
4.36367132378 0.950834425933
4.36429964218 0.950770112486
4.36492796059 0.950705609086
4.36555627899 0.950640915007
4.3661845974 0.950576029518
4.3668129158 0.950510951888
4.36744123421 0.950445681381
4.36806955261 0.95038021726
4.36869787102 0.950314558785
4.36932618942 0.950248705211
4.36995450783 0.950182655794
4.37058282623 0.950116409784
4.37121114464 0.950049966431
4.37183946304 0.949983324981
4.37246778145 0.949916484675
4.37309609985 0.949849444756
4.37372441826 0.949782204459
4.37435273666 0.949714763021
4.37498105507 0.949647119672
4.37560937347 0.949579273643
4.37623769188 0.949511224158
4.37686601028 0.949442970441
4.37749432869 0.949374511713
4.37812264709 0.94930584719
4.3787509655 0.949236976089
4.37937928391 0.949167897619
4.38000760231 0.94909861099
4.38063592072 0.949029115408
4.38126423912 0.948959410074
4.38189255753 0.94888949419
4.38252087593 0.948819366951
4.38314919434 0.94874902755
4.38377751274 0.94867847518
4.38440583115 0.948607709026
4.38503414955 0.948536728274
4.38566246796 0.948465532106
4.38629078636 0.948394119698
4.38691910477 0.948322490226
4.38754742317 0.948250642863
4.38817574158 0.948178576777
4.38880405998 0.948106291134
4.38943237839 0.948033785096
4.39006069679 0.947961057822
4.3906890152 0.947888108469
4.3913173336 0.947814936188
4.39194565201 0.947741540131
4.39257397041 0.947667919442
4.39320228882 0.947594073266
4.39383060722 0.94752000074
4.39445892563 0.947445701003
4.39508724403 0.947371173186
4.39571556244 0.94729641642
4.39634388084 0.94722142983
4.39697219925 0.94714621254
4.39760051765 0.947070763668
4.39822883606 0.946995082331
4.39885715446 0.946919167642
4.39948547287 0.946843018709
4.40011379128 0.946766634637
4.40074210968 0.94669001453
4.40137042809 0.946613157485
4.40199874649 0.946536062597
4.4026270649 0.946458728958
4.4032553833 0.946381155656
4.40388370171 0.946303341775
4.40451202011 0.946225286396
4.40514033852 0.946146988595
4.40576865692 0.946068447446
4.40639697533 0.945989662018
4.40702529373 0.945910631379
4.40765361214 0.945831354589
4.40828193054 0.945751830707
4.40891024895 0.945672058789
4.40953856735 0.945592037884
4.41016688576 0.945511767041
4.41079520416 0.945431245303
4.41142352257 0.94535047171
4.41205184097 0.945269445296
4.41268015938 0.945188165094
4.41330847778 0.945106630133
4.41393679619 0.945024839435
4.41456511459 0.944942792021
4.415193433 0.944860486908
4.4158217514 0.944777923108
4.41645006981 0.944695099628
4.41707838821 0.944612015473
4.41770670662 0.944528669643
4.41833502502 0.944445061135
4.41896334343 0.94436118894
4.41959166183 0.944277052047
4.42021998024 0.944192649439
4.42084829865 0.944107980096
4.42147661705 0.944023042993
4.42210493546 0.943937837103
4.42273325386 0.943852361391
4.42336157227 0.943766614822
4.42398989067 0.943680596354
4.42461820908 0.943594304941
4.42524652748 0.943507739534
4.42587484589 0.943420899078
4.42650316429 0.943333782515
4.4271314827 0.943246388783
4.4277598011 0.943158716813
4.42838811951 0.943070765536
4.42901643791 0.942982533873
4.42964475632 0.942894020746
4.43027307472 0.94280522507
4.43090139313 0.942716145754
4.43152971153 0.942626781706
4.43215802994 0.942537131827
4.43278634834 0.942447195014
4.43341466675 0.942356970159
4.43404298515 0.94226645615
4.43467130356 0.942175651872
4.43529962196 0.942084556202
4.43592794037 0.941993168014
4.43655625877 0.941901486179
4.43718457718 0.94180950956
4.43781289558 0.941717237017
4.43844121399 0.941624667406
4.43906953239 0.941531799577
4.4396978508 0.941438632376
4.4403261692 0.941345164643
4.44095448761 0.941251395214
4.44158280602 0.941157322921
4.44221112442 0.94106294659
4.44283944283 0.940968265041
4.44346776123 0.940873277091
4.44409607964 0.940777981552
4.44472439804 0.94068237723
4.44535271645 0.940586462926
4.44598103485 0.940490237437
4.44660935326 0.940393699554
4.44723767166 0.940296848062
4.44786599007 0.940199681744
4.44849430847 0.940102199376
4.44912262688 0.940004399727
4.44975094528 0.939906281564
4.45037926369 0.939807843646
4.45100758209 0.939709084731
4.4516359005 0.939610003566
4.4522642189 0.939510598897
4.45289253731 0.939410869464
4.45352085571 0.939310814
4.45414917412 0.939210431234
4.45477749252 0.93910971989
4.45540581093 0.939008678685
4.45603412933 0.938907306332
4.45666244774 0.938805601538
4.45729076614 0.938703563004
4.45791908455 0.938601189427
4.45854740295 0.938498479498
4.45917572136 0.9383954319
4.45980403976 0.938292045315
4.46043235817 0.938188318415
4.46106067657 0.938084249869
4.46168899498 0.937979838339
4.46231731339 0.937875082483
4.46294563179 0.937769980951
4.4635739502 0.937664532389
4.4642022686 0.937558735437
4.46483058701 0.937452588728
4.46545890541 0.937346090892
4.46608722382 0.937239240549
4.46671554222 0.937132036317
4.46734386063 0.937024476807
4.46797217903 0.936916560622
4.46860049744 0.936808286361
4.46922881584 0.936699652618
4.46985713425 0.936590657979
4.47048545265 0.936481301025
4.47111377106 0.93637158033
4.47174208946 0.936261494464
4.47237040787 0.936151041989
4.47299872627 0.93604022146
4.47362704468 0.93592903143
4.47425536308 0.935817470441
4.47488368149 0.935705537032
4.47551199989 0.935593229734
4.4761403183 0.935480547073
4.4767686367 0.935367487567
4.47739695511 0.935254049731
4.47802527351 0.93514023207
4.47865359192 0.935026033085
4.47928191032 0.934911451269
4.47991022873 0.93479648511
4.48053854713 0.934681133088
4.48116686554 0.934565393679
4.48179518394 0.934449265349
4.48242350235 0.934332746562
4.48305182075 0.93421583577
4.48368013916 0.934098531423
4.48430845757 0.933980831963
4.48493677597 0.933862735824
4.48556509438 0.933744241436
4.48619341278 0.933625347218
4.48682173119 0.933506051588
4.48745004959 0.933386352952
4.488078368 0.933266249713
4.4887066864 0.933145740264
4.48933500481 0.933024822995
4.48996332321 0.932903496286
4.49059164162 0.93278175851
4.49121996002 0.932659608036
4.49184827843 0.932537043224
4.49247659683 0.932414062426
4.49310491524 0.932290663989
4.49373323364 0.932166846253
4.49436155205 0.93204260755
4.49498987045 0.931917946204
4.49561818886 0.931792860534
4.49624650726 0.93166734885
4.49687482567 0.931541409457
4.49750314407 0.931415040652
4.49813146248 0.931288240722
4.49875978088 0.931161007951
4.49938809929 0.931033340612
4.50001641769 0.930905236975
4.5006447361 0.930776695298
4.5012730545 0.930647713834
4.50190137291 0.93051829083
4.50252969131 0.930388424522
4.50315800972 0.930258113142
4.50378632812 0.930127354911
4.50441464653 0.929996148047
4.50504296494 0.929864490756
4.50567128334 0.92973238124
4.50629960175 0.92959981769
4.50692792015 0.929466798293
4.50755623856 0.929333321225
4.50818455696 0.929199384657
4.50881287537 0.92906498675
4.50944119377 0.928930125659
4.51006951218 0.928794799531
4.51069783058 0.928659006504
4.51132614899 0.92852274471
4.51195446739 0.928386012271
4.5125827858 0.928248807302
4.5132111042 0.928111127912
4.51383942261 0.927972972199
4.51446774101 0.927834338254
4.51509605942 0.927695224162
4.51572437782 0.927555627997
4.51635269623 0.927415547827
4.51698101463 0.92727498171
4.51760933304 0.927133927699
4.51823765144 0.926992383835
4.51886596985 0.926850348154
4.51949428825 0.926707818682
4.52012260666 0.926564793437
4.52075092506 0.926421270429
4.52137924347 0.926277247661
4.52200756187 0.926132723124
4.52263588028 0.925987694806
4.52326419868 0.925842160681
4.52389251709 0.925696118718
4.52452083549 0.925549566877
4.5251491539 0.925402503109
4.52577747231 0.925254925357
4.52640579071 0.925106831555
4.52703410912 0.924958219629
4.52766242752 0.924809087496
4.52829074593 0.924659433064
4.52891906433 0.924509254233
4.52954738274 0.924358548894
4.53017570114 0.924207314929
4.53080401955 0.924055550213
4.53143233795 0.92390325261
4.53206065636 0.923750419975
4.53268897476 0.923597050157
4.53331729317 0.923443140993
4.53394561157 0.923288690313
4.53457392998 0.923133695938
4.53520224838 0.922978155679
4.53583056679 0.922822067338
4.53645888519 0.922665428709
4.5370872036 0.922508237578
4.537715522 0.922350491718
4.53834384041 0.922192188898
4.53897215881 0.922033326873
4.53960047722 0.921873903392
4.54022879562 0.921713916193
4.54085711403 0.921553363008
4.54148543243 0.921392241555
4.54211375084 0.921230549546
4.54274206924 0.921068284683
4.54337038765 0.920905444658
4.54399870605 0.920742027155
4.54462702446 0.920578029846
4.54525534286 0.920413450398
4.54588366127 0.920248286464
4.54651197968 0.920082535689
4.54714029808 0.91991619571
4.54776861649 0.919749264154
4.54839693489 0.919581738635
4.5490252533 0.919413616763
4.5496535717 0.919244896134
4.55028189011 0.919075574336
4.55091020851 0.918905648947
4.55153852692 0.918735117537
4.55216684532 0.918563977662
4.55279516373 0.918392226874
4.55342348213 0.91821986271
4.55405180054 0.918046882699
4.55468011894 0.917873284363
4.55530843735 0.917699065209
4.55593675575 0.917524222738
4.55656507416 0.917348754439
4.55719339256 0.917172657792
4.55782171097 0.916995930267
4.55845002937 0.916818569323
4.55907834778 0.91664057241
4.55970666618 0.916461936968
4.56033498459 0.916282660426
4.56096330299 0.916102740203
4.5615916214 0.915922173708
4.5622199398 0.915740958341
4.56284825821 0.91555909149
4.56347657661 0.915376570534
4.56410489502 0.91519339284
4.56473321342 0.915009555766
4.56536153183 0.914825056661
4.56598985023 0.914639892861
4.56661816864 0.914454061692
4.56724648705 0.914267560472
4.56787480545 0.914080386506
4.56850312386 0.913892537089
4.56913144226 0.913704009507
4.56975976067 0.913514801034
4.57038807907 0.913324908934
4.57101639748 0.913134330459
4.57164471588 0.912943062853
4.57227303429 0.912751103348
4.57290135269 0.912558449164
4.5735296711 0.912365097514
4.5741579895 0.912171045595
4.57478630791 0.911976290599
4.57541462631 0.911780829703
4.57604294472 0.911584660075
4.57667126312 0.911387778872
4.57729958153 0.91119018324
4.57792789993 0.910991870314
4.57855621834 0.910792837218
4.57918453674 0.910593081066
4.57981285515 0.91039259896
4.58044117355 0.910191387991
4.58106949196 0.909989445241
4.58169781036 0.909786767778
4.58232612877 0.909583352661
4.58295444717 0.909379196937
4.58358276558 0.909174297643
4.58421108398 0.908968651804
4.58483940239 0.908762256433
4.58546772079 0.908555108534
4.5860960392 0.908347205098
4.5867243576 0.908138543106
4.58735267601 0.907929119527
4.58798099442 0.907718931319
4.58860931282 0.907507975429
4.58923763123 0.907296248793
4.58986594963 0.907083748334
4.59049426804 0.906870470965
4.59112258644 0.906656413588
4.59175090485 0.906441573093
4.59237922325 0.906225946359
4.59300754166 0.906009530252
4.59363586006 0.905792321629
4.59426417847 0.905574317334
4.59489249687 0.905355514199
4.59552081528 0.905135909047
4.59614913368 0.904915498687
4.59677745209 0.904694279917
4.59740577049 0.904472249525
4.5980340889 0.904249404284
4.5986624073 0.904025740959
4.59929072571 0.903801256302
4.59991904411 0.903575947053
4.60054736252 0.90334980994
4.60117568092 0.903122841681
4.60180399933 0.902895038981
4.60243231773 0.902666398533
4.60306063614 0.902436917019
4.60368895454 0.90220659111
4.60431727295 0.901975417462
4.60494559135 0.901743392724
4.60557390976 0.90151051353
4.60620222816 0.901276776503
4.60683054657 0.901042178253
4.60745886497 0.90080671538
4.60808718338 0.900570384472
4.60871550179 0.900333182104
4.60934382019 0.900095104839
4.6099721386 0.89985614923
4.610600457 0.899616311815
4.61122877541 0.899375589124
4.61185709381 0.899133977672
4.61248541222 0.898891473962
4.61311373062 0.898648074488
4.61374204903 0.898403775728
4.61437036743 0.898158574152
4.61499868584 0.897912466214
4.61562700424 0.89766544836
4.61625532265 0.89741751702
4.61688364105 0.897168668616
4.61751195946 0.896918899555
4.61814027786 0.896668206232
4.61876859627 0.896416585032
4.61939691467 0.896164032326
4.62002523308 0.895910544474
4.62065355148 0.895656117824
4.62128186989 0.895400748711
4.62191018829 0.895144433458
4.6225385067 0.894887168376
4.6231668251 0.894628949764
4.62379514351 0.894369773911
4.62442346191 0.894109637089
4.62505178032 0.893848535563
4.62568009872 0.893586465582
4.62630841713 0.893323423385
4.62693673553 0.893059405198
4.62756505394 0.892794407235
4.62819337234 0.892528425699
4.62882169075 0.892261456778
4.62945000916 0.891993496651
4.63007832756 0.891724541482
4.63070664597 0.891454587426
4.63133496437 0.891183630623
4.63196328278 0.890911667202
4.63259160118 0.89063869328
4.63321991959 0.890364704961
4.63384823799 0.890089698338
4.6344765564 0.889813669491
4.6351048748 0.889536614488
4.63573319321 0.889258529385
4.63636151161 0.888979410226
4.63698983002 0.888699253041
4.63761814842 0.888418053851
4.63824646683 0.888135808663
4.63887478523 0.887852513472
4.63950310364 0.88756816426
4.64013142204 0.887282757
4.64075974045 0.886996287648
4.64138805885 0.886708752153
4.64201637726 0.886420146447
4.64264469566 0.886130466455
4.64327301407 0.885839708085
4.64390133247 0.885547867237
4.64452965088 0.885254939795
4.64515796928 0.884960921635
4.64578628769 0.884665808618
4.64641460609 0.884369596594
4.6470429245 0.884072281401
4.6476712429 0.883773858865
4.64829956131 0.883474324799
4.64892787971 0.883173675007
4.64955619812 0.882871905276
4.65018451653 0.882569011386
4.65081283493 0.882264989102
4.65144115334 0.881959834179
4.65206947174 0.881653542358
4.65269779015 0.88134610937
4.65332610855 0.881037530933
4.65395442696 0.880727802754
4.65458274536 0.880416920527
4.65521106377 0.880104879936
4.65583938217 0.879791676651
4.65646770058 0.879477306331
4.65709601898 0.879161764626
4.65772433739 0.878845047169
4.65835265579 0.878527149585
4.6589809742 0.878208067487
4.6596092926 0.877887796476
4.66023761101 0.877566332141
4.66086592941 0.877243670059
4.66149424782 0.876919805797
4.66212256622 0.876594734909
4.66275088463 0.876268452938
4.66337920303 0.875940955416
4.66400752144 0.875612237863
4.66463583984 0.875282295787
4.66526415825 0.874951124686
4.66589247665 0.874618720046
4.66652079506 0.874285077341
4.66714911346 0.873950192035
4.66777743187 0.873614059581
4.66840575027 0.873276675418
4.66903406868 0.872938034977
4.66966238708 0.872598133677
4.67029070549 0.872256966925
4.6709190239 0.871914530118
4.6715473423 0.871570818641
4.67217566071 0.871225827869
4.67280397911 0.870879553165
4.67343229752 0.870531989883
4.67406061592 0.870183133364
4.67468893433 0.86983297894
4.67531725273 0.869481521931
4.67594557114 0.869128757646
4.67657388954 0.868774681386
4.67720220795 0.868419288439
4.67783052635 0.868062574082
4.67845884476 0.867704533583
4.67908716316 0.8673451622
4.67971548157 0.866984455179
4.68034379997 0.866622407756
4.68097211838 0.866259015159
4.68160043678 0.865894272602
4.68222875519 0.865528175291
4.68285707359 0.865160718423
4.683485392 0.864791897183
4.6841137104 0.864421706746
4.68474202881 0.864050142279
4.68537034721 0.863677198937
4.68599866562 0.863302871867
4.68662698402 0.862927156205
4.68725530243 0.862550047078
4.68788362083 0.862171539603
4.68851193924 0.861791628888
4.68914025764 0.861410310032
4.68976857605 0.861027578122
4.69039689445 0.860643428239
4.69102521286 0.860257855453
4.69165353127 0.859870854825
4.69228184967 0.859482421407
4.69291016808 0.859092550244
4.69353848648 0.858701236367
4.69416680489 0.858308474804
4.69479512329 0.857914260571
4.6954234417 0.857518588675
4.6960517601 0.857121454117
4.69668007851 0.856722851885
4.69730839691 0.856322776964
4.69793671532 0.855921224328
4.69856503372 0.855518188941
4.69919335213 0.855113665761
4.69982167053 0.854707649738
4.70044998894 0.854300135814
4.70107830734 0.853891118921
4.70170662575 0.853480593987
4.70233494415 0.853068555928
4.70296326256 0.852654999656
4.70359158096 0.852239920073
4.70421989937 0.851823312075
4.70484821777 0.85140517055
4.70547653618 0.850985490379
4.70610485458 0.850564266436
4.70673317299 0.850141493588
4.70736149139 0.849717166695
4.7079898098 0.84929128061
4.7086181282 0.84886383018
4.70924644661 0.848434810244
4.70987476501 0.848004215636
4.71050308342 0.847572041184
4.71113140182 0.847138281707
4.71175972023 0.846702932021
4.71238803864 0.846265986935
4.71301635704 0.845827441251
4.71364467545 0.845387289766
4.71427299385 0.844945527272
4.71490131226 0.844502148555
4.71552963066 0.844057148396
4.71615794907 0.843610521569
4.71678626747 0.843162262845
4.71741458588 0.842712366988
4.71804290428 0.84226082876
4.71867122269 0.841807642915
4.71929954109 0.841352804205
4.7199278595 0.840896307375
4.7205561779 0.840438147168
4.72118449631 0.839978318321
4.72181281471 0.839516815568
4.72244113312 0.839053633639
4.72306945152 0.838588767261
4.72369776993 0.838122211154
4.72432608833 0.837653960039
4.72495440674 0.837184008631
4.72558272514 0.836712351641
4.72621104355 0.83623898378
4.72683936195 0.835763899753
4.72746768036 0.835287094265
4.72809599876 0.834808562016
4.72872431717 0.834328297705
4.72935263557 0.833846296028
4.72998095398 0.83336255168
4.73060927238 0.832877059352
4.73123759079 0.832389813736
4.73186590919 0.831900809521
4.7324942276 0.831410041393
4.73312254601 0.830917504039
4.73375086441 0.830423192144
4.73437918282 0.829927100393
4.73500750122 0.829429223468
4.73563581963 0.828929556052
4.73626413803 0.828428092829
4.73689245644 0.827924828479
4.73752077484 0.827419757686
4.73814909325 0.826912875132
4.73877741165 0.826404175498
4.73940573006 0.82589365347
4.74003404846 0.825381303729
4.74066236687 0.824867120962
4.74129068527 0.824351099853
4.74191900368 0.823833235091
4.74254732208 0.823313521364
4.74317564049 0.822791953362
4.74380395889 0.822268525777
4.7444322773 0.821743233304
4.7450605957 0.821216070639
4.74568891411 0.820687032481
4.74631723251 0.820156113533
4.74694555092 0.819623308499
4.74757386932 0.819088612087
4.74820218773 0.818552019007
4.74883050613 0.818013523976
4.74945882454 0.817473121711
4.75008714294 0.816930806934
4.75071546135 0.816386574374
4.75134377975 0.81584041876
4.75197209816 0.815292334829
4.75260041656 0.814742317321
4.75322873497 0.814190360983
4.75385705338 0.813636460566
4.75448537178 0.813080610826
4.75511369019 0.812522806526
4.75574200859 0.811963042435
4.756370327 0.811401313328
4.7569986454 0.810837613987
4.75762696381 0.8102719392
4.75825528221 0.809704283762
4.75888360062 0.809134642476
4.75951191902 0.808563010153
4.76014023743 0.80798938161
4.76076855583 0.807413751673
4.76139687424 0.806836115178
4.76202519264 0.806256466966
4.76265351105 0.80567480189
4.76328182945 0.805091114811
4.76391014786 0.804505400598
4.76453846626 0.803917654132
4.76516678467 0.803327870302
4.76579510307 0.802736044008
4.76642342148 0.80214217016
4.76705173988 0.801546243679
4.76768005829 0.800948259498
4.76830837669 0.80034821256
4.7689366951 0.799746097818
4.7695650135 0.799141910241
4.77019333191 0.798535644806
4.77082165031 0.797927296505
4.77144996872 0.797316860341
4.77207828712 0.796704331331
4.77270660553 0.796089704506
4.77333492393 0.795472974909
4.77396324234 0.794854137598
4.77459156075 0.794233187643
4.77521987915 0.793610120132
4.77584819756 0.792984930166
4.77647651596 0.792357612859
4.77710483437 0.791728163345
4.77773315277 0.79109657677
4.77836147118 0.790462848297
4.77898978958 0.789826973106
4.77961810799 0.789188946393
4.78024642639 0.788548763371
4.7808747448 0.787906419271
4.7815030632 0.787261909342
4.78213138161 0.786615228849
4.78275970001 0.785966373076
4.78338801842 0.785315337327
4.78401633682 0.784662116924
4.78464465523 0.784006707208
4.78527297363 0.78334910354
4.78590129204 0.782689301301
4.78652961044 0.782027295893
4.78715792885 0.781363082737
4.78778624725 0.780696657277
4.78841456566 0.780028014976
4.78904288406 0.779357151321
4.78967120247 0.778684061821
4.79029952087 0.778008742004
4.79092783928 0.777331187426
4.79155615768 0.776651393662
4.79218447609 0.775969356313
4.79281279449 0.775285071002
4.7934411129 0.774598533379
4.7940694313 0.773909739114
4.79469774971 0.773218683907
4.79532606812 0.772525363481
4.79595438652 0.771829773584
4.79658270493 0.771131909992
4.79721102333 0.770431768505
4.79783934174 0.769729344954
4.79846766014 0.769024635192
4.79909597855 0.768317635105
4.79972429695 0.767608340603
4.80035261536 0.766896747625
4.80098093376 0.766182852142
4.80160925217 0.76546665015
4.80223757057 0.764748137678
4.80286588898 0.764027310783
4.80349420738 0.763304165553
4.80412252579 0.762578698108
4.80475084419 0.761850904596
4.8053791626 0.761120781201
4.806007481 0.760388324136
4.80663579941 0.759653529648
4.80726411781 0.758916394016
4.80789243622 0.758176913553
4.80852075462 0.757435084604
4.80914907303 0.756690903552
4.80977739143 0.75594436681
4.81040570984 0.755195470829
4.81103402824 0.754444212095
4.81166234665 0.753690587129
4.81229066505 0.752934592489
4.81291898346 0.75217622477
4.81354730186 0.751415480603
4.81417562027 0.750652356658
4.81480393867 0.749886849643
4.81543225708 0.749118956302
4.81606057549 0.748348673422
4.81668889389 0.747575997827
4.8173172123 0.746800926379
4.8179455307 0.746023455986
4.81857384911 0.74524358359
4.81920216751 0.744461306179
4.81983048592 0.743676620781
4.82045880432 0.742889524466
4.82108712273 0.742100014347
4.82171544113 0.74130808758
4.82234375954 0.740513741363
4.82297207794 0.739716972942
4.82360039635 0.738917779602
4.82422871475 0.738116158677
4.82485703316 0.737312107545
4.82548535156 0.736505623631
4.82611366997 0.735696704403
4.82674198837 0.73488534738
4.82737030678 0.734071550125
4.82799862518 0.733255310252
4.82862694359 0.732436625419
4.82925526199 0.731615493337
4.8298835804 0.730791911765
4.8305118988 0.729965878509
4.83114021721 0.729137391428
4.83176853561 0.728306448432
4.83239685402 0.72747304748
4.83302517242 0.726637186585
4.83365349083 0.72579886381
4.83428180923 0.724958077273
4.83491012764 0.724114825142
4.83553844604 0.723269105643
4.83616676445 0.722420917052
4.83679508286 0.721570257701
4.83742340126 0.72071712598
4.83805171967 0.71986152033
4.83868003807 0.719003439251
4.83930835648 0.7181428813
4.83993667488 0.71727984509
4.84056499329 0.716414329292
4.84119331169 0.715546332636
4.8418216301 0.714675853909
4.8424499485 0.713802891959
4.84307826691 0.712927445694
4.84370658531 0.71204951408
4.84433490372 0.711169096146
4.84496322212 0.710286190982
4.84559154053 0.70940079774
4.84621985893 0.708512915632
4.84684817734 0.707622543937
4.84747649574 0.706729681993
4.84810481415 0.705834329206
4.84873313255 0.704936485045
4.84936145096 0.704036149042
4.84998976936 0.703133320797
4.85061808777 0.702227999976
4.85124640617 0.70132018631
4.85187472458 0.700409879598
4.85250304298 0.699497079707
4.85313136139 0.698581786572
4.85375967979 0.697664000197
4.8543879982 0.696743720654
4.8550163166 0.695820948085
4.85564463501 0.694895682705
4.85627295341 0.693967924797
4.85690127182 0.693037674716
4.85752959023 0.692104932889
4.85815790863 0.691169699815
4.85878622704 0.690231976068
4.85941454544 0.689291762294
4.86004286385 0.688349059213
4.86067118225 0.687403867619
4.86129950066 0.686456188384
4.86192781906 0.685506022451
4.86255613747 0.684553370845
4.86318445587 0.683598234662
4.86381277428 0.68264061508
4.86444109268 0.681680513352
4.86506941109 0.68071793081
4.86569772949 0.679752868866
4.8663260479 0.67878532901
4.8669543663 0.677815312814
4.86758268471 0.676842821927
4.86821100311 0.675867858083
4.86883932152 0.674890423096
4.86946763992 0.673910518861
4.87009595833 0.672928147357
4.87072427673 0.671943310646
4.87135259514 0.670956010875
4.87198091354 0.669966250273
4.87260923195 0.668974031155
4.87323755035 0.667979355921
4.87386586876 0.666982227058
4.87449418716 0.665982647138
4.87512250557 0.664980618821
4.87575082397 0.663976144853
4.87637914238 0.662969228071
4.87700746078 0.661959871398
4.87763577919 0.660948077846
4.8782640976 0.659933850518
4.878892416 0.658917192607
4.87952073441 0.657898107396
4.88014905281 0.65687659826
4.88077737122 0.655852668664
4.88140568962 0.654826322167
4.88203400803 0.65379756242
4.88266232643 0.652766393168
4.88329064484 0.65173281825
4.88391896324 0.650696841597
4.88454728165 0.649658467238
4.88517560005 0.648617699294
4.88580391846 0.647574541986
4.88643223686 0.646528999627
4.88706055527 0.645481076631
4.88768887367 0.644430777505
4.88831719208 0.643378106859
4.88894551048 0.642323069396
4.88957382889 0.641265669922
4.89020214729 0.640205913341
4.8908304657 0.639143804656
4.8914587841 0.638079348972
4.89208710251 0.637012551494
4.89271542091 0.635943417528
4.89334373932 0.634871952483
4.89397205772 0.633798161869
4.89460037613 0.6327220513
4.89522869453 0.631643626492
4.89585701294 0.630562893267
4.89648533134 0.629479857548
4.89711364975 0.628394525366
4.89774196815 0.627306902856
4.89837028656 0.626216996257
4.89899860497 0.625124811916
4.89962692337 0.624030356286
4.90025524178 0.622933635927
4.90088356018 0.621834657508
4.90151187859 0.620733427803
4.90214019699 0.619629953696
4.9027685154 0.61852424218
4.9033968338 0.617416300357
4.90402515221 0.616306135439
4.90465347061 0.615193754747
4.90528178902 0.614079165714
4.90591010742 0.612962375884
4.90653842583 0.61184339291
4.90716674423 0.61072222456
4.90779506264 0.609598878712
4.90842338104 0.608473363358
4.90905169945 0.607345686602
4.90968001785 0.606215856661
4.91030833626 0.605083881869
4.91093665466 0.60394977067
4.91156497307 0.602813531626
4.91219329147 0.601675173411
4.91282160988 0.600534704817
4.91344992828 0.599392134751
4.91407824669 0.598247472234
4.91470656509 0.597100726407
4.9153348835 0.595951906526
4.9159632019 0.594801021963
4.91659152031 0.593648082209
4.91721983871 0.592493096873
4.91784815712 0.591336075683
4.91847647552 0.590177028482
4.91910479393 0.589015965236
4.91973311234 0.587852896028
4.92036143074 0.586687831061
4.92098974915 0.585520780657
4.92161806755 0.584351755259
4.92224638596 0.583180765431
4.92287470436 0.582007821857
4.92350302277 0.580832935341
4.92413134117 0.57965611681
4.92475965958 0.57847737731
4.92538797798 0.577296728013
4.92601629639 0.576114180209
4.92664461479 0.574929745312
4.9272729332 0.573743434858
4.9279012516 0.572555260508
4.92852957001 0.571365234042
4.92915788841 0.570173367367
4.92978620682 0.568979672512
4.93041452522 0.567784161628
4.93104284363 0.566586846994
4.93167116203 0.565387741009
4.93229948044 0.564186856198
4.93292779884 0.562984205212
4.93355611725 0.561779800823
4.93418443565 0.560573655931
4.93481275406 0.55936578356
4.93544107246 0.558156196858
4.93606939087 0.556944909101
4.93669770927 0.555731933687
4.93732602768 0.554517284141
4.93795434608 0.553300974116
4.93858266449 0.552083017387
4.93921098289 0.550863427857
4.9398393013 0.549642219554
4.94046761971 0.548419406633
4.94109593811 0.547195003375
4.94172425652 0.545969024187
4.94235257492 0.544741483602
4.94298089333 0.543512396279
4.94360921173 0.542281777005
4.94423753014 0.541049640691
4.94486584854 0.539816002378
4.94549416695 0.538580877229
4.94612248535 0.537344280537
4.94675080376 0.53610622772
4.94737912216 0.534866734322
4.94800744057 0.533625816015
4.94863575897 0.532383488597
4.94926407738 0.53113976799
4.94989239578 0.529894670246
4.95052071419 0.528648211541
4.95114903259 0.527400408177
4.951777351 0.526151276583
4.9524056694 0.524900833315
4.95303398781 0.523649095053
4.95366230621 0.522396078603
4.95429062462 0.521141800898
4.95491894302 0.519886278996
4.95554726143 0.518629530079
4.95617557983 0.517371571457
4.95680389824 0.516112420564
4.95743221664 0.514852094957
4.95806053505 0.513590612321
4.95868885345 0.512327990463
4.95931717186 0.511064247316
4.95994549026 0.509799400936
4.96057380867 0.508533469504
4.96120212708 0.507266471323
4.96183044548 0.505998424822
4.96245876389 0.504729348551
4.96308708229 0.503459261183
4.9637154007 0.502188181515
4.9643437191 0.500916128466
4.96497203751 0.499643121076
4.96560035591 0.498369178507
4.96622867432 0.497094320042
4.96685699272 0.495818565087
4.96748531113 0.494541933167
4.96811362953 0.493264443927
4.96874194794 0.491986117133
4.96937026634 0.49070697267
4.96999858475 0.489427030541
4.97062690315 0.48814631087
4.97125522156 0.486864833897
4.97188353996 0.485582619981
4.97251185837 0.484299689599
4.97314017677 0.483016063344
4.97376849518 0.481731761925
4.97439681358 0.480446806168
4.97502513199 0.479161217012
4.97565345039 0.477875015515
4.9762817688 0.476588222846
4.9769100872 0.475300860289
4.97753840561 0.474012949241
4.97816672401 0.472724511212
4.97879504242 0.471435567823
4.97942336082 0.470146140808
4.98005167923 0.468856252012
4.98067999763 0.467565923388
4.98130831604 0.466275177001
4.98193663445 0.464984035024
4.98256495285 0.463692519738
4.98319327126 0.462400653531
4.98382158966 0.4611084589
4.98444990807 0.459815958447
4.98507822647 0.458523174878
4.98570654488 0.457230131007
4.98633486328 0.455936849748
4.98696318169 0.454643354123
4.98759150009 0.453349667251
4.9882198185 0.452055812357
4.9888481369 0.450761812765
4.98947645531 0.449467691899
4.99010477371 0.448173473282
4.99073309212 0.446879180536
4.99136141052 0.44558483738
4.99198972893 0.44429046763
4.99261804733 0.442996095197
4.99324636574 0.441701744087
4.99387468414 0.440407438399
4.99450300255 0.439113202327
4.99513132095 0.437819060156
4.99575963936 0.43652503626
4.99638795776 0.435231155106
4.99701627617 0.433937441248
4.99764459457 0.432643919329
4.99827291298 0.431350614078
4.99890123138 0.43005755031
4.99952954979 0.428764752926
5.00015786819 0.427472246909
5.0007861866 0.426180057327
5.001414505 0.424888209327
5.00204282341 0.423596728138
5.00267114182 0.422305639068
5.00329946022 0.421014967502
5.00392777863 0.419724738905
5.00455609703 0.418434978814
5.00518441544 0.417145712844
5.00581273384 0.415856966681
5.00644105225 0.414568766085
5.00706937065 0.413281136885
5.00769768906 0.411994104981
5.00832600746 0.410707696341
5.00895432587 0.409421937001
5.00958264427 0.408136853062
5.01021096268 0.406852470689
5.01083928108 0.405568816111
5.01146759949 0.404285915619
5.01209591789 0.403003795565
5.0127242363 0.401722482358
5.0133525547 0.400442002466
5.01398087311 0.399162382415
5.01460919151 0.397883648782
5.01523750992 0.396605828201
5.01586582832 0.395328947357
5.01649414673 0.394053032985
5.01712246513 0.392778111869
5.01775078354 0.39150421084
5.01837910194 0.390231356778
5.01900742035 0.388959576605
5.01963573875 0.387688897285
5.02026405716 0.386419345826
5.02089237556 0.385150949275
5.02152069397 0.383883734717
5.02214901237 0.382617729274
5.02277733078 0.381352960102
5.02340564919 0.380089454392
5.02403396759 0.378827239366
5.024662286 0.377566342277
5.0252906044 0.376306790404
5.02591892281 0.375048611056
5.02654724121 0.373791831566
5.02717555962 0.372536479289
5.02780387802 0.371282581603
5.02843219643 0.370030165905
5.02906051483 0.368779259613
5.02968883324 0.367529890157
5.03031715164 0.366282084984
5.03094547005 0.365035871555
5.03157378845 0.363791277339
5.03220210686 0.362548329817
5.03283042526 0.361307056476
5.03345874367 0.360067484807
5.03408706207 0.358829642309
5.03471538048 0.357593556478
5.03534369888 0.356359254812
5.03597201729 0.355126764808
5.03660033569 0.353896113956
5.0372286541 0.352667329744
5.0378569725 0.351440439649
5.03848529091 0.350215471139
5.03911360931 0.348992451671
5.03974192772 0.347771408688
5.04037024612 0.346552369617
5.04099856453 0.345335361868
5.04162688293 0.34412041283
5.04225520134 0.34290754987
5.04288351974 0.341696800333
5.04351183815 0.340488191538
5.04414015656 0.339281750774
5.04476847496 0.338077505301
5.04539679337 0.336875482349
5.04602511177 0.33567570911
5.04665343018 0.334478212743
5.04728174858 0.333283020367
5.04791006699 0.33209015906
5.04853838539 0.330899655859
5.0491667038 0.329711537755
5.0497950222 0.328525831692
5.05042334061 0.327342564566
5.05105165901 0.32616176322
5.05167997742 0.324983454444
5.05230829582 0.323807664974
5.05293661423 0.322634421485
5.05356493263 0.321463750595
5.05419325104 0.320295678857
5.05482156944 0.319130232761
5.05544988785 0.317967438729
5.05607820625 0.316807323116
5.05670652466 0.315649912204
5.05733484306 0.314495232201
5.05796316147 0.31334330924
5.05859147987 0.312194169375
5.05921979828 0.311047838581
5.05984811668 0.309904342749
5.06047643509 0.308763707685
5.06110475349 0.307625959108
5.0617330719 0.306491122648
5.0623613903 0.305359223842
5.06298970871 0.304230288131
5.06361802711 0.303104340863
5.06424634552 0.301981407285
5.06487466393 0.300861512543
5.06550298233 0.299744681677
5.06613130074 0.298630939626
5.06675961914 0.297520311215
5.06738793755 0.296412821161
5.06801625595 0.295308494069
5.06864457436 0.294207354426
5.06927289276 0.293109426602
5.06990121117 0.292014734847
5.07052952957 0.290923303287
5.07115784798 0.289835155926
5.07178616638 0.288750316637
5.07241448479 0.287668809165
5.07304280319 0.286590657122
5.0736711216 0.285515883986
5.07429944 0.284444513098
5.07492775841 0.283376567658
5.07555607681 0.282312070727
5.07618439522 0.281251045219
5.07681271362 0.280193513903
5.07744103203 0.279139499398
5.07806935043 0.278089024172
5.07869766884 0.277042110538
5.07932598724 0.275998780656
5.07995430565 0.274959056524
5.08058262405 0.27392295998
5.08121094246 0.272890512698
5.08183926086 0.271861736188
5.08246757927 0.27083665179
5.08309589767 0.269815280674
5.08372421608 0.268797643837
5.08435253448 0.2677837621
5.08498085289 0.266773656106
5.0856091713 0.26576734632
5.0862374897 0.264764853023
5.08686580811 0.26376619631
5.08749412651 0.26277139609
5.08812244492 0.261780472082
5.08875076332 0.260793443814
5.08937908173 0.259810330619
5.09000740013 0.258831151632
5.09063571854 0.257855925791
5.09126403694 0.256884671831
5.09189235535 0.255917408286
5.09252067375 0.25495415348
5.09314899216 0.253994925532
5.09377731056 0.25303974235
5.09440562897 0.252088621627
5.09503394737 0.251141580844
5.09566226578 0.250198637261
5.09629058418 0.249259807922
5.09691890259 0.248325109646
5.09754722099 0.24739455903
5.0981755394 0.246468172444
5.0988038578 0.245545966028
5.09943217621 0.244627955693
5.10006049461 0.243714157115
5.10068881302 0.242804585738
5.10131713142 0.241899256765
5.10194544983 0.240998185161
5.10257376823 0.240101385651
5.10320208664 0.239208872712
5.10383040504 0.23832066058
5.10445872345 0.237436763239
5.10508704185 0.236557194424
5.10571536026 0.235681967619
5.10634367867 0.234811096053
5.10697199707 0.233944592697
5.10760031548 0.233082470266
5.10822863388 0.232224741214
5.10885695229 0.231371417731
5.10948527069 0.230522511745
5.1101135891 0.229678034917
5.1107419075 0.228837998638
5.11137022591 0.228002414032
5.11199854431 0.227171291947
5.11262686272 0.226344642961
5.11325518112 0.225522477373
5.11388349953 0.224704805206
5.11451181793 0.223891636203
5.11514013634 0.223082979825
5.11576845474 0.222278845252
5.11639677315 0.221479241378
5.11702509155 0.220684176808
5.11765340996 0.219893659863
5.11828172836 0.21910769857
5.11891004677 0.218326300668
5.11953836517 0.217549473599
5.12016668358 0.216777224513
5.12079500198 0.216009560261
5.12142332039 0.215246487398
5.12205163879 0.214488012178
5.1226799572 0.213734140554
5.1233082756 0.212984878177
5.12393659401 0.212240230392
5.12456491241 0.21150020224
5.12519323082 0.210764798454
5.12582154922 0.210034023459
5.12644986763 0.209307881371
5.12707818604 0.208586375993
5.12770650444 0.207869510816
5.12833482285 0.207157289019
5.12896314125 0.206449713463
5.12959145966 0.205746786695
5.13021977806 0.205048510943
5.13084809647 0.204354888119
5.13147641487 0.203665919812
5.13210473328 0.202981607292
5.13273305168 0.202301951507
5.13336137009 0.201626953082
5.13398968849 0.200956612317
5.1346180069 0.200290929188
5.1352463253 0.199629903345
5.13587464371 0.198973534112
5.13650296211 0.198321820484
5.13713128052 0.197674761127
5.13775959892 0.19703235438
5.13838791733 0.196394598251
5.13901623573 0.195761490415
5.13964455414 0.195133028219
5.14027287254 0.194509208674
5.14090119095 0.193890028463
5.14152950935 0.193275483931
5.14215782776 0.192665571091
5.14278614616 0.192060285621
5.14341446457 0.191459622866
5.14404278297 0.190863577832
5.14467110138 0.190272145191
5.14529941978 0.189685319281
5.14592773819 0.189103094099
5.14655605659 0.188525463309
5.147184375 0.187952420236
5.14781269341 0.187383957867
5.14844101181 0.186820068853
5.14906933022 0.186260745508
5.14969764862 0.185705979806
5.15032596703 0.185155763384
5.15095428543 0.184610087543
5.15158260384 0.184068943244
5.15221092224 0.183532321111
5.15283924065 0.18300021143
5.15346755905 0.182472604151
5.15409587746 0.181949488886
5.15472419586 0.181430854909
5.15535251427 0.180916691157
5.15598083267 0.180406986234
5.15660915108 0.179901728403
5.15723746948 0.179400905596
5.15786578789 0.178904505406
5.15849410629 0.178412515094
5.1591224247 0.177924921584
5.1597507431 0.17744171147
5.16037906151 0.17696287101
5.16100737991 0.176488386131
5.16163569832 0.176018242428
5.16226401672 0.175552425166
5.16289233513 0.175090919278
5.16352065353 0.17463370937
5.16414897194 0.174180779718
5.16477729034 0.173732114272
5.16540560875 0.173287696655
5.16603392715 0.172847510165
5.16666224556 0.172411537774
5.16729056396 0.171979762133
5.16791888237 0.17155216557
5.16854720078 0.171128730093
5.16917551918 0.170709437389
5.16980383759 0.170294268828
5.17043215599 0.169883205464
5.1710604744 0.169476228032
5.1716887928 0.169073316958
5.17231711121 0.168674452351
5.17294542961 0.168279614011
5.17357374802 0.167888781429
5.17420206642 0.167501933788
5.17483038483 0.167119049964
5.17545870323 0.166740108529
5.17608702164 0.166365087754
5.17671534004 0.165993965606
5.17734365845 0.165626719757
5.17797197685 0.165263327578
5.17860029526 0.16490376615
5.17922861366 0.164548012255
5.17985693207 0.164196042389
5.18048525047 0.163847832757
5.18111356888 0.163503359277
5.18174188728 0.163162597583
5.18237020569 0.162825523028
5.18299852409 0.162492110684
5.1836268425 0.162162335344
5.1842551609 0.161836171529
5.18488347931 0.161513593483
5.18551179771 0.161194575184
5.18614011612 0.160879090339
5.18676843452 0.160567112392
5.18739675293 0.160258614522
5.18802507133 0.159953569652
5.18865338974 0.159651950442
5.18928170815 0.159353729304
5.18991002655 0.159058878393
5.19053834496 0.158767369618
5.19116666336 0.158479174641
5.19179498177 0.158194264883
5.19242330017 0.157912611521
5.19305161858 0.157634185499
5.19367993698 0.157358957526
5.19430825539 0.157086898078
5.19493657379 0.156817977406
5.1955648922 0.156552165536
5.1961932106 0.156289432271
5.19682152901 0.1560297472
5.19744984741 0.155773079693
5.19807816582 0.155519398912
5.19870648422 0.155268673809
5.19933480263 0.155020873133
5.19996312103 0.154775965433
5.20059143944 0.154533919059
5.20121975784 0.154294702167
5.20184807625 0.154058282726
5.20247639465 0.153824628515
5.20310471306 0.153593707133
5.20373303146 0.153365485997
5.20436134987 0.153139932354
5.20498966827 0.152917013273
5.20561798668 0.152696695662
5.20624630508 0.152478946261
5.20687462349 0.152263731652
5.20750294189 0.152051018261
5.2081312603 0.151840772363
5.2087595787 0.151632960086
5.20938789711 0.151427547412
5.21001621552 0.151224500185
5.21064453392 0.151023784116
5.21127285233 0.150825364781
5.21190117073 0.150629207632
5.21252948914 0.150435277998
5.21315780754 0.150243541088
5.21378612595 0.150053962
5.21441444435 0.14986650572
5.21504276276 0.14968113713
5.21567108116 0.149497821011
5.21629939957 0.149316522048
5.21692771797 0.149137204833
5.21755603638 0.148959833873
5.21818435478 0.148784373589
5.21881267319 0.148610788327
5.21944099159 0.148439042357
5.22006931 0.148269099882
5.2206976284 0.148100925039
5.22132594681 0.147934481905
5.22195426521 0.147769734505
5.22258258362 0.14760664681
5.22321090202 0.147445182748
5.22383922043 0.147285306206
5.22446753883 0.147126981033
5.22509585724 0.146970171049
5.22572417564 0.146814840047
5.22635249405 0.146660951799
5.22698081245 0.146508470059
5.22760913086 0.146357358572
5.22823744926 0.146207581072
5.22886576767 0.146059101296
5.22949408607 0.14591188298
5.23012240448 0.145765889871
5.23075072289 0.145621085727
5.23137904129 0.145477434325
5.2320073597 0.145334899464
5.2326356781 0.145193444973
5.23326399651 0.145053034712
5.23389231491 0.14491363258
5.23452063332 0.144775202519
5.23514895172 0.144637708519
5.23577727013 0.144501114623
5.23640558853 0.144365384934
5.23703390694 0.144230483616
5.23766222534 0.144096374903
5.23829054375 0.143963023102
5.23891886215 0.143830392598
5.23954718056 0.143698447862
5.24017549896 0.143567153452
5.24080381737 0.143436474019
5.24143213577 0.143306374316
5.24206045418 0.143176819198
5.24268877258 0.14304777363
5.24331709099 0.142919202691
5.24394540939 0.142791071579
5.2445737278 0.142663345619
5.2452020462 0.142535990262
5.24583036461 0.142408971097
5.24645868301 0.142282253851
5.24708700142 0.142155804397
5.24771531982 0.142029588755
5.24834363823 0.141903573104
5.24897195663 0.141777723781
5.24960027504 0.141652007289
5.25022859344 0.141526390299
5.25085691185 0.141400839659
5.25148523026 0.141275322397
5.25211354866 0.141149805725
5.25274186707 0.141024257046
5.25337018547 0.140898643958
5.25399850388 0.140772934258
5.25462682228 0.140647095948
5.25525514069 0.14052109724
5.25588345909 0.14039490656
5.2565117775 0.140268492555
5.2571400959 0.140141824095
5.25776841431 0.140014870278
5.25839673271 0.139887600437
5.25902505112 0.139759984144
5.25965336952 0.139631991213
5.26028168793 0.139503591707
5.26091000633 0.13937475594
5.26153832474 0.139245454486
5.26216664314 0.139115658178
5.26279496155 0.138985338116
5.26342327995 0.138854465673
5.26405159836 0.138723012494
5.26467991676 0.138590950507
5.26530823517 0.138458251923
5.26593655357 0.138324889241
5.26656487198 0.138190835255
5.26719319038 0.138056063054
5.26782150879 0.137920546032
5.26844982719 0.137784257885
5.2690781456 0.137647172622
5.269706464 0.137509264565
5.27033478241 0.137370508355
5.27096310081 0.137230878955
5.27159141922 0.137090351655
5.27221973763 0.136948902074
5.27284805603 0.136806506167
5.27347637444 0.136663140228
5.27410469284 0.136518780889
5.27473301125 0.136373405134
5.27536132965 0.13622699029
5.27598964806 0.136079514043
5.27661796646 0.135930954432
5.27724628487 0.135781289859
5.27787460327 0.135630499087
5.27850292168 0.13547856125
5.27913124008 0.13532545585
5.27975955849 0.135171162764
5.28038787689 0.135015662247
5.2810161953 0.134858934935
5.2816445137 0.134700961846
5.28227283211 0.134541724387
5.28290115051 0.134381204353
5.28352946892 0.134219383934
5.28415778732 0.134056245714
5.28478610573 0.133891772676
5.28541442413 0.133725948207
5.28604274254 0.133558756094
5.28667106094 0.133390180534
5.28729937935 0.133220206133
5.28792769775 0.133048817908
5.28855601616 0.13287600129
5.28918433456 0.132701742129
5.28981265297 0.132526026692
5.29044097137 0.132348841667
5.29106928978 0.132170174168
5.29169760818 0.131990011731
5.29232592659 0.131808342323
5.292954245 0.131625154338
5.2935825634 0.131440436603
5.29421088181 0.131254178376
5.29483920021 0.131066369352
5.29546751862 0.130876999662
5.29609583702 0.130686059873
5.29672415543 0.130493540994
5.29735247383 0.130299434474
5.29798079224 0.130103732203
5.29860911064 0.129906426516
5.29923742905 0.129707510192
5.29986574745 0.129506976455
5.30049406586 0.129304818977
5.30112238426 0.129101031876
5.30175070267 0.128895609719
5.30237902107 0.128688547522
5.30300733948 0.12847984075
5.30363565788 0.128269485319
5.30426397629 0.128057477597
5.30489229469 0.127843814401
5.3055206131 0.127628493
5.3061489315 0.127411511115
5.30677724991 0.127192866919
5.30740556831 0.126972559036
5.30803388672 0.126750586543
5.30866220512 0.126526948968
5.30929052353 0.126301646291
5.30991884193 0.126074678942
5.31054716034 0.125846047802
5.31117547874 0.125615754205
5.31180379715 0.125383799931
5.31243211555 0.12515018721
5.31306043396 0.124914918723
5.31368875237 0.124677997595
5.31431707077 0.124439427399
5.31494538918 0.124199212154
5.31557370758 0.123957356322
5.31620202599 0.123713864811
5.31683034439 0.123468742967
5.3174586628 0.12322199658
5.3180869812 0.122973631877
5.31871529961 0.122723655523
5.31934361801 0.12247207462
5.31997193642 0.122218896702
5.32060025482 0.121964129738
5.32122857323 0.121707782123
5.32185689163 0.121449862686
5.32248521004 0.121190380677
5.32311352844 0.120929345774
5.32374184685 0.120666768074
5.32437016525 0.120402658094
5.32499848366 0.120137026769
5.32562680206 0.119869885448
5.32625512047 0.11960124589
5.32688343887 0.119331120266
5.32751175728 0.119059521149
5.32814007568 0.118786461519
5.32876839409 0.118511954754
5.32939671249 0.11823601463
5.3300250309 0.117958655317
5.3306533493 0.117679891375
5.33128166771 0.117399737752
5.33190998611 0.11711820978
5.33253830452 0.11683532317
5.33316662292 0.116551094011
5.33379494133 0.116265538765
5.33442325974 0.115978674263
5.33505157814 0.115690517701
5.33567989655 0.115401086637
5.33630821495 0.115110398987
5.33693653336 0.114818473019
5.33756485176 0.11452532735
5.33819317017 0.114230980944
5.33882148857 0.113935453104
5.33944980698 0.113638763468
5.34007812538 0.113340932007
5.34070644379 0.11304197902
5.34133476219 0.112741925126
5.3419630806 0.112440791262
5.342591399 0.11213859868
5.34321971741 0.111835368936
5.34384803581 0.111531123893
5.34447635422 0.111225885709
5.34510467262 0.110919676835
5.34573299103 0.110612520011
5.34636130943 0.110304438258
5.34698962784 0.109995454875
5.34761794624 0.10968559343
5.34824626465 0.109374877762
5.34887458305 0.109063331965
5.34950290146 0.108750980391
5.35013121986 0.108437847643
5.35075953827 0.108123958563
5.35138785667 0.107809338234
5.35201617508 0.107494011971
5.35264449348 0.107178005315
5.35327281189 0.106861344025
5.35390113029 0.106544054076
5.3545294487 0.106226161652
5.35515776711 0.105907693136
5.35578608551 0.105588675109
5.35641440392 0.105269134341
5.35704272232 0.104949097785
5.35767104073 0.10462859257
5.35829935913 0.104307645997
5.35892767754 0.103986285531
5.35955599594 0.103664538793
5.36018431435 0.103342433557
5.36081263275 0.103019997739
5.36144095116 0.102697259395
5.36206926956 0.102374246712
5.36269758797 0.102050988001
5.36332590637 0.10172751169
5.36395422478 0.10140384632
5.36458254318 0.101080020535
5.36521086159 0.100756063076
5.36583917999 0.100432002776
5.3664674984 0.10010786855
5.3670958168 0.0997836893915
5.36772413521 0.0994594943627
5.36835245361 0.0991353125889
5.36898077202 0.0988111732513
5.36960909042 0.09848710558
5.37023740883 0.0981631388467
5.37086572723 0.0978393023582
5.37149404564 0.0975156254488
5.37212236404 0.0971921374733
5.37275068245 0.0968688678003
5.37337900085 0.0965458458046
5.37400731926 0.0962231008604
5.37463563766 0.0959006623338
5.37526395607 0.0955785595763
5.37589227448 0.0952568219169
5.37652059288 0.0949354786556
5.37714891129 0.0946145590559
5.37777722969 0.0942940923377
5.3784055481 0.0939741076702
5.3790338665 0.0936546341648
5.37966218491 0.0933357008679
5.38029050331 0.0930173367538
5.38091882172 0.0926995707175
5.38154714012 0.0923824315678
5.38217545853 0.0920659480198
5.38280377693 0.0917501486885
5.38343209534 0.0914350620809
5.38406041374 0.0911207165897
5.38468873215 0.0908071404857
5.38531705055 0.0904943619112
5.38594536896 0.0901824088726
5.38657368736 0.0898713092341
5.38720200577 0.0895610907101
5.38783032417 0.0892517808585
5.38845864258 0.0889434070741
5.38908696098 0.0886359965813
5.38971527939 0.0883295764278
5.39034359779 0.0880241734774
5.3909719162 0.0877198144035
5.3916002346 0.0874165256824
5.39222855301 0.0871143335864
5.39285687141 0.0868132641777
5.39348518982 0.0865133433013
5.39411350822 0.0862145965787
5.39474182663 0.0859170494016
5.39537014503 0.0856207269253
5.39599846344 0.0853256540623
5.39662678185 0.085031855476
5.39725510025 0.0847393555746
5.39788341866 0.0844481785048
5.39851173706 0.0841583481457
5.39914005547 0.0838698881026
5.39976837387 0.0835828217011
5.40039669228 0.0832971719811
5.40102501068 0.083012961691
5.40165332909 0.0827302132819
5.40228164749 0.0824489489015
5.4029099659 0.0821691903889
5.4035382843 0.0818909592689
5.40416660271 0.0816142767461
5.40479492111 0.0813391636999
5.40542323952 0.081065640679
5.40605155792 0.0807937278958
5.40667987633 0.0805234452216
5.40730819473 0.0802548121814
5.40793651314 0.0799878479486
5.40856483154 0.0797225713402
5.40919314995 0.0794590008119
5.40982146835 0.0791971544534
5.41044978676 0.0789370499837
5.41107810516 0.0786787047462
5.41170642357 0.0784221357047
5.41233474197 0.0781673594384
5.41296306038 0.0779143921382
5.41359137878 0.0776632496018
5.41421969719 0.0774139472303
5.41484801559 0.0771665000235
5.415476334 0.0769209225765
5.4161046524 0.0766772290755
5.41673297081 0.0764354332942
5.41736128922 0.0761955485904
5.41798960762 0.0759575879024
5.41861792603 0.0757215637451
5.41924624443 0.0754874882075
5.41987456284 0.0752553729491
5.42050288124 0.0750252291968
5.42113119965 0.074797067742
5.42175951805 0.074570898938
5.42238783646 0.0743467326966
5.42301615486 0.0741245784865
5.42364447327 0.0739044453298
5.42427279167 0.0736863418003
5.42490111008 0.0734702760208
5.42552942848 0.0732562556614
5.42615774689 0.073044287937
5.42678606529 0.0728343796057
5.4274143837 0.0726265369671
5.4280427021 0.0724207658601
5.42867102051 0.0722170716622
5.42929933891 0.0720154592872
5.42992765732 0.0718159331847
5.43055597572 0.0716184973384
5.43118429413 0.0714231552652
5.43181261253 0.0712299100145
5.43244093094 0.071038764167
5.43306924934 0.0708497198346
5.43369756775 0.0706627786592
5.43432588615 0.070477941813
5.43495420456 0.0702952099976
5.43558252296 0.0701145834442
5.43621084137 0.0699360619138
5.43683915977 0.0697596446967
5.43746747818 0.0695853306131
5.43809579659 0.0694131180136
5.43872411499 0.0692430047796
5.4393524334 0.0690749883237
5.4399807518 0.0689090655907
5.44060907021 0.0687452330587
5.44123738861 0.0685834867395
5.44186570702 0.0684238221805
5.44249402542 0.0682662344653
5.44312234383 0.0681107182157
5.44375066223 0.0679572675929
5.44437898064 0.0678058762993
5.44500729904 0.0676565375801
5.44563561745 0.0675092442258
5.44626393585 0.0673639885734
5.44689225426 0.0672207625094
5.44752057266 0.0670795574719
5.44814889107 0.0669403644526
5.44877720947 0.066803174
5.44940552788 0.0666679762219
5.45003384628 0.0665347607879
5.45066216469 0.066403516933
5.45129048309 0.0662742334601
5.4519188015 0.0661468987435
5.4525471199 0.0660215007322
5.45317543831 0.0658980269535
5.45380375671 0.0657764645161
5.45443207512 0.0656568001146
5.45506039352 0.0655390200324
5.45568871193 0.0654231101464
5.45631703033 0.0653090559308
5.45694534874 0.0651968424612
5.45757366714 0.065086454419
5.45820198555 0.0649778760957
5.45883030396 0.0648710913978
5.45945862236 0.0647660838509
5.46008694077 0.0646628366049
5.46071525917 0.0645613324388
5.46134357758 0.0644615537656
5.46197189598 0.0643634826373
5.46260021439 0.0642671007503
5.46322853279 0.0641723894507
5.4638568512 0.0640793297397
5.4644851696 0.0639879022788
5.46511348801 0.0638980873961
5.46574180641 0.0638098650914
5.46637012482 0.0637232150423
5.46699844322 0.0636381166101
5.46762676163 0.0635545488459
5.46825508003 0.0634724904967
5.46888339844 0.0633919200112
5.46951171684 0.0633128155468
5.47014003525 0.0632351549755
5.47076835365 0.0631589158906
5.47139667206 0.0630840756131
5.47202499046 0.0630106111986
5.47265330887 0.0629384994437
5.47328162727 0.062867716893
5.47390994568 0.0627982398463
5.47453826408 0.0627300443649
5.47516658249 0.0626631062793
5.47579490089 0.0625974011958
5.4764232193 0.0625329045042
5.4770515377 0.0624695913846
5.47767985611 0.0624074368149
5.47830817451 0.0623464155784
5.47893649292 0.062286502271
5.47956481133 0.0622276713087
5.48019312973 0.0621698969354
5.48082144814 0.0621131532303
5.48144976654 0.0620574141158
5.48207808495 0.062002653365
5.48270640335 0.0619488446097
5.48333472176 0.0618959613481
5.48396304016 0.0618439769527
5.48459135857 0.0617928646783
5.48521967697 0.0617425976699
5.48584799538 0.0616931489706
5.48647631378 0.0616444915298
5.48710463219 0.0615965982113
5.48773295059 0.0615494418011
5.488361269 0.0615029950159
5.4889895874 0.0614572305109
5.48961790581 0.0614121208883
5.49024622421 0.0613676387051
5.49087454262 0.0613237564819
5.49150286102 0.0612804467105
5.49213117943 0.0612376818623
5.49275949783 0.061195434397
5.49338781624 0.0611536767701
5.49401613464 0.0611123814421
5.49464445305 0.0610715208856
5.49527277145 0.0610310675946
5.49590108986 0.0609909940923
5.49652940826 0.0609512729393
5.49715772667 0.0609118767419
5.49778604507 0.0608727781606
5.49841436348 0.060833949918
5.49904268188 0.060795364807
5.49967100029 0.0607569956991
5.5002993187 0.0607188155528
5.5009276371 0.0606807974213
5.50155595551 0.0606429144607
5.50218427391 0.0606051399385
5.50281259232 0.0605674472411
5.50344091072 0.0605298098823
5.50406922913 0.0604922015107
5.50469754753 0.0604545959184
5.50532586594 0.0604169670483
5.50595418434 0.060379289002
5.50658250275 0.060341536048
5.50721082115 0.0603036826291
5.50783913956 0.0602657033702
5.50846745796 0.0602275730859
5.50909577637 0.0601892667885
5.50972409477 0.0601507596946
5.51035241318 0.0601120272336
5.51098073158 0.0600730450546
5.51160904999 0.0600337890335
5.51223736839 0.0599942352808
5.5128656868 0.0599543601484
5.5134940052 0.059914140237
5.51412232361 0.0598735524029
5.51475064201 0.0598325737649
5.51537896042 0.0597911817114
5.51600727882 0.0597493539073
5.51663559723 0.0597070683001
5.51726391563 0.0596643031273
5.51789223404 0.0596210369222
5.51852055244 0.0595772485208
5.51914887085 0.0595329170681
5.51977718925 0.0594880220239
5.52040550766 0.0594425431695
5.52103382607 0.0593964606132
5.52166214447 0.0593497547968
5.52229046288 0.0593024065006
5.52291878128 0.0592543968502
5.52354709969 0.0592057073208
5.52417541809 0.0591563197439
5.5248037365 0.0591062163118
5.5254320549 0.0590553795831
5.52606037331 0.0590037924882
5.52668869171 0.0589514383335
5.52731701012 0.0588983008072
5.52794532852 0.0588443639832
5.52857364693 0.0587896123265
5.52920196533 0.0587340306969
5.52983028374 0.0586776043542
5.53045860214 0.0586203189617
5.53108692055 0.0585621605907
5.53171523895 0.0585031157246
5.53234355736 0.0584431712622
5.53297187576 0.0583823145218
5.53360019417 0.0583205332449
5.53422851257 0.0582578155989
5.53485683098 0.0581941501813
5.53548514938 0.0581295260221
5.53611346779 0.0580639325871
5.53674178619 0.0579973597807
5.5373701046 0.0579297979484
5.537998423 0.0578612378798
5.53862674141 0.0577916708104
5.53925505981 0.0577210884243
5.53988337822 0.057649482856
5.54051169662 0.0575768466926
5.54114001503 0.0575031729752
5.54176833344 0.057428455201
5.54239665184 0.0573526873244
5.54302497025 0.0572758637584
5.54365328865 0.0571979793759
5.54428160706 0.0571190295106
5.54490992546 0.057039009958
5.54553824387 0.0569579169757
5.54616656227 0.0568757472843
5.54679488068 0.0567924980678
5.54742319908 0.0567081669734
5.54805151749 0.0566227521121
5.54867983589 0.0565362520583
5.5493081543 0.0564486658493
5.5499364727 0.0563599929856
5.55056479111 0.0562702334295
5.55119310951 0.0561793876049
5.55182142792 0.0560874563963
5.55244974632 0.0559944411474
5.55307806473 0.0559003436604
5.55370638313 0.0558051661944
5.55433470154 0.0557089114638
5.55496301994 0.0556115826365
5.55559133835 0.0555131833324
5.55621965675 0.0554137176211
5.55684797516 0.0553131900199
5.55747629356 0.0552116054913
5.55810461197 0.0551089694408
5.55873293037 0.055005287714
5.55936124878 0.0549005665939
5.55998956718 0.0547948127981
5.56061788559 0.0546880334754
5.56124620399 0.054580236203
5.5618745224 0.0544714289826
5.56250284081 0.0543616202374
5.56313115921 0.0542508188079
5.56375947762 0.0541390339484
5.56438779602 0.0540262753229
5.56501611443 0.053912553001
5.56564443283 0.0537978774536
5.56627275124 0.0536822595485
5.56690106964 0.0535657105459
5.56752938805 0.0534482420936
5.56815770645 0.0533298662223
5.56878602486 0.0532105953405
5.56941434326 0.0530904422297
5.57004266167 0.0529694200386
5.57067098007 0.0528475422784
5.57129929848 0.0527248228169
5.57192761688 0.0526012758728
5.57255593529 0.0524769160104
5.57318425369 0.0523517581334
5.5738125721 0.052225817479
5.5744408905 0.0520991096117
5.57506920891 0.0519716504173
5.57569752731 0.0518434560965
5.57632584572 0.0517145431581
5.57695416412 0.051584928413
5.57758248253 0.0514546289672
5.57821080093 0.0513236622151
5.57883911934 0.0511920458325
5.57946743774 0.05105979777
5.58009575615 0.0509269362455
5.58072407455 0.0507934797372
5.58135239296 0.0506594469765
5.58198071136 0.0505248569403
5.58260902977 0.0503897288439
5.58323734818 0.0502540821332
5.58386566658 0.0501179364774
5.58449398499 0.049981311761
5.58512230339 0.0498442280762
5.5857506218 0.049706705715
5.5863789402 0.0495687651615
5.58700725861 0.0494304270835
5.58763557701 0.0492917123248
5.58826389542 0.049152641897
5.58889221382 0.0490132369714
5.58952053223 0.0488735188706
5.59014885063 0.0487335090603
5.59077716904 0.048593229141
5.59140548744 0.0484527008399
5.59203380585 0.0483119460018
5.59266212425 0.0481709865814
5.59329044266 0.0480298446341
5.59391876106 0.0478885423081
5.59454707947 0.0477471018355
5.59517539787 0.0476055455236
5.59580371628 0.0474638957466
5.59643203468 0.0473221749368
5.59706035309 0.0471804055758
5.59768867149 0.0470386101862
5.5983169899 0.0468968113224
5.5989453083 0.0467550315623
5.59957362671 0.0466132934986
5.60020194511 0.0464716197299
5.60083026352 0.0463300328519
5.60145858192 0.0461885554491
5.60208690033 0.0460472100858
5.60271521873 0.0459060192975
5.60334353714 0.0457650055822
5.60397185555 0.0456241913918
5.60460017395 0.0454835991236
5.60522849236 0.0453432511114
5.60585681076 0.045203169617
5.60648512917 0.045063376822
5.60711344757 0.0449238948188
5.60774176598 0.0447847456024
5.60837008438 0.0446459510619
5.60899840279 0.0445075329723
5.60962672119 0.0443695129857
5.6102550396 0.0442319126235
5.610883358 0.0440947532678
5.61151167641 0.0439580561536
5.61213999481 0.0438218423602
5.61276831322 0.0436861328036
5.61339663162 0.0435509482282
5.61402495003 0.0434163091989
5.61465326843 0.0432822360935
5.61528158684 0.0431487490948
5.61590990524 0.0430158681826
5.61653822365 0.0428836131267
5.61716654205 0.0427520034787
5.61779486046 0.0426210585652
5.61842317886 0.0424907974799
5.61905149727 0.0423612390768
5.61967981567 0.0422324019626
5.62030813408 0.0421043044902
5.62093645248 0.0419769647511
5.62156477089 0.0418504005691
5.62219308929 0.0417246294933
5.6228214077 0.0415996687914
5.6234497261 0.0414755354434
5.62407804451 0.0413522461351
5.62470636292 0.0412298172516
5.62533468132 0.0411082648717
5.62596299973 0.0409876047613
5.62659131813 0.0408678523677
5.62721963654 0.0407490228137
5.62784795494 0.0406311308925
5.62847627335 0.0405141910613
5.62910459175 0.0403982174365
5.62973291016 0.0402832237884
5.63036122856 0.0401692235361
5.63098954697 0.0400562297422
5.63161786537 0.0399442551084
5.63224618378 0.0398333119707
5.63287450218 0.0397234122948
5.63350282059 0.0396145676716
5.63413113899 0.0395067893135
5.6347594574 0.0394000880498
5.6353877758 0.0392944743227
5.63601609421 0.0391899581843
5.63664441261 0.0390865492922
5.63727273102 0.0389842569064
5.63790104942 0.0388830898859
5.63852936783 0.038783056686
5.63915768623 0.0386841653548
5.63978600464 0.0385864235305
5.64041432304 0.0384898384392
5.64104264145 0.0383944168921
5.64167095985 0.0383001652831
5.64229927826 0.0382070895872
5.64292759666 0.038115195358
5.64355591507 0.0380244877262
5.64418423347 0.037934971398
5.64481255188 0.0378466506536
5.64544087029 0.0377595293462
5.64606918869 0.0376736109003
5.6466975071 0.0375888983117
5.6473258255 0.0375053941458
5.64795414391 0.037423100538
5.64858246231 0.0373420191926
5.64921078072 0.0372621513828
5.64983909912 0.037183497951
5.65046741753 0.0371060593084
5.65109573593 0.0370298354358
5.65172405434 0.0369548258839
5.65235237274 0.0368810297739
5.65298069115 0.0368084457987
5.65360900955 0.0367370722235
5.65423732796 0.0366669068873
5.65486564636 0.036597947204
5.65549396477 0.0365301901645
5.65612228317 0.0364636323378
5.65675060158 0.0363982698732
5.65737891998 0.0363340985025
5.65800723839 0.036271113542
5.65863555679 0.0362093098951
5.6592638752 0.0361486820548
5.6598921936 0.0360892241063
5.66052051201 0.0360309297303
5.66114883041 0.0359737922058
5.66177714882 0.0359178044134
5.66240546722 0.0358629588389
5.66303378563 0.0358092475765
5.66366210403 0.035756662333
5.66429042244 0.0357051944314
5.66491874084 0.0356548348149
5.66554705925 0.0356055740515
5.66617537766 0.0355574023378
5.66680369606 0.0355103095043
5.66743201447 0.0354642850191
5.66806033287 0.0354193179935
5.66868865128 0.0353753971867
5.66931696968 0.035332511011
5.66994528809 0.0352906475366
5.67057360649 0.0352497944979
5.6712019249 0.0352099392979
5.6718302433 0.035171069015
5.67245856171 0.0351331704078
5.67308688011 0.035096229922
5.67371519852 0.0350602336954
5.67434351692 0.0350251675651
5.67497183533 0.0349910170731
5.67560015373 0.0349577674731
5.67622847214 0.0349254037369
5.67685679054 0.034893910561
5.67748510895 0.0348632723737
5.67811342735 0.0348334733416
5.67874174576 0.0348044973767
5.67937006416 0.0347763281438
5.67999838257 0.0347489490671
5.68062670097 0.034722343338
5.68125501938 0.0346964939225
5.68188333778 0.0346713835682
5.68251165619 0.0346469948124
5.68313997459 0.0346233099893
5.683768293 0.0346003112381
5.6843966114 0.0345779805107
5.68502492981 0.0345562995794
5.68565324821 0.0345352500452
5.68628156662 0.0345148133454
5.68690988503 0.034494970762
5.68753820343 0.03447570343
5.68816652184 0.034456992345
5.68879484024 0.034438818372
5.68942315865 0.0344211622536
5.69005147705 0.0344040046182
5.69067979546 0.0343873259886
5.69130811386 0.0343711067903
5.69193643227 0.0343553273599
5.69256475067 0.0343399679539
5.69319306908 0.034325008757
5.69382138748 0.0343104298906
5.69444970589 0.0342962114218
5.69507802429 0.0342823333713
5.6957063427 0.0342687757228
5.6963346611 0.0342555184309
5.69696297951 0.0342425414303
5.69759129791 0.0342298246439
5.69821961632 0.0342173479921
5.69884793472 0.0342050914008
5.69947625313 0.0341930348101
5.70010457153 0.0341811581834
5.70073288994 0.0341694415153
5.70136120834 0.0341578648407
5.70198952675 0.0341464082429
5.70261784515 0.0341350518626
5.70324616356 0.0341237759058
5.70387448196 0.0341125606528
5.70450280037 0.0341013864662
5.70513111877 0.0340902337994
5.70575943718 0.0340790832049
5.70638775558 0.0340679153426
5.70701607399 0.034056710988
5.7076443924 0.0340454510403
5.7082727108 0.0340341165303
5.70890102921 0.0340226886289
5.70952934761 0.0340111486546
5.71015766602 0.0339994780816
5.71078598442 0.0339876585476
5.71141430283 0.0339756718612
5.71204262123 0.0339635000103
5.71267093964 0.0339511251687
5.71329925804 0.0339385297043
5.71392757645 0.033925696186
5.71455589485 0.0339126073913
5.71518421326 0.0338992463134
5.71581253166 0.0338855961682
5.71644085007 0.0338716404011
5.71706916847 0.0338573626942
5.71769748688 0.033842746973
5.71832580528 0.0338277774128
5.71895412369 0.0338124384453
5.71958244209 0.033796714765
5.7202107605 0.0337805913357
5.7208390789 0.0337640533963
5.72146739731 0.033747086467
5.72209571571 0.033729676355
5.72272403412 0.0337118091605
5.72335235252 0.0336934712823
5.72398067093 0.0336746494228
5.72460898933 0.033655330594
5.72523730774 0.0336355021222
5.72586562614 0.0336151516533
5.72649394455 0.0335942671575
5.72712226295 0.0335728369341
5.72775058136 0.0335508496162
5.72837889977 0.0335282941747
5.72900721817 0.0335051599233
5.72963553658 0.0334814365219
5.73026385498 0.033457113981
5.73089217339 0.033432182665
5.73152049179 0.0334066332965
5.7321488102 0.0333804569592
5.7327771286 0.0333536451014
5.73340544701 0.0333261895389
5.73403376541 0.0332980824583
5.73466208382 0.0332693164196
5.73529040222 0.0332398843586
5.73591872063 0.0332097795896
5.73654703903 0.0331789958075
5.73717535744 0.0331475270899
5.73780367584 0.0331153678991
5.73843199425 0.0330825130836
5.73906031265 0.0330489578797
5.73968863106 0.033014697913
5.74031694946 0.0329797291993
5.74094526787 0.0329440481461
5.74157358627 0.0329076515527
5.74220190468 0.0328705366112
5.74283022308 0.0328327009073
5.74345854149 0.0327941424198
5.74408685989 0.0327548595214
5.7447151783 0.032714850978
5.7453434967 0.0326741159488
5.74597181511 0.0326326539859
5.74660013351 0.0325904650333
5.74722845192 0.0325475494263
5.74785677032 0.0325039078906
5.74848508873 0.0324595415407
5.74911340714 0.0324144518791
5.74974172554 0.0323686407942
5.75037004395 0.0323221105589
5.75099836235 0.0322748638288
5.75162668076 0.0322269036396
5.75225499916 0.0321782334057
5.75288331757 0.0321288569167
5.75351163597 0.0320787783358
5.75413995438 0.0320280021963
5.75476827278 0.0319765333993
5.75539659119 0.0319243772097
5.75602490959 0.0318715392541
5.756653228 0.0318180255162
5.7572815464 0.0317638423339
5.75790986481 0.0317089963954
5.75853818321 0.0316534947352
5.75916650162 0.0315973447298
5.75979482002 0.0315405540939
5.76042313843 0.0314831308757
5.76105145683 0.0314250834524
5.76167977524 0.0313664205255
5.76230809364 0.031307151116
5.76293641205 0.0312472845592
5.76356473045 0.0311868305001
5.76419304886 0.0311257988873
5.76482136726 0.0310641999684
5.76544968567 0.0310020442837
5.76607800407 0.0309393426613
5.76670632248 0.0308761062106
5.76733464088 0.0308123463166
5.76796295929 0.0307480746342
5.76859127769 0.0306833030813
5.7692195961 0.0306180438332
5.76984791451 0.0305523093155
5.77047623291 0.0304861121982
5.77110455132 0.0304194653888
5.77173286972 0.0303523820254
5.77236118813 0.03028487547
5.77298950653 0.0302169593017
5.77361782494 0.0301486473094
5.77424614334 0.0300799534847
5.77487446175 0.0300108920149
5.77550278015 0.0299414772756
5.77613109856 0.029871723823
5.77675941696 0.0298016463869
5.77738773537 0.0297312598629
5.77801605377 0.0296605793048
5.77864437218 0.0295896199172
5.77927269058 0.0295183970472
5.77990100899 0.0294469261772
5.78052932739 0.0293752229165
5.7811576458 0.029303302994
5.7817859642 0.0292311822498
5.78241428261 0.0291588766272
5.78304260101 0.0290864021648
5.78367091942 0.0290137749887
5.78429923782 0.0289410113039
5.78492755623 0.0288681273863
5.78555587463 0.0287951395748
5.78618419304 0.0287220642629
5.78681251144 0.0286489178906
5.78744082985 0.028575716936
5.78806914825 0.0285024779075
5.78869746666 0.0284292173351
5.78932578506 0.0283559517626
5.78995410347 0.0282826977392
5.79058242188 0.0282094718111
5.79121074028 0.0281362905137
5.79183905869 0.0280631703633
5.79246737709 0.0279901278487
5.7930956955 0.0279171794235
5.7937240139 0.0278443414975
5.79435233231 0.0277716304291
5.79498065071 0.027699062517
5.79560896912 0.0276266539922
5.79623728752 0.0275544210102
5.79686560593 0.027482379643
5.79749392433 0.0274105458713
5.79812224274 0.0273389355766
5.79875056114 0.0272675645337
5.79937887955 0.0271964484027
5.80000719795 0.0271256027218
5.80063551636 0.0270550428992
5.80126383476 0.0269847842062
5.80189215317 0.0269148417698
5.80252047157 0.0268452305648
5.80314878998 0.0267759654073
5.80377710838 0.0267070609471
5.80440542679 0.026638531661
5.80503374519 0.0265703918455
5.8056620636 0.0265026556104
5.806290382 0.0264353368717
5.80691870041 0.026368449345
5.80754701881 0.0263020065394
5.80817533722 0.0262360217504
5.80880365562 0.0261705080543
5.80943197403 0.0261054783017
5.81006029243 0.0260409451111
5.81068861084 0.0259769208639
5.81131692924 0.0259134176974
5.81194524765 0.0258504475004
5.81257356606 0.0257880219066
5.81320188446 0.0257261522898
5.81383020287 0.0256648497583
5.81445852127 0.0256041251502
5.81508683968 0.025543989028
5.81571515808 0.0254844516738
5.81634347649 0.025425523085
5.81697179489 0.0253672129694
5.8176001133 0.0253095307408
5.8182284317 0.025252485515
5.81885675011 0.0251960861056
5.81948506851 0.0251403410201
5.82011338692 0.0250852584561
5.82074170532 0.0250308462978
5.82137002373 0.0249771121124
5.82199834213 0.0249240631472
5.82262666054 0.024871706326
5.82325497894 0.0248200482465
5.82388329735 0.0247690951775
5.82451161575 0.0247188530563
5.82513993416 0.0246693274863
5.82576825256 0.0246205237344
5.82639657097 0.0245724467297
5.82702488937 0.0245251010608
5.82765320778 0.0244784909747
5.82828152618 0.0244326203747
5.82890984459 0.0243874928195
5.82953816299 0.0243431115219
5.8301664814 0.0242994793476
5.8307947998 0.0242565988144
5.83142311821 0.0242144720919
5.83205143661 0.0241731010007
5.83267975502 0.0241324870119
5.83330807343 0.0240926312475
5.83393639183 0.0240535344804
5.83456471024 0.0240151971341
5.83519302864 0.0239776192836
5.83582134705 0.0239408006561
5.83644966545 0.0239047406312
5.83707798386 0.0238694382426
5.83770630226 0.0238348921786
5.83833462067 0.0238011007837
5.83896293907 0.0237680620601
5.83959125748 0.0237357736693
5.84021957588 0.0237042329337
5.84084789429 0.0236734368392
5.84147621269 0.0236433820367
5.8421045311 0.0236140648449
5.8427328495 0.0235854812525
5.84336116791 0.0235576269211
5.84398948631 0.023530497188
5.84461780472 0.0235040870691
5.84524612312 0.0234783912621
5.84587444153 0.02345340415
5.84650275993 0.0234291198042
5.84713107834 0.0234055319885
5.84775939674 0.0233826341629
5.84838771515 0.0233604194871
5.84901603355 0.0233388808253
5.84964435196 0.0233180107497
5.85027267036 0.0232978015454
5.85090098877 0.0232782452148
5.85152930717 0.0232593334822
5.85215762558 0.0232410577985
5.85278594398 0.0232234093466
5.85341426239 0.023206379046
5.8540425808 0.023189957558
5.8546708992 0.0231741352914
5.85529921761 0.0231589024078
5.85592753601 0.0231442488271
5.85655585442 0.023130164233
5.85718417282 0.0231166380792
5.85781249123 0.0231036595954
5.85844080963 0.0230912177925
5.85906912804 0.0230793014699
5.85969744644 0.0230678992208
5.86032576485 0.0230569994389
5.86095408325 0.023046590325
5.86158240166 0.023036659893
5.86221072006 0.0230271959771
5.86283903847 0.0230181862381
5.86346735687 0.0230096181702
5.86409567528 0.0230014791082
5.86472399368 0.0229937562339
5.86535231209 0.0229864365834
5.86598063049 0.0229795070542
5.8666089489 0.0229729544119
5.8672372673 0.0229667652982
5.86786558571 0.0229609262371
5.86849390411 0.0229554236431
5.86912222252 0.0229502438278
5.86975054092 0.0229453730078
5.87037885933 0.0229407973118
5.87100717773 0.0229365027882
5.87163549614 0.0229324754125
5.87226381454 0.0229287010947
5.87289213295 0.022925165687
5.87352045135 0.0229218549915
5.87414876976 0.022918754767
5.87477708817 0.0229158507376
5.87540540657 0.0229131285994
5.87603372498 0.0229105740287
5.87666204338 0.022908172689
5.87729036179 0.0229059102392
5.87791868019 0.0229037723404
5.8785469986 0.0229017446644
5.879175317 0.0228998129002
5.87980363541 0.0228979627621
5.88043195381 0.0228961799973
5.88106027222 0.0228944503929
5.88168859062 0.0228927597834
5.88231690903 0.0228910940584
5.88294522743 0.0228894391698
5.88357354584 0.0228877811386
5.88420186424 0.022886106063
5.88483018265 0.0228844001249
5.88545850105 0.0228826495973
5.88608681946 0.0228808408513
5.88671513786 0.0228789603631
5.88734345627 0.0228769947211
5.88797177467 0.0228749306324
5.88860009308 0.02287275493
5.88922841148 0.0228704545793
5.88985672989 0.0228680166845
5.89048504829 0.0228654284956
5.8911133667 0.0228626774147
5.8917416851 0.022859751002
5.89237000351 0.0228566369825
5.89299832191 0.022853323252
5.89362664032 0.0228497978831
5.89425495872 0.0228460491312
5.89488327713 0.0228420654405
5.89551159554 0.0228378354493
5.89613991394 0.0228333479961
5.89676823235 0.0228285921249
5.89739655075 0.0228235570904
5.89802486916 0.0228182323635
5.89865318756 0.0228126076363
5.89928150597 0.0228066728274
5.89990982437 0.022800418086
5.90053814278 0.0227938337977
5.90116646118 0.0227869105882
5.90179477959 0.022779639328
5.90242309799 0.0227720111371
5.9030514164 0.0227640173888
5.9036797348 0.0227556497136
5.90430805321 0.0227469000036
5.90493637161 0.0227377604157
5.90556469002 0.0227282233755
5.90619300842 0.0227182815806
5.90682132683 0.0227079280038
5.90744964523 0.0226971558966
5.90807796364 0.0226859587917
5.90870628204 0.0226743305058
5.90933460045 0.0226622651429
5.90996291885 0.0226497570958
5.91059123726 0.0226368010492
5.91121955566 0.0226233919815
5.91184787407 0.022609525167
5.91247619247 0.0225951961773
5.91310451088 0.0225804008835
5.91373282928 0.0225651354572
5.91436114769 0.0225493963723
5.91498946609 0.0225331804058
5.9156177845 0.0225164846387
5.91624610291 0.0224993064573
5.91687442131 0.0224816435533
5.91750273972 0.0224634939248
5.91813105812 0.0224448558761
5.91875937653 0.0224257280181
5.91938769493 0.0224061092683
5.92001601334 0.0223859988507
5.92064433174 0.022365396295
5.92127265015 0.0223443014364
5.92190096855 0.0223227144151
5.92252928696 0.0223006356748
5.92315760536 0.0222780659623
5.92378592377 0.0222550063259
5.92441424217 0.0222314581142
5.92504256058 0.0222074229746
5.92567087898 0.0221829028515
5.92629919739 0.0221578999845
5.92692751579 0.0221324169062
5.9275558342 0.0221064564406
5.9281841526 0.0220800217
5.92881247101 0.0220531160832
5.92944078941 0.0220257432722
5.93006910782 0.0219979072302
5.93069742622 0.0219696121978
5.93132574463 0.0219408626906
5.93195406303 0.0219116634957
5.93258238144 0.0218820196682
5.93321069984 0.0218519365277
5.93383901825 0.0218214196551
5.93446733665 0.0217904748879
5.93509565506 0.0217591083172
5.93572397346 0.0217273262831
5.93635229187 0.0216951353705
5.93698061028 0.0216625424049
5.93760892868 0.021629554448
5.93823724709 0.021596178793
5.93886556549 0.0215624229598
5.9394938839 0.0215282946905
5.9401222023 0.0214938019442
5.94075052071 0.0214589528919
5.94137883911 0.0214237559117
5.94200715752 0.021388219583
5.94263547592 0.0213523526819
5.94326379433 0.0213161641748
5.94389211273 0.0212796632136
5.94452043114 0.0212428591297
5.94514874954 0.0212057614283
5.94577706795 0.0211683797828
5.94640538635 0.0211307240282
5.94703370476 0.0210928041562
5.94766202316 0.0210546303081
5.94829034157 0.0210162127693
5.94891865997 0.0209775619627
5.94954697838 0.0209386884427
5.95017529678 0.020899602889
5.95080361519 0.0208603160995
5.95143193359 0.0208208389849
5.952060252 0.020781182561
5.9526885704 0.0207413579434
5.95331688881 0.02070137634
5.95394520721 0.0206612490447
5.95457352562 0.0206209874307
5.95520184402 0.0205806029438
5.95583016243 0.020540107096
5.95645848083 0.0204995114581
5.95708679924 0.0204588276536
5.95771511765 0.0204180673512
5.95834343605 0.020377242259
5.95897175446 0.0203363641166
5.95960007286 0.0202954446893
5.96022839127 0.0202544957604
5.96085670967 0.0202135291251
5.96148502808 0.0201725565833
5.96211334648 0.0201315899331
5.96274166489 0.0200906409637
5.96336998329 0.020049721449
5.9639983017 0.0200088431405
5.9646266201 0.019968017761
5.96525493851 0.0199272569977
5.96588325691 0.0198865724955
5.96651157532 0.0198459758507
5.96713989372 0.0198054786042
5.96776821213 0.0197650922348
5.96839653053 0.0197248281533
5.96902484894 0.0196846976957
5.96965316734 0.0196447121169
5.97028148575 0.0196048825843
5.97090980415 0.0195652201719
5.97153812256 0.0195257358539
5.97216644096 0.0194864404985
5.97279475937 0.0194473448622
5.97342307777 0.0194084595837
5.97405139618 0.0193697951778
5.97467971458 0.0193313620301
5.97530803299 0.019293170391
5.97593635139 0.0192552303699
5.9765646698 0.0192175519302
5.9771929882 0.0191801448836
5.97782130661 0.0191430188848
5.97844962502 0.0191061834262
5.97907794342 0.0190696478329
5.97970626183 0.0190334212577
5.98033458023 0.0189975126763
5.98096289864 0.0189619308822
5.98159121704 0.0189266844825
5.98221953545 0.0188917818928
5.98284785385 0.0188572313333
5.98347617226 0.0188230408241
5.98410449066 0.0187892181814
5.98473280907 0.0187557710129
5.98536112747 0.0187227067145
5.98598944588 0.018690032466
5.98661776428 0.0186577552279
5.98724608269 0.0186258817374
5.98787440109 0.0185944185052
5.9885027195 0.0185633718125
5.9891310379 0.0185327477075
5.98975935631 0.0185025520028
5.99038767471 0.018472790272
5.99101599312 0.0184434678479
5.99164431152 0.018414589819
5.99227262993 0.0183861610279
5.99290094833 0.0183581860686
5.99352926674 0.0183306692845
5.99415758514 0.0183036147666
5.99478590355 0.0182770263517
5.99541422195 0.0182509076203
5.99604254036 0.018225261896
5.99667085876 0.0182000922432
5.99729917717 0.0181754014667
5.99792749557 0.0181511921103
5.99855581398 0.0181274664558
5.99918413239 0.0181042265228
5.99981245079 0.0180814740674
6.0004407692 0.0180592105825
6.0010690876 0.0180374372972
6.00169740601 0.0180161551767
6.00232572441 0.0179953649225
6.00295404282 0.0179750669724
6.00358236122 0.0179552615011
6.00421067963 0.0179359484206
6.00483899803 0.0179171273807
6.00546731644 0.0178987977704
6.00609563484 0.017880958718
6.00672395325 0.0178636090931
6.00735227165 0.0178467475072
6.00798059006 0.0178303723155
6.00860890846 0.0178144816184
6.00923722687 0.0177990732632
6.00986554527 0.0177841448458
6.01049386368 0.017769693713
6.01112218208 0.0177557169644
6.01175050049 0.0177422114548
6.01237881889 0.0177291737965
6.0130071373 0.0177166003621
6.0136354557 0.0177044872871
6.01426377411 0.0176928304725
6.01489209251 0.017681625588
6.01552041092 0.0176708680752
6.01614872932 0.0176605531504
6.01677704773 0.0176506758085
6.01740536613 0.0176412308258
6.01803368454 0.0176322127642
6.01866200294 0.0176236159748
6.01929032135 0.0176154346012
6.01991863976 0.0176076625841
6.02054695816 0.017600293665
6.02117527657 0.0175933213904
6.02180359497 0.0175867391161
6.02243191338 0.0175805400116
6.02306023178 0.0175747170644
6.02368855019 0.0175692630848
6.02431686859 0.0175641707103
6.024945187 0.0175594324107
6.0255735054 0.0175550404924
6.02620182381 0.017550987104
6.02683014221 0.0175472642406
6.02745846062 0.0175438637495
6.02808677902 0.017540777335
6.02871509743 0.0175379965636
6.02934341583 0.0175355128697
6.02997173424 0.0175333175604
6.03060005264 0.0175314018214
6.03122837105 0.0175297567224
6.03185668945 0.0175283732223
6.03248500786 0.0175272421753
6.03311332626 0.0175263543362
6.03374164467 0.0175257003664
6.03436996307 0.0175252708393
6.03499828148 0.0175250562462
6.03562659988 0.0175250470022
6.03625491829 0.0175252334521
6.03688323669 0.0175256058761
6.0375115551 0.0175261544958
6.0381398735 0.0175268694799
6.03876819191 0.0175277409507
6.03939651031 0.0175287589892
6.04002482872 0.0175299136421
6.04065314713 0.0175311949268
6.04128146553 0.0175325928379
6.04190978394 0.0175340973531
6.04253810234 0.0175356984392
6.04316642075 0.0175373860577
6.04379473915 0.0175391501715
6.04442305756 0.0175409807499
6.04505137596 0.0175428677753
6.04567969437 0.0175448012488
6.04630801277 0.0175467711958
6.04693633118 0.0175487676725
6.04756464958 0.0175507807709
6.04819296799 0.0175528006253
6.04882128639 0.0175548174176
6.0494496048 0.0175568213832
6.0500779232 0.0175588028166
6.05070624161 0.0175607520767
6.05133456001 0.017562659593
6.05196287842 0.0175645158705
6.05259119682 0.0175663114954
6.05321951523 0.0175680371405
6.05384783363 0.0175696835703
6.05447615204 0.0175712416466
6.05510447044 0.0175727023331
6.05573278885 0.0175740567012
6.05636110725 0.0175752959344
6.05698942566 0.0175764113338
6.05761774406 0.0175773943222
6.05824606247 0.0175782364499
6.05887438087 0.0175789293984
6.05950269928 0.0175794649855
6.06013101768 0.0175798351699
6.06075933609 0.0175800320552
6.0613876545 0.0175800478946
6.0620159729 0.0175798750949
6.06264429131 0.0175795062205
6.06327260971 0.0175789339977
6.06390092812 0.0175781513184
6.06452924652 0.0175771512439
6.06515756493 0.0175759270087
6.06578588333 0.0175744720237
6.06641420174 0.0175727798803
6.06704252014 0.0175708443529
6.06767083855 0.0175686594028
6.06829915695 0.0175662191809
6.06892747536 0.0175635180308
6.06955579376 0.0175605504917
6.07018411217 0.017557311301
6.07081243057 0.0175537953969
6.07144074898 0.017549997921
6.07206906738 0.0175459142202
6.07269738579 0.0175415398497
6.07332570419 0.0175368705742
6.0739540226 0.0175319023706
6.074582341 0.0175266314291
6.07521065941 0.0175210541555
6.07583897781 0.0175151671722
6.07646729622 0.0175089673201
6.07709561462 0.0175024516595
6.07772393303 0.0174956174713
6.07835225143 0.0174884622582
6.07898056984 0.0174809837453
6.07960888824 0.017473179881
6.08023720665 0.0174650488375
6.08086552505 0.0174565890111
6.08149384346 0.017447799023
6.08212216187 0.0174386777187
6.08275048027 0.0174292241689
6.08337879868 0.0174194376686
6.08400711708 0.0174093177375
6.08463543549 0.0173988641191
6.08526375389 0.0173880767808
6.0858920723 0.0173769559125
6.0865203907 0.0173655019264
6.08714870911 0.0173537154559
6.08777702751 0.0173415973546
6.08840534592 0.0173291486949
6.08903366432 0.0173163707672
6.08966198273 0.0173032650777
6.09029030113 0.0172898333477
6.09091861954 0.0172760775113
6.09154693794 0.0172619997136
6.09217525635 0.0172476023092
6.09280357475 0.0172328878598
6.09343189316 0.0172178591318
6.09406021156 0.0172025190947
6.09468852997 0.0171868709179
6.09531684837 0.0171709179688
6.09594516678 0.0171546638096
6.09657348518 0.0171381121948
6.09720180359 0.0171212670686
6.09783012199 0.0171041325614
6.0984584404 0.0170867129869
6.0990867588 0.0170690128391
6.09971507721 0.0170510367887
6.10034339561 0.01703278968
6.10097171402 0.0170142765272
6.10160003242 0.0169955025109
6.10222835083 0.0169764729742
6.10285666924 0.0169571934195
6.10348498764 0.0169376695038
6.10411330605 0.0169179070356
6.10474162445 0.0168979119702
6.10536994286 0.0168776904062
6.10599826126 0.0168572485807
6.10662657967 0.0168365928654
6.10725489807 0.0168157297624
6.10788321648 0.0167946658995
6.10851153488 0.0167734080257
6.10913985329 0.016751963007
6.10976817169 0.0167303378217
6.1103964901 0.0167085395555
6.1110248085 0.0166865753971
6.11165312691 0.0166644526335
6.11228144531 0.0166421786447
6.11290976372 0.0166197608996
6.11353808212 0.0165972069504
6.11416640053 0.0165745244283
6.11479471893 0.0165517210382
6.11542303734 0.0165288045535
6.11605135574 0.0165057828117
6.11667967415 0.0164826637089
6.11730799255 0.0164594551947
6.11793631096 0.0164361652675
6.11856462936 0.0164128019689
6.11919294777 0.0163893733791
6.11982126617 0.0163658876114
6.12044958458 0.016342352807
6.12107790298 0.0163187771304
6.12170622139 0.0162951687637
6.12233453979 0.0162715359016
6.1229628582 0.0162478867467
6.12359117661 0.0162242295036
6.12421949501 0.0162005723745
6.12484781342 0.0161769235539
6.12547613182 0.0161532912232
6.12610445023 0.0161296835462
6.12673276863 0.0161061086635
6.12736108704 0.0160825746881
6.12798940544 0.0160590896998
6.12861772385 0.016035661741
6.12924604225 0.016012298811
6.12987436066 0.0159890088618
6.13050267906 0.0159657997929
6.13113099747 0.0159426794467
6.13175931587 0.0159196556038
6.13238763428 0.0158967359781
6.13301595268 0.0158739282125
6.13364427109 0.0158512398742
6.13427258949 0.0158286784502
6.1349009079 0.0158062513426
6.1355292263 0.0157839658649
6.13615754471 0.0157618292371
6.13678586311 0.0157398485815
6.13741418152 0.0157180309188
6.13804249992 0.0156963831641
6.13867081833 0.0156749121223
6.13929913673 0.0156536244849
6.13992745514 0.0156325268255
6.14055577354 0.0156116255965
6.14118409195 0.0155909271254
6.14181241035 0.0155704376107
6.14244072876 0.015550163119
6.14306904716 0.0155301095813
6.14369736557 0.0155102827897
6.14432568398 0.0154906883942
6.14495400238 0.0154713318996
6.14558232079 0.0154522186624
6.14621063919 0.015433353888
6.1468389576 0.0154147426278
6.147467276 0.0153963897763
6.14809559441 0.015378300069
6.14872391281 0.0153604780792
6.14935223122 0.0153429282162
6.14998054962 0.0153256547227
6.15060886803 0.0153086616728
6.15123718643 0.0152919529695
6.15186550484 0.0152755323435
6.15249382324 0.0152594033505
6.15312214165 0.0152435693701
6.15375046005 0.0152280336041
6.15437877846 0.0152127990746
6.15500709686 0.0151978686231
6.15563541527 0.0151832449088
6.15626373367 0.015168930408
6.15689205208 0.0151549274126
6.15752037048 0.0151412380291
6.15814868889 0.0151278641783
6.15877700729 0.0151148075944
6.1594053257 0.0151020698243
6.1600336441 0.0150896522271
6.16066196251 0.0150775559742
6.16129028091 0.0150657820488
6.16191859932 0.0150543312458
6.16254691772 0.0150432041718
6.16317523613 0.0150324012454
6.16380355453 0.0150219226976
6.16443187294 0.0150117685716
6.16506019135 0.0150019387242
6.16568850975 0.0149924328254
6.16631682816 0.0149832503601
6.16694514656 0.0149743906281
6.16757346497 0.0149658527458
6.16820178337 0.0149576356466
6.16883010178 0.0149497380826
6.16945842018 0.0149421586258
6.17008673859 0.0149348956692
6.17071505699 0.0149279474285
6.1713433754 0.014921311944
6.1719716938 0.0149149870818
6.17260001221 0.0149089705359
6.17322833061 0.0149032598304
6.17385664902 0.0148978523208
6.17448496742 0.014892745197
6.17511328583 0.0148879354848
6.17574160423 0.0148834200488
6.17636992264 0.0148791955944
6.17699824104 0.0148752586705
6.17762655945 0.014871605672
6.17825487785 0.0148682328427
6.17888319626 0.0148651362779
6.17951151466 0.0148623119273
6.18013983307 0.0148597555981
6.18076815147 0.0148574629576
6.18139646988 0.0148554295369
6.18202478828 0.0148536507338
6.18265310669 0.0148521218157
6.18328142509 0.0148508379237
6.1839097435 0.0148497940755
6.1845380619 0.0148489851687
6.18516638031 0.014848405985
6.18579469872 0.014848051193
6.18642301712 0.0148479153527
6.18705133553 0.0148479929184
6.18767965393 0.014848278243
6.18830797234 0.0148487655817
6.18893629074 0.0148494490958
6.18956460915 0.0148503228568
6.19019292755 0.0148513808502
6.19082124596 0.0148526169795
6.19144956436 0.0148540250702
6.19207788277 0.0148555988744
6.19270620117 0.0148573320742
6.19333451958 0.0148592182862
6.19396283798 0.0148612510658
6.19459115639 0.0148634239113
6.19521947479 0.0148657302679
6.1958477932 0.0148681635325
6.1964761116 0.0148707170573
6.19710443001 0.0148733841547
6.19773274841 0.0148761581013
6.19836106682 0.0148790321421
6.19898938522 0.0148819994951
6.19961770363 0.0148850533555
6.20024602203 0.0148881868999
6.20087434044 0.014891393291
6.20150265884 0.0148946656813
6.20213097725 0.0148979972182
6.20275929565 0.0149013810474
6.20338761406 0.0149048103181
6.20401593246 0.0149082781867
6.20464425087 0.0149117778212
6.20527256927 0.0149153024054
6.20590088768 0.0149188451433
6.20652920609 0.014922399263
6.20715752449 0.0149259580212
6.2077858429 0.0149295147072
6.2084141613 0.0149330626467
6.20904247971 0.0149365952064
6.20967079811 0.0149401057976
6.21029911652 0.0149435878805
6.21092743492 0.0149470349679
6.21155575333 0.0149504406292
6.21218407173 0.0149537984943
6.21281239014 0.0149571022572
6.21344070854 0.0149603456802
6.21406902695 0.0149635225971
6.21469734535 0.0149666269169
6.21532566376 0.014969652628
6.21595398216 0.0149725938007
6.21658230057 0.0149754445916
6.21721061897 0.0149781992464
6.21783893738 0.0149808521035
6.21846725578 0.0149833975972
6.21909557419 0.0149858302608
6.21972389259 0.01498814473
6.220352211 0.0149903357454
6.2209805294 0.014992398156
6.22160884781 0.014994326922
6.22223716621 0.0149961171172
6.22286548462 0.0149977639324
6.22349380302 0.0149992626773
6.22412212143 0.0150006087836
6.22475043983 0.0150017978075
6.22537875824 0.0150028254315
6.22600707664 0.0150036874675
6.22663539505 0.0150043798585
6.22726371346 0.0150048986808
6.22789203186 0.0150052401461
6.22852035027 0.0150054006034
6.22914866867 0.0150053765411
6.22977698708 0.0150051645884
6.23040530548 0.0150047615169
6.23103362389 0.0150041642427
6.23166194229 0.0150033698275
6.2322902607 0.0150023754798
6.2329185791 0.0150011785565
6.23354689751 0.0149997765641
6.23417521591 0.0149981671595
6.23480353432 0.0149963481512
6.23543185272 0.0149943175001
6.23606017113 0.0149920733202
6.23668848953 0.0149896138796
6.23731680794 0.0149869376006
6.23794512634 0.0149840430608
6.23857344475 0.0149809289927
6.23920176315 0.0149775942848
6.23983008156 0.0149740379812
6.24045839996 0.014970259282
6.24108671837 0.0149662575431
6.24171503677 0.0149620322761
6.24234335518 0.0149575831483
6.24297167358 0.0149529099823
6.24359999199 0.0149480127553
6.24422831039 0.0149428915991
6.2448566288 0.014937546799
6.2454849472 0.0149319787936
6.24611326561 0.0149261881735
6.24674158401 0.0149201756808
6.24736990242 0.0149139422081
6.24799822083 0.0149074887971
6.24862653923 0.0149008166379
6.24925485764 0.0148939270673
6.24988317604 0.0148868215678
6.25051149445 0.014879501766
6.25113981285 0.0148719694313
6.25176813126 0.0148642264738
6.25239644966 0.0148562749432
6.25302476807 0.0148481170267
6.25365308647 0.0148397550473
6.25428140488 0.0148311914616
6.25490972328 0.0148224288581
6.25553804169 0.0148134699551
6.25616636009 0.0148043175984
6.2567946785 0.0147949747588
6.2574229969 0.0147854445306
6.25805131531 0.0147757301283
6.25867963371 0.0147658348847
6.25930795212 0.0147557622482
6.25993627052 0.0147455157805
6.26056458893 0.0147350991534
6.26119290733 0.0147245161465
6.26182122574 0.0147137706445
6.26244954414 0.0147028666341
6.26307786255 0.0146918082012
6.26370618095 0.014680599528
6.26433449936 0.0146692448903
6.26496281776 0.0146577486537
6.26559113617 0.0146461152715
6.26621945457 0.0146343492808
6.26684777298 0.0146224552997
6.26747609138 0.0146104380238
6.26810440979 0.0145983022234
6.2687327282 0.0145860527399
6.2693610466 0.0145736944823
6.26998936501 0.0145612324244
6.27061768341 0.0145486716009
6.27124600182 0.0145360171043
6.27187432022 0.014523274081
6.27250263863 0.0145104477287
6.27313095703 0.0144975432919
6.27375927544 0.0144845660592
6.27438759384 0.0144715213594
6.27501591225 0.0144584145579
6.27564423065 0.0144452510535
6.27627254906 0.0144320362744
6.27690086746 0.0144187756752
6.27752918587 0.0144054747327
6.27815750427 0.0143921389428
6.27878582268 0.0143787738167
6.27941414108 0.0143653848775
6.28004245949 0.0143519776566
6.28067077789 0.0143385576898
6.2812990963 0.0143251305143
6.2819274147 0.0143117016648
6.28255573311 0.0142982766701


==> figs/prb/new/nkp4.dat <==
#Efld	gamma	t0	gap	Tlat	test	Nmax	thrhd	amp
#0.100	0.10	1.0	0.00	0.00	0	1000	0.05	0.0
0.0 0.0577824711916
0.000628318405151 0.0577171896863
0.0012566368103 0.0576516442333
0.00188495521545 0.0575858372532
0.00251327362061 0.0575197712152
0.00314159202576 0.0574534486364
0.00376991043091 0.0573868720811
0.00439822883606 0.0573200441608
0.00502654724121 0.057252967533
0.00565486564636 0.0571856449012
0.00628318405151 0.0571180790141
0.00691150245667 0.0570502726652
0.00753982086182 0.0569822286919
0.00816813926697 0.0569139499756
0.00879645767212 0.0568454394406
0.00942477607727 0.0567767000534
0.0100530944824 0.0567077348228
0.0106814128876 0.0566385467987
0.0113097312927 0.0565691390717
0.0119380496979 0.0564995147728
0.012566368103 0.0564296770722
0.0131946865082 0.0563596291793
0.0138230049133 0.0562893743416
0.0144513233185 0.0562189158446
0.0150796417236 0.0561482570107
0.0157079601288 0.0560774011988
0.0163362785339 0.0560063518037
0.0169645969391 0.0559351122554
0.0175929153442 0.0558636860185
0.0182212337494 0.0557920765916
0.0188495521545 0.0557202875065
0.0194778705597 0.0556483223277
0.0201061889648 0.0555761846516
0.02073450737 0.0555038781063
0.0213628257751 0.0554314063502
0.0219911441803 0.0553587730718
0.0226194625854 0.0552859819891
0.0232477809906 0.0552130368488
0.0238760993958 0.0551399414254
0.0245044178009 0.055066699521
0.0251327362061 0.0549933149641
0.0257610546112 0.0549197916094
0.0263893730164 0.0548461333368
0.0270176914215 0.0547723440509
0.0276460098267 0.05469842768
0.0282743282318 0.0546243881758
0.028902646637 0.0545502295126
0.0295309650421 0.0544759556864
0.0301592834473 0.0544015707142
0.0307876018524 0.0543270786339
0.0314159202576 0.0542524835025
0.0320442386627 0.0541777893967
0.0326725570679 0.054103000411
0.033300875473 0.0540281206577
0.0339291938782 0.0539531542661
0.0345575122833 0.0538781053815
0.0351858306885 0.053802978165
0.0358141490936 0.053727776792
0.0364424674988 0.0536525054525
0.0370707859039 0.0535771683495
0.0376991043091 0.0535017696987
0.0383274227142 0.0534263137278
0.0389557411194 0.0533508046756
0.0395840595245 0.0532752467914
0.0402123779297 0.0531996443345
0.0408406963348 0.053124001573
0.04146901474 0.0530483227834
0.0420973331451 0.0529726122498
0.0427256515503 0.0528968742635
0.0433539699554 0.0528211131216
0.0439822883606 0.052745333127
0.0446106067657 0.0526695385872
0.0452389251709 0.0525937338137
0.045867243576 0.0525179231217
0.0464955619812 0.0524421108287
0.0471238803864 0.0523663012542
0.0477521987915 0.052290498719
0.0483805171967 0.0522147075445
0.0490088356018 0.0521389320517
0.049637154007 0.0520631765609
0.0502654724121 0.0519874453906
0.0508937908173 0.0519117428573
0.0515221092224 0.0518360732743
0.0521504276276 0.0517604409513
0.0527787460327 0.0516848501935
0.0534070644379 0.0516093053013
0.054035382843 0.0515338105689
0.0546637012482 0.0514583702846
0.0552920196533 0.0513829887292
0.0559203380585 0.0513076701758
0.0565486564636 0.0512324188889
0.0571769748688 0.051157239124
0.0578052932739 0.0510821351268
0.0584336116791 0.0510071111323
0.0590619300842 0.0509321713644
0.0596902484894 0.0508573200353
0.0603185668945 0.0507825613444
0.0609468852997 0.0507078994783
0.0615752037048 0.0506333386096
0.06220352211 0.0505588828965
0.0628318405151 0.050484536482
0.0634601589203 0.0504103034935
0.0640884773254 0.050336188042
0.0647167957306 0.0502621942215
0.0653451141357 0.0501883261082
0.0659734325409 0.0501145877602
0.066601750946 0.0500409832167
0.0672300693512 0.0499675164974
0.0678583877563 0.0498941916018
0.0684867061615 0.0498210125089
0.0691150245667 0.049747983176
0.0697433429718 0.049675107539
0.070371661377 0.0496023895108
0.0709999797821 0.0495298329815
0.0716282981873 0.0494574418175
0.0722566165924 0.0493852198608
0.0728849349976 0.0493131709287
0.0735132534027 0.0492412988131
0.0741415718079 0.0491696072799
0.074769890213 0.0490981000685
0.0753982086182 0.0490267808914
0.0760265270233 0.0489556534332
0.0766548454285 0.0488847213505
0.0772831638336 0.0488139882715
0.0779114822388 0.0487434577947
0.0785398006439 0.0486731334892
0.0791681190491 0.0486030188939
0.0797964374542 0.0485331175168
0.0804247558594 0.0484634328347
0.0810530742645 0.0483939682926
0.0816813926697 0.0483247273035
0.0823097110748 0.0482557132475
0.08293802948 0.0481869294715
0.0835663478851 0.0481183792888
0.0841946662903 0.0480500659784
0.0848229846954 0.0479819927851
0.0854513031006 0.0479141629183
0.0860796215057 0.047846579552
0.0867079399109 0.0477792458244
0.087336258316 0.0477121648373
0.0879645767212 0.0476453396557
0.0885928951263 0.0475787733074
0.0892212135315 0.0475124687826
0.0898495319366 0.0474464290336
0.0904778503418 0.0473806569742
0.0911061687469 0.0473151554793
0.0917344871521 0.047249927385
0.0923628055573 0.0471849754875
0.0929911239624 0.0471203025433
0.0936194423676 0.0470559112684
0.0942477607727 0.0469918043385
0.0948760791779 0.0469279843881
0.095504397583 0.0468644540106
0.0961327159882 0.0468012157574
0.0967610343933 0.0467382721384
0.0973893527985 0.0466756256209
0.0980176712036 0.0466132786298
0.0986459896088 0.0465512335471
0.0992743080139 0.0464894927115
0.0999026264191 0.0464280584184
0.100530944824 0.0463669329194
0.101159263229 0.0463061184222
0.101787581635 0.04624561709
0.10241590004 0.0461854310418
0.103044218445 0.0461255623516
0.10367253685 0.0460660130486
0.104300855255 0.0460067851166
0.10492917366 0.045947880494
0.105557492065 0.0458893010736
0.106185810471 0.0458310487022
0.106814128876 0.0457731251808
0.107442447281 0.0457155322638
0.108070765686 0.0456582716594
0.108699084091 0.0456013450291
0.109327402496 0.0455447539876
0.109955720901 0.0454885001028
0.110584039307 0.0454325848953
0.111212357712 0.0453770098386
0.111840676117 0.0453217763587
0.112468994522 0.0452668858343
0.113097312927 0.0452123395963
0.113725631332 0.0451581389281
0.114353949738 0.0451042850649
0.114982268143 0.0450507791944
0.115610586548 0.044997622456
0.116238904953 0.0449448159411
0.116867223358 0.0448923606929
0.117495541763 0.0448402577065
0.118123860168 0.0447885079285
0.118752178574 0.0447371122573
0.119380496979 0.0446860715431
0.120008815384 0.0446353865873
0.120637133789 0.0445850581433
0.121265452194 0.0445350869157
0.121893770599 0.0444854735608
0.122522089005 0.0444362186866
0.12315040741 0.0443873228524
0.123778725815 0.0443387865693
0.12440704422 0.0442906102997
0.125035362625 0.044242794458
0.12566368103 0.04419533941
0.126291999435 0.0441482454732
0.126920317841 0.0441015129171
0.127548636246 0.0440551419628
0.128176954651 0.0440091327834
0.128805273056 0.0439634855039
0.129433591461 0.0439182002015
0.130061909866 0.0438732769053
0.130690228271 0.0438287155968
0.131318546677 0.04378451621
0.131946865082 0.043740678631
0.132575183487 0.0436972026989
0.133203501892 0.0436540882051
0.133831820297 0.0436113348942
0.134460138702 0.0435689424635
0.135088457108 0.0435269105638
0.135716775513 0.0434852387989
0.136345093918 0.0434439267261
0.136973412323 0.0434029738564
0.137601730728 0.0433623796547
0.138230049133 0.0433221435397
0.138858367538 0.0432822648845
0.139486685944 0.0432427430164
0.140115004349 0.0432035772175
0.140743322754 0.0431647667245
0.141371641159 0.0431263107292
0.141999959564 0.0430882083789
0.142628277969 0.0430504587759
0.143256596375 0.0430130609786
0.14388491478 0.0429760140013
0.144513233185 0.0429393168145
0.14514155159 0.0429029683451
0.145769869995 0.042866967477
0.1463981884 0.0428313130507
0.147026506805 0.0427960038644
0.147654825211 0.0427610386737
0.148283143616 0.0427264161921
0.148911462021 0.0426921350912
0.149539780426 0.0426581940011
0.150168098831 0.0426245915108
0.150796417236 0.0425913261682
0.151424735641 0.0425583964807
0.152053054047 0.0425258009154
0.152681372452 0.0424935378995
0.153309690857 0.0424616058206
0.153938009262 0.0424300030269
0.154566327667 0.0423987278278
0.155194646072 0.0423677784942
0.155822964478 0.0423371532586
0.156451282883 0.0423068503159
0.157079601288 0.0422768678232
0.157707919693 0.0422472039008
0.158336238098 0.0422178566322
0.158964556503 0.0421888240643
0.159592874908 0.0421601042084
0.160221193314 0.04213169504
0.160849511719 0.0421035944996
0.161477830124 0.0420758004926
0.162106148529 0.0420483108905
0.162734466934 0.0420211235304
0.163362785339 0.0419942362162
0.163991103745 0.0419676467185
0.16461942215 0.0419413527751
0.165247740555 0.0419153520919
0.16587605896 0.0418896423425
0.166504377365 0.0418642211695
0.16713269577 0.0418390861842
0.167761014175 0.0418142349675
0.168389332581 0.0417896650703
0.169017650986 0.0417653740138
0.169645969391 0.0417413592899
0.170274287796 0.0417176183621
0.170902606201 0.0416941486653
0.171530924606 0.0416709476067
0.172159243011 0.0416480125663
0.172787561417 0.0416253408971
0.173415879822 0.0416029299258
0.174044198227 0.0415807769531
0.174672516632 0.0415588792543
0.175300835037 0.0415372340798
0.175929153442 0.0415158386554
0.176557471848 0.0414946901831
0.177185790253 0.0414737858412
0.177814108658 0.0414531227851
0.178442427063 0.0414326981478
0.179070745468 0.0414125090401
0.179699063873 0.0413925525514
0.180327382278 0.0413728257501
0.180955700684 0.0413533256839
0.181584019089 0.0413340493807
0.182212337494 0.0413149938489
0.182840655899 0.0412961560777
0.183468974304 0.041277533038
0.184097292709 0.0412591216828
0.184725611115 0.0412409189473
0.18535392952 0.0412229217502
0.185982247925 0.0412051269934
0.18661056633 0.041187531563
0.187238884735 0.0411701323298
0.18786720314 0.0411529261496
0.188495521545 0.041135909864
0.189123839951 0.0411190803005
0.189752158356 0.0411024342735
0.190380476761 0.0410859685845
0.191008795166 0.0410696800229
0.191637113571 0.041053565366
0.192265431976 0.0410376213802
0.192893750381 0.041021844821
0.193522068787 0.0410062324339
0.194150387192 0.0409907809546
0.194778705597 0.0409754871098
0.195407024002 0.0409603476173
0.196035342407 0.0409453591872
0.196663660812 0.0409305185218
0.197291979218 0.0409158223165
0.197920297623 0.04090126726
0.198548616028 0.0408868500353
0.199176934433 0.0408725673196
0.199805252838 0.0408584157855
0.200433571243 0.0408443921008
0.201061889648 0.0408304929298
0.201690208054 0.0408167149331
0.202318526459 0.0408030547686
0.202946844864 0.0407895090918
0.203575163269 0.0407760745565
0.204203481674 0.0407627478149
0.204831800079 0.0407495255187
0.205460118484 0.0407364043192
0.20608843689 0.040723380868
0.206716755295 0.0407104518172
0.2073450737 0.0406976138203
0.207973392105 0.0406848635328
0.20860171051 0.0406721976121
0.209230028915 0.0406596127184
0.209858347321 0.0406471055155
0.210486665726 0.0406346726705
0.211114984131 0.0406223108551
0.211743302536 0.0406100167456
0.212371620941 0.0405977870237
0.212999939346 0.0405856183767
0.213628257751 0.0405735074983
0.214256576157 0.0405614510886
0.214884894562 0.0405494458553
0.215513212967 0.0405374885136
0.216141531372 0.0405255757868
0.216769849777 0.0405137044069
0.217398168182 0.0405018711153
0.218026486588 0.0404900726624
0.218654804993 0.0404783058093
0.219283123398 0.0404665673271
0.219911441803 0.0404548539983
0.220539760208 0.0404431626166
0.221168078613 0.0404314899877
0.221796397018 0.0404198329295
0.222424715424 0.040408188273
0.223053033829 0.0403965528622
0.223681352234 0.040384923555
0.224309670639 0.0403732972233
0.224937989044 0.0403616707536
0.225566307449 0.0403500410475
0.226194625854 0.0403384050218
0.22682294426 0.0403267596096
0.227451262665 0.0403151017598
0.22807958107 0.0403034284383
0.228707899475 0.0402917366281
0.22933621788 0.0402800233296
0.229964536285 0.0402682855614
0.230592854691 0.0402565203601
0.231221173096 0.0402447247814
0.231849491501 0.0402328958997
0.232477809906 0.0402210308095
0.233106128311 0.0402091266246
0.233734446716 0.0401971804796
0.234362765121 0.0401851895295
0.234991083527 0.0401731509505
0.235619401932 0.04016106194
0.236247720337 0.0401489197174
0.236876038742 0.0401367215242
0.237504357147 0.0401244646244
0.238132675552 0.0401121463048
0.238760993958 0.0400997638754
0.239389312363 0.0400873146699
0.240017630768 0.0400747960455
0.240645949173 0.0400622053842
0.241274267578 0.0400495400919
0.241902585983 0.0400367975999
0.242530904388 0.0400239753644
0.243159222794 0.0400110708671
0.243787541199 0.0399980816157
0.244415859604 0.0399850051438
0.245044178009 0.0399718390115
0.245672496414 0.0399585808056
0.246300814819 0.03994522814
0.246929133224 0.0399317786557
0.24755745163 0.0399182300213
0.248185770035 0.0399045799333
0.24881408844 0.0398908261163
0.249442406845 0.0398769663233
0.25007072525 0.0398629983358
0.250699043655 0.0398489199643
0.251327362061 0.0398347290483
0.251955680466 0.0398204234567
0.252583998871 0.0398060010883
0.253212317276 0.0397914598712
0.253840635681 0.0397767977641
0.254468954086 0.0397620127556
0.255097272491 0.039747102865
0.255725590897 0.0397320661423
0.256353909302 0.0397169006684
0.256982227707 0.0397016045553
0.257610546112 0.0396861759464
0.258238864517 0.0396706130164
0.258867182922 0.0396549139721
0.259495501328 0.0396390770517
0.260123819733 0.0396231005258
0.260752138138 0.0396069826971
0.261380456543 0.0395907219005
0.262008774948 0.0395743165037
0.262637093353 0.0395577649069
0.263265411758 0.0395410655433
0.263893730164 0.039524216879
0.264522048569 0.039507217413
0.265150366974 0.0394900656779
0.265778685379 0.0394727602394
0.266407003784 0.0394552996968
0.267035322189 0.0394376826829
0.267663640594 0.0394199078642
0.268291959 0.0394019739412
0.268920277405 0.039383879648
0.26954859581 0.039365623753
0.270176914215 0.0393472050583
0.27080523262 0.0393286224006
0.271433551025 0.0393098746504
0.272061869431 0.0392909607128
0.272690187836 0.0392718795271
0.273318506241 0.0392526300672
0.273946824646 0.0392332113412
0.274575143051 0.0392136223919
0.275203461456 0.0391938622967
0.275831779861 0.0391739301676
0.276460098267 0.039153825151
0.277088416672 0.0391335464282
0.277716735077 0.0391130932151
0.278345053482 0.0390924647623
0.278973371887 0.039071660355
0.279601690292 0.0390506793134
0.280230008698 0.0390295209921
0.280858327103 0.0390081847804
0.281486645508 0.0389866701025
0.282114963913 0.0389649764172
0.282743282318 0.0389431032178
0.283371600723 0.0389210500324
0.283999919128 0.0388988164236
0.284628237534 0.0388764019886
0.285256555939 0.038853806359
0.285884874344 0.038831029201
0.286513192749 0.0388080702152
0.287141511154 0.0387849291363
0.287769829559 0.0387616057337
0.288398147964 0.0387380998107
0.28902646637 0.0387144112049
0.289654784775 0.0386905397878
0.29028310318 0.0386664854651
0.290911421585 0.0386422481763
0.29153973999 0.0386178278946
0.292168058395 0.0385932246272
0.292796376801 0.0385684384145
0.293424695206 0.0385434693307
0.294053013611 0.0385183174833
0.294681332016 0.0384929830131
0.295309650421 0.0384674660939
0.295937968826 0.0384417669327
0.296566287231 0.0384158857693
0.297194605637 0.0383898228763
0.297822924042 0.0383635785589
0.298451242447 0.0383371531547
0.299079560852 0.0383105470338
0.299707879257 0.0382837605983
0.300336197662 0.0382567942823
0.300964516068 0.0382296485519
0.301592834473 0.0382023239049
0.302221152878 0.0381748208704
0.302849471283 0.038147140009
0.303477789688 0.0381192819124
0.304106108093 0.0380912472034
0.304734426498 0.0380630365354
0.305362744904 0.0380346505926
0.305991063309 0.0380060900894
0.306619381714 0.0379773557707
0.307247700119 0.0379484484111
0.307876018524 0.0379193688151
0.308504336929 0.0378901178169
0.309132655334 0.0378606962799
0.30976097374 0.0378311050969
0.310389292145 0.0378013451893
0.31101761055 0.0377714175075
0.311645928955 0.0377413230303
0.31227424736 0.0377110627647
0.312902565765 0.0376806377456
0.313530884171 0.037650049036
0.314159202576 0.0376192977262
0.314787520981 0.0375883849337
0.315415839386 0.0375573118032
0.316044157791 0.0375260795063
0.316672476196 0.0374946892408
0.317300794601 0.037463142231
0.317929113007 0.0374314397271
0.318557431412 0.0373995830052
0.319185749817 0.0373675733667
0.319814068222 0.0373354121381
0.320442386627 0.0373031006713
0.321070705032 0.0372706403423
0.321699023438 0.0372380325517
0.322327341843 0.0372052787244
0.322955660248 0.0371723803088
0.323583978653 0.0371393387769
0.324212297058 0.0371061556239
0.324840615463 0.0370728323682
0.325468933868 0.0370393705504
0.326097252274 0.0370057717338
0.326725570679 0.0369720375036
0.327353889084 0.0369381694667
0.327982207489 0.0369041692515
0.328610525894 0.0368700385076
0.329238844299 0.0368357789053
0.329867162704 0.0368013921355
0.33049548111 0.0367668799091
0.331123799515 0.0367322439572
0.33175211792 0.0366974860303
0.332380436325 0.036662607898
0.33300875473 0.0366276113491
0.333637073135 0.0365924981908
0.334265391541 0.0365572702488
0.334893709946 0.0365219293665
0.335522028351 0.0364864774051
0.336150346756 0.0364509162431
0.336778665161 0.0364152477759
0.337406983566 0.0363794739156
0.338035301971 0.0363435965904
0.338663620377 0.0363076177449
0.339291938782 0.0362715393389
0.339920257187 0.0362353633479
0.340548575592 0.0361990917619
0.341176893997 0.0361627265859
0.341805212402 0.0361262698392
0.342433530807 0.0360897235547
0.343061849213 0.0360530897793
0.343690167618 0.0360163705728
0.344318486023 0.0359795680083
0.344946804428 0.0359426841712
0.345575122833 0.0359057211591
0.346203441238 0.0358686810818
0.346831759644 0.0358315660602
0.347460078049 0.0357943782269
0.348088396454 0.0357571197248
0.348716714859 0.0357197927078
0.349345033264 0.0356823993396
0.349973351669 0.0356449417938
0.350601670074 0.0356074222536
0.35122998848 0.0355698429112
0.351858306885 0.0355322059674
0.35248662529 0.0354945136317
0.353114943695 0.0354567681214
0.3537432621 0.0354189716618
0.354371580505 0.0353811264853
0.354999898911 0.0353432348315
0.355628217316 0.0353052989465
0.356256535721 0.0352673210828
0.356884854126 0.0352293034989
0.357513172531 0.035191248459
0.358141490936 0.0351531582324
0.358769809341 0.0351150350934
0.359398127747 0.0350768813209
0.360026446152 0.035038699198
0.360654764557 0.0350004910119
0.361283082962 0.034962259053
0.361911401367 0.0349240056152
0.362539719772 0.0348857329951
0.363168038177 0.0348474434919
0.363796356583 0.034809139407
0.364424674988 0.0347708230434
0.365052993393 0.034732496706
0.365681311798 0.0346941627006
0.366309630203 0.0346558233338
0.366937948608 0.0346174809128
0.367566267014 0.0345791377449
0.368194585419 0.0345407961373
0.368822903824 0.0345024583965
0.369451222229 0.0344641268284
0.370079540634 0.0344258037374
0.370707859039 0.0343874914267
0.371336177444 0.0343491921975
0.37196449585 0.034310908349
0.372592814255 0.0342726421775
0.37322113266 0.0342343959771
0.373849451065 0.0341961720382
0.37447776947 0.0341579726482
0.375106087875 0.0341198000903
0.375734406281 0.034081656644
0.376362724686 0.0340435445841
0.376991043091 0.0340054661809
0.377619361496 0.0339674236995
0.378247679901 0.0339294193997
0.378875998306 0.0338914555359
0.379504316711 0.0338535343561
0.380132635117 0.0338156581024
0.380760953522 0.0337778290101
0.381389271927 0.0337400493079
0.382017590332 0.0337023212171
0.382645908737 0.0336646469517
0.383274227142 0.0336270287178
0.383902545547 0.0335894687136
0.384530863953 0.0335519691289
0.385159182358 0.033514532145
0.385787500763 0.033477159934
0.386415819168 0.0334398546592
0.387044137573 0.0334026184742
0.387672455978 0.0333654535228
0.388300774384 0.033328361939
0.388929092789 0.0332913458464
0.389557411194 0.033254407358
0.390185729599 0.033217548576
0.390814048004 0.0331807715915
0.391442366409 0.0331440784842
0.392070684814 0.0331074713223
0.39269900322 0.033070952162
0.393327321625 0.0330345230474
0.39395564003 0.0329981860103
0.394583958435 0.0329619430698
0.39521227684 0.0329257962319
0.395840595245 0.03288974749
0.396468913651 0.0328537988235
0.397097232056 0.0328179521988
0.397725550461 0.0327822095679
0.398353868866 0.0327465728691
0.398982187271 0.0327110440263
0.399610505676 0.0326756249489
0.400238824081 0.0326403175313
0.400867142487 0.0326051236532
0.401495460892 0.032570045179
0.402123779297 0.0325350839576
0.402752097702 0.0325002418226
0.403380416107 0.0324655205912
0.404008734512 0.0324309220651
0.404637052917 0.0323964480295
0.405265371323 0.0323621002532
0.405893689728 0.0323278804882
0.406522008133 0.0322937904699
0.407150326538 0.0322598319165
0.407778644943 0.0322260065292
0.408406963348 0.0321923159914
0.409035281754 0.0321587619694
0.409663600159 0.0321253461113
0.410291918564 0.0320920700476
0.410920236969 0.0320589353904
0.411548555374 0.0320259437338
0.412176873779 0.0319930966532
0.412805192184 0.0319603957056
0.41343351059 0.031927842429
0.414061828995 0.0318954383427
0.4146901474 0.0318631849468
0.415318465805 0.0318310837223
0.41594678421 0.0317991361306
0.416575102615 0.0317673436138
0.417203421021 0.0317357075942
0.417831739426 0.0317042294744
0.418460057831 0.0316729106371
0.419088376236 0.0316417524448
0.419716694641 0.0316107562399
0.420345013046 0.0315799233446
0.420973331451 0.0315492550606
0.421601649857 0.0315187526689
0.422229968262 0.0314884174301
0.422858286667 0.0314582505838
0.423486605072 0.0314282533491
0.424114923477 0.0313984269236
0.424743241882 0.0313687724843
0.425371560287 0.0313392911868
0.425999878693 0.0313099841655
0.426628197098 0.0312808525333
0.427256515503 0.031251897382
0.427884833908 0.0312231197816
0.428513152313 0.0311945207806
0.429141470718 0.0311661014057
0.429769789124 0.031137862662
0.430398107529 0.0311098055328
0.431026425934 0.0310819309794
0.431654744339 0.0310542399413
0.432283062744 0.0310267333357
0.432911381149 0.0309994120581
0.433539699554 0.0309722769817
0.43416801796 0.0309453289575
0.434796336365 0.0309185688143
0.43542465477 0.0308919973588
0.436052973175 0.0308656153753
0.43668129158 0.0308394236256
0.437309609985 0.0308134228494
0.437937928391 0.0307876137639
0.438566246796 0.0307619970639
0.439194565201 0.0307365734217
0.439822883606 0.0307113434871
0.440451202011 0.0306863078875
0.441079520416 0.0306614672279
0.441707838821 0.0306368220906
0.442336157227 0.0306123730355
0.442964475632 0.0305881205998
0.443592794037 0.0305640652985
0.444221112442 0.0305402076238
0.444849430847 0.0305165480455
0.445477749252 0.030493087011
0.446106067657 0.0304698249449
0.446734386063 0.0304467622496
0.447362704468 0.030423899305
0.447991022873 0.0304012364684
0.448619341278 0.0303787740748
0.449247659683 0.0303565124368
0.449875978088 0.0303344518447
0.450504296494 0.0303125925664
0.451132614899 0.0302909348474
0.451760933304 0.0302694789111
0.452389251709 0.0302482249586
0.453017570114 0.0302271731689
0.453645888519 0.0302063236989
0.454274206924 0.0301856766832
0.45490252533 0.0301652322347
0.455530843735 0.0301449904441
0.45615916214 0.0301249513803
0.456787480545 0.0301051150902
0.45741579895 0.0300854815993
0.458044117355 0.0300660509109
0.45867243576 0.030046823007
0.459300754166 0.0300277978478
0.459929072571 0.0300089753723
0.460557390976 0.0299903554977
0.461185709381 0.0299719381202
0.461814027786 0.0299537231145
0.462442346191 0.0299357103343
0.463070664597 0.0299178996121
0.463698983002 0.0299002907595
0.464327301407 0.0298828835671
0.464955619812 0.0298656778048
0.465583938217 0.0298486732217
0.466212256622 0.0298318695463
0.466840575027 0.0298152664868
0.467468893433 0.0297988637307
0.468097211838 0.0297826609454
0.468725530243 0.029766657778
0.469353848648 0.0297508538557
0.469982167053 0.0297352487856
0.470610485458 0.0297198421551
0.471238803864 0.0297046335318
0.471867122269 0.0296896224636
0.472495440674 0.0296748084791
0.473123759079 0.0296601910876
0.473752077484 0.029645769779
0.474380395889 0.0296315440241
0.475008714294 0.0296175132751
0.4756370327 0.0296036769649
0.476265351105 0.0295900345081
0.47689366951 0.0295765853004
0.477521987915 0.0295633287196
0.47815030632 0.0295502641246
0.478778624725 0.0295373908568
0.47940694313 0.0295247082392
0.480035261536 0.0295122155771
0.480663579941 0.0294999121582
0.481291898346 0.0294877972526
0.481920216751 0.0294758701131
0.482548535156 0.0294641299752
0.483176853561 0.0294525760574
0.483805171967 0.0294412075613
0.484433490372 0.0294300236716
0.485061808777 0.0294190235568
0.485690127182 0.0294082063685
0.486318445587 0.0293975712425
0.486946763992 0.0293871172983
0.487575082397 0.0293768436394
0.488203400803 0.0293667493537
0.488831719208 0.0293568335134
0.489460037613 0.0293470951756
0.490088356018 0.0293375333817
0.490716674423 0.0293281471584
0.491344992828 0.0293189355174
0.491973311234 0.0293098974558
0.492601629639 0.0293010319559
0.493229948044 0.029292337986
0.493858266449 0.0292838145001
0.494486584854 0.0292754604381
0.495114903259 0.0292672747263
0.495743221664 0.0292592562772
0.49637154007 0.02925140399
0.496999858475 0.0292437167508
0.49762817688 0.0292361934323
0.498256495285 0.0292288328946
0.49888481369 0.029221633985
0.499513132095 0.0292145955385
0.5001414505 0.0292077163776
0.500769768906 0.0292009953128
0.501398087311 0.0291944311426
0.502026405716 0.029188022654
0.502654724121 0.0291817686223
0.503283042526 0.0291756678115
0.503911360931 0.0291697189745
0.504539679337 0.0291639208534
0.505167997742 0.0291582721794
0.505796316147 0.0291527716731
0.506424634552 0.0291474180451
0.507052952957 0.0291422099956
0.507681271362 0.0291371462148
0.508309589767 0.0291322253834
0.508937908173 0.0291274461724
0.509566226578 0.0291228072437
0.510194544983 0.0291183072496
0.510822863388 0.0291139448341
0.511451181793 0.0291097186319
0.512079500198 0.0291056272695
0.512707818604 0.0291016693651
0.513336137009 0.0290978435286
0.513964455414 0.0290941483621
0.514592773819 0.02909058246
0.515221092224 0.0290871444091
0.515849410629 0.029083832789
0.516477729034 0.0290806461723
0.51710604744 0.0290775831243
0.517734365845 0.0290746422042
0.51836268425 0.0290718219642
0.518991002655 0.0290691209505
0.51961932106 0.0290665377031
0.520247639465 0.0290640707563
0.52087595787 0.0290617186386
0.521504276276 0.0290594798729
0.522132594681 0.0290573529772
0.522760913086 0.0290553364642
0.523389231491 0.0290534288417
0.524017549896 0.029051628613
0.524645868301 0.029049934277
0.525274186707 0.0290483443281
0.525902505112 0.029046857257
0.526530823517 0.0290454715503
0.527159141922 0.029044185691
0.527787460327 0.0290429981589
0.528415778732 0.0290419074302
0.529044097137 0.0290409119784
0.529672415543 0.029040010274
0.530300733948 0.0290392007849
0.530929052353 0.0290384819766
0.531557370758 0.0290378523123
0.532185689163 0.0290373102533
0.532814007568 0.029036854259
0.533442325974 0.029036482787
0.534070644379 0.0290361942937
0.534698962784 0.0290359872341
0.535327281189 0.0290358600623
0.535955599594 0.0290358112314
0.536583917999 0.0290358391939
0.537212236404 0.0290359424019
0.53784055481 0.029036119307
0.538468873215 0.0290363683609
0.53909719162 0.0290366880155
0.539725510025 0.0290370767227
0.54035382843 0.0290375329352
0.540982146835 0.0290380551062
0.54161046524 0.0290386416897
0.542238783646 0.029039291141
0.542867102051 0.0290400019163
0.543495420456 0.0290407724735
0.544123738861 0.0290416012721
0.544752057266 0.0290424867731
0.545380375671 0.0290434274398
0.546008694077 0.0290444217374
0.546637012482 0.0290454681336
0.547265330887 0.0290465650985
0.547893649292 0.0290477111049
0.548521967697 0.0290489046286
0.549150286102 0.0290501441483
0.549778604507 0.0290514281458
0.550406922913 0.0290527551065
0.551035241318 0.0290541235194
0.551663559723 0.0290555318769
0.552291878128 0.0290569786756
0.552920196533 0.029058462416
0.553548514938 0.029059981603
0.554176833344 0.0290615347457
0.554805151749 0.0290631203579
0.555433470154 0.0290647369581
0.556061788559 0.0290663830696
0.556690106964 0.0290680572209
0.557318425369 0.0290697579455
0.557946743774 0.0290714837825
0.55857506218 0.0290732332764
0.559203380585 0.0290750049773
0.55983169899 0.0290767974414
0.560460017395 0.0290786092305
0.5610883358 0.0290804389129
0.561716654205 0.029082285063
0.56234497261 0.0290841462616
0.562973291016 0.0290860210962
0.563601609421 0.0290879081609
0.564229927826 0.0290898060569
0.564858246231 0.029091713392
0.565486564636 0.0290936287816
0.566114883041 0.0290955508482
0.566743201447 0.0290974782216
0.567371519852 0.0290994095394
0.567999838257 0.0291013434467
0.568628156662 0.0291032785967
0.569256475067 0.0291052136502
0.569884793472 0.0291071472765
0.570513111877 0.0291090781527
0.571141430283 0.0291110049647
0.571769748688 0.0291129264065
0.572398067093 0.0291148411809
0.573026385498 0.0291167479994
0.573654703903 0.0291186455823
0.574283022308 0.0291205326589
0.574911340714 0.0291224079676
0.575539659119 0.0291242702559
0.576167977524 0.0291261182808
0.576796295929 0.0291279508086
0.577424614334 0.029129766615
0.578052932739 0.0291315644856
0.578681251144 0.0291333432156
0.57930956955 0.0291351016101
0.579937887955 0.0291368384842
0.58056620636 0.029138552663
0.581194524765 0.0291402429817
0.58182284317 0.029141908286
0.582451161575 0.0291435474317
0.58307947998 0.0291451592852
0.583707798386 0.0291467427234
0.584336116791 0.0291482966338
0.584964435196 0.0291498199149
0.585592753601 0.0291513114756
0.586221072006 0.0291527702361
0.586849390411 0.0291541951273
0.587477708817 0.0291555850913
0.588106027222 0.0291569390815
0.588734345627 0.0291582560622
0.589362664032 0.0291595350094
0.589990982437 0.0291607749102
0.590619300842 0.0291619747633
0.591247619247 0.029163133579
0.591875937653 0.0291642503791
0.592504256058 0.0291653241971
0.593132574463 0.0291663540783
0.593760892868 0.0291673390799
0.594389211273 0.0291682782708
0.595017529678 0.029169170732
0.595645848083 0.0291700155564
0.596274166489 0.029170811849
0.596902484894 0.029171558727
0.597530803299 0.0291722553196
0.598159121704 0.0291729007686
0.598787440109 0.0291734942277
0.599415758514 0.029174034863
0.60004407692 0.0291745218533
0.600672395325 0.0291749543894
0.60130071373 0.029175331675
0.601929032135 0.029175652926
0.60255735054 0.029175917371
0.603185668945 0.0291761242512
0.60381398735 0.0291762728205
0.604442305756 0.0291763623454
0.605070624161 0.0291763921052
0.605698942566 0.0291763613918
0.606327260971 0.0291762695101
0.606955579376 0.0291761157777
0.607583897781 0.0291758995251
0.608212216187 0.0291756200955
0.608840534592 0.0291752768453
0.609468852997 0.0291748691435
0.610097171402 0.0291743963722
0.610725489807 0.0291738579267
0.611353808212 0.0291732532147
0.611982126617 0.0291725816575
0.612610445023 0.0291718426892
0.613238763428 0.0291710357566
0.613867081833 0.0291701603202
0.614495400238 0.0291692158529
0.615123718643 0.0291682018412
0.615752037048 0.0291671177842
0.616380355453 0.0291659631945
0.617008673859 0.0291647375975
0.617636992264 0.0291634405317
0.618265310669 0.0291620715489
0.618893629074 0.0291606302138
0.619521947479 0.0291591161042
0.620150265884 0.029157528811
0.62077858429 0.0291558679382
0.621406902695 0.0291541331028
0.6220352211 0.0291523239351
0.622663539505 0.029150440078
0.62329185791 0.0291484811879
0.623920176315 0.0291464469339
0.62454849472 0.0291443369984
0.625176813126 0.0291421510766
0.625805131531 0.0291398888767
0.626433449936 0.0291375501198
0.627061768341 0.0291351345403
0.627690086746 0.0291326418851
0.628318405151 0.0291300719141
0.628946723557 0.0291274244004
0.629575041962 0.0291246991294
0.630203360367 0.0291218958999
0.630831678772 0.0291190145231
0.631459997177 0.0291160548231
0.632088315582 0.0291130166367
0.632716633987 0.0291098998136
0.633344952393 0.0291067042159
0.633973270798 0.0291034297184
0.634601589203 0.0291000762086
0.635229907608 0.0290966435867
0.635858226013 0.029093131765
0.636486544418 0.0290895406686
0.637114862823 0.0290858702351
0.637743181229 0.0290821204144
0.638371499634 0.0290782911685
0.638999818039 0.0290743824723
0.639628136444 0.0290703943124
0.640256454849 0.0290663266879
0.640884773254 0.0290621796101
0.64151309166 0.0290579531023
0.642141410065 0.0290536472
0.64276972847 0.0290492619506
0.643398046875 0.0290447974135
0.64402636528 0.0290402536601
0.644654683685 0.0290356307736
0.64528300209 0.029030928849
0.645911320496 0.029026147993
0.646539638901 0.0290212883241
0.647167957306 0.0290163499723
0.647796275711 0.0290113330793
0.648424594116 0.0290062377982
0.649052912521 0.0290010642936
0.649681230927 0.0289958127415
0.650309549332 0.0289904833292
0.650937867737 0.0289850762552
0.651566186142 0.0289795917293
0.652194504547 0.0289740299722
0.652822822952 0.0289683912158
0.653451141357 0.0289626757031
0.654079459763 0.0289568836877
0.654707778168 0.0289510154344
0.655336096573 0.0289450712184
0.655964414978 0.0289390513259
0.656592733383 0.0289329560536
0.657221051788 0.0289267857086
0.657849370193 0.0289205406087
0.658477688599 0.0289142210819
0.659106007004 0.0289078274668
0.659734325409 0.0289013601119
0.660362643814 0.0288948193761
0.660990962219 0.0288882056282
0.661619280624 0.0288815192471
0.66224759903 0.0288747606217
0.662875917435 0.0288679301506
0.66350423584 0.0288610282422
0.664132554245 0.0288540553145
0.66476087265 0.0288470117954
0.665389191055 0.0288398981218
0.66601750946 0.0288327147404
0.666645827866 0.0288254621072
0.667274146271 0.0288181406873
0.667902464676 0.028810750955
0.668530783081 0.0288032933938
0.669159101486 0.028795768496
0.669787419891 0.028788176763
0.670415738297 0.0287805187048
0.671044056702 0.0287727948403
0.671672375107 0.0287650056969
0.672300693512 0.0287571518106
0.672929011917 0.0287492337259
0.673557330322 0.0287412519954
0.674185648727 0.0287332071804
0.674813967133 0.02872509985
0.675442285538 0.0287169305815
0.676070603943 0.0287086999602
0.676698922348 0.0287004085792
0.677327240753 0.0286920570396
0.677955559158 0.0286836459501
0.678583877563 0.0286751759268
0.679212195969 0.0286666475936
0.679840514374 0.0286580615818
0.680468832779 0.0286494185297
0.681097151184 0.0286407190833
0.681725469589 0.0286319638953
0.682353787994 0.0286231536256
0.6829821064 0.0286142889412
0.683610424805 0.0286053705156
0.68423874321 0.0285963990293
0.684867061615 0.0285873751694
0.68549538002 0.0285782996293
0.686123698425 0.0285691731092
0.68675201683 0.0285599963154
0.687380335236 0.0285507699606
0.688008653641 0.0285414947634
0.688636972046 0.0285321714488
0.689265290451 0.0285228007474
0.689893608856 0.0285133833958
0.690521927261 0.0285039201365
0.691150245667 0.0284944117173
0.691778564072 0.0284848588919
0.692406882477 0.0284752624193
0.693035200882 0.0284656230637
0.693663519287 0.0284559415947
0.694291837692 0.0284462187872
0.694920156097 0.0284364554209
0.695548474503 0.0284266522804
0.696176792908 0.0284168101554
0.696805111313 0.0284069298403
0.697433429718 0.0283970121339
0.698061748123 0.0283870578397
0.698690066528 0.0283770677659
0.699318384933 0.0283670427245
0.699946703339 0.0283569835323
0.700575021744 0.0283468910098
0.701203340149 0.0283367659819
0.701831658554 0.0283266092771
0.702459976959 0.0283164217281
0.703088295364 0.0283062041711
0.70371661377 0.0282959574461
0.704344932175 0.0282856823964
0.70497325058 0.0282753798691
0.705601568985 0.0282650507144
0.70622988739 0.0282546957857
0.706858205795 0.0282443159398
0.7074865242 0.0282339120364
0.708114842606 0.0282234849381
0.708743161011 0.0282130355105
0.709371479416 0.0282025646218
0.709999797821 0.028192073143
0.710628116226 0.0281815619476
0.711256434631 0.0281710319115
0.711884753036 0.0281604839131
0.712513071442 0.0281499188329
0.713141389847 0.0281393375538
0.713769708252 0.0281287409606
0.714398026657 0.0281181299401
0.715026345062 0.028107505381
0.715654663467 0.0280968681738
0.716282981873 0.0280862192109
0.716911300278 0.0280755593858
0.717539618683 0.028064889594
0.718167937088 0.0280542107322
0.718796255493 0.0280435236983
0.719424573898 0.0280328293917
0.720052892303 0.0280221287128
0.720681210709 0.0280114225629
0.721309529114 0.0280007118445
0.721937847519 0.0279899974608
0.722566165924 0.0279792803157
0.723194484329 0.027968561314
0.723822802734 0.0279578413609
0.72445112114 0.0279471213621
0.725079439545 0.0279364022238
0.72570775795 0.0279256848523
0.726336076355 0.0279149701545
0.72696439476 0.0279042590371
0.727592713165 0.0278935524069
0.72822103157 0.0278828511708
0.728849349976 0.0278721562355
0.729477668381 0.0278614685075
0.730105986786 0.0278507888928
0.730734305191 0.0278401182974
0.731362623596 0.0278294576265
0.731990942001 0.0278188077848
0.732619260406 0.0278081696767
0.733247578812 0.0277975442053
0.733875897217 0.0277869322734
0.734504215622 0.0277763347826
0.735132534027 0.0277657526337
0.735760852432 0.0277551867263
0.736389170837 0.0277446379591
0.737017489243 0.0277341072294
0.737645807648 0.0277235954332
0.738274126053 0.0277131034653
0.738902444458 0.0277026322188
0.739530762863 0.0276921825855
0.740159081268 0.0276817554555
0.740787399673 0.0276713517172
0.741415718079 0.0276609722573
0.742044036484 0.0276506179607
0.742672354889 0.0276402897102
0.743300673294 0.0276299883868
0.743928991699 0.0276197148694
0.744557310104 0.0276094700348
0.74518562851 0.0275992547576
0.745813946915 0.02758906991
0.74644226532 0.027578916362
0.747070583725 0.0275687949812
0.74769890213 0.0275587066326
0.748327220535 0.0275486521787
0.74895553894 0.0275386324793
0.749583857346 0.0275286483918
0.750212175751 0.0275187007705
0.750840494156 0.027508790467
0.751468812561 0.0274989183301
0.752097130966 0.0274890852055
0.752725449371 0.0274792919361
0.753353767776 0.0274695393614
0.753982086182 0.027459828318
0.754610404587 0.0274501596392
0.755238722992 0.0274405341551
0.755867041397 0.0274309526923
0.756495359802 0.0274214160743
0.757123678207 0.0274119251209
0.757751996613 0.0274024806484
0.758380315018 0.0273930834696
0.759008633423 0.0273837343937
0.759636951828 0.0273744342263
0.760265270233 0.0273651837689
0.760893588638 0.0273559838197
0.761521907043 0.0273468351726
0.762150225449 0.0273377386179
0.762778543854 0.0273286949418
0.763406862259 0.0273197049266
0.764035180664 0.0273107693503
0.764663499069 0.0273018889871
0.765291817474 0.0272930646068
0.76592013588 0.027284296975
0.766548454285 0.0272755868533
0.76717677269 0.0272669349986
0.767805091095 0.0272583421637
0.7684334095 0.027249809097
0.769061727905 0.0272413365422
0.76969004631 0.0272329252388
0.770318364716 0.0272245759216
0.770946683121 0.0272162893208
0.771575001526 0.0272080661619
0.772203319931 0.0271999071661
0.772831638336 0.0271918130493
0.773459956741 0.0271837845232
0.774088275146 0.0271758222943
0.774716593552 0.0271679270645
0.775344911957 0.0271600995306
0.775973230362 0.0271523403848
0.776601548767 0.0271446503141
0.777229867172 0.0271370300005
0.777858185577 0.0271294801211
0.778486503983 0.0271220013479
0.779114822388 0.0271145943478
0.779743140793 0.0271072597825
0.780371459198 0.0270999983086
0.780999777603 0.0270928105775
0.781628096008 0.0270856972353
0.782256414413 0.0270786589231
0.782884732819 0.0270716962763
0.783513051224 0.0270648099252
0.784141369629 0.0270580004949
0.784769688034 0.0270512686048
0.785398006439 0.0270446148691
0.786026324844 0.0270380398965
0.78665464325 0.0270315442903
0.787282961655 0.0270251286482
0.78791128006 0.0270187935626
0.788539598465 0.02701253962
0.78916791687 0.0270063674018
0.789796235275 0.0270002774835
0.79042455368 0.026994270435
0.791052872086 0.0269883468207
0.791681190491 0.0269825071994
0.792309508896 0.0269767521241
0.792937827301 0.0269710821421
0.793566145706 0.0269654977951
0.794194464111 0.026959999619
0.794822782516 0.0269545881441
0.795451100922 0.0269492638948
0.796079419327 0.0269440273898
0.796707737732 0.0269388791419
0.797336056137 0.0269338196582
0.797964374542 0.02692884944
0.798592692947 0.0269239689828
0.799221011353 0.0269191787761
0.799849329758 0.0269144793037
0.800477648163 0.0269098710434
0.801105966568 0.0269053544673
0.801734284973 0.0269009300416
0.802362603378 0.0268965982263
0.802990921783 0.0268923594759
0.803619240189 0.0268882142387
0.804247558594 0.0268841629573
0.804875876999 0.0268802060682
0.805504195404 0.026876344002
0.806132513809 0.0268725771835
0.806760832214 0.0268689060314
0.80738915062 0.0268653309585
0.808017469025 0.0268618523716
0.80864578743 0.0268584706717
0.809274105835 0.0268551862537
0.80990242424 0.0268519995066
0.810530742645 0.0268489108135
0.81115906105 0.0268459205513
0.811787379456 0.0268430290912
0.812415697861 0.0268402367984
0.813044016266 0.026837544032
0.813672334671 0.0268349511453
0.814300653076 0.0268324584855
0.814928971481 0.026830066394
0.815557289886 0.0268277752061
0.816185608292 0.0268255852512
0.816813926697 0.026823496853
0.817442245102 0.0268215103288
0.818070563507 0.0268196259904
0.818698881912 0.0268178441433
0.819327200317 0.0268161650875
0.819955518723 0.0268145891168
0.820583837128 0.0268131165191
0.821212155533 0.0268117475766
0.821840473938 0.0268104825653
0.822468792343 0.0268093217557
0.823097110748 0.0268082654122
0.823725429153 0.0268073137934
0.824353747559 0.0268064671519
0.824982065964 0.0268057257348
0.825610384369 0.0268050897832
0.826238702774 0.0268045595322
0.826867021179 0.0268041352115
0.827495339584 0.0268038170447
0.82812365799 0.0268036052497
0.828751976395 0.0268035000387
0.8293802948 0.0268035016182
0.830008613205 0.026803610189
0.83063693161 0.0268038259459
0.831265250015 0.0268041490783
0.83189356842 0.02680457977
0.832521886826 0.0268051181987
0.833150205231 0.026805764537
0.833778523636 0.0268065189515
0.834406842041 0.0268073816033
0.835035160446 0.0268083526479
0.835663478851 0.0268094322354
0.836291797256 0.0268106205101
0.836920115662 0.026811917611
0.837548434067 0.0268133236714
0.838176752472 0.0268148388192
0.838805070877 0.0268164631768
0.839433389282 0.0268181968613
0.840061707687 0.0268200399842
0.840690026093 0.0268219926517
0.841318344498 0.0268240549646
0.841946662903 0.0268262270184
0.842574981308 0.0268285089031
0.843203299713 0.0268309007037
0.843831618118 0.0268334024996
0.844459936523 0.0268360143651
0.845088254929 0.0268387363694
0.845716573334 0.0268415685762
0.846344891739 0.0268445110442
0.846973210144 0.0268475638271
0.847601528549 0.0268507269731
0.848229846954 0.0268540005256
0.848858165359 0.0268573845228
0.849486483765 0.026860878998
0.85011480217 0.0268644839793
0.850743120575 0.0268681994899
0.85137143898 0.026872025548
0.851999757385 0.026875962167
0.85262807579 0.0268800093552
0.853256394196 0.0268841671163
0.853884712601 0.0268884354488
0.854513031006 0.0268928143467
0.855141349411 0.0268973037991
0.855769667816 0.0269019037903
0.856397986221 0.0269066143
0.857026304626 0.026911435303
0.857654623032 0.0269163667697
0.858282941437 0.0269214086658
0.858911259842 0.0269265609523
0.859539578247 0.0269318235857
0.860167896652 0.0269371965179
0.860796215057 0.0269426796965
0.861424533463 0.0269482730645
0.862052851868 0.0269539765603
0.862681170273 0.0269597901183
0.863309488678 0.0269657136682
0.863937807083 0.0269717471356
0.864566125488 0.0269778904415
0.865194443893 0.0269841435029
0.865822762299 0.0269905062325
0.866451080704 0.0269969785388
0.867079399109 0.0270035603261
0.867707717514 0.0270102514947
0.868336035919 0.0270170519406
0.868964354324 0.0270239615559
0.869592672729 0.0270309802287
0.870220991135 0.027038107843
0.87084930954 0.0270453442789
0.871477627945 0.0270526894126
0.87210594635 0.0270601431164
0.872734264755 0.0270677052589
0.87336258316 0.0270753757046
0.873990901566 0.0270831543146
0.874619219971 0.0270910409458
0.875247538376 0.0270990354519
0.875875856781 0.0271071376827
0.876504175186 0.0271153474843
0.877132493591 0.0271236646994
0.877760811996 0.0271320891669
0.878389130402 0.0271406207226
0.879017448807 0.0271492591984
0.879645767212 0.0271580044229
0.880274085617 0.0271668562216
0.880902404022 0.0271758144161
0.881530722427 0.0271848788252
0.882159040833 0.027194049264
0.882787359238 0.0272033255447
0.883415677643 0.027212707476
0.884043996048 0.0272221948636
0.884672314453 0.02723178751
0.885300632858 0.0272414852146
0.885928951263 0.0272512877739
0.886557269669 0.0272611949811
0.887185588074 0.0272712066267
0.887813906479 0.027281322498
0.888442224884 0.0272915423797
0.889070543289 0.0273018660534
0.889698861694 0.0273122932978
0.890327180099 0.0273228238892
0.890955498505 0.0273334576008
0.89158381691 0.0273441942031
0.892212135315 0.0273550334641
0.89284045372 0.0273659751492
0.893468772125 0.027377019021
0.89409709053 0.0273881648396
0.894725408936 0.0273994123627
0.895353727341 0.0274107613454
0.895982045746 0.0274222115405
0.896610364151 0.0274337626983
0.897238682556 0.0274454145666
0.897867000961 0.0274571668912
0.898495319366 0.0274690194154
0.899123637772 0.0274809718803
0.899751956177 0.0274930240247
0.900380274582 0.0275051755854
0.901008592987 0.027517426297
0.901636911392 0.027529775892
0.902265229797 0.0275422241009
0.902893548203 0.027554770652
0.903521866608 0.0275674152718
0.904150185013 0.0275801576849
0.904778503418 0.0275929976138
0.905406821823 0.0276059347794
0.906035140228 0.0276189689006
0.906663458633 0.0276320996944
0.907291777039 0.0276453268764
0.907920095444 0.0276586501602
0.908548413849 0.0276720692578
0.909176732254 0.0276855838797
0.909805050659 0.0276991937346
0.910433369064 0.0277128985297
0.911061687469 0.0277266979709
0.911690005875 0.0277405917623
0.91231832428 0.0277545796068
0.912946642685 0.0277686612056
0.91357496109 0.0277828362589
0.914203279495 0.0277971044653
0.9148315979 0.0278114655222
0.915459916306 0.0278259191258
0.916088234711 0.027840464971
0.916716553116 0.0278551027514
0.917344871521 0.0278698321597
0.917973189926 0.0278846528873
0.918601508331 0.0278995646246
0.919229826736 0.027914567061
0.919858145142 0.0279296598849
0.920486463547 0.0279448427835
0.921114781952 0.0279601154435
0.921743100357 0.0279754775503
0.922371418762 0.0279909287886
0.922999737167 0.0280064688424
0.923628055573 0.0280220973947
0.924256373978 0.0280378141279
0.924884692383 0.0280536187237
0.925513010788 0.0280695108628
0.926141329193 0.0280854902258
0.926769647598 0.0281015564922
0.927397966003 0.0281177093412
0.928026284409 0.0281339484513
0.928654602814 0.0281502735006
0.929282921219 0.0281666841668
0.929911239624 0.028183180127
0.930539558029 0.0281997610579
0.931167876434 0.0282164266359
0.931796194839 0.028233176537
0.932424513245 0.0282500104371
0.93305283165 0.0282669280115
0.933681150055 0.0282839289355
0.93430946846 0.0283010128842
0.934937786865 0.0283181795324
0.93556610527 0.0283354285548
0.936194423676 0.028352759626
0.936822742081 0.0283701724206
0.937451060486 0.0283876666131
0.938079378891 0.028405241878
0.938707697296 0.0284228978898
0.939336015701 0.028440634323
0.939964334106 0.0284584508523
0.940592652512 0.0284763471525
0.941220970917 0.0284943228986
0.941849289322 0.0285123777655
0.942477607727 0.0285305114287
0.943105926132 0.0285487235636
0.943734244537 0.0285670138462
0.944362562943 0.0285853819524
0.944990881348 0.0286038275589
0.945619199753 0.0286223503423
0.946247518158 0.02864094998
0.946875836563 0.0286596261495
0.947504154968 0.0286783785289
0.948132473373 0.0286972067969
0.948760791779 0.0287161106323
0.949389110184 0.0287350897149
0.950017428589 0.0287541437249
0.950645746994 0.0287732723429
0.951274065399 0.0287924752504
0.951902383804 0.0288117521295
0.952530702209 0.0288311026627
0.953159020615 0.0288505265336
0.95378733902 0.0288700234262
0.954415657425 0.0288895930256
0.95504397583 0.0289092350173
0.955672294235 0.028928949088
0.95630061264 0.0289487349249
0.956928931046 0.0289685922162
0.957557249451 0.0289885206511
0.958185567856 0.0290085199196
0.958813886261 0.0290285897127
0.959442204666 0.0290487297222
0.960070523071 0.0290689396411
0.960698841476 0.0290892191634
0.961327159882 0.029109567984
0.961955478287 0.0291299857991
0.962583796692 0.0291504723057
0.963212115097 0.0291710272022
0.963840433502 0.0291916501879
0.964468751907 0.0292123409634
0.965097070313 0.0292330992306
0.965725388718 0.0292539246923
0.966353707123 0.0292748170528
0.966982025528 0.0292957760176
0.967610343933 0.0293168012934
0.968238662338 0.0293378925882
0.968866980743 0.0293590496116
0.969495299149 0.0293802720741
0.970123617554 0.0294015596879
0.970751935959 0.0294229121664
0.971380254364 0.0294443292247
0.972008572769 0.029465810579
0.972636891174 0.0294873559471
0.973265209579 0.0295089650483
0.973893527985 0.0295306376033
0.97452184639 0.0295523733345
0.975150164795 0.0295741719657
0.9757784832 0.0295960332222
0.976406801605 0.029617956831
0.97703512001 0.0296399425207
0.977663438416 0.0296619900213
0.978291756821 0.0296840990648
0.978920075226 0.0297062693846
0.979548393631 0.0297285007157
0.980176712036 0.0297507927951
0.980805030441 0.0297731453612
0.981433348846 0.0297955581544
0.982061667252 0.0298180309165
0.982689985657 0.0298405633914
0.983318304062 0.0298631553246
0.983946622467 0.0298858064635
0.984574940872 0.0299085165571
0.985203259277 0.0299312853565
0.985831577682 0.0299541126146
0.986459896088 0.0299769980859
0.987088214493 0.0299999415272
0.987716532898 0.0300229426967
0.988344851303 0.030046001355
0.988973169708 0.0300691172644
0.989601488113 0.030092290189
0.990229806519 0.0301155198951
0.990858124924 0.0301388061509
0.991486443329 0.0301621487265
0.992114761734 0.0301855473942
0.992743080139 0.0302090019279
0.993371398544 0.0302325121041
0.993999716949 0.030256077701
0.994628035355 0.0302796984987
0.99525635376 0.0303033742798
0.995884672165 0.0303271048287
0.99651299057 0.030350889932
0.997141308975 0.0303747293782
0.99776962738 0.0303986229583
0.998397945786 0.0304225704651
0.999026264191 0.0304465716937
0.999654582596 0.0304706264414
1.000282901 0.0304947345074
1.00091121941 0.0305188956935
1.00153953781 0.0305431098034
1.00216785622 0.030567376643
1.00279617462 0.0305916960205
1.00342449303 0.0306160677464
1.00405281143 0.0306404916334
1.00468112984 0.0306649674962
1.00530944824 0.0306894951521
1.00593776665 0.0307140744206
1.00656608505 0.0307387051232
1.00719440346 0.030763387084
1.00782272186 0.0307881201294
1.00845104027 0.0308129040877
1.00907935867 0.0308377387901
1.00970767708 0.0308626240696
1.01033599548 0.030887559762
1.01096431389 0.0309125457049
1.01159263229 0.0309375817388
1.0122209507 0.0309626677062
1.0128492691 0.0309878034522
1.01347758751 0.0310129888239
1.01410590591 0.0310382236712
1.01473422432 0.0310635078462
1.01536254272 0.0310888412033
1.01599086113 0.0311142235995
1.01661917953 0.0311396548942
1.01724749794 0.031165134949
1.01787581635 0.031190663628
1.01850413475 0.031216240798
1.01913245316 0.0312418663278
1.01976077156 0.031267540089
1.02038908997 0.0312932619555
1.02101740837 0.0313190318035
1.02164572678 0.0313448495121
1.02227404518 0.0313707149623
1.02290236359 0.0313966280379
1.02353068199 0.0314225886253
1.0241590004 0.031448596613
1.0247873188 0.0314746518923
1.02541563721 0.0315007543568
1.02604395561 0.0315269039026
1.02667227402 0.0315531004285
1.02730059242 0.0315793438356
1.02792891083 0.0316056340275
1.02855722923 0.0316319709104
1.02918554764 0.0316583543929
1.02981386604 0.0316847843863
1.03044218445 0.0317112608043
1.03107050285 0.0317377835631
1.03169882126 0.0317643525813
1.03232713966 0.0317909677804
1.03295545807 0.0318176290841
1.03358377647 0.0318443364187
1.03421209488 0.0318710897132
1.03484041328 0.0318978888988
1.03546873169 0.0319247339095
1.03609705009 0.0319516246819
1.0367253685 0.0319785611549
1.0373536869 0.0320055432702
1.03798200531 0.0320325709717
1.03861032372 0.0320596442061
1.03923864212 0.0320867629228
1.03986696053 0.0321139270733
1.04049527893 0.032141136612
1.04112359734 0.0321683914957
1.04175191574 0.0321956916838
1.04238023415 0.0322230371384
1.04300855255 0.0322504278237
1.04363687096 0.032277863707
1.04426518936 0.0323053447578
1.04489350777 0.0323328709483
1.04552182617 0.032360442253
1.04615014458 0.0323880586494
1.04677846298 0.0324157201172
1.04740678139 0.0324434266387
1.04803509979 0.0324711781989
1.0486634182 0.0324989747851
1.0492917366 0.0325268163874
1.04992005501 0.0325547029984
1.05054837341 0.0325826346131
1.05117669182 0.0326106112291
1.05180501022 0.0326386328466
1.05243332863 0.0326666994684
1.05306164703 0.0326948110996
1.05368996544 0.0327229677481
1.05431828384 0.0327511694243
1.05494660225 0.0327794161409
1.05557492065 0.0328077079133
1.05620323906 0.0328360447596
1.05683155746 0.0328644267001
1.05745987587 0.0328928537579
1.05808819427 0.0329213259583
1.05871651268 0.0329498433296
1.05934483109 0.0329784059021
1.05997314949 0.0330070137091
1.0606014679 0.0330356667859
1.0612297863 0.0330643651708
1.06185810471 0.0330931089043
1.06248642311 0.0331218980295
1.06311474152 0.033150732592
1.06374305992 0.0331796126399
1.06437137833 0.0332085382237
1.06499969673 0.0332375093966
1.06562801514 0.0332665262141
1.06625633354 0.0332955887343
1.06688465195 0.0333246970176
1.06751297035 0.0333538511272
1.06814128876 0.0333830511284
1.06876960716 0.0334122970892
1.06939792557 0.03344158908
1.07002624397 0.0334709271736
1.07065456238 0.0335003114455
1.07128288078 0.0335297419733
1.07191119919 0.0335592188373
1.07253951759 0.0335887421201
1.073167836 0.0336183119069
1.0737961544 0.0336479282851
1.07442447281 0.0336775913448
1.07505279121 0.0337073011783
1.07568110962 0.0337370578804
1.07630942802 0.0337668615484
1.07693774643 0.0337967122818
1.07756606483 0.0338266101827
1.07819438324 0.0338565553556
1.07882270164 0.0338865479072
1.07945102005 0.0339165879468
1.08007933846 0.033946675586
1.08070765686 0.0339768109387
1.08133597527 0.0340069941213
1.08196429367 0.0340372252525
1.08259261208 0.0340675044535
1.08322093048 0.0340978318476
1.08384924889 0.0341282075606
1.08447756729 0.0341586317207
1.0851058857 0.0341891044583
1.0857342041 0.0342196259062
1.08636252251 0.0342501961997
1.08699084091 0.034280815476
1.08761915932 0.0343114838751
1.08824747772 0.034342201539
1.08887579613 0.0343729686121
1.08950411453 0.034403785241
1.09013243294 0.0344346515749
1.09076075134 0.0344655677648
1.09138906975 0.0344965339644
1.09201738815 0.0345275503296
1.09264570656 0.0345586170183
1.09327402496 0.0345897341909
1.09390234337 0.0346209020101
1.09453066177 0.0346521206407
1.09515898018 0.0346833902498
1.09578729858 0.0347147110068
1.09641561699 0.0347460830831
1.09704393539 0.0347775066527
1.0976722538 0.0348089818914
1.0983005722 0.0348405089775
1.09892889061 0.0348720880914
1.09955720901 0.0349037194158
1.10018552742 0.0349354031354
1.10081384583 0.0349671394373
1.10144216423 0.0349989285105
1.10207048264 0.0350307705465
1.10269880104 0.0350626657387
1.10332711945 0.0350946142827
1.10395543785 0.0351266163765
1.10458375626 0.0351586722198
1.10521207466 0.0351907820149
1.10584039307 0.035222945966
1.10646871147 0.0352551642793
1.10709702988 0.0352874371633
1.10772534828 0.0353197648285
1.10835366669 0.0353521474878
1.10898198509 0.0353845853557
1.1096103035 0.0354170786492
1.1102386219 0.0354496275871
1.11086694031 0.0354822323906
1.11149525871 0.0355148932825
1.11212357712 0.0355476104882
1.11275189552 0.0355803842347
1.11338021393 0.0356132147512
1.11400853233 0.0356461022692
1.11463685074 0.0356790470217
1.11526516914 0.0357120492443
1.11589348755 0.0357451091741
1.11652180595 0.0357782270507
1.11715012436 0.0358114031152
1.11777844276 0.0358446376112
1.11840676117 0.0358779307839
1.11903507957 0.0359112828806
1.11966339798 0.0359446941507
1.12029171638 0.0359781648455
1.12092003479 0.0360116952181
1.1215483532 0.0360452855238
1.1221766716 0.0360789360196
1.12280499001 0.0361126469648
1.12343330841 0.0361464186202
1.12406162682 0.0361802512489
1.12468994522 0.0362141451157
1.12531826363 0.0362481004873
1.12594658203 0.0362821176325
1.12657490044 0.0363161968218
1.12720321884 0.0363503383276
1.12783153725 0.0363845424244
1.12845985565 0.0364188093884
1.12908817406 0.0364531394976
1.12971649246 0.0364875330321
1.13034481087 0.0365219902736
1.13097312927 0.0365565115059
1.13160144768 0.0365910970144
1.13222976608 0.0366257470865
1.13285808449 0.0366604620113
1.13348640289 0.03669524208
1.1341147213 0.0367300875852
1.1347430397 0.0367649988217
1.13537135811 0.0367999760859
1.13599967651 0.0368350196759
1.13662799492 0.0368701298918
1.13725631332 0.0369053070354
1.13788463173 0.0369405514103
1.13851295013 0.0369758633218
1.13914126854 0.0370112430769
1.13976958694 0.0370466909847
1.14039790535 0.0370822073556
1.14102622375 0.037117792502
1.14165454216 0.037153446738
1.14228286057 0.0371891703794
1.14291117897 0.0372249637437
1.14353949738 0.0372608271502
1.14416781578 0.0372967609198
1.14479613419 0.0373327653752
1.14542445259 0.0373688408407
1.146052771 0.0374049876424
1.1466810894 0.0374412061081
1.14730940781 0.037477496567
1.14793772621 0.0375138593503
1.14856604462 0.0375502947907
1.14919436302 0.0375868032226
1.14982268143 0.037623384982
1.15045099983 0.0376600404067
1.15107931824 0.037696769836
1.15170763664 0.0377335736108
1.15233595505 0.0377704520737
1.15296427345 0.0378074055689
1.15359259186 0.0378444344423
1.15422091026 0.0378815390413
1.15484922867 0.0379187197149
1.15547754707 0.0379559768138
1.15610586548 0.0379933106901
1.15673418388 0.0380307216976
1.15736250229 0.0380682101919
1.15799082069 0.0381057765298
1.1586191391 0.0381434210698
1.1592474575 0.038181144172
1.15987577591 0.0382189461981
1.16050409431 0.0382568275113
1.16113241272 0.0382947884762
1.16176073112 0.0383328294593
1.16238904953 0.0383709508282
1.16301736794 0.0384091529523
1.16364568634 0.0384474362026
1.16427400475 0.0384858009512
1.16490232315 0.0385242475722
1.16553064156 0.0385627764409
1.16615895996 0.0386013879342
1.16678727837 0.0386400824306
1.16741559677 0.0386788603098
1.16804391518 0.0387177219532
1.16867223358 0.0387566677438
1.16930055199 0.0387956980657
1.16992887039 0.0388348133048
1.1705571888 0.0388740138484
1.1711855072 0.0389133000851
1.17181382561 0.038952672405
1.17244214401 0.0389921311999
1.17307046242 0.0390316768628
1.17369878082 0.0390713097882
1.17432709923 0.0391110303719
1.17495541763 0.0391508390114
1.17558373604 0.0391907361055
1.17621205444 0.0392307220543
1.17684037285 0.0392707972594
1.17746869125 0.039310962124
1.17809700966 0.0393512170525
1.17872532806 0.0393915624507
1.17935364647 0.0394319987258
1.17998196487 0.0394725262865
1.18061028328 0.0395131455428
1.18123860168 0.0395538569061
1.18186692009 0.0395946607892
1.18249523849 0.0396355576064
1.1831235569 0.039676547773
1.18375187531 0.0397176317061
1.18438019371 0.039758809824
1.18500851212 0.0398000825461
1.18563683052 0.0398414502937
1.18626514893 0.0398829134889
1.18689346733 0.0399244725555
1.18752178574 0.0399661279185
1.18815010414 0.0400078800044
1.18877842255 0.0400497292408
1.18940674095 0.0400916760567
1.19003505936 0.0401337208826
1.19066337776 0.0401758641502
1.19129169617 0.0402181062925
1.19192001457 0.0402604477438
1.19254833298 0.0403028889399
1.19317665138 0.0403454303177
1.19380496979 0.0403880723155
1.19443328819 0.0404308153728
1.1950616066 0.0404736599307
1.195689925 0.0405166064313
1.19631824341 0.040559655318
1.19694656181 0.0406028070358
1.19757488022 0.0406460620306
1.19820319862 0.0406894207498
1.19883151703 0.0407328836422
1.19945983543 0.0407764511575
1.20008815384 0.0408201237472
1.20071647224 0.0408639018635
1.20134479065 0.0409077859604
1.20197310905 0.0409517764928
1.20260142746 0.040995873917
1.20322974586 0.0410400786907
1.20385806427 0.0410843912726
1.20448638268 0.0411288121229
1.20511470108 0.0411733417029
1.20574301949 0.0412179804752
1.20637133789 0.0412627289037
1.2069996563 0.0413075874535
1.2076279747 0.0413525565909
1.20825629311 0.0413976367837
1.20888461151 0.0414428285005
1.20951292992 0.0414881322117
1.21014124832 0.0415335483884
1.21076956673 0.0415790775033
1.21139788513 0.0416247200301
1.21202620354 0.041670476444
1.21265452194 0.0417163472213
1.21328284035 0.0417623328394
1.21391115875 0.0418084337771
1.21453947716 0.0418546505144
1.21516779556 0.0419009835325
1.21579611397 0.0419474333139
1.21642443237 0.0419940003421
1.21705275078 0.0420406851021
1.21768106918 0.04208748808
1.21830938759 0.042134409763
1.21893770599 0.0421814506398
1.2195660244 0.0422286112001
1.2201943428 0.0422758919349
1.22082266121 0.0423232933363
1.22145097961 0.0423708158977
1.22207929802 0.0424184601139
1.22270761642 0.0424662264805
1.22333593483 0.0425141154947
1.22396425323 0.0425621276547
1.22459257164 0.04261026346
1.22522089005 0.0426585234112
1.22584920845 0.0427069080102
1.22647752686 0.0427554177601
1.22710584526 0.0428040531651
1.22773416367 0.0428528147309
1.22836248207 0.0429017029641
1.22899080048 0.0429507183725
1.22961911888 0.0429998614654
1.23024743729 0.0430491327529
1.23087575569 0.0430985327468
1.2315040741 0.0431480619596
1.2321323925 0.0431977209054
1.23276071091 0.0432475100992
1.23338902931 0.0432974300574
1.23401734772 0.0433474812975
1.23464566612 0.0433976643383
1.23527398453 0.0434479796997
1.23590230293 0.043498427903
1.23653062134 0.0435490094703
1.23715893974 0.0435997249254
1.23778725815 0.043650574793
1.23841557655 0.043701559599
1.23904389496 0.0437526798706
1.23967221336 0.0438039361362
1.24030053177 0.0438553289254
1.24092885017 0.0439068587689
1.24155716858 0.0439585261989
1.24218548698 0.0440103317484
1.24281380539 0.044062275952
1.24344212379 0.0441143593451
1.2440704422 0.0441665824648
1.2446987606 0.0442189458489
1.24532707901 0.0442714500368
1.24595539742 0.0443240955689
1.24658371582 0.044376882987
1.24721203423 0.0444298128338
1.24784035263 0.0444828856535
1.24846867104 0.0445361019915
1.24909698944 0.0445894623943
1.24972530785 0.0446429674095
1.25035362625 0.0446966175863
1.25098194466 0.0447504134749
1.25161026306 0.0448043556265
1.25223858147 0.0448584445939
1.25286689987 0.044912680931
1.25349521828 0.0449670651928
1.25412353668 0.0450215979357
1.25475185509 0.0450762797172
1.25538017349 0.0451311110962
1.2560084919 0.0451860926325
1.2566368103 0.0452412248875
1.25726512871 0.0452965084237
1.25789344711 0.0453519438048
1.25852176552 0.0454075315957
1.25915008392 0.0454632723626
1.25977840233 0.045519166673
1.26040672073 0.0455752150957
1.26103503914 0.0456314182004
1.26166335754 0.0456877765585
1.26229167595 0.0457442907423
1.26291999435 0.0458009613255
1.26354831276 0.0458577888831
1.26417663116 0.0459147739913
1.26480494957 0.0459719172276
1.26543326797 0.0460292191706
1.26606158638 0.0460866804004
1.26668990479 0.0461443014982
1.26731822319 0.0462020830466
1.2679465416 0.0462600256293
1.26857486 0.0463181298315
1.26920317841 0.0463763962394
1.26983149681 0.0464348254406
1.27045981522 0.0464934180242
1.27108813362 0.0465521745803
1.27171645203 0.0466110957004
1.27234477043 0.0466701819772
1.27297308884 0.0467294340048
1.27360140724 0.0467888523785
1.27422972565 0.0468484376951
1.27485804405 0.0469081905525
1.27548636246 0.0469681115499
1.27611468086 0.0470282012879
1.27674299927 0.0470884603683
1.27737131767 0.0471488893945
1.27799963608 0.0472094889708
1.27862795448 0.0472702597032
1.27925627289 0.0473312021987
1.27988459129 0.0473923170658
1.2805129097 0.0474536049144
1.2811412281 0.0475150663556
1.28176954651 0.0475767020018
1.28239786491 0.0476385124668
1.28302618332 0.0477004983659
1.28365450172 0.0477626603155
1.28428282013 0.0478249989334
1.28491113853 0.0478875148389
1.28553945694 0.0479502086526
1.28616777534 0.0480130809962
1.28679609375 0.0480761324932
1.28742441216 0.0481393637682
1.28805273056 0.0482027754472
1.28868104897 0.0482663681575
1.28930936737 0.048330142528
1.28993768578 0.0483940991888
1.29056600418 0.0484582387715
1.29119432259 0.0485225619089
1.29182264099 0.0485870692355
1.2924509594 0.0486517613869
1.2930792778 0.0487166390002
1.29370759621 0.0487817027141
1.29433591461 0.0488469531683
1.29496423302 0.0489123910044
1.29559255142 0.0489780168649
1.29622086983 0.0490438313943
1.29684918823 0.0491098352379
1.29747750664 0.049176029043
1.29810582504 0.049242413458
1.29873414345 0.0493089891328
1.29936246185 0.0493757567188
1.29999078026 0.0494427168688
1.30061909866 0.049509870237
1.30124741707 0.0495772174792
1.30187573547 0.0496447592526
1.30250405388 0.0497124962158
1.30313237228 0.0497804290289
1.30376069069 0.0498485583536
1.30438900909 0.0499168848528
1.3050173275 0.0499854091912
1.3056456459 0.0500541320347
1.30627396431 0.050123054051
1.30690228271 0.050192175909
1.30753060112 0.0502614982793
1.30815891953 0.0503310218339
1.30878723793 0.0504007472463
1.30941555634 0.0504706751917
1.31004387474 0.0505408063466
1.31067219315 0.0506111413891
1.31130051155 0.0506816809988
1.31192882996 0.050752425857
1.31255714836 0.0508233766464
1.31318546677 0.0508945340512
1.31381378517 0.0509658987572
1.31444210358 0.0510374714517
1.31507042198 0.0511092528238
1.31569874039 0.051181243564
1.31632705879 0.0512534443642
1.3169553772 0.051325855918
1.3175836956 0.0513984789209
1.31821201401 0.0514713140694
1.31884033241 0.0515443620621
1.31946865082 0.0516176235989
1.32009696922 0.0516910993813
1.32072528763 0.0517647901127
1.32135360603 0.0518386964978
1.32198192444 0.0519128192429
1.32261024284 0.0519871590563
1.32323856125 0.0520617166475
1.32386687965 0.0521364927278
1.32449519806 0.0522114880102
1.32512351646 0.0522867032093
1.32575183487 0.0523621390413
1.32638015327 0.0524377962241
1.32700847168 0.0525136754773
1.32763679008 0.052589777522
1.32826510849 0.0526661030811
1.3288934269 0.0527426528793
1.3295217453 0.0528194276427
1.33015006371 0.0528964280993
1.33077838211 0.0529736549786
1.33140670052 0.0530511090121
1.33203501892 0.0531287909327
1.33266333733 0.0532067014752
1.33329165573 0.0532848413761
1.33391997414 0.0533632113734
1.33454829254 0.0534418122071
1.33517661095 0.0535206446188
1.33580492935 0.0535997093519
1.33643324776 0.0536790071514
1.33706156616 0.0537585387644
1.33768988457 0.0538383049393
1.33831820297 0.0539183064265
1.33894652138 0.0539985439782
1.33957483978 0.0540790183482
1.34020315819 0.0541597302924
1.34083147659 0.0542406805681
1.341459795 0.0543218699347
1.3420881134 0.0544032991531
1.34271643181 0.0544849689862
1.34334475021 0.0545668801988
1.34397306862 0.0546490335573
1.34460138702 0.05473142983
1.34522970543 0.0548140697871
1.34585802383 0.0548969542004
1.34648634224 0.0549800838438
1.34711466064 0.055063459493
1.34774297905 0.0551470819254
1.34837129745 0.0552309519204
1.34899961586 0.0553150702592
1.34962793427 0.0553994377248
1.35025625267 0.0554840551022
1.35088457108 0.0555689231783
1.35151288948 0.0556540427417
1.35214120789 0.0557394145831
1.35276952629 0.055825039495
1.3533978447 0.0559109182717
1.3540261631 0.0559970517096
1.35465448151 0.0560834406069
1.35528279991 0.0561700857638
1.35591111832 0.0562569879823
1.35653943672 0.0563441480666
1.35716775513 0.0564315668224
1.35779607353 0.0565192450578
1.35842439194 0.0566071835826
1.35905271034 0.0566953832087
1.35968102875 0.0567838447497
1.36030934715 0.0568725690215
1.36093766556 0.0569615568417
1.36156598396 0.0570508090302
1.36219430237 0.0571403264086
1.36282262077 0.0572301098006
1.36345093918 0.0573201600319
1.36407925758 0.0574104779302
1.36470757599 0.0575010643253
1.36533589439 0.0575919200489
1.3659642128 0.0576830459348
1.3665925312 0.0577744428188
1.36722084961 0.0578661115387
1.36784916801 0.0579580529345
1.36847748642 0.0580502678481
1.36910580482 0.0581427571235
1.36973412323 0.0582355216068
1.37036244164 0.0583285621461
1.37099076004 0.0584218795917
1.37161907845 0.0585154747958
1.37224739685 0.0586093486129
1.37287571526 0.0587035018994
1.37350403366 0.058797935514
1.37413235207 0.0588926503173
1.37476067047 0.0589876471722
1.37538898888 0.0590829269437
1.37601730728 0.0591784904987
1.37664562569 0.0592743387064
1.37727394409 0.0593704724384
1.3779022625 0.0594668925679
1.3785305809 0.0595635999707
1.37915889931 0.0596605955246
1.37978721771 0.0597578801096
1.38041553612 0.0598554546077
1.38104385452 0.0599533199033
1.38167217293 0.0600514768829
1.38230049133 0.0601499264353
1.38292880974 0.0602486694512
1.38355712814 0.0603477068238
1.38418544655 0.0604470394484
1.38481376495 0.0605466682226
1.38544208336 0.0606465940459
1.38607040176 0.0607468178205
1.38669872017 0.0608473404506
1.38732703857 0.0609481628425
1.38795535698 0.061049285905
1.38858367538 0.061150710549
1.38921199379 0.0612524376877
1.38984031219 0.0613544682366
1.3904686306 0.0614568031134
1.39109694901 0.0615594432382
1.39172526741 0.0616623895332
1.39235358582 0.0617656429231
1.39298190422 0.0618692043348
1.39361022263 0.0619730746974
1.39423854103 0.0620772549424
1.39486685944 0.0621817460037
1.39549517784 0.0622865488174
1.39612349625 0.062391664322
1.39675181465 0.0624970934582
1.39738013306 0.0626028371693
1.39800845146 0.0627088964006
1.39863676987 0.0628152721001
1.39926508827 0.062921965218
1.39989340668 0.0630289767067
1.40052172508 0.0631363075213
1.40115004349 0.0632439586191
1.40177836189 0.0633519309596
1.4024066803 0.0634602255051
1.4030349987 0.0635688432199
1.40366331711 0.063677785071
1.40429163551 0.0637870520277
1.40491995392 0.0638966450616
1.40554827232 0.0640065651468
1.40617659073 0.0641168132599
1.40680490913 0.0642273903798
1.40743322754 0.0643382974879
1.40806154594 0.0644495355682
1.40868986435 0.0645611056068
1.40931818275 0.0646730085925
1.40994650116 0.0647852455166
1.41057481956 0.0648978173726
1.41120313797 0.0650107251568
1.41183145638 0.0651239698678
1.41245977478 0.0652375525066
1.41308809319 0.0653514740768
1.41371641159 0.0654657355846
1.41434473 0.0655803380385
1.4149730484 0.0656952824496
1.41560136681 0.0658105698315
1.41622968521 0.0659262012004
1.41685800362 0.0660421775748
1.41748632202 0.0661584999759
1.41811464043 0.0662751694276
1.41874295883 0.0663921869559
1.41937127724 0.0665095535897
1.41999959564 0.0666272703604
1.42062791405 0.0667453383018
1.42125623245 0.0668637584504
1.42188455086 0.0669825318452
1.42251286926 0.0671016595279
1.42314118767 0.0672211425425
1.42376950607 0.067340981936
1.42439782448 0.0674611787576
1.42502614288 0.0675817340592
1.42565446129 0.0677026488955
1.42628277969 0.0678239243236
1.4269110981 0.0679455614032
1.4275394165 0.0680675611968
1.42816773491 0.0681899247693
1.42879605331 0.0683126531884
1.42942437172 0.0684357475243
1.43005269012 0.0685592088499
1.43068100853 0.0686830382408
1.43130932693 0.0688072367751
1.43193764534 0.0689318055337
1.43256596375 0.0690567456001
1.43319428215 0.0691820580605
1.43382260056 0.0693077440036
1.43445091896 0.069433804521
1.43507923737 0.0695602407069
1.43570755577 0.069687053658
1.43633587418 0.069814244474
1.43696419258 0.0699418142571
1.43759251099 0.0700697641122
1.43822082939 0.0701980951469
1.4388491478 0.0703268084716
1.4394774662 0.0704559051994
1.44010578461 0.0705853864459
1.44073410301 0.0707152533298
1.44136242142 0.0708455069721
1.44199073982 0.0709761484969
1.44261905823 0.0711071790308
1.44324737663 0.0712385997033
1.44387569504 0.0713704116464
1.44450401344 0.0715026159951
1.44513233185 0.071635213887
1.44576065025 0.0717682064626
1.44638896866 0.071901594865
1.44701728706 0.0720353802402
1.44764560547 0.0721695637368
1.44827392387 0.0723041465064
1.44890224228 0.0724391297032
1.44953056068 0.0725745144842
1.45015887909 0.0727103020092
1.45078719749 0.0728464934409
1.4514155159 0.0729830899447
1.4520438343 0.0731200926887
1.45267215271 0.073257502844
1.45330047112 0.0733953215844
1.45392878952 0.0735335500865
1.45455710793 0.0736721895297
1.45518542633 0.0738112410963
1.45581374474 0.0739507059713
1.45644206314 0.0740905853426
1.45707038155 0.074230880401
1.45769869995 0.07437159234
1.45832701836 0.074512722356
1.45895533676 0.0746542716482
1.45958365517 0.0747962414187
1.46021197357 0.0749386328723
1.46084029198 0.075081447217
1.46146861038 0.0752246856631
1.46209692879 0.0753683494243
1.46272524719 0.0755124397168
1.4633535656 0.0756569577599
1.463981884 0.0758019047755
1.46461020241 0.0759472819886
1.46523852081 0.076093090627
1.46586683922 0.0762393319214
1.46649515762 0.0763860071052
1.46712347603 0.0765331174149
1.46775179443 0.0766806640898
1.46838011284 0.0768286483721
1.46900843124 0.0769770715068
1.46963674965 0.0771259347419
1.47026506805 0.0772752393283
1.47089338646 0.0774249865196
1.47152170486 0.0775751775726
1.47215002327 0.0777258137468
1.47277834167 0.0778768963047
1.47340666008 0.0780284265115
1.47403497849 0.0781804056356
1.47466329689 0.0783328349481
1.4752916153 0.078485715723
1.4759199337 0.0786390492375
1.47654825211 0.0787928367713
1.47717657051 0.0789470796074
1.47780488892 0.0791017790314
1.47843320732 0.079256936332
1.47906152573 0.0794125528008
1.47968984413 0.0795686297323
1.48031816254 0.079725168424
1.48094648094 0.0798821701762
1.48157479935 0.0800396362922
1.48220311775 0.0801975680782
1.48283143616 0.0803559668433
1.48345975456 0.0805148338998
1.48408807297 0.0806741705625
1.48471639137 0.0808339781495
1.48534470978 0.0809942579816
1.48597302818 0.0811550113827
1.48660134659 0.0813162396795
1.48722966499 0.0814779442018
1.4878579834 0.0816401262822
1.4884863018 0.0818027872563
1.48911462021 0.0819659284626
1.48974293861 0.0821295512426
1.49037125702 0.0822936569407
1.49099957542 0.0824582469043
1.49162789383 0.0826233224836
1.49225621223 0.0827888850321
1.49288453064 0.0829549359057
1.49351284904 0.0831214764638
1.49414116745 0.0832885080682
1.49476948586 0.0834560320842
1.49539780426 0.0836240498797
1.49602612267 0.0837925628255
1.49665444107 0.0839615722956
1.49728275948 0.0841310796667
1.49791107788 0.0843010863187
1.49853939629 0.0844715936342
1.49916771469 0.0846426029988
1.4997960331 0.0848141158011
1.5004243515 0.0849861334327
1.50105266991 0.0851586572881
1.50168098831 0.0853316887645
1.50230930672 0.0855052292625
1.50293762512 0.0856792801852
1.50356594353 0.0858538429389
1.50419426193 0.0860289189327
1.50482258034 0.0862045095788
1.50545089874 0.0863806162921
1.50607921715 0.0865572404907
1.50670753555 0.0867343835954
1.50733585396 0.08691204703
1.50796417236 0.0870902322213
1.50859249077 0.087268940599
1.50922080917 0.0874481735956
1.50984912758 0.0876279326467
1.51047744598 0.0878082191908
1.51110576439 0.0879890346691
1.51173408279 0.088170380526
1.5123624012 0.0883522582086
1.5129907196 0.088534669167
1.51361903801 0.0887176148544
1.51424735641 0.0889010967264
1.51487567482 0.0890851162421
1.51550399323 0.0892696748631
1.51613231163 0.089454774054
1.51676063004 0.0896404152824
1.51738894844 0.0898266000186
1.51801726685 0.0900133297359
1.51864558525 0.0902006059106
1.51927390366 0.0903884300216
1.51990222206 0.090576803551
1.52053054047 0.0907657279835
1.52115885887 0.0909552048068
1.52178717728 0.0911452355115
1.52241549568 0.091335821591
1.52304381409 0.0915269645416
1.52367213249 0.0917186658624
1.5243004509 0.0919109270554
1.5249287693 0.0921037496255
1.52555708771 0.0922971350803
1.52618540611 0.0924910849303
1.52681372452 0.0926856006889
1.52744204292 0.0928806838723
1.52807036133 0.0930763359995
1.52869867973 0.0932725585923
1.52932699814 0.0934693531754
1.52995531654 0.0936667212762
1.53058363495 0.093864664425
1.53121195335 0.0940631841548
1.53184027176 0.0942622820014
1.53246859016 0.0944619595036
1.53309690857 0.0946622182027
1.53372522697 0.094863059643
1.53435354538 0.0950644853714
1.53498186378 0.0952664969377
1.53561018219 0.0954690958943
1.5362385006 0.0956722837964
1.536866819 0.0958760622022
1.53749513741 0.0960804326723
1.53812345581 0.0962853967702
1.53875177422 0.0964909560621
1.53938009262 0.0966971121168
1.54000841103 0.0969038665061
1.54063672943 0.0971112208043
1.54126504784 0.0973191765883
1.54189336624 0.097527735438
1.54252168465 0.0977368989356
1.54315000305 0.0979466686664
1.54377832146 0.098157046218
1.54440663986 0.0983680331809
1.54503495827 0.098579631148
1.54566327667 0.0987918417153
1.54629159508 0.0990046664808
1.54691991348 0.0992181070458
1.54754823189 0.0994321650136
1.54817655029 0.0996468419906
1.5488048687 0.0998621395856
1.5494331871 0.10007805941
1.55006150551 0.100294603077
1.55068982391 0.100511772205
1.55131814232 0.100729568411
1.55194646072 0.100947993319
1.55257477913 0.101167048551
1.55320309753 0.101386735735
1.55383141594 0.101607056499
1.55445973434 0.101828012477
1.55508805275 0.102049605301
1.55571637115 0.10227183661
1.55634468956 0.102494708042
1.55697300797 0.102718221239
1.55760132637 0.102942377845
1.55822964478 0.103167179506
1.55885796318 0.103392627873
1.55948628159 0.103618724597
1.56011459999 0.103845471331
1.5607429184 0.104072869733
1.5613712368 0.10430092146
1.56199955521 0.104529628174
1.56262787361 0.104758991539
1.56325619202 0.104989013221
1.56388451042 0.105219694887
1.56451282883 0.105451038209
1.56514114723 0.105683044859
1.56576946564 0.105915716513
1.56639778404 0.106149054848
1.56702610245 0.106383061545
1.56765442085 0.106617738284
1.56828273926 0.106853086751
1.56891105766 0.107089108633
1.56953937607 0.107325805617
1.57016769447 0.107563179396
1.57079601288 0.107801231663
1.57142433128 0.108039964112
1.57205264969 0.108279378442
1.57268096809 0.108519476353
1.5733092865 0.108760259546
1.5739376049 0.109001729726
1.57456592331 0.109243888599
1.57519424171 0.109486737874
1.57582256012 0.10973027926
1.57645087852 0.10997451447
1.57707919693 0.110219445219
1.57770751534 0.110465073224
1.57833583374 0.110711400203
1.57896415215 0.110958427877
1.57959247055 0.111206157969
1.58022078896 0.111454592203
1.58084910736 0.111703732305
1.58147742577 0.111953580005
1.58210574417 0.112204137033
1.58273406258 0.112455405122
1.58336238098 0.112707386005
1.58399069939 0.112960081419
1.58461901779 0.113213493101
1.5852473362 0.113467622793
1.5858756546 0.113722472235
1.58650397301 0.113978043172
1.58713229141 0.114234337348
1.58776060982 0.11449135651
1.58838892822 0.114749102408
1.58901724663 0.115007576792
1.58964556503 0.115266781414
1.59027388344 0.115526718028
1.59090220184 0.115787388391
1.59153052025 0.116048794259
1.59215883865 0.116310937391
1.59278715706 0.116573819548
1.59341547546 0.116837442492
1.59404379387 0.117101807987
1.59467211227 0.117366917799
1.59530043068 0.117632773694
1.59592874908 0.11789937744
1.59655706749 0.118166730808
1.59718538589 0.118434835568
1.5978137043 0.118703693494
1.59844202271 0.11897330636
1.59907034111 0.119243675942
1.59969865952 0.119514804016
1.60032697792 0.119786692361
1.60095529633 0.120059342757
1.60158361473 0.120332756985
1.60221193314 0.120606936827
1.60284025154 0.120881884067
1.60346856995 0.12115760049
1.60409688835 0.121434087882
1.60472520676 0.121711348029
1.60535352516 0.121989382722
1.60598184357 0.122268193749
1.60661016197 0.122547782902
1.60723848038 0.122828151972
1.60786679878 0.123109302752
1.60849511719 0.123391237036
1.60912343559 0.12367395662
1.609751754 0.123957463299
1.6103800724 0.124241758871
1.61100839081 0.124526845133
1.61163670921 0.124812723885
1.61226502762 0.125099396927
1.61289334602 0.125386866059
1.61352166443 0.125675133083
1.61414998283 0.125964199802
1.61477830124 0.126254068018
1.61540661964 0.126544739536
1.61603493805 0.126836216161
1.61666325645 0.127128499698
1.61729157486 0.127421591952
1.61791989326 0.127715494732
1.61854821167 0.128010209845
1.61917653008 0.128305739098
1.61980484848 0.128602084301
1.62043316689 0.128899247262
1.62106148529 0.129197229792
1.6216898037 0.1294960337
1.6223181221 0.129795660798
1.62294644051 0.130096112896
1.62357475891 0.130397391805
1.62420307732 0.130699499339
1.62483139572 0.131002437309
1.62545971413 0.131306207528
1.62608803253 0.131610811808
1.62671635094 0.131916251962
1.62734466934 0.132222529805
1.62797298775 0.132529647149
1.62860130615 0.132837605808
1.62922962456 0.133146407596
1.62985794296 0.133456054327
1.63048626137 0.133766547814
1.63111457977 0.134077889871
1.63174289818 0.134390082314
1.63237121658 0.134703126954
1.63299953499 0.135017025607
1.63362785339 0.135331780085
1.6342561718 0.135647392203
1.6348844902 0.135963863774
1.63551280861 0.136281196611
1.63614112701 0.136599392527
1.63676944542 0.136918453335
1.63739776382 0.137238380846
1.63802608223 0.137559176873
1.63865440063 0.137880843228
1.63928271904 0.138203381722
1.63991103745 0.138526794165
1.64053935585 0.138851082368
1.64116767426 0.13917624814
1.64179599266 0.139502293291
1.64242431107 0.139829219628
1.64305262947 0.140157028961
1.64368094788 0.140485723096
1.64430926628 0.140815303839
1.64493758469 0.141145772997
1.64556590309 0.141477132374
1.6461942215 0.141809383775
1.6468225399 0.142142529002
1.64745085831 0.142476569858
1.64807917671 0.142811508144
1.64870749512 0.143147345661
1.64933581352 0.143484084209
1.64996413193 0.143821725584
1.65059245033 0.144160271586
1.65122076874 0.144499724009
1.65184908714 0.144840084648
1.65247740555 0.145181355298
1.65310572395 0.14552353775
1.65373404236 0.145866633795
1.65436236076 0.146210645224
1.65499067917 0.146555573824
1.65561899757 0.146901421382
1.65624731598 0.147248189684
1.65687563438 0.147595880514
1.65750395279 0.147944495653
1.65813227119 0.148294036883
1.6587605896 0.148644505982
1.659388908 0.148995904727
1.66001722641 0.149348234896
1.66064554482 0.14970149826
1.66127386322 0.150055696592
1.66190218163 0.150410831662
1.66253050003 0.150766905238
1.66315881844 0.151123919087
1.66378713684 0.151481874972
1.66441545525 0.151840774656
1.66504377365 0.152200619898
1.66567209206 0.152561412457
1.66630041046 0.152923154088
1.66692872887 0.153285846544
1.66755704727 0.153649491577
1.66818536568 0.154014090935
1.66881368408 0.154379646365
1.66944200249 0.154746159611
1.67007032089 0.155113632413
1.6706986393 0.155482066512
1.6713269577 0.155851463643
1.67195527611 0.15622182554
1.67258359451 0.156593153934
1.67321191292 0.156965450554
1.67384023132 0.157338717124
1.67446854973 0.157712955368
1.67509686813 0.158088167005
1.67572518654 0.158464353752
1.67635350494 0.158841517324
1.67698182335 0.15921965943
1.67761014175 0.159598781779
1.67823846016 0.159978886076
1.67886677856 0.160359974021
1.67949509697 0.160742047312
1.68012341537 0.161125107646
1.68075173378 0.161509156713
1.68138005219 0.161894196202
1.68200837059 0.162280227796
1.682636689 0.162667253178
1.6832650074 0.163055274025
1.68389332581 0.16344429201
1.68452164421 0.163834308805
1.68514996262 0.164225326076
1.68577828102 0.164617345485
1.68640659943 0.165010368692
1.68703491783 0.165404397351
1.68766323624 0.165799433114
1.68829155464 0.166195477628
1.68891987305 0.166592532536
1.68954819145 0.166990599477
1.69017650986 0.167389680085
1.69080482826 0.167789775991
1.69143314667 0.168190888822
1.69206146507 0.168593020199
1.69268978348 0.16899617174
1.69331810188 0.169400345057
1.69394642029 0.169805541759
1.69457473869 0.170211763451
1.6952030571 0.170619011731
1.6958313755 0.171027288194
1.69645969391 0.171436594429
1.69708801231 0.171846932022
1.69771633072 0.172258302553
1.69834464912 0.172670707596
1.69897296753 0.173084148722
1.69960128593 0.173498627497
1.70022960434 0.173914145479
1.70085792274 0.174330704224
1.70148624115 0.174748305281
1.70211455956 0.175166950195
1.70274287796 0.175586640503
1.70337119637 0.176007377741
1.70399951477 0.176429163434
1.70462783318 0.176851999106
1.70525615158 0.177275886274
1.70588446999 0.177700826447
1.70651278839 0.178126821133
1.7071411068 0.178553871829
1.7077694252 0.178981980029
1.70839774361 0.179411147222
1.70902606201 0.179841374888
1.70965438042 0.180272664502
1.71028269882 0.180705017535
1.71091101723 0.18113843545
1.71153933563 0.181572919702
1.71216765404 0.182008471743
1.71279597244 0.182445093016
1.71342429085 0.18288278496
1.71405260925 0.183321549004
1.71468092766 0.183761386574
1.71530924606 0.184202299088
1.71593756447 0.184644287955
1.71656588287 0.185087354581
1.71719420128 0.185531500362
1.71782251968 0.185976726689
1.71845083809 0.186423034946
1.71907915649 0.186870426507
1.7197074749 0.187318902742
1.7203357933 0.187768465013
1.72096411171 0.188219114675
1.72159243011 0.188670853074
1.72222074852 0.18912368155
1.72284906693 0.189577601435
1.72347738533 0.190032614053
1.72410570374 0.190488720721
1.72473402214 0.190945922749
1.72536234055 0.191404221438
1.72599065895 0.191863618081
1.72661897736 0.192324113963
1.72724729576 0.192785710362
1.72787561417 0.193248408547
1.72850393257 0.193712209779
1.72913225098 0.194177115311
1.72976056938 0.194643126388
1.73038888779 0.195110244246
1.73101720619 0.195578470113
1.7316455246 0.196047805207
1.732273843 0.19651825074
1.73290216141 0.196989807912
1.73353047981 0.197462477918
1.73415879822 0.197936261941
1.73478711662 0.198411161156
1.73541543503 0.198887176731
1.73604375343 0.199364309821
1.73667207184 0.199842561576
1.73730039024 0.200321933133
1.73792870865 0.200802425624
1.73855702705 0.201284040167
1.73918534546 0.201766777873
1.73981366386 0.202250639844
1.74044198227 0.202735627171
1.74107030067 0.203221740935
1.74169861908 0.20370898221
1.74232693748 0.204197352057
1.74295525589 0.204686851528
1.7435835743 0.205177481666
1.7442118927 0.205669243503
1.74484021111 0.206162138061
1.74546852951 0.206656166352
1.74609684792 0.207151329376
1.74672516632 0.207647628126
1.74735348473 0.208145063582
1.74798180313 0.208643636713
1.74861012154 0.209143348479
1.74923843994 0.209644199829
1.74986675835 0.2101461917
1.75049507675 0.210649325019
1.75112339516 0.211153600703
1.75175171356 0.211659019655
1.75238003197 0.21216558277
1.75300835037 0.21267329093
1.75363666878 0.213182145006
1.75426498718 0.213692145859
1.75489330559 0.214203294336
1.75552162399 0.214715591274
1.7561499424 0.215229037498
1.7567782608 0.215743633822
1.75740657921 0.216259381047
1.75803489761 0.216776279963
1.75866321602 0.217294331347
1.75929153442 0.217813535966
1.75991985283 0.218333894573
1.76054817123 0.218855407909
1.76117648964 0.219378076703
1.76180480804 0.219901901672
1.76243312645 0.22042688352
1.76306144485 0.220953022938
1.76368976326 0.221480320605
1.76431808167 0.222008777188
1.76494640007 0.222538393339
1.76557471848 0.2230691697
1.76620303688 0.223601106897
1.76683135529 0.224134205545
1.76745967369 0.224668466245
1.7680879921 0.225203889585
1.7687163105 0.225740476139
1.76934462891 0.226278226469
1.76997294731 0.226817141122
1.77060126572 0.227357220633
1.77122958412 0.227898465521
1.77185790253 0.228440876294
1.77248622093 0.228984453443
1.77311453934 0.229529197448
1.77374285774 0.230075108773
1.77437117615 0.230622187868
1.77499949455 0.231170435171
1.77562781296 0.231719851103
1.77625613136 0.232270436072
1.77688444977 0.23282219047
1.77751276817 0.233375114678
1.77814108658 0.233929209057
1.77876940498 0.234484473958
1.77939772339 0.235040909715
1.78002604179 0.235598516647
1.7806543602 0.236157295058
1.7812826786 0.236717245239
1.78191099701 0.237278367462
1.78253931541 0.237840661988
1.78316763382 0.238404129058
1.78379595222 0.238968768901
1.78442427063 0.23953458173
1.78505258904 0.240101567741
1.78568090744 0.240669727116
1.78630922585 0.241239060018
1.78693754425 0.241809566599
1.78756586266 0.24238124699
1.78819418106 0.24295410131
1.78882249947 0.243528129658
1.78945081787 0.24410333212
1.79007913628 0.244679708765
1.79070745468 0.245257259643
1.79133577309 0.245835984791
1.79196409149 0.246415884227
1.7925924099 0.246996957953
1.7932207283 0.247579205954
1.79384904671 0.248162628199
1.79447736511 0.248747224638
1.79510568352 0.249332995206
1.79573400192 0.24991993982
1.79636232033 0.25050805838
1.79699063873 0.251097350767
1.79761895714 0.251687816847
1.79824727554 0.252279456467
1.79887559395 0.252872269457
1.79950391235 0.253466255629
1.80013223076 0.254061414776
1.80076054916 0.254657746676
1.80138886757 0.255255251086
1.80201718597 0.255853927746
1.80264550438 0.256453776379
1.80327382278 0.257054796689
1.80390214119 0.25765698836
1.80453045959 0.258260351059
1.805158778 0.258864884436
1.80578709641 0.259470588119
1.80641541481 0.260077461719
1.80704373322 0.260685504829
1.80767205162 0.261294717022
1.80830037003 0.261905097853
1.80892868843 0.262516646856
1.80955700684 0.263129363547
1.81018532524 0.263743247424
1.81081364365 0.264358297963
1.81144196205 0.264974514622
1.81207028046 0.265591896841
1.81269859886 0.266210444037
1.81332691727 0.26683015561
1.81395523567 0.267451030939
1.81458355408 0.268073069383
1.81521187248 0.268696270282
1.81584019089 0.269320632955
1.81646850929 0.269946156701
1.8170968277 0.270572840799
1.8177251461 0.271200684507
1.81835346451 0.271829687064
1.81898178291 0.272459847687
1.81961010132 0.273091165573
1.82023841972 0.273723639898
1.82086673813 0.274357269817
1.82149505653 0.274992054466
1.82212337494 0.275627992958
1.82275169334 0.276265084385
1.82338001175 0.27690332782
1.82400833015 0.277542722311
1.82463664856 0.278183266888
1.82526496696 0.278824960558
1.82589328537 0.279467802307
1.82652160378 0.280111791101
1.82714992218 0.28075692588
1.82777824059 0.281403205567
1.82840655899 0.28205062906
1.8290348774 0.282699195237
1.8296631958 0.283348902953
1.83029151421 0.283999751041
1.83091983261 0.284651738311
1.83154815102 0.285304863553
1.83217646942 0.285959125533
1.83280478783 0.286614522994
1.83343310623 0.287271054658
1.83406142464 0.287928719224
1.83468974304 0.288587515367
1.83531806145 0.289247441741
1.83594637985 0.289908496976
1.83657469826 0.29057067968
1.83720301666 0.291233988436
1.83783133507 0.291898421807
1.83845965347 0.29256397833
1.83908797188 0.29323065652
1.83971629028 0.293898454869
1.84034460869 0.294567371845
1.84097292709 0.295237405891
1.8416012455 0.295908555429
1.8422295639 0.296580818857
1.84285788231 0.297254194547
1.84348620071 0.297928680849
1.84411451912 0.29860427609
1.84474283752 0.299280978569
1.84537115593 0.299958786566
1.84599947433 0.300637698333
1.84662779274 0.3013177121
1.84725611115 0.301998826071
1.84788442955 0.302681038428
1.84851274796 0.303364347325
1.84914106636 0.304048750895
1.84976938477 0.304734247244
1.85039770317 0.305420834454
1.85102602158 0.306108510583
1.85165433998 0.306797273663
1.85228265839 0.307487121701
1.85291097679 0.308178052681
1.8535392952 0.308870064559
1.8541676136 0.309563155268
1.85479593201 0.310257322715
1.85542425041 0.310952564781
1.85605256882 0.311648879324
1.85668088722 0.312346264174
1.85730920563 0.313044717136
1.85793752403 0.313744235991
1.85856584244 0.314444818492
1.85919416084 0.315146462368
1.85982247925 0.315849165321
1.86045079765 0.31655292503
1.86107911606 0.317257739143
1.86170743446 0.317963605287
1.86233575287 0.318670521059
1.86296407127 0.319378484034
1.86359238968 0.320087491756
1.86422070808 0.320797541746
1.86484902649 0.321508631499
1.86547734489 0.322220758481
1.8661056633 0.322933920134
1.8667339817 0.323648113872
1.86736230011 0.324363337082
1.86799061852 0.325079587127
1.86861893692 0.32579686134
1.86924725533 0.326515157029
1.86987557373 0.327234471476
1.87050389214 0.327954801933
1.87113221054 0.328676145629
1.87176052895 0.329398499762
1.87238884735 0.330121861507
1.87301716576 0.330846228008
1.87364548416 0.331571596385
1.87427380257 0.332297963728
1.87490212097 0.333025327102
1.87553043938 0.333753683543
1.87615875778 0.334483030061
1.87678707619 0.335213363637
1.87741539459 0.335944681226
1.878043713 0.336676979754
1.8786720314 0.337410256121
1.87930034981 0.338144507197
1.87992866821 0.338879729827
1.88055698662 0.339615920826
1.88118530502 0.340353076982
1.88181362343 0.341091195056
1.88244194183 0.341830271779
1.88307026024 0.342570303857
1.88369857864 0.343311287964
1.88432689705 0.344053220751
1.88495521545 0.344796098835
1.88558353386 0.34553991881
1.88621185226 0.346284677239
1.88684017067 0.347030370658
1.88746848907 0.347776995574
1.88809680748 0.348524548466
1.88872512589 0.349273025783
1.88935344429 0.35002242395
1.8899817627 0.350772739358
1.8906100811 0.351523968374
1.89123839951 0.352276107334
1.89186671791 0.353029152546
1.89249503632 0.35378310029
1.89312335472 0.354537946817
1.89375167313 0.355293688349
1.89437999153 0.35605032108
1.89500830994 0.356807841175
1.89563662834 0.357566244769
1.89626494675 0.358325527971
1.89689326515 0.359085686859
1.89752158356 0.359846717482
1.89814990196 0.360608615863
1.89877822037 0.361371377991
1.89940653877 0.362134999832
1.90003485718 0.362899477318
1.90066317558 0.363664806355
1.90129149399 0.36443098282
1.90191981239 0.36519800256
1.9025481308 0.365965861392
1.9031764492 0.366734555107
1.90380476761 0.367504079463
1.90443308601 0.368274430193
1.90506140442 0.369045602998
1.90568972282 0.369817593551
1.90631804123 0.370590397496
1.90694635963 0.371364010447
1.90757467804 0.37213842799
1.90820299644 0.372913645681
1.90883131485 0.373689659047
1.90945963326 0.374466463586
1.91008795166 0.375244054766
1.91071627007 0.376022428028
1.91134458847 0.376801578782
1.91197290688 0.377581502408
1.91260122528 0.378362194259
1.91322954369 0.379143649657
1.91385786209 0.379925863895
1.9144861805 0.380708832239
1.9151144989 0.381492549923
1.91574281731 0.382277012152
1.91637113571 0.383062214104
1.91699945412 0.383848150925
1.91762777252 0.384634817734
1.91825609093 0.385422209621
1.91888440933 0.386210321644
1.91951272774 0.386999148834
1.92014104614 0.387788686193
1.92076936455 0.388578928693
1.92139768295 0.389369871276
1.92202600136 0.390161508858
1.92265431976 0.390953836323
1.92328263817 0.391746848526
1.92391095657 0.392540540294
1.92453927498 0.393334906425
1.92516759338 0.394129941687
1.92579591179 0.39492564082
1.92642423019 0.395721998533
1.9270525486 0.39651900951
1.927680867 0.397316668401
1.92830918541 0.39811496983
1.92893750381 0.398913908393
1.92956582222 0.399713478655
1.93019414063 0.400513675152
1.93082245903 0.401314492392
1.93145077744 0.402115924856
1.93207909584 0.402917966993
1.93270741425 0.403720613225
1.93333573265 0.404523857945
1.93396405106 0.405327695518
1.93459236946 0.406132120279
1.93522068787 0.406937126535
1.93584900627 0.407742708565
1.93647732468 0.408548860619
1.93710564308 0.409355576919
1.93773396149 0.410162851658
1.93836227989 0.410970679001
1.9389905983 0.411779053084
1.9396189167 0.412587968016
1.94024723511 0.413397417877
1.94087555351 0.414207396719
1.94150387192 0.415017898565
1.94213219032 0.415828917411
1.94276050873 0.416640447225
1.94338882713 0.417452481947
1.94401714554 0.418265015489
1.94464546394 0.419078041734
1.94527378235 0.41989155454
1.94590210075 0.420705547734
1.94653041916 0.421520015118
1.94715873756 0.422334950465
1.94778705597 0.423150347521
1.94841537437 0.423966200004
1.94904369278 0.424782501606
1.94967201118 0.42559924599
1.95030032959 0.426416426793
1.950928648 0.427234037625
1.9515569664 0.428052072067
1.95218528481 0.428870523675
1.95281360321 0.429689385978
1.95344192162 0.430508652477
1.95407024002 0.431328316647
1.95469855843 0.432148371936
1.95532687683 0.432968811766
1.95595519524 0.433789629532
1.95658351364 0.434610818603
1.95721183205 0.435432372322
1.95784015045 0.436254284004
1.95846846886 0.437076546939
1.95909678726 0.437899154392
1.95972510567 0.438722099601
1.96035342407 0.439545375778
1.96098174248 0.440368976109
1.96161006088 0.441192893756
1.96223837929 0.442017121853
1.96286669769 0.442841653511
1.9634950161 0.443666481814
1.9641233345 0.444491599822
1.96475165291 0.445317000569
1.96537997131 0.446142677064
1.96600828972 0.446968622292
1.96663660812 0.447794829211
1.96726492653 0.448621290757
1.96789324493 0.449447999841
1.96852156334 0.450274949348
1.96914988174 0.45110213214
1.96977820015 0.451929541055
1.97040651855 0.452757168905
1.97103483696 0.453585008481
1.97166315536 0.454413052547
1.97229147377 0.455241293847
1.97291979218 0.456069725097
1.97354811058 0.456898338994
1.97417642899 0.457727128209
1.97480474739 0.458556085391
1.9754330658 0.459385203165
1.9760613842 0.460214474134
1.97668970261 0.461043890878
1.97731802101 0.461873445953
1.97794633942 0.462703131896
1.97857465782 0.463532941219
1.97920297623 0.464362866411
1.97983129463 0.465192899942
1.98045961304 0.466023034258
1.98108793144 0.466853261784
1.98171624985 0.467683574923
1.98234456825 0.468513966057
1.98297288666 0.469344427547
1.98360120506 0.470174951732
1.98422952347 0.471005530932
1.98485784187 0.471836157442
1.98548616028 0.472666823542
1.98611447868 0.473497521488
1.98674279709 0.474328243516
1.98737111549 0.475158981844
1.9879994339 0.475989728666
1.9886277523 0.476820476161
1.98925607071 0.477651216485
1.98988438911 0.478481941777
1.99051270752 0.479312644154
1.99114102592 0.480143315716
1.99176934433 0.480973948544
1.99239766273 0.481804534701
1.99302598114 0.482635066228
1.99365429955 0.483465535152
1.99428261795 0.484295933479
1.99491093636 0.485126253198
1.99553925476 0.485956486282
1.99616757317 0.486786624682
1.99679589157 0.487616660337
1.99742420998 0.488446585164
1.99805252838 0.489276391067
1.99868084679 0.49010606993
1.99930916519 0.490935613623
1.9999374836 0.491765013999
2.000565802 0.492594262892
2.00119412041 0.493423352125
2.00182243881 0.4942522735
2.00245075722 0.495081018809
2.00307907562 0.495909579824
2.00370739403 0.496737948304
2.00433571243 0.497566115993
2.00496403084 0.49839407462
2.00559234924 0.4992218159
2.00622066765 0.500049331533
2.00684898605 0.500876613205
2.00747730446 0.501703652589
2.00810562286 0.502530441345
2.00873394127 0.503356971117
2.00936225967 0.504183233538
2.00999057808 0.505009220228
2.01061889648 0.505834922794
2.01124721489 0.50666033283
2.01187553329 0.507485441919
2.0125038517 0.508310241632
2.0131321701 0.509134723527
2.01376048851 0.509958879151
2.01438880692 0.51078270004
2.01501712532 0.51160617772
2.01564544373 0.512429303704
2.01627376213 0.513252069498
2.01690208054 0.514074466593
2.01753039894 0.514896486475
2.01815871735 0.515718120615
2.01878703575 0.516539360481
2.01941535416 0.517360197525
2.02004367256 0.518180623194
2.02067199097 0.519000628927
2.02130030937 0.519820206151
2.02192862778 0.520639346288
2.02255694618 0.521458040751
2.02318526459 0.522276280944
2.02381358299 0.523094058266
2.0244419014 0.523911364108
2.0250702198 0.524728189852
2.02569853821 0.525544526877
2.02632685661 0.526360366553
2.02695517502 0.527175700246
2.02758349342 0.527990519314
2.02821181183 0.52880481511
2.02884013023 0.529618578985
2.02946844864 0.53043180228
2.03009676704 0.531244476335
2.03072508545 0.532056592485
2.03135340385 0.53286814206
2.03198172226 0.533679116386
2.03261004066 0.534489506786
2.03323835907 0.535299304582
2.03386667747 0.536108501089
2.03449499588 0.536917087622
2.03512331429 0.537725055494
2.03575163269 0.538532396014
2.0363799511 0.53933910049
2.0370082695 0.54014516023
2.03763658791 0.54095056654
2.03826490631 0.541755310724
2.03889322472 0.542559384086
2.03952154312 0.543362777931
2.04014986153 0.544165483564
2.04077817993 0.544967492288
2.04140649834 0.54576879541
2.04203481674 0.546569384235
2.04266313515 0.547369250071
2.04329145355 0.548168384228
2.04391977196 0.548966778017
2.04454809036 0.549764422752
2.04517640877 0.550561309748
2.04580472717 0.551357430325
2.04643304558 0.552152775805
2.04706136398 0.552947337513
2.04768968239 0.55374110678
2.04831800079 0.55453407494
2.0489463192 0.55532623333
2.0495746376 0.556117573294
2.05020295601 0.556908086181
2.05083127441 0.557697763344
2.05145959282 0.558486596143
2.05208791122 0.559274575945
2.05271622963 0.56006169412
2.05334454803 0.560847942049
2.05397286644 0.561633311119
2.05460118484 0.562417792722
2.05522950325 0.563201378261
2.05585782166 0.563984059145
2.05648614006 0.564765826794
2.05711445847 0.565546672633
2.05774277687 0.566326588101
2.05837109528 0.567105564643
2.05899941368 0.567883593714
2.05962773209 0.568660666781
2.06025605049 0.569436775321
2.0608843689 0.570211910821
2.0615126873 0.570986064781
2.06214100571 0.57175922871
2.06276932411 0.572531394132
2.06339764252 0.573302552581
2.06402596092 0.574072695605
2.06465427933 0.574841814764
2.06528259773 0.575609901632
2.06591091614 0.576376947797
2.06653923454 0.577142944861
2.06716755295 0.577907884441
2.06779587135 0.578671758166
2.06842418976 0.579434557684
2.06905250816 0.580196274655
2.06968082657 0.580956900759
2.07030914497 0.581716427688
2.07093746338 0.582474847153
2.07156578178 0.583232150882
2.07219410019 0.583988330619
2.07282241859 0.584743378128
2.073450737 0.585497285188
2.0740790554 0.586250043599
2.07470737381 0.587001645178
2.07533569221 0.587752081763
2.07596401062 0.588501345211
2.07659232903 0.589249427396
2.07722064743 0.589996320218
2.07784896584 0.590742015591
2.07847728424 0.591486505456
2.07910560265 0.592229781772
2.07973392105 0.592971836521
2.08036223946 0.593712661705
2.08099055786 0.594452249352
2.08161887627 0.59519059151
2.08224719467 0.595927680252
2.08287551308 0.596663507673
2.08350383148 0.597398065893
2.08413214989 0.598131347057
2.08476046829 0.598863343334
2.0853887867 0.599594046918
2.0860171051 0.600323450028
2.08664542351 0.60105154491
2.08727374191 0.601778323836
2.08790206032 0.602503779104
2.08853037872 0.603227903039
2.08915869713 0.603950687995
2.08978701553 0.604672126351
2.09041533394 0.605392210517
2.09104365234 0.606110932929
2.09167197075 0.606828286054
2.09230028915 0.607544262386
2.09292860756 0.608258854452
2.09355692596 0.608972054805
2.09418524437 0.609683856031
2.09481356277 0.610394250747
2.09544188118 0.611103231599
2.09607019958 0.611810791267
2.09669851799 0.612516922461
2.0973268364 0.613221617924
2.0979551548 0.613924870433
2.09858347321 0.614626672795
2.09921179161 0.615327017854
2.09984011002 0.616025898484
2.10046842842 0.616723307597
2.10109674683 0.617419238137
2.10172506523 0.618113683084
2.10235338364 0.618806635453
2.10298170204 0.619498088294
2.10361002045 0.620188034694
2.10423833885 0.620876467777
2.10486665726 0.621563380702
2.10549497566 0.622248766668
2.10612329407 0.622932618908
2.10675161247 0.623614930695
2.10737993088 0.624295695341
2.10800824928 0.624974906196
2.10863656769 0.625652556647
2.10926488609 0.626328640124
2.1098932045 0.627003150095
2.1105215229 0.627676080067
2.11114984131 0.62834742359
2.11177815971 0.629017174254
2.11240647812 0.629685325689
2.11303479652 0.630351871569
2.11366311493 0.631016805608
2.11429143333 0.631680121564
2.11491975174 0.632341813235
2.11554807014 0.633001874467
2.11617638855 0.633660299144
2.11680470695 0.634317081198
2.11743302536 0.634972214603
2.11806134377 0.635625693379
2.11868966217 0.63627751159
2.11931798058 0.636927663346
2.11994629898 0.637576142801
2.12057461739 0.638222944157
2.12120293579 0.638868061662
2.1218312542 0.639511489611
2.1224595726 0.640153222344
2.12308789101 0.640793254252
2.12371620941 0.64143157977
2.12434452782 0.642068193384
2.12497284622 0.642703089628
2.12560116463 0.643336263084
2.12622948303 0.643967708383
2.12685780144 0.644597420207
2.12748611984 0.645225393288
2.12811443825 0.645851622406
2.12874275665 0.646476102394
2.12937107506 0.647098828135
2.12999939346 0.647719794562
2.13062771187 0.648338996663
2.13125603027 0.648956429475
2.13188434868 0.649572088088
2.13251266708 0.650185967645
2.13314098549 0.650798063342
2.13376930389 0.651408370428
2.1343976223 0.652016884206
2.1350259407 0.652623600034
2.13565425911 0.653228513321
2.13628257751 0.653831619534
2.13691089592 0.654432914194
2.13753921432 0.655032392876
2.13816753273 0.655630051212
2.13879585114 0.65622588489
2.13942416954 0.656819889654
2.14005248795 0.657412061302
2.14068080635 0.658002395694
2.14130912476 0.658590888743
2.14193744316 0.659177536421
2.14256576157 0.659762334757
2.14319407997 0.660345279839
2.14382239838 0.660926367814
2.14445071678 0.661505594886
2.14507903519 0.662082957318
2.14570735359 0.662658451435
2.146335672 0.663232073619
2.1469639904 0.663803820311
2.14759230881 0.664373688016
2.14822062721 0.664941673296
2.14884894562 0.665507772775
2.14947726402 0.666071983138
2.15010558243 0.666634301132
2.15073390083 0.667194723564
2.15136221924 0.667753247305
2.15199053764 0.668309869285
2.15261885605 0.6688645865
2.15324717445 0.669417396007
2.15387549286 0.669968294926
2.15450381126 0.670517280439
2.15513212967 0.671064349794
2.15576044807 0.671609500301
2.15638876648 0.672152729335
2.15701708488 0.672694034333
2.15764540329 0.673233412801
2.15827372169 0.673770862304
2.1589020401 0.674306380477
2.15953035851 0.674839965018
2.16015867691 0.67537161369
2.16078699532 0.675901324323
2.16141531372 0.676429094812
2.16204363213 0.676954923119
2.16267195053 0.677478807271
2.16330026894 0.678000745364
2.16392858734 0.678520735559
2.16455690575 0.679038776084
2.16518522415 0.679554865236
2.16581354256 0.680069001378
2.16644186096 0.680581182941
2.16707017937 0.681091408424
2.16769849777 0.681599676394
2.16832681618 0.682105985487
2.16895513458 0.682610334408
2.16958345299 0.683112721928
2.17021177139 0.683613146891
2.1708400898 0.684111608206
2.1714684082 0.684608104854
2.17209672661 0.685102635884
2.17272504501 0.685595200417
2.17335336342 0.686085797641
2.17398168182 0.686574426816
2.17461000023 0.687061087271
2.17523831863 0.687545778405
2.17586663704 0.68802849969
2.17649495544 0.688509250666
2.17712327385 0.688988030944
2.17775159225 0.689464840209
2.17837991066 0.689939678213
2.17900822906 0.690412544782
2.17963654747 0.690883439812
2.18026486588 0.691352363271
2.18089318428 0.6918193152
2.18152150269 0.692284295709
2.18214982109 0.692747304983
2.1827781395 0.693208343277
2.1834064579 0.693667410918
2.18403477631 0.694124508307
2.18466309471 0.694579635917
2.18529141312 0.695032794291
2.18591973152 0.695483984048
2.18654804993 0.695933205878
2.18717636833 0.696380460544
2.18780468674 0.696825748882
2.18843300514 0.697269071801
2.18906132355 0.697710430283
2.18968964195 0.698149825383
2.19031796036 0.698587258229
2.19094627876 0.699022730023
2.19157459717 0.699456242039
2.19220291557 0.699887795627
2.19283123398 0.700317392209
2.19345955238 0.700745033278
2.19408787079 0.701170720405
2.19471618919 0.701594455233
2.1953445076 0.702016239476
2.195972826 0.702436074926
2.19660114441 0.702853963445
2.19722946281 0.703269906972
2.19785778122 0.703683907517
2.19848609962 0.704095967166
2.19911441803 0.704506088078
2.19974273643 0.704914272484
2.20037105484 0.705320522692
2.20099937325 0.705724841082
2.20162769165 0.706127230109
2.20225601006 0.706527692299
2.20288432846 0.706926230256
2.20351264687 0.707322846654
2.20414096527 0.707717544244
2.20476928368 0.708110325848
2.20539760208 0.708501194363
2.20602592049 0.708890152761
2.20665423889 0.709277204085
2.2072825573 0.709662351453
2.2079108757 0.710045598057
2.20853919411 0.710426947163
2.20916751251 0.710806402107
2.20979583092 0.711183966303
2.21042414932 0.711559643236
2.21105246773 0.711933436464
2.21168078613 0.712305349619
2.21230910454 0.712675386406
2.21293742294 0.713043550602
2.21356574135 0.713409846059
2.21419405975 0.7137742767
2.21482237816 0.714136846521
2.21545069656 0.714497559592
2.21607901497 0.714856420055
2.21670733337 0.715213432122
2.21733565178 0.715568600081
2.21796397018 0.71592192829
2.21859228859 0.71627342118
2.21922060699 0.716623083253
2.2198489254 0.716970919084
2.2204772438 0.717316933317
2.22110556221 0.717661130672
2.22173388062 0.718003515936
2.22236219902 0.718344093969
2.22299051743 0.718682869703
2.22361883583 0.719019848139
2.22424715424 0.71935503435
2.22487547264 0.719688433478
2.22550379105 0.720020050738
2.22613210945 0.720349891413
2.22676042786 0.720677960856
2.22738874626 0.72100426449
2.22801706467 0.721328807809
2.22864538307 0.721651596374
2.22927370148 0.721972635816
2.22990201988 0.722291931837
2.23053033829 0.722609490204
2.23115865669 0.722925316755
2.2317869751 0.723239417396
2.2324152935 0.723551798101
2.23304361191 0.72386246491
2.23367193031 0.724171423933
2.23430024872 0.724478681346
2.23492856712 0.724784243392
2.23555688553 0.725088116381
2.23618520393 0.72539030669
2.23681352234 0.725690820761
2.23744184074 0.725989665103
2.23807015915 0.72628684629
2.23869847755 0.726582370962
2.23932679596 0.726876245823
2.23995511436 0.727168477644
2.24058343277 0.727459073258
2.24121175117 0.727748039563
2.24184006958 0.728035383522
2.24246838799 0.72832111216
2.24309670639 0.728605232566
2.2437250248 0.728887751892
2.2443533432 0.729168677352
2.24498166161 0.729448016223
2.24560998001 0.729725775843
2.24623829842 0.730001963613
2.24686661682 0.730276586993
2.24749493523 0.730549653506
2.24812325363 0.730821170735
2.24875157204 0.731091146322
2.24937989044 0.73135958797
2.25000820885 0.73162650344
2.25063652725 0.731891900554
2.25126484566 0.732155787191
2.25189316406 0.73241817129
2.25252148247 0.732679060844
2.25314980087 0.732938463908
2.25377811928 0.733196388592
2.25440643768 0.733452843062
2.25503475609 0.733707835541
2.25566307449 0.733961374308
2.2562913929 0.734213467697
2.2569197113 0.734464124097
2.25754802971 0.734713351951
2.25817634811 0.734961159757
2.25880466652 0.735207556066
2.25943298492 0.735452549482
2.26006130333 0.735696148663
2.26068962173 0.735938362318
2.26131794014 0.736179199209
2.26194625854 0.736418668146
2.26257457695 0.736656777995
2.26320289536 0.736893537668
2.26383121376 0.73712895613
2.26445953217 0.737363042394
2.26508785057 0.737595805521
2.26571616898 0.737827254623
2.26634448738 0.738057398857
2.26697280579 0.73828624743
2.26760112419 0.738513809595
2.2682294426 0.738740094651
2.268857761 0.738965111942
2.26948607941 0.739188870861
2.27011439781 0.739411380842
2.27074271622 0.739632651366
2.27137103462 0.739852691955
2.27199935303 0.740071512178
2.27262767143 0.740289121643
2.27325598984 0.740505530002
2.27388430824 0.74072074695
2.27451262665 0.740934782221
2.27514094505 0.74114764559
2.27576926346 0.741359346872
2.27639758186 0.741569895921
2.27702590027 0.741779302632
2.27765421867 0.741987576935
2.27828253708 0.7421947288
2.27891085548 0.742400768233
2.27953917389 0.742605705278
2.28016749229 0.742809550013
2.2807958107 0.743012312553
2.2814241291 0.743214003045
2.28205244751 0.743414631674
2.28268076591 0.743614208655
2.28330908432 0.743812744238
2.28393740273 0.744010248706
2.28456572113 0.74420673237
2.28519403954 0.744402205577
2.28582235794 0.7445966787
2.28645067635 0.744790162145
2.28707899475 0.744982666344
2.28770731316 0.745174201762
2.28833563156 0.745364778888
2.28896394997 0.745554408239
2.28959226837 0.745743100361
2.29022058678 0.745930865822
2.29084890518 0.74611771522
2.29147722359 0.746303659173
2.29210554199 0.746488708326
2.2927338604 0.746672873347
2.2933621788 0.746856164925
2.29399049721 0.747038593774
2.29461881561 0.747220170626
2.29524713402 0.747400906236
2.29587545242 0.747580811378
2.29650377083 0.747759896846
2.29713208923 0.747938173452
2.29776040764 0.748115652025
2.29838872604 0.748292343414
2.29901704445 0.748468258482
2.29964536285 0.748643408109
2.30027368126 0.748817803191
2.30090199966 0.748991454636
2.30153031807 0.749164373367
2.30215863647 0.749336570323
2.30278695488 0.74950805645
2.30341527328 0.749678842709
2.30404359169 0.749848940072
2.3046719101 0.75001835952
2.3053002285 0.750187112045
2.30592854691 0.750355208646
2.30655686531 0.750522660331
2.30718518372 0.750689478116
2.30781350212 0.750855673022
2.30844182053 0.751021256077
2.30907013893 0.751186238316
2.30969845734 0.751350630774
2.31032677574 0.751514444493
2.31095509415 0.751677690519
2.31158341255 0.751840379896
2.31221173096 0.752002523674
2.31284004936 0.7521641329
2.31346836777 0.752325218625
2.31409668617 0.752485791895
2.31472500458 0.752645863758
2.31535332298 0.752805445259
2.31598164139 0.752964547438
2.31660995979 0.753123181334
2.3172382782 0.753281357981
2.3178665966 0.753439088406
2.31849491501 0.753596383632
2.31912323341 0.753753254675
2.31975155182 0.753909712543
2.32037987022 0.754065768236
2.32100818863 0.754221432745
2.32163650703 0.754376717052
2.32226482544 0.754531632128
2.32289314384 0.754686188933
2.32352146225 0.754840398413
2.32414978065 0.754994271506
2.32477809906 0.755147819131
2.32540641747 0.755301052197
2.32603473587 0.755453981596
2.32666305428 0.755606618204
2.32729137268 0.755758972883
2.32791969109 0.755911056474
2.32854800949 0.756062879802
2.3291763279 0.756214453673
2.3298046463 0.756365788875
2.33043296471 0.756516896172
2.33106128311 0.756667786311
2.33168960152 0.756818470013
2.33231791992 0.756968957981
2.33294623833 0.757119260891
2.33357455673 0.757269389396
2.33420287514 0.757419354124
2.33483119354 0.757569165679
2.33545951195 0.757718834636
2.33608783035 0.757868371545
2.33671614876 0.758017786926
2.33734446716 0.758167091272
2.33797278557 0.758316295047
2.33860110397 0.758465408683
2.33922942238 0.758614442583
2.33985774078 0.758763407116
2.34048605919 0.75891231262
2.34111437759 0.759061169401
2.341742696 0.759209987729
2.3423710144 0.75935877784
2.34299933281 0.759507549936
2.34362765121 0.75965631418
2.34425596962 0.7598050807
2.34488428802 0.759953859587
2.34551260643 0.760102660892
2.34614092484 0.760251494628
2.34676924324 0.760400370766
2.34739756165 0.760549299241
2.34802588005 0.760698289941
2.34865419846 0.760847352716
2.34928251686 0.760996497372
2.34991083527 0.761145733672
2.35053915367 0.761295071333
2.35116747208 0.761444520029
2.35179579048 0.761594089387
2.35242410889 0.761743788988
2.35305242729 0.761893628368
2.3536807457 0.762043617011
2.3543090641 0.762193764356
2.35493738251 0.762344079791
2.35556570091 0.762494572655
2.35619401932 0.762645252236
2.35682233772 0.76279612777
2.35745065613 0.762947208442
2.35807897453 0.763098503384
2.35870729294 0.763250021675
2.35933561134 0.763401772338
2.35996392975 0.763553764343
2.36059224815 0.763706006605
2.36122056656 0.763858507981
2.36184888496 0.764011277272
2.36247720337 0.764164323223
2.36310552177 0.764317654519
2.36373384018 0.764471279786
2.36436215858 0.764625207593
2.36499047699 0.764779446445
2.36561879539 0.764934004789
2.3662471138 0.765088891011
2.36687543221 0.765244113433
2.36750375061 0.765399680316
2.36813206902 0.765555599856
2.36876038742 0.765711880187
2.36938870583 0.765868529376
2.37001702423 0.766025555427
2.37064534264 0.766182966277
2.37127366104 0.766340769797
2.37190197945 0.766498973791
2.37253029785 0.766657585995
2.37315861626 0.766816614076
2.37378693466 0.766976065634
2.37441525307 0.767135948198
2.37504357147 0.767296269229
2.37567188988 0.767457036114
2.37630020828 0.767618256172
2.37692852669 0.767779936648
2.37755684509 0.767942084717
2.3781851635 0.76810470748
2.3788134819 0.768267811962
2.37944180031 0.768431405119
2.38007011871 0.768595493829
2.38069843712 0.768760084895
2.38132675552 0.768925185046
2.38195507393 0.769090800935
2.38258339233 0.769256939136
2.38321171074 0.769423606147
2.38384002914 0.76959080839
2.38446834755 0.769758552207
2.38509666595 0.769926843862
2.38572498436 0.770095689538
2.38635330276 0.770265095342
2.38698162117 0.770435067298
2.38760993958 0.77060561135
2.38823825798 0.77077673336
2.38886657639 0.770948439112
2.38949489479 0.771120734304
2.3901232132 0.771293624553
2.3907515316 0.771467115393
2.39137985001 0.771641212276
2.39200816841 0.771815920568
2.39263648682 0.771991245553
2.39326480522 0.772167192428
2.39389312363 0.772343766307
2.39452144203 0.772520972217
2.39514976044 0.772698815102
2.39577807884 0.772877299815
2.39640639725 0.773056431128
2.39703471565 0.773236213722
2.39766303406 0.773416652191
2.39829135246 0.773597751044
2.39891967087 0.773779514698
2.39954798927 0.773961947486
2.40017630768 0.774145053649
2.40080462608 0.774328837339
2.40143294449 0.774513302621
2.40206126289 0.774698453468
2.4026895813 0.774884293764
2.4033178997 0.775070827302
2.40394621811 0.775258057784
2.40457453651 0.775445988824
2.40520285492 0.77563462394
2.40583117332 0.775823966563
2.40645949173 0.77601402003
2.40708781013 0.776204787585
2.40771612854 0.776396272383
2.40834444695 0.776588477482
2.40897276535 0.776781405852
2.40960108376 0.776975060367
2.41022940216 0.777169443808
2.41085772057 0.777364558865
2.41148603897 0.77756040813
2.41211435738 0.777756994105
2.41274267578 0.777954319197
2.41337099419 0.778152385719
2.41399931259 0.778351195888
2.414627631 0.778550751828
2.4152559494 0.778751055569
2.41588426781 0.778952109043
2.41651258621 0.779153914092
2.41714090462 0.779356472458
2.41776922302 0.779559785792
2.41839754143 0.779763855645
2.41902585983 0.779968683478
2.41965417824 0.780174270651
2.42028249664 0.780380618433
2.42091081505 0.780587727994
2.42153913345 0.780795600411
2.42216745186 0.781004236663
2.42279577026 0.781213637633
2.42342408867 0.781423804111
2.42405240707 0.781634736787
2.42468072548 0.781846436257
2.42530904388 0.782058903022
2.42593736229 0.782272137486
2.42656568069 0.782486139955
2.4271939991 0.782700910643
2.4278223175 0.782916449665
2.42845063591 0.78313275704
2.42907895432 0.783349832693
2.42970727272 0.783567676451
2.43033559113 0.783786288047
2.43096390953 0.784005667117
2.43159222794 0.7842258132
2.43222054634 0.784446725743
2.43284886475 0.784668404094
2.43347718315 0.784890847507
2.43410550156 0.78511405514
2.43473381996 0.785338026057
2.43536213837 0.785562759225
2.43599045677 0.785788253518
2.43661877518 0.786014507712
2.43724709358 0.786241520492
2.43787541199 0.786469290446
2.43850373039 0.786697816069
2.4391320488 0.786927095759
2.4397603672 0.787157127824
2.44038868561 0.787387910476
2.44101700401 0.787619441831
2.44164532242 0.787851719917
2.44227364082 0.788084742664
2.44290195923 0.78831850791
2.44353027763 0.788553013402
2.44415859604 0.788788256793
2.44478691444 0.789024235645
2.44541523285 0.789260947425
2.44604355125 0.789498389511
2.44667186966 0.78973655919
2.44730018806 0.789975453655
2.44792850647 0.79021507001
2.44855682487 0.790455405269
2.44918514328 0.790696456355
2.44981346169 0.790938220099
2.45044178009 0.791180693247
2.4510700985 0.791423872451
2.4516984169 0.791667754277
2.45232673531 0.791912335202
2.45295505371 0.792157611613
2.45358337212 0.792403579813
2.45421169052 0.792650236013
2.45484000893 0.79289757634
2.45546832733 0.793145596835
2.45609664574 0.793394293449
2.45672496414 0.793643662051
2.45735328255 0.793893698423
2.45798160095 0.794144398263
2.45860991936 0.794395757182
2.45923823776 0.794647770711
2.45986655617 0.794900434294
2.46049487457 0.795153743294
2.46112319298 0.79540769299
2.46175151138 0.79566227858
2.46237982979 0.79591749518
2.46300814819 0.796173337824
2.4636364666 0.796429801467
2.464264785 0.796686880982
2.46489310341 0.796944571165
2.46552142181 0.797202866731
2.46614974022 0.797461762317
2.46677805862 0.797721252482
2.46740637703 0.797981331708
2.46803469543 0.798241994401
2.46866301384 0.798503234888
2.46929133224 0.798765047424
2.46991965065 0.799027426187
2.47054796906 0.799290365281
2.47117628746 0.799553858735
2.47180460587 0.799817900507
2.47243292427 0.80008248448
2.47306124268 0.800347604469
2.47368956108 0.800613254212
2.47431787949 0.800879427381
2.47494619789 0.801146117577
2.4755745163 0.801413318331
2.4762028347 0.801681023105
2.47683115311 0.801949225293
2.47745947151 0.802217918224
2.47808778992 0.802487095157
2.47871610832 0.802756749288
2.47934442673 0.803026873747
2.47997274513 0.803297461597
2.48060106354 0.803568505842
2.48122938194 0.803839999418
2.48185770035 0.804111935203
2.48248601875 0.80438430601
2.48311433716 0.804657104594
2.48374265556 0.804930323648
2.48437097397 0.805203955806
2.48499929237 0.805477993645
2.48562761078 0.805752429682
2.48625592918 0.806027256379
2.48688424759 0.80630246614
2.48751256599 0.806578051316
2.4881408844 0.8068540042
2.4887692028 0.807130317035
2.48939752121 0.807406982009
2.49002583961 0.807683991257
2.49065415802 0.807961336865
2.49128247643 0.808239010866
2.49191079483 0.808517005246
2.49253911324 0.808795311939
2.49316743164 0.809073922834
2.49379575005 0.809352829772
2.49442406845 0.809632024546
2.49505238686 0.809911498906
2.49568070526 0.810191244555
2.49630902367 0.810471253155
2.49693734207 0.810751516324
2.49756566048 0.811032025637
2.49819397888 0.811312772629
2.49882229729 0.811593748796
2.49945061569 0.811874945592
2.5000789341 0.812156354435
2.5007072525 0.812437966705
2.50133557091 0.812719773745
2.50196388931 0.813001766862
2.50259220772 0.81328393733
2.50322052612 0.813566276387
2.50384884453 0.81384877524
2.50447716293 0.814131425064
2.50510548134 0.814414217001
2.50573379974 0.814697142166
2.50636211815 0.814980191641
2.50699043655 0.815263356485
2.50761875496 0.815546627724
2.50824707336 0.815829996363
2.50887539177 0.816113453378
2.50950371017 0.816396989723
2.51013202858 0.816680596327
2.51076034698 0.816964264097
2.51138866539 0.81724798392
2.5120169838 0.81753174666
2.5126453022 0.817815543164
2.51327362061 0.818099364258
2.51390193901 0.818383200754
2.51453025742 0.818667043443
2.51515857582 0.818950883104
2.51578689423 0.819234710499
2.51641521263 0.819518516379
2.51704353104 0.81980229148
2.51767184944 0.820086026528
2.51830016785 0.820369712236
2.51892848625 0.820653339311
2.51955680466 0.820936898449
2.52018512306 0.821220380338
2.52081344147 0.821503775661
2.52144175987 0.821787075094
2.52207007828 0.822070269309
2.52269839668 0.822353348975
2.52332671509 0.822636304757
2.52395503349 0.822919127319
2.5245833519 0.823201807326
2.5252116703 0.82348433544
2.52583998871 0.823766702327
2.52646830711 0.824048898655
2.52709662552 0.824330915096
2.52772494392 0.824612742324
2.52835326233 0.824894371021
2.52898158073 0.825175791874
2.52960989914 0.825456995579
2.53023821754 0.825737972839
2.53086653595 0.826018714366
2.53149485435 0.826299210885
2.53212317276 0.826579453131
2.53275149117 0.82685943185
2.53337980957 0.827139137803
2.53400812798 0.827418561767
2.53463644638 0.827697694533
2.53526476479 0.827976526906
2.53589308319 0.828255049714
2.5365214016 0.828533253799
2.53714972 0.828811130024
2.53777803841 0.829088669273
2.53840635681 0.829365862451
2.53903467522 0.829642700486
2.53966299362 0.829919174328
2.54029131203 0.830195274953
2.54091963043 0.830470993363
2.54154794884 0.830746320584
2.54217626724 0.831021247671
2.54280458565 0.831295765709
2.54343290405 0.831569865808
2.54406122246 0.831843539113
2.54468954086 0.832116776798
2.54531785927 0.83238957007
2.54594617767 0.832661910167
2.54657449608 0.832933788366
2.54720281448 0.833205195974
2.54783113289 0.833476124337
2.54845945129 0.833746564839
2.5490877697 0.834016508899
2.5497160881 0.834285947977
2.55034440651 0.834554873572
2.55097272491 0.834823277225
2.55160104332 0.835091150519
2.55222936172 0.835358485077
2.55285768013 0.835625272569
2.55348599854 0.835891504708
2.55411431694 0.836157173251
2.55474263535 0.836422270004
2.55537095375 0.83668678682
2.55599927216 0.836950715598
2.55662759056 0.837214048288
2.55725590897 0.837476776889
2.55788422737 0.837738893453
2.55851254578 0.83800039008
2.55914086418 0.838261258926
2.55976918259 0.838521492198
2.56039750099 0.83878108216
2.5610258194 0.839040021129
2.5616541378 0.839298301478
2.56228245621 0.839555915639
2.56291077461 0.8398128561
2.56353909302 0.840069115407
2.56416741142 0.840324686167
2.56479572983 0.840579561047
2.56542404823 0.840833732775
2.56605236664 0.841087194139
2.56668068504 0.841339937992
2.56730900345 0.84159195725
2.56793732185 0.841843244892
2.56856564026 0.842093793963
2.56919395866 0.842343597574
2.56982227707 0.842592648902
2.57045059547 0.84284094119
2.57107891388 0.843088467753
2.57170723228 0.84333522197
2.57233555069 0.843581197294
2.57296386909 0.843826387244
2.5735921875 0.844070785413
2.57422050591 0.844314385465
2.57484882431 0.844557181135
2.57547714272 0.844799166234
2.57610546112 0.845040334644
2.57673377953 0.845280680324
2.57736209793 0.845520197304
2.57799041634 0.845758879695
2.57861873474 0.845996721681
2.57924705315 0.846233717524
2.57987537155 0.846469861564
2.58050368996 0.84670514822
2.58113200836 0.846939571988
2.58176032677 0.847173127445
2.58238864517 0.847405809249
2.58301696358 0.847637612138
2.58364528198 0.84786853093
2.58427360039 0.848098560528
2.58490191879 0.848327695914
2.5855302372 0.848555932157
2.5861585556 0.848783264406
2.58678687401 0.849009687896
2.58741519241 0.849235197947
2.58804351082 0.849459789964
2.58867182922 0.849683459437
2.58930014763 0.849906201943
2.58992846603 0.850128013146
2.59055678444 0.850348888795
2.59118510284 0.85056882473
2.59181342125 0.850787816877
2.59244173965 0.851005861252
2.59307005806 0.851222953958
2.59369837646 0.851439091189
2.59432669487 0.85165426923
2.59495501328 0.851868484452
2.59558333168 0.852081733322
2.59621165009 0.852294012395
2.59683996849 0.852505318318
2.5974682869 0.852715647829
2.5980966053 0.852924997761
2.59872492371 0.853133365036
2.59935324211 0.853340746672
2.59998156052 0.853547139777
2.60060987892 0.853752541556
2.60123819733 0.853956949304
2.60186651573 0.854160360414
2.60249483414 0.85436277237
2.60312315254 0.854564182753
2.60375147095 0.854764589239
2.60437978935 0.854963989595
2.60500810776 0.85516238169
2.60563642616 0.855359763483
2.60626474457 0.855556133032
2.60689306297 0.855751488489
2.60752138138 0.855945828105
2.60814969978 0.856139150223
2.60877801819 0.856331453288
2.60940633659 0.856522735837
2.610034655 0.856712996506
2.6106629734 0.856902234028
2.61129129181 0.857090447233
2.61191961021 0.857277635047
2.61254792862 0.857463796496
2.61317624702 0.857648930701
2.61380456543 0.857833036881
2.61443288383 0.858016114354
2.61506120224 0.858198162533
2.61568952065 0.858379180931
2.61631783905 0.858559169157
2.61694615746 0.858738126919
2.61757447586 0.858916054022
2.61820279427 0.859092950369
2.61883111267 0.859268815961
2.61945943108 0.859443650895
2.62008774948 0.859617455367
2.62071606789 0.859790229671
2.62134438629 0.859961974197
2.6219727047 0.860132689434
2.6226010231 0.860302375967
2.62322934151 0.860471034478
2.62385765991 0.860638665748
2.62448597832 0.860805270654
2.62511429672 0.860970850168
2.62574261513 0.861135405362
2.62637093353 0.861298937402
2.62699925194 0.861461447552
2.62762757034 0.86162293717
2.62825588875 0.861783407714
2.62888420715 0.861942860732
2.62951252556 0.862101297874
2.63014084396 0.86225872088
2.63076916237 0.862415131588
2.63139748077 0.86257053193
2.63202579918 0.862724923933
2.63265411758 0.862878309717
2.63328243599 0.863030691499
2.63391075439 0.863182071586
2.6345390728 0.86333245238
2.6351673912 0.863481836378
2.63579570961 0.863630226168
2.63642402802 0.863777624429
2.63705234642 0.863924033934
2.63768066483 0.864069457547
2.63830898323 0.864213898225
2.63893730164 0.864357359013
2.63956562004 0.864499843049
2.64019393845 0.86464135356
2.64082225685 0.864781893863
2.64145057526 0.864921467364
2.64207889366 0.865060077558
2.64270721207 0.865197728028
2.64333553047 0.865334422445
2.64396384888 0.865470164569
2.64459216728 0.865604958245
2.64522048569 0.865738807405
2.64584880409 0.865871716067
2.6464771225 0.866003688334
2.6471054409 0.866134728396
2.64773375931 0.866264840523
2.64836207771 0.866394029074
2.64899039612 0.866522298487
2.64961871452 0.866649653285
2.65024703293 0.866776098073
2.65087535133 0.866901637535
2.65150366974 0.86702627644
2.65213198814 0.867150019634
2.65276030655 0.867272872044
2.65338862495 0.867394838675
2.65401694336 0.867515924612
2.65464526176 0.867636135016
2.65527358017 0.867755475126
2.65590189857 0.867873950258
2.65653021698 0.867991565802
2.65715853539 0.868108327225
2.65778685379 0.868224240066
2.6584151722 0.86833930994
2.6590434906 0.868453542534
2.65967180901 0.868566943605
2.66030012741 0.868679518985
2.66092844582 0.868791274575
2.66155676422 0.868902216345
2.66218508263 0.869012350337
2.66281340103 0.869121682657
2.66344171944 0.869230219483
2.66407003784 0.869337967057
2.66469835625 0.869444931689
2.66532667465 0.869551119752
2.66595499306 0.869656537685
2.66658331146 0.86976119199
2.66721162987 0.869865089233
2.66783994827 0.869968236039
2.66846826668 0.870070639098
2.66909658508 0.870172305157
2.66972490349 0.870273241023
2.67035322189 0.870373453563
2.6709815403 0.870472949701
2.6716098587 0.870571736416
2.67223817711 0.870669820745
2.67286649551 0.870767209779
2.67349481392 0.870863910663
2.67412313232 0.870959930595
2.67475145073 0.871055276827
2.67537976913 0.871149956659
2.67600808754 0.871243977445
2.67663640594 0.871337346586
2.67726472435 0.871430071531
2.67789304276 0.871522159779
2.67852136116 0.871613618874
2.67914967957 0.871704456405
2.67977799797 0.871794680008
2.68040631638 0.87188429736
2.68103463478 0.871973316183
2.68166295319 0.872061744239
2.68229127159 0.872149589331
2.68291959 0.872236859303
2.6835479084 0.872323562036
2.68417622681 0.872409705451
2.68480454521 0.872495297503
2.68543286362 0.872580346185
2.68606118202 0.872664859523
2.68668950043 0.872748845578
2.68731781883 0.872832312444
2.68794613724 0.872915268245
2.68857445564 0.872997721136
2.68920277405 0.873079679303
2.68983109245 0.873161150959
2.69045941086 0.873242144345
2.69108772926 0.873322667728
2.69171604767 0.873402729402
2.69234436607 0.873482337684
2.69297268448 0.873561500913
2.69360100288 0.873640227454
2.69422932129 0.873718525689
2.69485763969 0.873796404022
2.6954859581 0.873873870878
2.6961142765 0.873950934695
2.69674259491 0.874027603933
2.69737091331 0.874103887065
2.69799923172 0.874179792579
2.69862755013 0.874255328978
2.69925586853 0.874330504775
2.69988418694 0.874405328498
2.70051250534 0.874479808682
2.70114082375 0.874553953874
2.70176914215 0.874627772627
2.70239746056 0.874701273504
2.70302577896 0.874774465071
2.70365409737 0.874847355901
2.70428241577 0.87491995457
2.70491073418 0.874992269657
2.70553905258 0.875064309744
2.70616737099 0.875136083412
2.70679568939 0.875207599242
2.7074240078 0.875278865814
2.7080523262 0.875349891705
2.70868064461 0.875420685488
2.70930896301 0.875491255731
2.70993728142 0.875561610999
2.71056559982 0.875631759846
2.71119391823 0.87570171082
2.71182223663 0.875771472461
2.71245055504 0.875841053296
2.71307887344 0.875910461844
2.71370719185 0.875979706608
2.71433551025 0.876048796082
2.71496382866 0.876117738742
2.71559214706 0.876186543049
2.71622046547 0.87625521745
2.71684878387 0.876323770371
2.71747710228 0.876392210221
2.71810542068 0.876460545389
2.71873373909 0.876528784243
2.7193620575 0.87659693513
2.7199903759 0.876665006372
2.72061869431 0.87673300627
2.72124701271 0.876800943097
2.72187533112 0.876868825102
2.72250364952 0.876936660506
2.72313196793 0.877004457503
2.72376028633 0.877072224255
2.72438860474 0.877139968898
2.72501692314 0.877207699532
2.72564524155 0.87727542423
2.72627355995 0.877343151028
2.72690187836 0.87741088793
2.72753019676 0.877478642902
2.72815851517 0.877546423876
2.72878683357 0.877614238748
2.72941515198 0.877682095373
2.73004347038 0.877750001568
2.73067178879 0.87781796511
2.73130010719 0.877885993735
2.7319284256 0.877954095137
2.732556744 0.878022276967
2.73318506241 0.878090546831
2.73381338081 0.878158912292
2.73444169922 0.878227380865
2.73507001762 0.87829596002
2.73569833603 0.878364657179
2.73632665443 0.878433479714
2.73695497284 0.878502434949
2.73758329124 0.878571530157
2.73821160965 0.878640772561
2.73883992805 0.878710169329
2.73946824646 0.878779727578
2.74009656487 0.878849454371
2.74072488327 0.878919356715
2.74135320168 0.878989441562
2.74198152008 0.879059715809
2.74260983849 0.879130186293
2.74323815689 0.879200859794
2.7438664753 0.879271743033
2.7444947937 0.879342842671
2.74512311211 0.879414165308
2.74575143051 0.879485717484
2.74637974892 0.879557505675
2.74700806732 0.879629536295
2.74763638573 0.879701815694
2.74826470413 0.879774350156
2.74889302254 0.879847145903
2.74952134094 0.879920209087
2.75014965935 0.879993545797
2.75077797775 0.880067162051
2.75140629616 0.8801410638
2.75203461456 0.880215256928
2.75266293297 0.880289747246
2.75329125137 0.880364540497
2.75391956978 0.880439642352
2.75454788818 0.880515058411
2.75517620659 0.880590794201
2.75580452499 0.880666855176
2.7564328434 0.880743246716
2.7570611618 0.880819974128
2.75768948021 0.880897042643
2.75831779861 0.880974457416
2.75894611702 0.881052223529
2.75957443542 0.881130345982
2.76020275383 0.881208829703
2.76083107224 0.881287679539
2.76145939064 0.881366900259
2.76208770905 0.881446496555
2.76271602745 0.881526473036
2.76334434586 0.881606834236
2.76397266426 0.881687584603
2.76460098267 0.881768728507
2.76522930107 0.881850270238
2.76585761948 0.881932214
2.76648593788 0.882014563919
2.76711425629 0.882097324033
2.76774257469 0.882180498303
2.7683708931 0.8822640906
2.7689992115 0.882348104716
2.76962752991 0.882432544355
2.77025584831 0.882517413137
2.77088416672 0.882602714597
2.77151248512 0.882688452185
2.77214080353 0.882774629263
2.77276912193 0.882861249109
2.77339744034 0.882948314912
2.77402575874 0.883035829775
2.77465407715 0.883123796715
2.77528239555 0.883212218658
2.77591071396 0.883301098445
2.77653903236 0.883390438827
2.77716735077 0.883480242468
2.77779566917 0.883570511943
2.77842398758 0.883661249737
2.77905230598 0.883752458246
2.77968062439 0.883844139777
2.78030894279 0.883936296549
2.7809372612 0.884028930688
2.78156557961 0.884122044233
2.78219389801 0.884215639131
2.78282221642 0.88430971724
2.78345053482 0.884404280326
2.78407885323 0.884499330067
2.78470717163 0.884594868048
2.78533549004 0.884690895764
2.78596380844 0.884787414621
2.78659212685 0.88488442593
2.78722044525 0.884981930917
2.78784876366 0.885079930711
2.78847708206 0.885178426355
2.78910540047 0.885277418797
2.78973371887 0.885376908897
2.79036203728 0.885476897422
2.79099035568 0.885577385049
2.79161867409 0.885678372365
2.79224699249 0.885779859864
2.7928753109 0.885881847949
2.7935036293 0.885984336936
2.79413194771 0.886087327045
2.79476026611 0.88619081841
2.79538858452 0.886294811072
2.79601690292 0.886399304982
2.79664522133 0.886504300002
2.79727353973 0.886609795901
2.79790185814 0.886715792362
2.79853017654 0.886822288975
2.79915849495 0.886929285242
2.79978681335 0.887036780575
2.80041513176 0.887144774298
2.80104345016 0.887253265645
2.80167176857 0.887362253761
2.80230008698 0.887471737704
2.80292840538 0.887581716442
2.80355672379 0.887692188856
2.80418504219 0.88780315374
2.8048133606 0.8879146098
2.805441679 0.888026555654
2.80606999741 0.888138989835
2.80669831581 0.888251910788
2.80732663422 0.888365316874
2.80795495262 0.888479206367
2.80858327103 0.888593577455
2.80921158943 0.888708428243
2.80983990784 0.888823756749
2.81046822624 0.888939560909
2.81109654465 0.889055838574
2.81172486305 0.889172587513
2.81235318146 0.889289805411
2.81298149986 0.889407489871
2.81360981827 0.889525638414
2.81423813667 0.889644248479
2.81486645508 0.889763317425
2.81549477348 0.889882842531
2.81612309189 0.890002820993
2.81675141029 0.890123249932
2.8173797287 0.890244126386
2.8180080471 0.890365447316
2.81863636551 0.890487209607
2.81926468391 0.890609410065
2.81989300232 0.890732045418
2.82052132072 0.890855112321
2.82114963913 0.89097860735
2.82177795753 0.89110252701
2.82240627594 0.891226867728
2.82303459435 0.891351625859
2.82366291275 0.891476797685
2.82429123116 0.891602379416
2.82491954956 0.891728367189
2.82554786797 0.89185475707
2.82617618637 0.891981545056
2.82680450478 0.892108727073
2.82743282318 0.892236298979
2.82806114159 0.892364256561
2.82868945999 0.892492595542
2.8293177784 0.892621311576
2.8299460968 0.892750400252
2.83057441521 0.892879857091
2.83120273361 0.893009677552
2.83183105202 0.893139857029
2.83245937042 0.893270390854
2.83308768883 0.893401274294
2.83371600723 0.893532502556
2.83434432564 0.893664070787
2.83497264404 0.893795974072
2.83560096245 0.893928207439
2.83622928085 0.894060765855
2.83685759926 0.894193644232
2.83748591766 0.894326837424
2.83811423607 0.894460340228
2.83874255447 0.894594147387
2.83937087288 0.894728253592
2.83999919128 0.894862653476
2.84062750969 0.894997341622
2.84125582809 0.895132312563
2.8418841465 0.895267560778
2.8425124649 0.895403080698
2.84314078331 0.895538866705
2.84376910172 0.895674913132
2.84439742012 0.895811214266
2.84502573853 0.895947764347
2.84565405693 0.89608455757
2.84628237534 0.896221588084
2.84691069374 0.896358849998
2.84753901215 0.896496337375
2.84816733055 0.896634044238
2.84879564896 0.896771964568
2.84942396736 0.89691009231
2.85005228577 0.897048421365
2.85068060417 0.8971869456
2.85130892258 0.897325658844
2.85193724098 0.897464554889
2.85256555939 0.897603627494
2.85319387779 0.897742870383
2.8538221962 0.897882277247
2.8544505146 0.898021841746
2.85507883301 0.898161557507
2.85570715141 0.89830141813
2.85633546982 0.898441417184
2.85696378822 0.89858154821
2.85759210663 0.898721804722
2.85822042503 0.89886218021
2.85884874344 0.899002668136
2.85947706184 0.89914326194
2.86010538025 0.899283955039
2.86073369865 0.899424740828
2.86136201706 0.89956561268
2.86199033546 0.89970656395
2.86261865387 0.899847587972
2.86324697227 0.899988678064
2.86387529068 0.900129827526
2.86450360909 0.900271029644
2.86513192749 0.900412277686
2.8657602459 0.90055356491
2.8663885643 0.900694884559
2.86701688271 0.900836229865
2.86764520111 0.900977594048
2.86827351952 0.901118970322
2.86890183792 0.901260351889
2.86953015633 0.901401731945
2.87015847473 0.901543103679
2.87078679314 0.901684460275
2.87141511154 0.901825794913
2.87204342995 0.901967100767
2.87267174835 0.902108371013
2.87330006676 0.902249598822
2.87392838516 0.902390777366
2.87455670357 0.902531899819
2.87518502197 0.902672959354
2.87581334038 0.90281394915
2.87644165878 0.902954862388
2.87706997719 0.903095692253
2.87769829559 0.903236431938
2.878326614 0.903377074642
2.8789549324 0.903517613571
2.87958325081 0.903658041942
2.88021156921 0.90379835298
2.88083988762 0.903938539923
2.88146820602 0.904078596018
2.88209652443 0.904218514527
2.88272484283 0.904358288727
2.88335316124 0.904497911909
2.88398147964 0.904637377378
2.88460979805 0.904776678458
2.88523811646 0.904915808492
2.88586643486 0.90505476084
2.88649475327 0.905193528882
2.88712307167 0.905332106021
2.88775139008 0.905470485679
2.88837970848 0.905608661304
2.88900802689 0.905746626365
2.88963634529 0.905884374357
2.8902646637 0.9060218988
2.8908929821 0.906159193244
2.89152130051 0.906296251262
2.89214961891 0.906433066458
2.89277793732 0.906569632466
2.89340625572 0.906705942949
2.89403457413 0.906841991603
2.89466289253 0.906977772154
2.89529121094 0.907113278365
2.89591952934 0.907248504028
2.89654784775 0.907383442974
2.89717616615 0.90751808907
2.89780448456 0.907652436217
2.89843280296 0.907786478356
2.89906112137 0.907920209465
2.89968943977 0.908053623563
2.90031775818 0.908186714709
2.90094607658 0.908319477002
2.90157439499 0.908451904585
2.90220271339 0.908583991641
2.9028310318 0.908715732399
2.9034593502 0.908847121132
2.90408766861 0.908978152158
2.90471598701 0.909108819841
2.90534430542 0.909239118593
2.90597262383 0.909369042873
2.90660094223 0.909498587187
2.90722926064 0.909627746094
2.90785757904 0.909756514199
2.90848589745 0.909884886161
2.90911421585 0.910012856688
2.90974253426 0.910140420542
2.91037085266 0.910267572539
2.91099917107 0.910394307545
2.91162748947 0.910520620485
2.91225580788 0.910646506337
2.91288412628 0.910771960133
2.91351244469 0.910896976966
2.91414076309 0.911021551984
2.9147690815 0.911145680391
2.9153973999 0.911269357452
2.91602571831 0.911392578492
2.91665403671 0.911515338894
2.91728235512 0.911637634102
2.91791067352 0.911759459621
2.91853899193 0.911880811019
2.91916731033 0.912001683925
2.91979562874 0.912122074032
2.92042394714 0.912241977095
2.92105226555 0.912361388935
2.92168058395 0.912480305436
2.92230890236 0.912598722549
2.92293722076 0.912716636289
2.92356553917 0.912834042738
2.92419385757 0.912950938045
2.92482217598 0.913067318427
2.92545049438 0.913183180167
2.92607881279 0.913298519617
2.9267071312 0.913413333199
2.9273354496 0.913527617403
2.92796376801 0.913641368789
2.92859208641 0.913754583986
2.92922040482 0.913867259696
2.92984872322 0.91397939269
2.93047704163 0.914090979811
2.93110536003 0.914202017973
2.93173367844 0.914312504164
2.93236199684 0.914422435443
2.93299031525 0.914531808942
2.93361863365 0.914640621867
2.93424695206 0.914748871497
2.93487527046 0.914856555184
2.93550358887 0.914963670357
2.93613190727 0.915070214516
2.93676022568 0.915176185238
2.93738854408 0.915281580174
2.93801686249 0.915386397052
2.93864518089 0.915490633674
2.9392734993 0.915594287918
2.9399018177 0.915697357739
2.94053013611 0.915799841167
2.94115845451 0.91590173631
2.94178677292 0.91600304135
2.94241509132 0.91610375455
2.94304340973 0.916203874246
2.94367172813 0.916303398854
2.94430004654 0.916402326865
2.94492836494 0.91650065685
2.94555668335 0.916598387456
2.94618500175 0.916695517407
2.94681332016 0.916792045507
2.94744163857 0.916887970636
2.94806995697 0.916983291754
2.94869827538 0.917078007895
2.94932659378 0.917172118176
2.94995491219 0.917265621789
2.95058323059 0.917358518005
2.951211549 0.917450806173
2.9518398674 0.91754248572
2.95246818581 0.917633556152
2.95309650421 0.917724017052
2.95372482262 0.917813868081
2.95435314102 0.917903108979
2.95498145943 0.917991739563
2.95560977783 0.918079759728
2.95623809624 0.918167169449
2.95686641464 0.918253968774
2.95749473305 0.918340157834
2.95812305145 0.918425736833
2.95875136986 0.918510706055
2.95937968826 0.91859506586
2.96000800667 0.918678816685
2.96063632507 0.918761959045
2.96126464348 0.918844493531
2.96189296188 0.91892642081
2.96252128029 0.919007741626
2.96314959869 0.919088456798
2.9637779171 0.919168567223
2.9644062355 0.919248073871
2.96503455391 0.919326977789
2.96566287231 0.919405280099
2.96629119072 0.919482981997
2.96691950912 0.919560084755
2.96754782753 0.919636589717
2.96817614594 0.919712498303
2.96880446434 0.919787812006
2.96943278275 0.919862532392
2.97006110115 0.9199366611
2.97068941956 0.920010199843
2.97131773796 0.920083150403
2.97194605637 0.920155514637
2.97257437477 0.920227294473
2.97320269318 0.920298491908
2.97383101158 0.920369109012
2.97445932999 0.920439147925
2.97508764839 0.920508610855
2.9757159668 0.920577500082
2.9763442852 0.920645817954
2.97697260361 0.920713566886
2.97760092201 0.920780749362
2.97822924042 0.920847367936
2.97885755882 0.920913425226
2.97948587723 0.920978923916
2.98011419563 0.921043866761
2.98074251404 0.921108256575
2.98137083244 0.921172096243
2.98199915085 0.92123538871
2.98262746925 0.921298136988
2.98325578766 0.92136034415
2.98388410606 0.921422013335
2.98451242447 0.921483147741
2.98514074287 0.92154375063
2.98576906128 0.921603825324
2.98639737968 0.921663375206
2.98702569809 0.921722403718
2.98765401649 0.921780914364
2.9882823349 0.921838910702
2.98891065331 0.921896396353
2.98953897171 0.921953374993
2.99016729012 0.922009850354
2.99079560852 0.922065826226
2.99142392693 0.922121306454
2.99205224533 0.922176294936
2.99268056374 0.922230795626
2.99330888214 0.922284812531
2.99393720055 0.922338349711
2.99456551895 0.922391411277
2.99519383736 0.922444001392
2.99582215576 0.92249612427
2.99645047417 0.922547784174
2.99707879257 0.922598985417
2.99770711098 0.922649732359
2.99833542938 0.92270002941
2.99896374779 0.922749881024
2.99959206619 0.922799291703
3.0002203846 0.922848265995
3.000848703 0.922896808491
3.00147702141 0.922944923827
3.00210533981 0.922992616681
3.00273365822 0.923039891775
3.00336197662 0.92308675387
3.00399029503 0.92313320777
3.00461861343 0.923179258317
3.00524693184 0.923224910395
3.00587525024 0.923270168923
3.00650356865 0.92331503886
3.00713188705 0.923359525199
3.00776020546 0.923403632971
3.00838852386 0.923447367242
3.00901684227 0.92349073311
3.00964516068 0.92353373571
3.01027347908 0.923576380206
3.01090179749 0.923618671794
3.01153011589 0.923660615703
3.0121584343 0.923702217191
3.0127867527 0.923743481544
3.01341507111 0.923784414077
3.01404338951 0.923825020131
3.01467170792 0.923865305077
3.01530002632 0.923905274308
3.01592834473 0.923944933244
3.01655666313 0.923984287326
3.01718498154 0.924023342022
3.01781329994 0.924062102819
3.01844161835 0.924100575226
3.01906993675 0.924138764773
3.01969825516 0.924176677009
3.02032657356 0.924214317502
3.02095489197 0.924251691836
3.02158321037 0.924288805615
3.02221152878 0.924325664455
3.02283984718 0.924362273989
3.02346816559 0.924398639866
3.02409648399 0.924434767744
3.0247248024 0.924470663297
3.0253531208 0.924506332208
3.02598143921 0.924541780172
3.02660975761 0.924577012893
3.02723807602 0.924612036083
3.02786639442 0.924646855464
3.02849471283 0.924681476763
3.02912303123 0.924715905713
3.02975134964 0.924750148054
3.03037966805 0.924784209528
3.03100798645 0.924818095882
3.03163630486 0.924851812863
3.03226462326 0.924885366224
3.03289294167 0.924918761714
3.03352126007 0.924952005084
3.03414957848 0.924985102084
3.03477789688 0.925018058462
3.03540621529 0.925050879963
3.03603453369 0.925083572326
3.0366628521 0.925116141289
3.0372911705 0.925148592583
3.03791948891 0.925180931931
3.03854780731 0.925213165051
3.03917612572 0.925245297652
3.03980444412 0.925277335433
3.04043276253 0.925309284085
3.04106108093 0.925341149287
3.04168939934 0.925372936705
3.04231771774 0.925404651996
3.04294603615 0.925436300801
3.04357435455 0.925467888748
3.04420267296 0.925499421449
3.04483099136 0.9255309045
3.04545930977 0.925562343482
3.04608762817 0.925593743957
3.04671594658 0.925625111468
3.04734426498 0.925656451541
3.04797258339 0.92568776968
3.04860090179 0.925719071369
3.0492292202 0.925750362071
3.0498575386 0.925781647223
3.05048585701 0.925812932244
3.05111417542 0.925844222526
3.05174249382 0.925875523434
3.05237081223 0.925906840313
3.05299913063 0.925938178476
3.05362744904 0.925969543211
3.05425576744 0.926000939779
3.05488408585 0.926032373411
3.05551240425 0.926063849308
3.05614072266 0.926095372642
3.05676904106 0.926126948554
3.05739735947 0.926158582151
3.05802567787 0.92619027851
3.05865399628 0.926222042673
3.05928231468 0.92625387965
3.05991063309 0.926285794415
3.06053895149 0.926317791906
3.0611672699 0.926349877026
3.0617955883 0.926382054641
3.06242390671 0.926414329579
3.06305222511 0.926446706631
3.06368054352 0.926479190547
3.06430886192 0.92651178604
3.06493718033 0.926544497781
3.06556549873 0.926577330401
3.06619381714 0.92661028849
3.06682213554 0.926643376595
3.06745045395 0.926676599219
3.06807877235 0.926709960826
3.06870709076 0.926743465831
3.06933540916 0.926777118607
3.06996372757 0.926810923482
3.07059204597 0.926844884738
3.07122036438 0.92687900661
3.07184868279 0.926913293286
3.07247700119 0.926947748907
3.0731053196 0.926982377567
3.073733638 0.927017183309
3.07436195641 0.927052170129
3.07499027481 0.927087341973
3.07561859322 0.927122702736
3.07624691162 0.927158256263
3.07687523003 0.927194006347
3.07750354843 0.927229956731
3.07813186684 0.927266111104
3.07876018524 0.927302473103
3.07938850365 0.927339046312
3.08001682205 0.927375834263
3.08064514046 0.927412840431
3.08127345886 0.927450068238
3.08190177727 0.927487521052
3.08253009567 0.927525202185
3.08315841408 0.927563114893
3.08378673248 0.927601262376
3.08441505089 0.927639647778
3.08504336929 0.927678274186
3.0856716877 0.927717144629
3.0863000061 0.92775626208
3.08692832451 0.927795629452
3.08755664291 0.927835249602
3.08818496132 0.927875125327
3.08881327972 0.927915259364
3.08944159813 0.927955654393
3.09006991653 0.927996313035
3.09069823494 0.928037237847
3.09132655334 0.928078431331
3.09195487175 0.928119895925
3.09258319016 0.928161634008
3.09321150856 0.928203647897
3.09383982697 0.92824593985
3.09446814537 0.928288512062
3.09509646378 0.928331366666
3.09572478218 0.928374505734
3.09635310059 0.928417931277
3.09698141899 0.928461645241
3.0976097374 0.928505649514
3.0982380558 0.928549945917
3.09886637421 0.928594536211
3.09949469261 0.928639422094
3.10012301102 0.928684605199
3.10075132942 0.9287300871
3.10137964783 0.928775869303
3.10200796623 0.928821953255
3.10263628464 0.928868340336
3.10326460304 0.928915031865
3.10389292145 0.928962029097
3.10452123985 0.929009333223
3.10514955826 0.92905694537
3.10577787666 0.929104866601
3.10640619507 0.929153097918
3.10703451347 0.929201640256
3.10766283188 0.929250494488
3.10829115028 0.929299661423
3.10891946869 0.929349141805
3.10954778709 0.929398936316
3.1101761055 0.929449045574
3.1108044239 0.929499470131
3.11143274231 0.92955021048
3.11206106071 0.929601267046
3.11268937912 0.929652640193
3.11331769753 0.92970433022
3.11394601593 0.929756337365
3.11457433434 0.9298086618
3.11520265274 0.929861303636
3.11583097115 0.92991426292
3.11645928955 0.929967539637
3.11708760796 0.930021133707
3.11771592636 0.930075044992
3.11834424477 0.930129273287
3.11897256317 0.930183818326
3.11960088158 0.930238679783
3.12022919998 0.930293857268
3.12085751839 0.93034935033
3.12148583679 0.930405158456
3.1221141552 0.930461281073
3.1227424736 0.930517717546
3.12337079201 0.93057446718
3.12399911041 0.930631529218
3.12462742882 0.930688902845
3.12525574722 0.930746587183
3.12588406563 0.930804581298
3.12651238403 0.930862884193
3.12714070244 0.930921494815
3.12776902084 0.930980412049
3.12839733925 0.931039634723
3.12902565765 0.931099161607
3.12965397606 0.931158991414
3.13028229446 0.931219122797
3.13091061287 0.931279554353
3.13153893127 0.931340284623
3.13216724968 0.93140131209
3.13279556808 0.931462635183
3.13342388649 0.931524252272
3.1340522049 0.931586161673
3.1346805233 0.93164836165
3.13530884171 0.931710850408
3.13593716011 0.9317736261
3.13656547852 0.931836686825
3.13719379692 0.931900030629
3.13782211533 0.931963655504
3.13845043373 0.932027559391
3.13907875214 0.932091740179
3.13970707054 0.932156195703
3.14033538895 0.93222092375
3.14096370735 0.932285922055
3.14159202576 0.932351188302
3.14222034416 0.932416720128
3.14284866257 0.932482515119
3.14347698097 0.932548570811
3.14410529938 0.932614884695
3.14473361778 0.932681454212
3.14536193619 0.932748276758
3.14599025459 0.93281534968
3.146618573 0.93288267028
3.1472468914 0.932950235815
3.14787520981 0.933018043497
3.14850352821 0.933086090494
3.14913184662 0.933154373928
3.14976016502 0.933222890879
3.15038848343 0.933291638386
3.15101680183 0.933360613444
3.15164512024 0.933429813006
3.15227343864 0.933499233985
3.15290175705 0.933568873254
3.15353007545 0.933638727645
3.15415839386 0.933708793952
3.15478671227 0.93377906893
3.15541503067 0.933849549295
3.15604334908 0.933920231729
3.15667166748 0.933991112872
3.15729998589 0.934062189334
3.15792830429 0.934133457684
3.1585566227 0.934204914459
3.1591849411 0.934276556162
3.15981325951 0.934348379263
3.16044157791 0.934420380196
3.16106989632 0.934492555366
3.16169821472 0.934564901145
3.16232653313 0.934637413874
3.16295485153 0.934710089864
3.16358316994 0.934782925398
3.16421148834 0.934855916727
3.16483980675 0.934929060076
3.16546812515 0.935002351642
3.16609644356 0.935075787594
3.16672476196 0.935149364077
3.16735308037 0.935223077209
3.16798139877 0.935296923083
3.16860971718 0.935370897768
3.16923803558 0.93544499731
3.16986635399 0.935519217733
3.17049467239 0.935593555037
3.1711229908 0.935668005203
3.1717513092 0.935742564189
3.17237962761 0.935817227934
3.17300794601 0.935891992359
3.17363626442 0.935966853365
3.17426458282 0.936041806836
3.17489290123 0.936116848637
3.17552121964 0.936191974619
3.17614953804 0.936267180618
3.17677785645 0.936342462451
3.17740617485 0.936417815924
3.17803449326 0.93649323683
3.17866281166 0.936568720946
3.17929113007 0.93664426404
3.17991944847 0.936719861867
3.18054776688 0.936795510172
3.18117608528 0.936871204689
3.18180440369 0.936946941145
3.18243272209 0.937022715255
3.1830610405 0.93709852273
3.1836893589 0.937174359271
3.18431767731 0.937250220574
3.18494599571 0.93732610233
3.18557431412 0.937402000222
3.18620263252 0.937477909934
3.18683095093 0.937553827141
3.18745926933 0.937629747518
3.18808758774 0.937705666739
3.18871590614 0.937781580474
3.18934422455 0.937857484393
3.18997254295 0.937933374168
3.19060086136 0.938009245469
3.19122917976 0.93808509397
3.19185749817 0.938160915345
3.19248581657 0.938236705271
3.19311413498 0.938312459431
3.19374245338 0.93838817351
3.19437077179 0.938463843199
3.19499909019 0.938539464192
3.1956274086 0.938615032194
3.19625572701 0.938690542913
3.19688404541 0.938765992066
3.19751236382 0.93884137538
3.19814068222 0.938916688588
3.19876900063 0.938991927435
3.19939731903 0.939067087675
3.20002563744 0.939142165075
3.20065395584 0.939217155412
3.20128227425 0.939292054476
3.20191059265 0.93936685807
3.20253891106 0.93944156201
3.20316722946 0.939516162127
3.20379554787 0.939590654268
3.20442386627 0.939665034294
3.20505218468 0.939739298083
3.20568050308 0.93981344153
3.20630882149 0.939887460548
3.20693713989 0.939961351067
3.2075654583 0.940035109037
3.2081937767 0.940108730426
3.20882209511 0.940182211224
3.20945041351 0.94025554744
3.21007873192 0.940328735104
3.21070705032 0.940401770271
3.21133536873 0.940474649015
3.21196368713 0.940547367433
3.21259200554 0.940619921648
3.21322032394 0.940692307807
3.21384864235 0.940764522079
3.21447696075 0.940836560661
3.21510527916 0.940908419774
3.21573359756 0.940980095669
3.21636191597 0.941051584619
3.21699023437 0.941122882929
3.21761855278 0.941193986929
3.21824687119 0.941264892979
3.21887518959 0.941335597469
3.219503508 0.941406096817
3.2201318264 0.941476387472
3.22076014481 0.941546465914
3.22138846321 0.941616328654
3.22201678162 0.941685972234
3.22264510002 0.941755393229
3.22327341843 0.941824588248
3.22390173683 0.94189355393
3.22453005524 0.941962286951
3.22515837364 0.942030784018
3.22578669205 0.942099041875
3.22641501045 0.942167057301
3.22704332886 0.942234827109
3.22767164726 0.942302348148
3.22829996567 0.942369617305
3.22892828407 0.942436631502
3.22955660248 0.9425033877
3.23018492088 0.942569882895
3.23081323929 0.942636114125
3.23144155769 0.942702078462
3.2320698761 0.942767773021
3.2326981945 0.942833194952
3.23332651291 0.942898341447
3.23395483131 0.942963209739
3.23458314972 0.943027797099
3.23521146812 0.94309210084
3.23583978653 0.943156118316
3.23646810493 0.94321984692
3.23709642334 0.943283284091
3.23772474175 0.943346427307
3.23835306015 0.943409274088
3.23898137856 0.943471821998
3.23960969696 0.943534068645
3.24023801537 0.943596011677
3.24086633377 0.943657648788
3.24149465218 0.943718977715
3.24212297058 0.943779996239
3.24275128899 0.943840702186
3.24337960739 0.943901093426
3.2440079258 0.943961167874
3.2446362442 0.944020923489
3.24526456261 0.944080358278
3.24589288101 0.94413947029
3.24652119942 0.944198257623
3.24714951782 0.944256718419
3.24777783623 0.944314850866
3.24840615463 0.9443726532
3.24903447304 0.944430123703
3.24966279144 0.944487260701
3.25029110985 0.944544062572
3.25091942825 0.944600527736
3.25154774666 0.944656654664
3.25217606506 0.944712441872
3.25280438347 0.944767887924
3.25343270187 0.944822991431
3.25406102028 0.944877751054
3.25468933868 0.9449321655
3.25531765709 0.944986233524
3.25594597549 0.945039953929
3.2565742939 0.945093325568
3.2572026123 0.945146347338
3.25783093071 0.945199018189
3.25845924911 0.945251337116
3.25908756752 0.945303303165
3.25971588593 0.945354915428
3.26034420433 0.945406173048
3.26097252274 0.945457075213
3.26160084114 0.945507621163
3.26222915955 0.945557810185
3.26285747795 0.945607641615
3.26348579636 0.945657114838
3.26411411476 0.945706229285
3.26474243317 0.94575498444
3.26537075157 0.945803379831
3.26599906998 0.945851415037
3.26662738838 0.945899089686
3.26725570679 0.945946403453
3.26788402519 0.945993356061
3.2685123436 0.946039947283
3.269140662 0.946086176939
3.26976898041 0.946132044898
3.27039729881 0.946177551077
3.27102561722 0.946222695439
3.27165393562 0.946267477997
3.27228225403 0.946311898813
3.27291057243 0.946355957993
3.27353889084 0.946399655693
3.27416720924 0.946442992117
3.27479552765 0.946485967514
3.27542384605 0.946528582182
3.27605216446 0.946570836465
3.27668048286 0.946612730755
3.27730880127 0.946654265489
3.27793711967 0.946695441152
3.27856543808 0.946736258274
3.27919375648 0.946776717434
3.27982207489 0.946816819252
3.2804503933 0.946856564399
3.2810787117 0.946895953588
3.28170703011 0.946934987578
3.28233534851 0.946973667175
3.28296366692 0.947011993228
3.28359198532 0.947049966631
3.28422030373 0.947087588323
3.28484862213 0.947124859286
3.28547694054 0.947161780547
3.28610525894 0.947198353177
3.28673357735 0.947234578289
3.28736189575 0.947270457041
3.28799021416 0.947305990631
3.28861853256 0.947341180303
3.28924685097 0.94737602734
3.28987516937 0.94741053307
3.29050348778 0.947444698861
3.29113180618 0.947478526122
3.29176012459 0.947512016304
3.29238844299 0.947545170899
3.2930167614 0.947577991438
3.2936450798 0.947610479494
3.29427339821 0.947642636677
3.29490171661 0.94767446464
3.29553003502 0.947705965071
3.29615835342 0.947737139701
3.29678667183 0.947767990297
3.29741499023 0.947798518663
3.29804330864 0.947828726642
3.29867162704 0.947858616115
3.29929994545 0.947888188999
3.29992826385 0.947917447246
3.30055658226 0.947946392847
3.30118490067 0.947975027826
3.30181321907 0.948003354245
3.30244153748 0.948031374199
3.30306985588 0.948059089817
3.30369817429 0.948086503265
3.30432649269 0.948113616738
3.3049548111 0.94814043247
3.3055831295 0.948166952723
3.30621144791 0.948193179793
3.30683976631 0.948219116009
3.30746808472 0.948244763731
3.30809640312 0.94827012535
3.30872472153 0.948295203286
3.30935303993 0.948319999992
3.30998135834 0.948344517949
3.31060967674 0.948368759668
3.31123799515 0.948392727688
3.31186631355 0.948416424578
3.31249463196 0.948439852934
3.31312295036 0.948463015378
3.31375126877 0.948485914562
3.31437958717 0.948508553161
3.31500790558 0.94853093388
3.31563622398 0.948553059445
3.31626454239 0.948574932612
3.31689286079 0.948596556157
3.3175211792 0.948617932884
3.3181494976 0.948639065617
3.31877781601 0.948659957206
3.31940613441 0.948680610522
3.32003445282 0.948701028459
3.32066277122 0.948721213932
3.32129108963 0.948741169878
3.32191940804 0.948760899253
3.32254772644 0.948780405034
3.32317604485 0.948799690218
3.32380436325 0.948818757822
3.32443268166 0.948837610878
3.32506100006 0.94885625244
3.32568931847 0.948874685578
3.32631763687 0.948892913378
3.32694595528 0.948910938943
3.32757427368 0.948928765395
3.32820259209 0.948946395867
3.32883091049 0.948963833509
3.3294592289 0.948981081486
3.3300875473 0.948998142976
3.33071586571 0.94901502117
3.33134418411 0.949031719274
3.33197250252 0.949048240504
3.33260082092 0.949064588089
3.33322913933 0.949080765269
3.33385745773 0.949096775294
3.33448577614 0.949112621426
3.33511409454 0.949128306936
3.33574241295 0.949143835103
3.33637073135 0.949159209216
3.33699904976 0.949174432572
3.33762736816 0.949189508474
3.33825568657 0.949204440236
3.33888400497 0.949219231174
3.33951232338 0.949233884612
3.34014064178 0.949248403881
3.34076896019 0.949262792315
3.34139727859 0.949277053252
3.342025597 0.949291190036
3.34265391541 0.949305206013
3.34328223381 0.949319104532
3.34391055222 0.949332888946
3.34453887062 0.949346562607
3.34516718903 0.94936012887
3.34579550743 0.949373591092
3.34642382584 0.949386952628
3.34705214424 0.949400216833
3.34768046265 0.949413387064
3.34830878105 0.949426466673
3.34893709946 0.949439459014
3.34956541786 0.949452367435
3.35019373627 0.949465195285
3.35082205467 0.949477945907
3.35145037308 0.94949062264
3.35207869148 0.949503228822
3.35270700989 0.949515767782
3.35333532829 0.949528242848
3.3539636467 0.949540657339
3.3545919651 0.949553014569
3.35522028351 0.949565317845
3.35584860191 0.949577570467
3.35647692032 0.949589775728
3.35710523872 0.949601936911
3.35773355713 0.949614057293
3.35836187553 0.949626140139
3.35899019394 0.949638188706
3.35961851234 0.949650206242
3.36024683075 0.949662195981
3.36087514915 0.949674161149
3.36150346756 0.94968610496
3.36213178596 0.949698030615
3.36276010437 0.949709941304
3.36338842278 0.949721840204
3.36401674118 0.949733730477
3.36464505959 0.949745615274
3.36527337799 0.949757497728
3.3659016964 0.949769380962
3.3665300148 0.949781268081
3.36715833321 0.949793162174
3.36778665161 0.949805066317
3.36841497002 0.949816983568
3.36904328842 0.949828916967
3.36967160683 0.949840869538
3.37029992523 0.949852844289
3.37092824364 0.949864844208
3.37155656204 0.949876872264
3.37218488045 0.949888931409
3.37281319885 0.949901024576
3.37344151726 0.949913154677
3.37406983566 0.949925324604
3.37469815407 0.949937537229
3.37532647247 0.949949795405
3.37595479088 0.949962101962
3.37658310928 0.949974459708
3.37721142769 0.94998687143
3.37783974609 0.949999339894
3.3784680645 0.950011867842
3.3790963829 0.950024457994
3.37972470131 0.950037113044
3.38035301971 0.950049835667
3.38098133812 0.950062628509
3.38160965652 0.950075494197
3.38223797493 0.950088435329
3.38286629333 0.95010145448
3.38349461174 0.950114554199
3.38412293015 0.950127737011
3.38475124855 0.950141005414
3.38537956696 0.950154361879
3.38600788536 0.950167808851
3.38663620377 0.950181348749
3.38726452217 0.950194983965
3.38789284058 0.950208716863
3.38852115898 0.950222549779
3.38914947739 0.950236485021
3.38977779579 0.95025052487
3.3904061142 0.950264671578
3.3910344326 0.950278927368
3.39166275101 0.950293294435
3.39229106941 0.950307774942
3.39291938782 0.950322371026
3.39354770622 0.950337084792
3.39417602463 0.950351918317
3.39480434303 0.950366873646
3.39543266144 0.950381952794
3.39606097984 0.950397157747
3.39668929825 0.950412490457
3.39731761665 0.950427952848
3.39794593506 0.950443546811
3.39857425346 0.950459274208
3.39920257187 0.950475136865
3.39983089027 0.950491136581
3.40045920868 0.95050727512
3.40108752708 0.950523554214
3.40171584549 0.950539975564
3.40234416389 0.950556540839
3.4029724823 0.950573251672
3.4036008007 0.950590109667
3.40422911911 0.950607116394
3.40485743752 0.950624273388
3.40548575592 0.950641582152
3.40611407433 0.950659044158
3.40674239273 0.95067666084
3.40737071114 0.950694433603
3.40799902954 0.950712363814
3.40862734795 0.95073045281
3.40925566635 0.950748701891
3.40988398476 0.950767112326
3.41051230316 0.950785685346
3.41114062157 0.950804422153
3.41176893997 0.950823323909
3.41239725838 0.950842391746
3.41302557678 0.95086162676
3.41365389519 0.950881030012
3.41428221359 0.95090060253
3.414910532 0.950920345306
3.4155388504 0.950940259297
3.41616716881 0.950960345427
3.41679548721 0.950980604584
3.41742380562 0.951001037622
3.41805212402 0.95102164536
3.41868044243 0.951042428581
3.41930876083 0.951063388036
3.41993707924 0.951084524439
3.42056539764 0.951105838469
3.42119371605 0.951127330771
3.42182203445 0.951149001956
3.42245035286 0.951170852597
3.42307867126 0.951192883237
3.42370698967 0.95121509438
3.42433530807 0.951237486498
3.42496362648 0.951260060027
3.42559194489 0.951282815367
3.42622026329 0.951305752887
3.4268485817 0.951328872919
3.4274769001 0.95135217576
3.42810521851 0.951375661674
3.42873353691 0.95139933089
3.42936185532 0.951423183602
3.42999017372 0.951447219971
3.43061849213 0.951471440123
3.43124681053 0.95149584415
3.43187512894 0.951520432111
3.43250344734 0.951545204029
3.43313176575 0.951570159895
3.43376008415 0.951595299665
3.43438840256 0.951620623263
3.43501672096 0.951646130578
3.43564503937 0.951671821466
3.43627335777 0.951697695751
3.43690167618 0.951723753221
3.43752999458 0.951749993635
3.43815831299 0.951776416715
3.43878663139 0.951803022153
3.4394149498 0.951829809608
3.4400432682 0.951856778705
3.44067158661 0.95188392904
3.44129990501 0.951911260172
3.44192822342 0.951938771634
3.44255654182 0.951966462922
3.44318486023 0.951994333503
3.44381317863 0.952022382811
3.44444149704 0.952050610252
3.44506981544 0.952079015197
3.44569813385 0.952107596989
3.44632645226 0.952136354938
3.44695477066 0.952165288324
3.44758308907 0.952194396399
3.44821140747 0.952223678383
3.44883972588 0.952253133465
3.44946804428 0.952282760807
3.45009636269 0.95231255954
3.45072468109 0.952342528765
3.4513529995 0.952372667555
3.4519813179 0.952402974955
3.45260963631 0.95243344998
3.45323795471 0.952464091617
3.45386627312 0.952494898826
3.45449459152 0.952525870537
3.45512290993 0.952557005654
3.45575122833 0.952588303055
3.45637954674 0.952619761586
3.45700786514 0.952651380072
3.45763618355 0.952683157308
3.45826450195 0.952715092063
3.45889282036 0.95274718308
3.45952113876 0.952779429077
3.46014945717 0.952811828746
3.46077777557 0.952844380753
3.46140609398 0.952877083741
3.46203441238 0.952909936325
3.46266273079 0.952942937099
3.46329104919 0.952976084631
3.4639193676 0.953009377466
3.464547686 0.953042814124
3.46517600441 0.953076393102
3.46580432281 0.953110112877
3.46643264122 0.953143971899
3.46706095963 0.953177968597
3.46768927803 0.953212101381
3.46831759644 0.953246368634
3.46894591484 0.953280768722
3.46957423325 0.953315299987
3.47020255165 0.953349960752
3.47083087006 0.953384749317
3.47145918846 0.953419663965
3.47208750687 0.953454702956
3.47271582527 0.953489864533
3.47334414368 0.953525146917
3.47397246208 0.953560548313
3.47460078049 0.953596066905
3.47522909889 0.953631700861
3.4758574173 0.953667448327
3.4764857357 0.953703307436
3.47711405411 0.9537392763
3.47774237251 0.953775353017
3.47837069092 0.953811535667
3.47899900932 0.953847822312
3.47962732773 0.953884211001
3.48025564613 0.953920699765
3.48088396454 0.953957286621
3.48151228294 0.953993969571
3.48214060135 0.954030746601
3.48276891975 0.954067615684
3.48339723816 0.954104574779
3.48402555656 0.954141621831
3.48465387497 0.954178754772
3.48528219337 0.95421597152
3.48591051178 0.954253269982
3.48653883018 0.954290648052
3.48716714859 0.954328103612
3.487795467 0.954365634532
3.4884237854 0.954403238673
3.48905210381 0.954440913882
3.48968042221 0.954478657998
3.49030874062 0.954516468848
3.49093705902 0.954554344251
3.49156537743 0.954592282016
3.49219369583 0.954630279941
3.49282201424 0.954668335818
3.49345033264 0.954706447429
3.49407865105 0.954744612548
3.49470696945 0.954782828943
3.49533528786 0.954821094372
3.49596360626 0.954859406588
3.49659192467 0.954897763336
3.49722024307 0.954936162356
3.49784856148 0.954974601381
3.49847687988 0.955013078139
3.49910519829 0.955051590352
3.49973351669 0.955090135739
3.5003618351 0.955128712012
3.5009901535 0.955167316879
3.50161847191 0.955205948047
3.50224679031 0.955244603217
3.50287510872 0.955283280086
3.50350342712 0.955321976351
3.50413174553 0.955360689704
3.50476006393 0.955399417837
3.50538838234 0.955438158438
3.50601670074 0.955476909194
3.50664501915 0.955515667793
3.50727333755 0.955554431921
3.50790165596 0.955593199261
3.50852997437 0.9556319675
3.50915829277 0.955670734323
3.50978661118 0.955709497416
3.51041492958 0.955748254466
3.51104324799 0.95578700316
3.51167156639 0.955825741189
3.5122998848 0.955864466243
3.5129282032 0.955903176018
3.51355652161 0.955941868208
3.51418484001 0.955980540514
3.51481315842 0.956019190637
3.51544147682 0.956057816283
3.51606979523 0.956096415163
3.51669811363 0.95613498499
3.51732643204 0.956173523482
3.51795475044 0.956212028362
3.51858306885 0.956250497359
3.51921138725 0.956288928206
3.51983970566 0.956327318643
3.52046802406 0.956365666415
3.52109634247 0.956403969274
3.52172466087 0.956442224977
3.52235297928 0.956480431291
3.52298129768 0.956518585987
3.52360961609 0.956556686846
3.52423793449 0.956594731656
3.5248662529 0.956632718212
3.5254945713 0.956670644319
3.52612288971 0.956708507791
3.52675120811 0.956746306448
3.52737952652 0.956784038123
3.52800784492 0.956821700656
3.52863616333 0.956859291898
3.52926448174 0.95689680971
3.52989280014 0.956934251963
3.53052111855 0.956971616539
3.53114943695 0.95700890133
3.53177775536 0.957046104241
3.53240607376 0.957083223187
3.53303439217 0.957120256095
3.53366271057 0.957157200904
3.53429102898 0.957194055566
3.53491934738 0.957230818044
3.53554766579 0.957267486314
3.53617598419 0.957304058367
3.5368043026 0.957340532205
3.537432621 0.957376905844
3.53806093941 0.957413177314
3.53868925781 0.957449344658
3.53931757622 0.957485405936
3.53994589462 0.957521359219
3.54057421303 0.957557202594
3.54120253143 0.957592934163
3.54183084984 0.957628552044
3.54245916824 0.957664054368
3.54308748665 0.957699439283
3.54371580505 0.957734704953
3.54434412346 0.957769849557
3.54497244186 0.957804871291
3.54560076027 0.957839768367
3.54622907867 0.957874539014
3.54685739708 0.957909181476
3.54748571548 0.957943694016
3.54811403389 0.957978074914
3.54874235229 0.958012322465
3.5493706707 0.958046434984
3.54999898911 0.958080410804
3.55062730751 0.958114248273
3.55125562592 0.95814794576
3.55188394432 0.958181501651
3.55251226273 0.95821491435
3.55314058113 0.95824818228
3.55376889954 0.958281303882
3.55439721794 0.958314277618
3.55502553635 0.958347101967
3.55565385475 0.958379775428
3.55628217316 0.958412296518
3.55691049156 0.958444663776
3.55753880997 0.958476875759
3.55816712837 0.958508931043
3.55879544678 0.958540828226
3.55942376518 0.958572565925
3.56005208359 0.958604142776
3.56068040199 0.958635557438
3.5613087204 0.958666808587
3.5619370388 0.958697894923
3.56256535721 0.958728815163
3.56319367561 0.958759568049
3.56382199402 0.95879015234
3.56445031242 0.958820566819
3.56507863083 0.958850810288
3.56570694923 0.95888088157
3.56633526764 0.958910779511
3.56696358604 0.958940502978
3.56759190445 0.958970050858
3.56822022285 0.958999422062
3.56884854126 0.959028615519
3.56947685966 0.959057630183
3.57010517807 0.959086465029
3.57073349648 0.959115119053
3.57136181488 0.959143591274
3.57199013329 0.959171880732
3.57261845169 0.959199986489
3.5732467701 0.95922790763
3.5738750885 0.959255643263
3.57450340691 0.959283192514
3.57513172531 0.959310554537
3.57576004372 0.959337728505
3.57638836212 0.959364713613
3.57701668053 0.95939150908
3.57764499893 0.959418114147
3.57827331734 0.959444528076
3.57890163574 0.959470750154
3.57952995415 0.959496779689
3.58015827255 0.959522616011
3.58078659096 0.959548258475
3.58141490936 0.959573706455
3.58204322777 0.959598959351
3.58267154617 0.959624016584
3.58329986458 0.959648877597
3.58392818298 0.959673541856
3.58455650139 0.959698008852
3.58518481979 0.959722278095
3.5858131382 0.959746349119
3.5864414566 0.959770221482
3.58706977501 0.959793894763
3.58769809341 0.959817368564
3.58832641182 0.959840642509
3.58895473022 0.959863716245
3.58958304863 0.959886589442
3.59021136703 0.959909261793
3.59083968544 0.959931733011
3.59146800385 0.959954002834
3.59209632225 0.95997607102
3.59272464066 0.959997937352
3.59335295906 0.960019601634
3.59398127747 0.960041063691
3.59460959587 0.960062323372
3.59523791428 0.960083380548
3.59586623268 0.960104235111
3.59649455109 0.960124886977
3.59712286949 0.960145336081
3.5977511879 0.960165582383
3.5983795063 0.960185625863
3.59900782471 0.960205466523
3.59963614311 0.960225104387
3.60026446152 0.960244539501
3.60089277992 0.960263771933
3.60152109833 0.96028280177
3.60214941673 0.960301629123
3.60277773514 0.960320254124
3.60340605354 0.960338676925
3.60403437195 0.9603568977
3.60466269035 0.960374916644
3.60529100876 0.960392733973
3.60591932716 0.960410349923
3.60654764557 0.960427764753
3.60717596397 0.96044497874
3.60780428238 0.960461992183
3.60843260078 0.960478805401
3.60906091919 0.960495418733
3.60968923759 0.960511832541
3.610317556 0.960528047203
3.6109458744 0.960544063119
3.61157419281 0.96055988071
3.61220251122 0.960575500414
3.61283082962 0.960590922691
3.61345914803 0.96060614802
3.61408746643 0.960621176899
3.61471578484 0.960636009845
3.61534410324 0.960650647395
3.61597242165 0.960665090104
3.61660074005 0.960679338547
3.61722905846 0.960693393317
3.61785737686 0.960707255026
3.61848569527 0.960720924303
3.61911401367 0.960734401797
3.61974233208 0.960747688175
3.62037065048 0.960760784121
3.62099896889 0.960773690338
3.62162728729 0.960786407546
3.6222556057 0.960798936483
3.6228839241 0.960811277904
3.62351224251 0.960823432581
3.62414056091 0.960835401304
3.62476887932 0.960847184879
3.62539719772 0.960858784129
3.62602551613 0.960870199894
3.62665383453 0.960881433031
3.62728215294 0.960892484411
3.62791047134 0.960903354923
3.62853878975 0.960914045473
3.62916710815 0.960924556979
3.62979542656 0.960934890379
3.63042374496 0.960945046622
3.63105206337 0.960955026677
3.63168038177 0.960964831523
3.63230870018 0.960974462159
3.63293701859 0.960983919595
3.63356533699 0.960993204856
3.6341936554 0.961002318983
3.6348219738 0.96101126303
3.63545029221 0.961020038066
3.63607861061 0.961028645172
3.63670692902 0.961037085444
3.63733524742 0.961045359991
3.63796356583 0.961053469935
3.63859188423 0.961061416412
3.63922020264 0.96106920057
3.63984852104 0.96107682357
3.64047683945 0.961084286585
3.64110515785 0.9610915908
3.64173347626 0.961098737414
3.64236179466 0.961105727636
3.64299011307 0.961112562687
3.64361843147 0.9611192438
3.64424674988 0.96112577222
3.64487506828 0.961132149201
3.64550338669 0.96113837601
3.64613170509 0.961144453923
3.6467600235 0.961150384228
3.6473883419 0.961156168222
3.64801666031 0.961161807214
3.64864497871 0.961167302521
3.64927329712 0.96117265547
3.64990161552 0.961177867398
3.65052993393 0.961182939651
3.65115825233 0.961187873586
3.65178657074 0.961192670565
3.65241488914 0.961197331962
3.65304320755 0.961201859158
3.65367152596 0.961206253543
3.65429984436 0.961210516514
3.65492816277 0.961214649478
3.65555648117 0.961218653847
3.65618479958 0.961222531042
3.65681311798 0.961226282491
3.65744143639 0.96122990963
3.65806975479 0.9612334139
3.6586980732 0.96123679675
3.6593263916 0.961240059634
3.65995471001 0.961243204015
3.66058302841 0.961246231358
3.66121134682 0.961249143138
3.66183966522 0.961251940833
3.66246798363 0.961254625927
3.66309630203 0.96125719991
3.66372462044 0.961259664275
3.66435293884 0.961262020522
3.66498125725 0.961264270154
3.66560957565 0.96126641468
3.66623789406 0.961268455612
3.66686621246 0.961270394466
3.66749453087 0.961272232762
3.66812284927 0.961273972024
3.66875116768 0.961275613778
3.66937948608 0.961277159555
3.67000780449 0.961278610888
3.67063612289 0.961279969313
3.6712644413 0.961281236368
3.6718927597 0.961282413594
3.67252107811 0.961283502533
3.67314939651 0.961284504732
3.67377771492 0.961285421735
3.67440603333 0.961286255093
3.67503435173 0.961287006353
3.67566267014 0.961287677068
3.67629098854 0.961288268789
3.67691930695 0.961288783068
3.67754762535 0.961289221458
3.67817594376 0.961289585513
3.67880426216 0.961289876787
3.67943258057 0.961290096833
3.68006089897 0.961290247206
3.68068921738 0.961290329457
3.68131753578 0.96129034514
3.68194585419 0.961290295806
3.68257417259 0.961290183006
3.683202491 0.961290008291
3.6838308094 0.961289773208
3.68445912781 0.961289479304
3.68508744621 0.961289128126
3.68571576462 0.961288721215
3.68634408302 0.961288260113
3.68697240143 0.96128774636
3.68760071983 0.961287181491
3.68822903824 0.961286567042
3.68885735664 0.961285904543
3.68948567505 0.961285195523
3.69011399345 0.961284441507
3.69074231186 0.961283644016
3.69137063026 0.96128280457
3.69199894867 0.961281924682
3.69262726707 0.961281005865
3.69325558548 0.961280049624
3.69388390388 0.961279057463
3.69451222229 0.96127803088
3.6951405407 0.961276971369
3.6957688591 0.96127588042
3.69639717751 0.961274759516
3.69702549591 0.961273610138
3.69765381432 0.96127243376
3.69828213272 0.961271231851
3.69891045113 0.961270005874
3.69953876953 0.961268757288
3.70016708794 0.961267487544
3.70079540634 0.961266198089
3.70142372475 0.961264890363
3.70205204315 0.961263565801
3.70268036156 0.961262225829
3.70330867996 0.961260871868
3.70393699837 0.961259505334
3.70456531677 0.961258127632
3.70519363518 0.961256740165
3.70582195358 0.961255344326
3.70645027199 0.9612539415
3.70707859039 0.961252533066
3.7077069088 0.961251120396
3.7083352272 0.961249704854
3.70896354561 0.961248287794
3.70959186401 0.961246870565
3.71022018242 0.961245454507
3.71084850082 0.96124404095
3.71147681923 0.961242631219
3.71210513763 0.961241226628
3.71273345604 0.961239828484
3.71336177444 0.961238438083
3.71399009285 0.961237056715
3.71461841125 0.961235685658
3.71524672966 0.961234326185
3.71587504807 0.961232979555
3.71650336647 0.961231647022
3.71713168488 0.961230329828
3.71776000328 0.961229029207
3.71838832169 0.961227746381
3.71901664009 0.961226482564
3.7196449585 0.961225238961
3.7202732769 0.961224016766
3.72090159531 0.961222817162
3.72152991371 0.961221641323
3.72215823212 0.961220490413
3.72278655052 0.961219365585
3.72341486893 0.961218267982
3.72404318733 0.961217198735
3.72467150574 0.961216158965
3.72529982414 0.961215149785
3.72592814255 0.961214172293
3.72655646095 0.961213227579
3.72718477936 0.96121231672
3.72781309776 0.961211440783
3.72844141617 0.961210600824
3.72906973457 0.961209797887
3.72969805298 0.961209033005
3.73032637138 0.9612083072
3.73095468979 0.961207621483
3.73158300819 0.96120697685
3.7322113266 0.961206374291
3.732839645 0.961205814778
3.73346796341 0.961205299277
3.73409628181 0.961204828738
3.73472460022 0.961204404101
3.73535291862 0.961204026295
3.73598123703 0.961203696233
3.73660955544 0.96120341482
3.73723787384 0.961203182948
3.73786619225 0.961203001495
3.73849451065 0.961202871328
3.73912282906 0.961202793301
3.73975114746 0.961202768257
3.74037946587 0.961202797026
3.74100778427 0.961202880424
3.74163610268 0.961203019256
3.74226442108 0.961203214314
3.74289273949 0.961203466379
3.74352105789 0.961203776215
3.7441493763 0.961204144578
3.7447776947 0.96120457221
3.74540601311 0.961205059837
3.74603433151 0.961205608177
3.74666264992 0.961206217932
3.74729096832 0.961206889793
3.74791928673 0.961207624436
3.74854760513 0.961208422525
3.74917592354 0.961209284713
3.74980424194 0.961210211636
3.75043256035 0.961211203921
3.75106087875 0.96121226218
3.75168919716 0.961213387011
3.75231751556 0.961214579001
3.75294583397 0.961215838723
3.75357415237 0.961217166737
3.75420247078 0.96121856359
3.75483078918 0.961220029815
3.75545910759 0.961221565932
3.75608742599 0.961223172451
3.7567157444 0.961224849863
3.75734406281 0.961226598652
3.75797238121 0.961228419284
3.75860069962 0.961230312214
3.75922901802 0.961232277885
3.75985733643 0.961234316724
3.76048565483 0.961236429146
3.76111397324 0.961238615555
3.76174229164 0.961240876339
3.76237061005 0.961243211874
3.76299892845 0.961245622522
3.76362724686 0.961248108633
3.76425556526 0.961250670545
3.76488388367 0.961253308579
3.76551220207 0.961256023047
3.76614052048 0.961258814245
3.76676883888 0.961261682459
3.76739715729 0.961264627958
3.76802547569 0.961267651002
3.7686537941 0.961270751835
3.7692821125 0.96127393069
3.76991043091 0.961277187786
3.77053874931 0.961280523329
3.77116706772 0.961283937513
3.77179538612 0.961287430519
3.77242370453 0.961291002513
3.77305202293 0.961294653652
3.77368034134 0.961298384078
3.77430865974 0.961302193919
3.77493697815 0.961306083294
3.77556529655 0.961310052305
3.77619361496 0.961314101045
3.77682193336 0.961318229593
3.77745025177 0.961322438014
3.77807857018 0.961326726364
3.77870688858 0.961331094683
3.77933520699 0.961335543
3.77996352539 0.961340071333
3.7805918438 0.961344679686
3.7812201622 0.96134936805
3.78184848061 0.961354136406
3.78247679901 0.961358984722
3.78310511742 0.961363912953
3.78373343582 0.961368921042
3.78436175423 0.961374008922
3.78499007263 0.961379176512
3.78561839104 0.96138442372
3.78624670944 0.961389750441
3.78687502785 0.96139515656
3.78750334625 0.96140064195
3.78813166466 0.96140620647
3.78875998306 0.96141184997
3.78938830147 0.961417572288
3.79001661987 0.961423373249
3.79064493828 0.961429252669
3.79127325668 0.961435210351
3.79190157509 0.961441246086
3.79252989349 0.961447359657
3.7931582119 0.961453550832
3.7937865303 0.96145981937
3.79441484871 0.961466165019
3.79504316711 0.961472587516
3.79567148552 0.961479086586
3.79629980392 0.961485661945
3.79692812233 0.961492313297
3.79755644073 0.961499040336
3.79818475914 0.961505842745
3.79881307755 0.961512720196
3.79944139595 0.961519672353
3.80006971436 0.961526698866
3.80069803276 0.961533799379
3.80132635117 0.961540973522
3.80195466957 0.961548220916
3.80258298798 0.961555541174
3.80321130638 0.961562933897
3.80383962479 0.961570398676
3.80446794319 0.961577935094
3.8050962616 0.961585542723
3.80572458 0.961593221124
3.80635289841 0.961600969853
3.80698121681 0.961608788452
3.80760953522 0.961616676455
3.80823785362 0.961624633389
3.80886617203 0.961632658768
3.80949449043 0.9616407521
3.81012280884 0.961648912884
3.81075112724 0.961657140607
3.81137944565 0.96166543475
3.81200776405 0.961673794784
3.81263608246 0.961682220174
3.81326440086 0.961690710372
3.81389271927 0.961699264826
3.81452103767 0.961707882972
3.81514935608 0.96171656424
3.81577767448 0.961725308051
3.81640599289 0.961734113819
3.81703431129 0.961742980948
3.8176626297 0.961751908836
3.8182909481 0.961760896872
3.81891926651 0.961769944439
3.81954758492 0.96177905091
3.82017590332 0.961788215652
3.82080422173 0.961797438025
3.82143254013 0.961806717381
3.82206085854 0.961816053065
3.82268917694 0.961825444413
3.82331749535 0.961834890759
3.82394581375 0.961844391424
3.82457413216 0.961853945726
3.82520245056 0.961863552976
3.82583076897 0.961873212477
3.82645908737 0.961882923526
3.82708740578 0.961892685415
3.82771572418 0.961902497427
3.82834404259 0.961912358842
3.82897236099 0.961922268931
3.8296006794 0.96193222696
3.8302289978 0.96194223219
3.83085731621 0.961952283876
3.83148563461 0.961962381265
3.83211395302 0.961972523602
3.83274227142 0.961982710123
3.83337058983 0.961992940061
3.83399890823 0.962003212643
3.83462722664 0.962013527091
3.83525554504 0.962023882621
3.83588386345 0.962034278444
3.83651218185 0.962044713768
3.83714050026 0.962055187795
3.83776881866 0.962065699721
3.83839713707 0.962076248739
3.83902545547 0.962086834038
3.83965377388 0.9620974548
3.84028209229 0.962108110206
3.84091041069 0.96211879943
3.8415387291 0.962129521644
3.8421670475 0.962140276015
3.84279536591 0.962151061706
3.84342368431 0.962161877876
3.84405200272 0.962172723682
3.84468032112 0.962183598274
3.84530863953 0.962194500803
3.84593695793 0.962205430413
3.84656527634 0.962216386246
3.84719359474 0.962227367441
3.84782191315 0.962238373134
3.84845023155 0.962249402457
3.84907854996 0.962260454541
3.84970686836 0.962271528511
3.85033518677 0.962282623493
3.85096350517 0.962293738608
3.85159182358 0.962304872975
3.85222014198 0.962316025712
3.85284846039 0.962327195932
3.85347677879 0.962338382748
3.8541050972 0.96234958527
3.8547334156 0.962360802606
3.85536173401 0.962372033863
3.85599005241 0.962383278145
3.85661837082 0.962394534554
3.85724668922 0.962405802192
3.85787500763 0.962417080158
3.85850332603 0.962428367551
3.85913164444 0.962439663467
3.85975996284 0.962450967002
3.86038828125 0.962462277249
3.86101659966 0.962473593303
3.86164491806 0.962484914255
3.86227323647 0.962496239198
3.86290155487 0.962507567221
3.86352987328 0.962518897415
3.86415819168 0.962530228868
3.86478651009 0.962541560671
3.86541482849 0.962552891911
3.8660431469 0.962564221677
3.8666714653 0.962575549056
3.86729978371 0.962586873136
3.86792810211 0.962598193005
3.86855642052 0.962609507751
3.86918473892 0.96262081646
3.86981305733 0.962632118222
3.87044137573 0.962643412125
3.87106969414 0.962654697256
3.87169801254 0.962665972707
3.87232633095 0.962677237565
3.87295464935 0.962688490921
3.87358296776 0.962699731867
3.87421128616 0.962710959495
3.87483960457 0.962722172896
3.87546792297 0.962733371165
3.87609624138 0.962744553396
3.87672455978 0.962755718685
3.87735287819 0.96276686613
3.87798119659 0.962777994829
3.878609515 0.962789103881
3.8792378334 0.962800192387
3.87986615181 0.962811259451
3.88049447021 0.962822304176
3.88112278862 0.962833325669
3.88175110703 0.962844323038
3.88237942543 0.962855295391
3.88300774384 0.962866241841
3.88363606224 0.962877161501
3.88426438065 0.962888053486
3.88489269905 0.962898916914
3.88552101746 0.962909750906
3.88614933586 0.962920554583
3.88677765427 0.96293132707
3.88740597267 0.962942067494
3.88803429108 0.962952774983
3.88866260948 0.962963448672
3.88929092789 0.962974087693
3.88991924629 0.962984691184
3.8905475647 0.962995258287
3.8911758831 0.963005788142
3.89180420151 0.963016279897
3.89243251991 0.9630267327
3.89306083832 0.963037145703
3.89368915672 0.963047518061
3.89431747513 0.963057848932
3.89494579353 0.963068137478
3.89557411194 0.963078382863
3.89620243034 0.963088584255
3.89683074875 0.963098740827
3.89745906715 0.963108851751
3.89808738556 0.963118916208
3.89871570396 0.963128933379
3.89934402237 0.963138902449
3.89997234077 0.963148822609
3.90060065918 0.963158693051
3.90122897758 0.963168512973
3.90185729599 0.963178281575
3.9024856144 0.963187998061
3.9031139328 0.963197661642
3.90374225121 0.963207271529
3.90437056961 0.963216826939
3.90499888802 0.963226327094
3.90562720642 0.963235771219
3.90625552483 0.963245158544
3.90688384323 0.963254488301
3.90751216164 0.963263759729
3.90814048004 0.963272972072
3.90876879845 0.963282124575
3.90939711685 0.96329121649
3.91002543526 0.963300247074
3.91065375366 0.963309215586
3.91128207207 0.963318121293
3.91191039047 0.963326963463
3.91253870888 0.963335741372
3.91316702728 0.963344454298
3.91379534569 0.963353101527
3.91442366409 0.963361682346
3.9150519825 0.96337019605
3.9156803009 0.963378641937
3.91630861931 0.963387019312
3.91693693771 0.963395327483
3.91756525612 0.963403565763
3.91819357452 0.963411733472
3.91882189293 0.963419829933
3.91945021133 0.963427854475
3.92007852974 0.963435806434
3.92070684814 0.963443685147
3.92133516655 0.96345148996
3.92196348495 0.963459220223
3.92259180336 0.96346687529
3.92322012177 0.963474454523
3.92384844017 0.963481957288
3.92447675858 0.963489382956
3.92510507698 0.963496730903
3.92573339539 0.963504000512
3.92636171379 0.96351119117
3.9269900322 0.963518302272
3.9276183506 0.963525333215
3.92824666901 0.963532283403
3.92887498741 0.963539152247
3.92950330582 0.963545939163
3.93013162422 0.963552643571
3.93075994263 0.963559264897
3.93138826103 0.963565802575
3.93201657944 0.963572256043
3.93264489784 0.963578624744
3.93327321625 0.963584908129
3.93390153465 0.963591105651
3.93452985306 0.963597216773
3.93515817146 0.963603240962
3.93578648987 0.963609177689
3.93641480827 0.963615026434
3.93704312668 0.963620786681
3.93767144508 0.96362645792
3.93829976349 0.963632039647
3.93892808189 0.963637531364
3.9395564003 0.96364293258
3.9401847187 0.963648242807
3.94081303711 0.963653461565
3.94144135551 0.96365858838
3.94206967392 0.963663622784
3.94269799232 0.963668564314
3.94332631073 0.963673412513
3.94395462914 0.963678166931
3.94458294754 0.963682827123
3.94521126595 0.96368739265
3.94583958435 0.963691863081
3.94646790276 0.963696237987
3.94709622116 0.963700516949
3.94772453957 0.963704699552
3.94835285797 0.963708785386
3.94898117638 0.96371277405
3.94960949478 0.963716665147
3.95023781319 0.963720458286
3.95086613159 0.963724153082
3.95149445 0.963727749157
3.9521227684 0.963731246138
3.95275108681 0.963734643659
3.95337940521 0.963737941358
3.95400772362 0.963741138882
3.95463604202 0.963744235882
3.95526436043 0.963747232015
3.95589267883 0.963750126944
3.95652099724 0.96375292034
3.95714931564 0.963755611877
3.95777763405 0.963758201236
3.95840595245 0.963760688107
3.95903427086 0.963763072181
3.95966258926 0.963765353157
3.96029090767 0.963767530743
3.96091922607 0.963769604647
3.96154754448 0.963771574589
3.96217586288 0.96377344029
3.96280418129 0.963775201481
3.96343249969 0.963776857895
3.9640608181 0.963778409275
3.96468913651 0.963779855366
3.96531745491 0.963781195921
3.96594577332 0.9637824307
3.96657409172 0.963783559465
3.96720241013 0.963784581988
3.96783072853 0.963785498045
3.96845904694 0.963786307418
3.96908736534 0.963787009894
3.96971568375 0.963787605267
3.97034400215 0.963788093336
3.97097232056 0.963788473906
3.97160063896 0.963788746788
3.97222895737 0.963788911799
3.97285727577 0.963788968761
3.97348559418 0.963788917501
3.97411391258 0.963788757854
3.97474223099 0.963788489658
3.97537054939 0.963788112758
3.9759988678 0.963787627006
3.9766271862 0.963787032256
3.97725550461 0.963786328371
3.97788382301 0.963785515218
3.97851214142 0.96378459267
3.97914045982 0.963783560605
3.97976877823 0.963782418907
3.98039709663 0.963781167465
3.98102541504 0.963779806173
3.98165373344 0.963778334932
3.98228205185 0.963776753647
3.98291037025 0.96377506223
3.98353868866 0.963773260596
3.98416700706 0.963771348667
3.98479532547 0.96376932637
3.98542364388 0.963767193636
3.98605196228 0.963764950404
3.98668028069 0.963762596616
3.98730859909 0.96376013222
3.9879369175 0.963757557168
3.9885652359 0.963754871419
3.98919355431 0.963752074936
3.98982187271 0.963749167687
3.99045019112 0.963746149646
3.99107850952 0.963743020791
3.99170682793 0.963739781105
3.99233514633 0.963736430578
3.99296346474 0.963732969201
3.99359178314 0.963729396974
3.99422010155 0.9637257139
3.99484841995 0.963721919986
3.99547673836 0.963718015245
3.99610505676 0.963713999695
3.99673337517 0.963709873359
3.99736169357 0.963705636263
3.99799001198 0.963701288438
3.99861833038 0.963696829923
3.99924664879 0.963692260757
3.99987496719 0.963687580986
4.0005032856 0.963682790661
4.001131604 0.963677889836
4.00175992241 0.96367287857
4.00238824081 0.963667756928
4.00301655922 0.963662524978
4.00364487762 0.963657182791
4.00427319603 0.963651730446
4.00490151443 0.963646168023
4.00552983284 0.963640495609
4.00615815125 0.963634713292
4.00678646965 0.963628821167
4.00741478806 0.963622819332
4.00804310646 0.96361670789
4.00867142487 0.963610486947
4.00929974327 0.963604156614
4.00992806168 0.963597717006
4.01055638008 0.963591168241
4.01118469849 0.963584510442
4.01181301689 0.963577743736
4.0124413353 0.963570868254
4.0130696537 0.963563884129
4.01369797211 0.963556791501
4.01432629051 0.96354959051
4.01495460892 0.963542281304
4.01558292732 0.963534864031
4.01621124573 0.963527338845
4.01683956413 0.963519705903
4.01746788254 0.963511965365
4.01809620094 0.963504117395
4.01872451935 0.963496162161
4.01935283775 0.963488099835
4.01998115616 0.96347993059
4.02060947456 0.963471654606
4.02123779297 0.963463272062
4.02186611137 0.963454783144
4.02249442978 0.963446188041
4.02312274818 0.963437486942
4.02375106659 0.963428680044
4.02437938499 0.963419767543
4.0250077034 0.963410749641
4.0256360218 0.963401626542
4.02626434021 0.963392398453
4.02689265862 0.963383065583
4.02752097702 0.963373628147
4.02814929543 0.96336408636
4.02877761383 0.963354440441
4.02940593224 0.963344690613
4.03003425064 0.963334837099
4.03066256905 0.963324880129
4.03129088745 0.963314819931
4.03191920586 0.963304656739
4.03254752426 0.96329439079
4.03317584267 0.96328402232
4.03380416107 0.963273551572
4.03443247948 0.963262978789
4.03506079788 0.963252304217
4.03568911629 0.963241528105
4.03631743469 0.963230650704
4.0369457531 0.963219672267
4.0375740715 0.963208593051
4.03820238991 0.963197413313
4.03883070831 0.963186133314
4.03945902672 0.963174753316
4.04008734512 0.963163273586
4.04071566353 0.96315169439
4.04134398193 0.963140015997
4.04197230034 0.963128238679
4.04260061874 0.96311636271
4.04322893715 0.963104388364
4.04385725555 0.963092315919
4.04448557396 0.963080145656
4.04511389236 0.963067877855
4.04574221077 0.963055512799
4.04637052917 0.963043050774
4.04699884758 0.963030492066
4.04762716599 0.963017836965
4.04825548439 0.96300508576
4.0488838028 0.962992238743
4.0495121212 0.962979296209
4.05014043961 0.962966258452
4.05076875801 0.96295312577
4.05139707642 0.96293989846
4.05202539482 0.962926576823
4.05265371323 0.962913161159
4.05328203163 0.962899651773
4.05391035004 0.962886048966
4.05453866844 0.962872353046
4.05516698685 0.962858564319
4.05579530525 0.962844683092
4.05642362366 0.962830709676
4.05705194206 0.96281664438
4.05768026047 0.962802487516
4.05830857887 0.962788239397
4.05893689728 0.962773900336
4.05956521568 0.962759470649
4.06019353409 0.96274495065
4.06082185249 0.962730340657
4.0614501709 0.962715640988
4.0620784893 0.962700851961
4.06270680771 0.962685973895
4.06333512611 0.962671007111
4.06396344452 0.96265595193
4.06459176292 0.962640808674
4.06522008133 0.962625577664
4.06584839973 0.962610259225
4.06647671814 0.96259485368
4.06710503654 0.962579361354
4.06773335495 0.962563782571
4.06836167336 0.962548117658
4.06898999176 0.96253236694
4.06961831017 0.962516530744
4.07024662857 0.962500609396
4.07087494698 0.962484603225
4.07150326538 0.962468512557
4.07213158379 0.962452337721
4.07275990219 0.962436079046
4.0733882206 0.96241973686
4.074016539 0.962403311491
4.07464485741 0.962386803269
4.07527317581 0.962370212523
4.07590149422 0.962353539583
4.07652981262 0.962336784778
4.07715813103 0.962319948437
4.07778644943 0.962303030889
4.07841476784 0.962286032466
4.07904308624 0.962268953495
4.07967140465 0.962251794307
4.08029972305 0.96223455523
4.08092804146 0.962217236595
4.08155635986 0.962199838729
4.08218467827 0.962182361963
4.08281299667 0.962164806624
4.08344131508 0.962147173042
4.08406963348 0.962129461544
4.08469795189 0.962111672457
4.08532627029 0.96209380611
4.0859545887 0.96207586283
4.0865829071 0.962057842943
4.08721122551 0.962039746776
4.08783954391 0.962021574654
4.08846786232 0.962003326903
4.08909618073 0.961985003847
4.08972449913 0.961966605811
4.09035281754 0.961948133118
4.09098113594 0.961929586092
4.09160945435 0.961910965055
4.09223777275 0.961892270328
4.09286609116 0.961873502233
4.09349440956 0.96185466109
4.09412272797 0.961835747219
4.09475104637 0.961816760938
4.09537936478 0.961797702566
4.09600768318 0.961778572419
4.09663600159 0.961759370814
4.09726431999 0.961740098067
4.0978926384 0.961720754492
4.0985209568 0.961701340402
4.09914927521 0.961681856111
4.09977759361 0.961662301929
4.10040591202 0.961642678169
4.10103423042 0.961622985138
4.10166254883 0.961603223146
4.10229086723 0.961583392501
4.10291918564 0.961563493508
4.10354750404 0.961543526473
4.10417582245 0.9615234917
4.10480414085 0.961503389492
4.10543245926 0.96148322015
4.10606077766 0.961462983975
4.10668909607 0.961442681266
4.10731741447 0.961422312321
4.10794573288 0.961401877437
4.10857405128 0.961381376909
4.10920236969 0.96136081103
4.1098306881 0.961340180094
4.1104590065 0.961319484392
4.11108732491 0.961298724213
4.11171564331 0.961277899846
4.11234396172 0.961257011578
4.11297228012 0.961236059693
4.11360059853 0.961215044476
4.11422891693 0.96119396621
4.11485723534 0.961172825175
4.11548555374 0.961151621651
4.11611387215 0.961130355915
4.11674219055 0.961109028243
4.11737050896 0.96108763891
4.11799882736 0.961066188188
4.11862714577 0.96104467635
4.11925546417 0.961023103664
4.11988378258 0.961001470399
4.12051210098 0.96097977682
4.12114041939 0.960958023192
4.12176873779 0.960936209777
4.1223970562 0.960914336837
4.1230253746 0.96089240463
4.12365369301 0.960870413414
4.12428201141 0.960848363444
4.12491032982 0.960826254974
4.12553864822 0.960804088256
4.12616696663 0.96078186354
4.12679528503 0.960759581073
4.12742360344 0.960737241102
4.12805192184 0.96071484387
4.12868024025 0.960692389622
4.12930855865 0.960669878595
4.12993687706 0.96064731103
4.13056519547 0.960624687162
4.13119351387 0.960602007225
4.13182183228 0.960579271453
4.13245015068 0.960556480075
4.13307846909 0.96053363332
4.13370678749 0.960510731414
4.1343351059 0.96048777458
4.1349634243 0.960464763043
4.13559174271 0.96044169702
4.13622006111 0.960418576731
4.13684837952 0.960395402391
4.13747669792 0.960372174213
4.13810501633 0.96034889241
4.13873333473 0.96032555719
4.13936165314 0.960302168761
4.13998997154 0.960278727327
4.14061828995 0.960255233092
4.14124660835 0.960231686256
4.14187492676 0.960208087018
4.14250324516 0.960184435573
4.14313156357 0.960160732116
4.14375988197 0.960136976838
4.14438820038 0.960113169929
4.14501651878 0.960089311576
4.14564483719 0.960065401963
4.14627315559 0.960041441274
4.146901474 0.960017429687
4.1475297924 0.959993367383
4.14815811081 0.959969254535
4.14878642921 0.959945091318
4.14941474762 0.959920877902
4.15004306602 0.959896614456
4.15067138443 0.959872301147
4.15129970284 0.959847938137
4.15192802124 0.959823525589
4.15255633965 0.959799063662
4.15318465805 0.959774552513
4.15381297646 0.959749992295
4.15444129486 0.959725383161
4.15506961327 0.959700725261
4.15569793167 0.959676018741
4.15632625008 0.959651263746
4.15695456848 0.959626460419
4.15758288689 0.959601608899
4.15821120529 0.959576709324
4.1588395237 0.959551761829
4.1594678421 0.959526766545
4.16009616051 0.959501723604
4.16072447891 0.959476633133
4.16135279732 0.959451495256
4.16198111572 0.959426310097
4.16260943413 0.959401077775
4.16323775253 0.959375798408
4.16386607094 0.959350472111
4.16449438934 0.959325098997
4.16512270775 0.959299679176
4.16575102615 0.959274212756
4.16637934456 0.959248699841
4.16700766296 0.959223140534
4.16763598137 0.959197534935
4.16826429977 0.959171883142
4.16889261818 0.95914618525
4.16952093658 0.959120441351
4.17014925499 0.959094651535
4.17077757339 0.95906881589
4.1714058918 0.9590429345
4.17203421021 0.959017007447
4.17266252861 0.958991034812
4.17329084702 0.958965016671
4.17391916542 0.9589389531
4.17454748383 0.95891284417
4.17517580223 0.958886689951
4.17580412064 0.95886049051
4.17643243904 0.95883424591
4.17706075745 0.958807956216
4.17768907585 0.958781621484
4.17831739426 0.958755241773
4.17894571266 0.958728817136
4.17957403107 0.958702347624
4.18020234947 0.958675833288
4.18083066788 0.958649274174
4.18145898628 0.958622670324
4.18208730469 0.958596021781
4.18271562309 0.958569328584
4.1833439415 0.958542590768
4.1839722599 0.958515808367
4.18460057831 0.958488981413
4.18522889671 0.958462109933
4.18585721512 0.958435193954
4.18648553352 0.958408233498
4.18711385193 0.958381228588
4.18774217033 0.95835417924
4.18837048874 0.958327085471
4.18899880714 0.958299947293
4.18962712555 0.958272764718
4.19025544395 0.958245537753
4.19088376236 0.958218266402
4.19151208076 0.95819095067
4.19214039917 0.958163590557
4.19276871758 0.95813618606
4.19339703598 0.958108737174
4.19402535439 0.958081243891
4.19465367279 0.958053706203
4.1952819912 0.958026124096
4.1959103096 0.957998497555
4.19653862801 0.957970826563
4.19716694641 0.957943111099
4.19779526482 0.957915351141
4.19842358322 0.957887546663
4.19905190163 0.957859697638
4.19968022003 0.957831804036
4.20030853844 0.957803865823
4.20093685684 0.957775882964
4.20156517525 0.957747855422
4.20219349365 0.957719783155
4.20282181206 0.957691666121
4.20345013046 0.957663504274
4.20407844887 0.957635297567
4.20470676727 0.957607045949
4.20533508568 0.957578749367
4.20596340408 0.957550407766
4.20659172249 0.957522021086
4.20722004089 0.957493589269
4.2078483593 0.957465112251
4.2084766777 0.957436589967
4.20910499611 0.957408022348
4.20973331451 0.957379409325
4.21036163292 0.957350750823
4.21098995132 0.957322046769
4.21161826973 0.957293297085
4.21224658813 0.957264501689
4.21287490654 0.957235660499
4.21350322495 0.95720677343
4.21413154335 0.957177840395
4.21475986176 0.957148861304
4.21538818016 0.957119836063
4.21601649857 0.957090764578
4.21664481697 0.957061646751
4.21727313538 0.957032482484
4.21790145378 0.957003271673
4.21852977219 0.956974014214
4.21915809059 0.95694471
4.219786409 0.956915358922
4.2204147274 0.956885960868
4.22104304581 0.956856515724
4.22167136421 0.956827023372
4.22229968262 0.956797483695
4.22292800102 0.956767896571
4.22355631943 0.956738261875
4.22418463783 0.956708579483
4.22481295624 0.956678849266
4.22544127464 0.956649071093
4.22606959305 0.956619244831
4.22669791145 0.956589370344
4.22732622986 0.956559447495
4.22795454826 0.956529476144
4.22858286667 0.956499456148
4.22921118507 0.956469387363
4.22983950348 0.956439269641
4.23046782188 0.956409102834
4.23109614029 0.956378886789
4.23172445869 0.956348621353
4.2323527771 0.95631830637
4.2329810955 0.956287941682
4.23360941391 0.956257527127
4.23423773232 0.956227062542
4.23486605072 0.956196547763
4.23549436913 0.956165982621
4.23612268753 0.956135366948
4.23675100594 0.956104700571
4.23737932434 0.956073983316
4.23800764275 0.956043215007
4.23863596115 0.956012395465
4.23926427956 0.955981524509
4.23989259796 0.955950601957
4.24052091637 0.955919627622
4.24114923477 0.955888601318
4.24177755318 0.955857522856
4.24240587158 0.955826392042
4.24303418999 0.955795208684
4.24366250839 0.955763972586
4.2442908268 0.955732683548
4.2449191452 0.955701341372
4.24554746361 0.955669945853
4.24617578201 0.955638496788
4.24680410042 0.95560699397
4.24743241882 0.955575437191
4.24806073723 0.955543826238
4.24868905563 0.955512160898
4.24931737404 0.955480440958
4.24994569244 0.955448666199
4.25057401085 0.955416836402
4.25120232925 0.955384951346
4.25183064766 0.955353010807
4.25245896606 0.95532101456
4.25308728447 0.955288962376
4.25371560287 0.955256854027
4.25434392128 0.95522468928
4.25497223969 0.955192467902
4.25560055809 0.955160189658
4.2562288765 0.955127854309
4.2568571949 0.955095461615
4.25748551331 0.955063011335
4.25811383171 0.955030503225
4.25874215012 0.95499793704
4.25937046852 0.95496531253
4.25999878693 0.954932629448
4.26062710533 0.954899887541
4.26125542374 0.954867086555
4.26188374214 0.954834226235
4.26251206055 0.954801306324
4.26314037895 0.954768326561
4.26376869736 0.954735286685
4.26439701576 0.954702186434
4.26502533417 0.954669025542
4.26565365257 0.954635803741
4.26628197098 0.954602520763
4.26691028938 0.954569176336
4.26753860779 0.954535770189
4.26816692619 0.954502302045
4.2687952446 0.954468771629
4.269423563 0.954435178662
4.27005188141 0.954401522864
4.27068019981 0.954367803952
4.27130851822 0.954334021643
4.27193683662 0.954300175651
4.27256515503 0.954266265687
4.27319347343 0.954232291464
4.27382179184 0.954198252688
4.27445011024 0.954164149067
4.27507842865 0.954129980307
4.27570674706 0.95409574611
4.27633506546 0.954061446178
4.27696338387 0.95402708021
4.27759170227 0.953992647905
4.27822002068 0.953958148959
4.27884833908 0.953923583066
4.27947665749 0.953888949919
4.28010497589 0.953854249208
4.2807332943 0.953819480623
4.2813616127 0.953784643851
4.28198993111 0.953749738578
4.28261824951 0.953714764488
4.28324656792 0.953679721264
4.28387488632 0.953644608585
4.28450320473 0.95360942613
4.28513152313 0.953574173578
4.28575984154 0.953538850603
4.28638815994 0.953503456879
4.28701647835 0.953467992078
4.28764479675 0.95343245587
4.28827311516 0.953396847926
4.28890143356 0.95336116791
4.28952975197 0.95332541549
4.29015807037 0.953289590329
4.29078638878 0.95325369209
4.29141470718 0.953217720432
4.29204302559 0.953181675015
4.29267134399 0.953145555496
4.2932996624 0.953109361531
4.2939279808 0.953073092774
4.29455629921 0.953036748878
4.29518461761 0.953000329493
4.29581293602 0.952963834269
4.29644125443 0.952927262854
4.29706957283 0.952890614895
4.29769789124 0.952853890035
4.29832620964 0.952817087917
4.29895452805 0.952780208184
4.29958284645 0.952743250476
4.30021116486 0.95270621443
4.30083948326 0.952669099684
4.30146780167 0.952631905873
4.30209612007 0.952594632631
4.30272443848 0.952557279591
4.30335275688 0.952519846382
4.30398107529 0.952482332635
4.30460939369 0.952444737978
4.3052377121 0.952407062036
4.3058660305 0.952369304435
4.30649434891 0.952331464797
4.30712266731 0.952293542745
4.30775098572 0.9522555379
4.30837930412 0.952217449879
4.30900762253 0.952179278301
4.30963594093 0.952141022781
4.31026425934 0.952102682934
4.31089257774 0.952064258374
4.31152089615 0.952025748711
4.31214921455 0.951987153556
4.31277753296 0.951948472519
4.31340585136 0.951909705205
4.31403416977 0.951870851221
4.31466248817 0.951831910172
4.31529080658 0.95179288166
4.31591912498 0.951753765288
4.31654744339 0.951714560656
4.3171757618 0.951675267362
4.3178040802 0.951635885004
4.31843239861 0.951596413178
4.31906071701 0.95155685148
4.31968903542 0.951517199501
4.32031735382 0.951477456834
4.32094567223 0.951437623071
4.32157399063 0.951397697799
4.32220230904 0.951357680607
4.32283062744 0.951317571081
4.32345894585 0.951277368806
4.32408726425 0.951237073367
4.32471558266 0.951196684346
4.32534390106 0.951156201323
4.32597221947 0.951115623879
4.32660053787 0.951074951592
4.32722885628 0.951034184038
4.32785717468 0.950993320795
4.32848549309 0.950952361436
4.32911381149 0.950911305534
4.3297421299 0.950870152662
4.3303704483 0.950828902389
4.33099876671 0.950787554286
4.33162708511 0.950746107919
4.33225540352 0.950704562855
4.33288372192 0.950662918661
4.33351204033 0.950621174899
4.33414035873 0.950579331132
4.33476867714 0.950537386922
4.33539699554 0.95049534183
4.33602531395 0.950453195413
4.33665363235 0.95041094723
4.33728195076 0.950368596836
4.33791026917 0.950326143787
4.33853858757 0.950283587637
4.33916690598 0.950240927938
4.33979522438 0.950198164242
4.34042354279 0.950155296098
4.34105186119 0.950112323054
4.3416801796 0.95006924466
4.342308498 0.95002606046
4.34293681641 0.94998277
4.34356513481 0.949939372824
4.34419345322 0.949895868474
4.34482177162 0.949852256491
4.34545009003 0.949808536415
4.34607840843 0.949764707786
4.34670672684 0.94972077014
4.34733504524 0.949676723014
4.34796336365 0.949632565944
4.34859168205 0.949588298462
4.34922000046 0.949543920102
4.34984831886 0.949499430395
4.35047663727 0.949454828871
4.35110495567 0.94941011506
4.35173327408 0.949365288489
4.35236159248 0.949320348684
4.35298991089 0.949275295171
4.35361822929 0.949230127474
4.3542465477 0.949184845117
4.3548748661 0.94913944762
4.35550318451 0.949093934504
4.35613150291 0.949048305289
4.35675982132 0.949002559493
4.35738813972 0.948956696633
4.35801645813 0.948910716224
4.35864477654 0.94886461778
4.35927309494 0.948818400816
4.35990141335 0.948772064844
4.36052973175 0.948725609374
4.36115805016 0.948679033915
4.36178636856 0.948632337978
4.36241468697 0.948585521068
4.36304300537 0.948538582693
4.36367132378 0.948491522357
4.36429964218 0.948444339563
4.36492796059 0.948397033816
4.36555627899 0.948349604615
4.3661845974 0.948302051462
4.3668129158 0.948254373855
4.36744123421 0.948206571293
4.36806955261 0.948158643271
4.36869787102 0.948110589286
4.36932618942 0.948062408832
4.36995450783 0.948014101401
4.37058282623 0.947965666487
4.37121114464 0.947917103579
4.37183946304 0.947868412168
4.37246778145 0.947819591742
4.37309609985 0.947770641787
4.37372441826 0.947721561791
4.37435273666 0.947672351238
4.37498105507 0.947623009612
4.37560937347 0.947573536395
4.37623769188 0.947523931068
4.37686601028 0.947474193113
4.37749432869 0.947424322007
4.37812264709 0.94737431723
4.3787509655 0.947324178256
4.37937928391 0.947273904562
4.38000760231 0.947223495623
4.38063592072 0.947172950911
4.38126423912 0.947122269898
4.38189255753 0.947071452054
4.38252087593 0.947020496851
4.38314919434 0.946969403755
4.38377751274 0.946918172234
4.38440583115 0.946866801754
4.38503414955 0.94681529178
4.38566246796 0.946763641776
4.38629078636 0.946711851203
4.38691910477 0.946659919524
4.38754742317 0.946607846198
4.38817574158 0.946555630684
4.38880405998 0.94650327244
4.38943237839 0.946450770923
4.39006069679 0.946398125587
4.3906890152 0.946345335887
4.3913173336 0.946292401276
4.39194565201 0.946239321206
4.39257397041 0.946186095126
4.39320228882 0.946132722487
4.39383060722 0.946079202736
4.39445892563 0.946025535321
4.39508724403 0.945971719686
4.39571556244 0.945917755278
4.39634388084 0.945863641538
4.39697219925 0.94580937791
4.39760051765 0.945754963834
4.39822883606 0.945700398749
4.39885715446 0.945645682094
4.39948547287 0.945590813307
4.40011379128 0.945535791823
4.40074210968 0.945480617078
4.40137042809 0.945425288504
4.40199874649 0.945369805535
4.4026270649 0.945314167601
4.4032553833 0.945258374133
4.40388370171 0.945202424558
4.40451202011 0.945146318305
4.40514033852 0.9450900548
4.40576865692 0.945033633468
4.40639697533 0.944977053732
4.40702529373 0.944920315015
4.40765361214 0.944863416738
4.40828193054 0.944806358322
4.40891024895 0.944749139184
4.40953856735 0.944691758744
4.41016688576 0.944634216416
4.41079520416 0.944576511617
4.41142352257 0.944518643759
4.41205184097 0.944460612255
4.41268015938 0.944402416517
4.41330847778 0.944344055954
4.41393679619 0.944285529975
4.41456511459 0.944226837988
4.415193433 0.944167979399
4.4158217514 0.944108953613
4.41645006981 0.944049760032
4.41707838821 0.94399039806
4.41770670662 0.943930867098
4.41833502502 0.943871166546
4.41896334343 0.943811295801
4.41959166183 0.943751254261
4.42021998024 0.943691041322
4.42084829865 0.943630656378
4.42147661705 0.943570098823
4.42210493546 0.943509368048
4.42273325386 0.943448463445
4.42336157227 0.943387384402
4.42398989067 0.943326130307
4.42461820908 0.943264700548
4.42524652748 0.94320309451
4.42587484589 0.943141311575
4.42650316429 0.943079351128
4.4271314827 0.94301721255
4.4277598011 0.94295489522
4.42838811951 0.942892398518
4.42901643791 0.942829721819
4.42964475632 0.942766864502
4.43027307472 0.942703825939
4.43090139313 0.942640605505
4.43152971153 0.942577202571
4.43215802994 0.942513616508
4.43278634834 0.942449846685
4.43341466675 0.942385892469
4.43404298515 0.942321753227
4.43467130356 0.942257428324
4.43529962196 0.942192917124
4.43592794037 0.942128218989
4.43655625877 0.94206333328
4.43718457718 0.941998259356
4.43781289558 0.941932996574
4.43844121399 0.941867544293
4.43906953239 0.941801901867
4.4396978508 0.941736068649
4.4403261692 0.941670043993
4.44095448761 0.941603827249
4.44158280602 0.941537417766
4.44221112442 0.941470814893
4.44283944283 0.941404017977
4.44346776123 0.941337026362
4.44409607964 0.941269839392
4.44472439804 0.94120245641
4.44535271645 0.941134876757
4.44598103485 0.941067099771
4.44660935326 0.940999124791
4.44723767166 0.940930951153
4.44786599007 0.940862578193
4.44849430847 0.940794005243
4.44912262688 0.940725231636
4.44975094528 0.940656256702
4.45037926369 0.94058707977
4.45100758209 0.940517700168
4.4516359005 0.940448117222
4.4522642189 0.940378330256
4.45289253731 0.940308338593
4.45352085571 0.940238141555
4.45414917412 0.940167738462
4.45477749252 0.940097128632
4.45540581093 0.940026311382
4.45603412933 0.939955286028
4.45666244774 0.939884051882
4.45729076614 0.939812608259
4.45791908455 0.939740954467
4.45854740295 0.939669089817
4.45917572136 0.939597013615
4.45980403976 0.939524725169
4.46043235817 0.939452223782
4.46106067657 0.939379508757
4.46168899498 0.939306579395
4.46231731339 0.939233434997
4.46294563179 0.93916007486
4.4635739502 0.939086498281
4.4642022686 0.939012704555
4.46483058701 0.938938692975
4.46545890541 0.938864462832
4.46608722382 0.938790013416
4.46671554222 0.938715344017
4.46734386063 0.938640453921
4.46797217903 0.938565342412
4.46860049744 0.938490008775
4.46922881584 0.938414452291
4.46985713425 0.938338672241
4.47048545265 0.938262667903
4.47111377106 0.938186438553
4.47174208946 0.938109983467
4.47237040787 0.938033301919
4.47299872627 0.93795639318
4.47362704468 0.937879256521
4.47425536308 0.937801891209
4.47488368149 0.937724296512
4.47551199989 0.937646471695
4.4761403183 0.93756841602
4.4767686367 0.93749012875
4.47739695511 0.937411609145
4.47802527351 0.937332856462
4.47865359192 0.937253869957
4.47928191032 0.937174648887
4.47991022873 0.937095192503
4.48053854713 0.937015500057
4.48116686554 0.936935570798
4.48179518394 0.936855403973
4.48242350235 0.936774998829
4.48305182075 0.93669435461
4.48368013916 0.936613470558
4.48430845757 0.936532345914
4.48493677597 0.936450979915
4.48556509438 0.9363693718
4.48619341278 0.936287520804
4.48682173119 0.936205426159
4.48745004959 0.936123087097
4.488078368 0.936040502848
4.4887066864 0.935957672639
4.48933500481 0.935874595697
4.48996332321 0.935791271246
4.49059164162 0.935707698508
4.49121996002 0.935623876704
4.49184827843 0.935539805052
4.49247659683 0.935455482769
4.49310491524 0.935370909069
4.49373323364 0.935286083166
4.49436155205 0.935201004272
4.49498987045 0.935115671594
4.49561818886 0.93503008434
4.49624650726 0.934944241716
4.49687482567 0.934858142926
4.49750314407 0.93477178717
4.49813146248 0.934685173648
4.49875978088 0.934598301559
4.49938809929 0.934511170098
4.50001641769 0.934423778458
4.5006447361 0.934336125832
4.5012730545 0.93424821141
4.50190137291 0.934160034379
4.50252969131 0.934071593926
4.50315800972 0.933982889235
4.50378632812 0.933893919487
4.50441464653 0.933804683864
4.50504296494 0.933715181542
4.50567128334 0.933625411698
4.50629960175 0.933535373506
4.50692792015 0.933445066139
4.50755623856 0.933354488766
4.50818455696 0.933263640555
4.50881287537 0.933172520672
4.50944119377 0.933081128282
4.51006951218 0.932989462545
4.51069783058 0.932897522623
4.51132614899 0.932805307673
4.51195446739 0.932712816851
4.5125827858 0.93262004931
4.5132111042 0.932527004202
4.51383942261 0.932433680677
4.51446774101 0.932340077882
4.51509605942 0.932246194962
4.51572437782 0.932152031062
4.51635269623 0.932057585321
4.51698101463 0.931962856879
4.51760933304 0.931867844873
4.51823765144 0.931772548437
4.51886596985 0.931676966705
4.51949428825 0.931581098807
4.52012260666 0.931484943872
4.52075092506 0.931388501025
4.52137924347 0.931291769391
4.52200756187 0.931194748092
4.52263588028 0.931097436247
4.52326419868 0.930999832974
4.52389251709 0.930901937389
4.52452083549 0.930803748605
4.5251491539 0.930705265732
4.52577747231 0.93060648788
4.52640579071 0.930507414155
4.52703410912 0.930408043662
4.52766242752 0.930308375503
4.52829074593 0.930208408777
4.52891906433 0.930108142584
4.52954738274 0.930007576017
4.53017570114 0.929906708171
4.53080401955 0.929805538136
4.53143233795 0.929704065001
4.53206065636 0.929602287853
4.53268897476 0.929500205776
4.53331729317 0.929397817852
4.53394561157 0.92929512316
4.53457392998 0.929192120778
4.53520224838 0.929088809781
4.53583056679 0.928985189242
4.53645888519 0.928881258231
4.5370872036 0.928777015817
4.537715522 0.928672461064
4.53834384041 0.928567593038
4.53897215881 0.928462410798
4.53960047722 0.928356913405
4.54022879562 0.928251099913
4.54085711403 0.928144969378
4.54148543243 0.928038520852
4.54211375084 0.927931753383
4.54274206924 0.927824666019
4.54337038765 0.927717257805
4.54399870605 0.927609527782
4.54462702446 0.927501474991
4.54525534286 0.92739309847
4.54588366127 0.927284397253
4.54651197968 0.927175370373
4.54714029808 0.927066016861
4.54776861649 0.926956335744
4.54839693489 0.926846326048
4.5490252533 0.926735986796
4.5496535717 0.926625317009
4.55028189011 0.926514315705
4.55091020851 0.926402981899
4.55153852692 0.926291314605
4.55216684532 0.926179312834
4.55279516373 0.926066975594
4.55342348213 0.925954301891
4.55405180054 0.925841290728
4.55468011894 0.925727941107
4.55530843735 0.925614252025
4.55593675575 0.925500222479
4.55656507416 0.925385851462
4.55719339256 0.925271137965
4.55782171097 0.925156080977
4.55845002937 0.925040679484
4.55907834778 0.924924932468
4.55970666618 0.924808838911
4.56033498459 0.924692397791
4.56096330299 0.924575608085
4.5615916214 0.924458468764
4.5622199398 0.9243409788
4.56284825821 0.924223137162
4.56347657661 0.924104942814
4.56410489502 0.923986394719
4.56473321342 0.923867491839
4.56536153183 0.923748233131
4.56598985023 0.92362861755
4.56661816864 0.92350864405
4.56724648705 0.923388311579
4.56787480545 0.923267619086
4.56850312386 0.923146565516
4.56913144226 0.92302514981
4.56975976067 0.922903370909
4.57038807907 0.92278122775
4.57101639748 0.922658719266
4.57164471588 0.922535844391
4.57227303429 0.922412602052
4.57290135269 0.922288991177
4.5735296711 0.92216501069
4.5741579895 0.922040659511
4.57478630791 0.921915936559
4.57541462631 0.92179084075
4.57604294472 0.921665370998
4.57667126312 0.921539526213
4.57729958153 0.921413305302
4.57792789993 0.921286707172
4.57855621834 0.921159730724
4.57918453674 0.921032374858
4.57981285515 0.920904638472
4.58044117355 0.92077652046
4.58106949196 0.920648019714
4.58169781036 0.920519135122
4.58232612877 0.920389865571
4.58295444717 0.920260209945
4.58358276558 0.920130167125
4.58421108398 0.919999735988
4.58483940239 0.91986891541
4.58546772079 0.919737704263
4.5860960392 0.919606101418
4.5867243576 0.919474105742
4.58735267601 0.919341716099
4.58798099442 0.919208931351
4.58860931282 0.919075750356
4.58923763123 0.918942171972
4.58986594963 0.91880819505
4.59049426804 0.918673818442
4.59112258644 0.918539040996
4.59175090485 0.918403861556
4.59237922325 0.918268278965
4.59300754166 0.918132292063
4.59363586006 0.917995899685
4.59426417847 0.917859100666
4.59489249687 0.917721893837
4.59552081528 0.917584278026
4.59614913368 0.917446252059
4.59677745209 0.917307814758
4.59740577049 0.917168964943
4.5980340889 0.917029701431
4.5986624073 0.916890023036
4.59929072571 0.91674992857
4.59991904411 0.916609416841
4.60054736252 0.916468486654
4.60117568092 0.916327136813
4.60180399933 0.916185366117
4.60243231773 0.916043173365
4.60306063614 0.915900557349
4.60368895454 0.915757516861
4.60431727295 0.915614050691
4.60494559135 0.915470157623
4.60557390976 0.915325836441
4.60620222816 0.915181085924
4.60683054657 0.91503590485
4.60745886497 0.914890291993
4.60808718338 0.914744246125
4.60871550179 0.914597766013
4.60934382019 0.914450850424
4.6099721386 0.91430349812
4.610600457 0.914155707861
4.61122877541 0.914007478404
4.61185709381 0.913858808503
4.61248541222 0.91370969691
4.61311373062 0.913560142372
4.61374204903 0.913410143636
4.61437036743 0.913259699443
4.61499868584 0.913108808533
4.61562700424 0.912957469643
4.61625532265 0.912805681506
4.61688364105 0.912653442854
4.61751195946 0.912500752414
4.61814027786 0.912347608911
4.61876859627 0.912194011068
4.61939691467 0.912039957604
4.62002523308 0.911885447235
4.62065355148 0.911730478674
4.62128186989 0.911575050632
4.62191018829 0.911419161817
4.6225385067 0.911262810932
4.6231668251 0.91110599668
4.62379514351 0.910948717759
4.62442346191 0.910790972865
4.62505178032 0.910632760691
4.62568009872 0.910474079927
4.62630841713 0.910314929259
4.62693673553 0.910155307373
4.62756505394 0.909995212949
4.62819337234 0.909834644664
4.62882169075 0.909673601195
4.62945000916 0.909512081214
4.63007832756 0.90935008339
4.63070664597 0.909187606389
4.63133496437 0.909024648875
4.63196328278 0.908861209509
4.63259160118 0.908697286947
4.63321991959 0.908532879845
4.63384823799 0.908367986855
4.6344765564 0.908202606624
4.6351048748 0.908036737799
4.63573319321 0.907870379023
4.63636151161 0.907703528936
4.63698983002 0.907536186173
4.63761814842 0.907368349371
4.63824646683 0.907200017159
4.63887478523 0.907031188165
4.63950310364 0.906861861015
4.64013142204 0.906692034332
4.64075974045 0.906521706733
4.64138805885 0.906350876837
4.64201637726 0.906179543255
4.64264469566 0.906007704598
4.64327301407 0.905835359475
4.64390133247 0.905662506489
4.64452965088 0.905489144242
4.64515796928 0.905315271333
4.64578628769 0.905140886357
4.64641460609 0.904965987907
4.6470429245 0.904790574574
4.6476712429 0.904614644943
4.64829956131 0.904438197599
4.64892787971 0.904261231124
4.64955619812 0.904083744094
4.65018451653 0.903905735086
4.65081283493 0.903727202672
4.65144115334 0.90354814542
4.65206947174 0.903368561897
4.65269779015 0.903188450668
4.65332610855 0.903007810291
4.65395442696 0.902826639326
4.65458274536 0.902644936326
4.65521106377 0.902462699844
4.65583938217 0.902279928428
4.65646770058 0.902096620625
4.65709601898 0.901912774977
4.65772433739 0.901728390024
4.65835265579 0.901543464305
4.6589809742 0.901357996352
4.6596092926 0.901171984699
4.66023761101 0.900985427873
4.66086592941 0.9007983244
4.66149424782 0.900610672803
4.66212256622 0.900422471602
4.66275088463 0.900233719313
4.66337920303 0.900044414452
4.66400752144 0.899854555529
4.66463583984 0.899664141053
4.66526415825 0.89947316953
4.66589247665 0.899281639461
4.66652079506 0.899089549348
4.66714911346 0.898896897687
4.66777743187 0.898703682971
4.66840575027 0.898509903694
4.66903406868 0.898315558342
4.66966238708 0.898120645402
4.67029070549 0.897925163357
4.6709190239 0.897729110686
4.6715473423 0.897532485867
4.67217566071 0.897335287374
4.67280397911 0.897137513679
4.67343229752 0.89693916325
4.67406061592 0.896740234553
4.67468893433 0.896540726052
4.67531725273 0.896340636207
4.67594557114 0.896139963476
4.67657388954 0.895938706313
4.67720220795 0.89573686317
4.67783052635 0.895534432498
4.67845884476 0.895331412741
4.67908716316 0.895127802345
4.67971548157 0.89492359975
4.68034379997 0.894718803394
4.68097211838 0.894513411713
4.68160043678 0.894307423141
4.68222875519 0.894100836106
4.68285707359 0.893893649037
4.683485392 0.893685860359
4.6841137104 0.893477468492
4.68474202881 0.893268471857
4.68537034721 0.893058868871
4.68599866562 0.892848657947
4.68662698402 0.892637837496
4.68725530243 0.892426405928
4.68788362083 0.892214361648
4.68851193924 0.89200170306
4.68914025764 0.891788428565
4.68976857605 0.89157453656
4.69039689445 0.891360025441
4.69102521286 0.891144893602
4.69165353127 0.890929139432
4.69228184967 0.890712761318
4.69291016808 0.890495757648
4.69353848648 0.890278126802
4.69416680489 0.890059867161
4.69479512329 0.889840977102
4.6954234417 0.889621455001
4.6960517601 0.889401299229
4.69668007851 0.889180508156
4.69730839691 0.888959080151
4.69793671532 0.888737013577
4.69856503372 0.888514306798
4.69919335213 0.888290958172
4.69982167053 0.888066966058
4.70044998894 0.88784232881
4.70107830734 0.887617044781
4.70170662575 0.887391112321
4.70233494415 0.887164529777
4.70296326256 0.886937295495
4.70359158096 0.886709407818
4.70421989937 0.886480865086
4.70484821777 0.886251665637
4.70547653618 0.886021807807
4.70610485458 0.885791289928
4.70673317299 0.885560110333
4.70736149139 0.88532826735
4.7079898098 0.885095759304
4.7086181282 0.884862584521
4.70924644661 0.884628741321
4.70987476501 0.884394228025
4.71050308342 0.884159042949
4.71113140182 0.883923184409
4.71175972023 0.883686650716
4.71238803864 0.883449440182
4.71301635704 0.883211551115
4.71364467545 0.88297298182
4.71427299385 0.882733730602
4.71490131226 0.882493795763
4.71552963066 0.882253175601
4.71615794907 0.882011868415
4.71678626747 0.881769872499
4.71741458588 0.881527186147
4.71804290428 0.881283807649
4.71867122269 0.881039735295
4.71929954109 0.880794967372
4.7199278595 0.880549502164
4.7205561779 0.880303337955
4.72118449631 0.880056473024
4.72181281471 0.879808905652
4.72244113312 0.879560634114
4.72306945152 0.879311656685
4.72369776993 0.879061971639
4.72432608833 0.878811577246
4.72495440674 0.878560471776
4.72558272514 0.878308653495
4.72621104355 0.878056120669
4.72683936195 0.87780287156
4.72746768036 0.877548904432
4.72809599876 0.877294217542
4.72872431717 0.87703880915
4.72935263557 0.876782677511
4.72998095398 0.876525820879
4.73060927238 0.876268237507
4.73123759079 0.876009925646
4.73186590919 0.875750883545
4.7324942276 0.875491109451
4.73312254601 0.87523060161
4.73375086441 0.874969358265
4.73437918282 0.87470737766
4.73500750122 0.874444658035
4.73563581963 0.874181197628
4.73626413803 0.873916994679
4.73689245644 0.873652047422
4.73752077484 0.873386354092
4.73814909325 0.873119912922
4.73877741165 0.872852722143
4.73940573006 0.872584779985
4.74003404846 0.872316084677
4.74066236687 0.872046634446
4.74129068527 0.871776427518
4.74191900368 0.871505462115
4.74254732208 0.871233736462
4.74317564049 0.87096124878
4.74380395889 0.870687997289
4.7444322773 0.870413980208
4.7450605957 0.870139195754
4.74568891411 0.869863642144
4.74631723251 0.869587317593
4.74694555092 0.869310220314
4.74757386932 0.869032348521
4.74820218773 0.868753700424
4.74883050613 0.868474274235
4.74945882454 0.868194068162
4.75008714294 0.867913080413
4.75071546135 0.867631309196
4.75134377975 0.867348752717
4.75197209816 0.867065409181
4.75260041656 0.866781276791
4.75322873497 0.866496353751
4.75385705338 0.866210638263
4.75448537178 0.865924128527
4.75511369019 0.865636822746
4.75574200859 0.865348719116
4.756370327 0.865059815839
4.7569986454 0.864770111111
4.75762696381 0.864479603128
4.75825528221 0.864188290089
4.75888360062 0.863896170187
4.75951191902 0.863603241618
4.76014023743 0.863309502577
4.76076855583 0.863014951255
4.76139687424 0.862719585847
4.76202519264 0.862423404545
4.76265351105 0.862126405541
4.76328182945 0.861828587025
4.76391014786 0.861529947189
4.76453846626 0.861230484222
4.76516678467 0.860930196315
4.76579510307 0.860629081656
4.76642342148 0.860327138436
4.76705173988 0.860024364842
4.76768005829 0.859720759063
4.76830837669 0.859416319287
4.7689366951 0.859111043702
4.7695650135 0.858804930495
4.77019333191 0.858497977854
4.77082165031 0.858190183965
4.77144996872 0.857881547017
4.77207828712 0.857572065196
4.77270660553 0.857261736688
4.77333492393 0.856950559682
4.77396324234 0.856638532363
4.77459156075 0.856325652918
4.77521987915 0.856011919535
4.77584819756 0.8556973304
4.77647651596 0.855381883701
4.77710483437 0.855065577626
4.77773315277 0.854748410361
4.77836147118 0.854430380094
4.77898978958 0.854111485014
4.77961810799 0.853791723308
4.78024642639 0.853471093167
4.7808747448 0.853149592777
4.7815030632 0.85282722033
4.78213138161 0.852503974015
4.78275970001 0.852179852023
4.78338801842 0.851854852544
4.78401633682 0.85152897377
4.78464465523 0.851202213893
4.78527297363 0.850874571105
4.78590129204 0.850546043601
4.78652961044 0.850216629574
4.78715792885 0.849886327219
4.78778624725 0.849555134731
4.78841456566 0.849223050308
4.78904288406 0.848890072146
4.78967120247 0.848556198443
4.79029952087 0.848221427399
4.79092783928 0.847885757214
4.79155615768 0.847549186089
4.79218447609 0.847211712226
4.79281279449 0.846873333828
4.7934411129 0.846534049099
4.7940694313 0.846193856246
4.79469774971 0.845852753476
4.79532606812 0.845510738995
4.79595438652 0.845167811014
4.79658270493 0.844823967743
4.79721102333 0.844479207394
4.79783934174 0.844133528181
4.79846766014 0.843786928319
4.79909597855 0.843439406024
4.79972429695 0.843090959514
4.80035261536 0.842741587009
4.80098093376 0.84239128673
4.80160925217 0.842040056901
4.80223757057 0.841687895745
4.80286588898 0.84133480149
4.80349420738 0.840980772364
4.80412252579 0.840625806596
4.80475084419 0.840269902419
4.8053791626 0.839913058067
4.806007481 0.839555271775
4.80663579941 0.839196541783
4.80726411781 0.83883686633
4.80789243622 0.838476243658
4.80852075462 0.838114672012
4.80914907303 0.837752149638
4.80977739143 0.837388674786
4.81040570984 0.837024245707
4.81103402824 0.836658860654
4.81166234665 0.836292517884
4.81229066505 0.835925215655
4.81291898346 0.835556952228
4.81354730186 0.835187725867
4.81417562027 0.834817534838
4.81480393867 0.834446377411
4.81543225708 0.834074251856
4.81606057549 0.833701156448
4.81668889389 0.833327089465
4.8173172123 0.832952049186
4.8179455307 0.832576033895
4.81857384911 0.832199041878
4.81920216751 0.831821071422
4.81983048592 0.831442120822
4.82045880432 0.831062188371
4.82108712273 0.830681272369
4.82171544113 0.830299371116
4.82234375954 0.829916482918
4.82297207794 0.829532606083
4.82360039635 0.829147738923
4.82422871475 0.828761879752
4.82485703316 0.828375026889
4.82548535156 0.827987178656
4.82611366997 0.827598333379
4.82674198837 0.827208489387
4.82737030678 0.826817645013
4.82799862518 0.826425798595
4.82862694359 0.826032948472
4.82925526199 0.825639092989
4.8298835804 0.825244230494
4.8305118988 0.824848359341
4.83114021721 0.824451477885
4.83176853561 0.824053584487
4.83239685402 0.823654677512
4.83302517242 0.823254755329
4.83365349083 0.82285381631
4.83428180923 0.822451858834
4.83491012764 0.822048881283
4.83553844604 0.821644882042
4.83616676445 0.821239859504
4.83679508286 0.820833812062
4.83742340126 0.820426738118
4.83805171967 0.820018636076
4.83868003807 0.819609504345
4.83930835648 0.81919934134
4.83993667488 0.818788145481
4.84056499329 0.81837591519
4.84119331169 0.817962648898
4.8418216301 0.817548345039
4.8424499485 0.817133002051
4.84307826691 0.816716618379
4.84370658531 0.816299192473
4.84433490372 0.815880722788
4.84496322212 0.815461207784
4.84559154053 0.815040645927
4.84621985893 0.814619035687
4.84684817734 0.814196375543
4.84747649574 0.813772663975
4.84810481415 0.813347899473
4.84873313255 0.812922080529
4.84936145096 0.812495205644
4.84998976936 0.812067273323
4.85061808777 0.811638282078
4.85124640617 0.811208230425
4.85187472458 0.810777116888
4.85250304298 0.810344939997
4.85313136139 0.809911698287
4.85375967979 0.809477390301
4.8543879982 0.809042014586
4.8550163166 0.808605569699
4.85564463501 0.808168054198
4.85627295341 0.807729466654
4.85690127182 0.807289805639
4.85752959023 0.806849069735
4.85815790863 0.806407257529
4.85878622704 0.805964367617
4.85941454544 0.805520398599
4.86004286385 0.805075349083
4.86067118225 0.804629217686
4.86129950066 0.804182003029
4.86192781906 0.803733703742
4.86255613747 0.803284318463
4.86318445587 0.802833845834
4.86381277428 0.802382284507
4.86444109268 0.801929633141
4.86506941109 0.801475890403
4.86569772949 0.801021054966
4.8663260479 0.800565125513
4.8669543663 0.800108100731
4.86758268471 0.799649979319
4.86821100311 0.799190759981
4.86883932152 0.79873044143
4.86946763992 0.798269022387
4.87009595833 0.797806501581
4.87072427673 0.797342877749
4.87135259514 0.796878149636
4.87198091354 0.796412315996
4.87260923195 0.795945375591
4.87323755035 0.795477327191
4.87386586876 0.795008169575
4.87449418716 0.794537901531
4.87512250557 0.794066521855
4.87575082397 0.793594029352
4.87637914238 0.793120422835
4.87700746078 0.792645701128
4.87763577919 0.792169863061
4.8782640976 0.791692907476
4.878892416 0.791214833223
4.87952073441 0.79073563916
4.88014905281 0.790255324156
4.88077737122 0.789773887089
4.88140568962 0.789291326845
4.88203400803 0.788807642321
4.88266232643 0.788322832424
4.88329064484 0.787836896069
4.88391896324 0.787349832181
4.88454728165 0.786861639697
4.88517560005 0.786372317562
4.88580391846 0.785881864731
4.88643223686 0.785390280169
4.88706055527 0.784897562852
4.88768887367 0.784403711765
4.88831719208 0.783908725905
4.88894551048 0.783412604279
4.88957382889 0.782915345902
4.89020214729 0.782416949803
4.8908304657 0.78191741502
4.8914587841 0.781416740601
4.89208710251 0.780914925606
4.89271542091 0.780411969105
4.89334373932 0.77990787018
4.89397205772 0.779402627923
4.89460037613 0.778896241438
4.89522869453 0.778388709839
4.89585701294 0.777880032252
4.89648533134 0.777370207816
4.89711364975 0.776859235677
4.89774196815 0.776347114998
4.89837028656 0.77583384495
4.89899860497 0.775319424716
4.89962692337 0.774803853492
4.90025524178 0.774287130485
4.90088356018 0.773769254914
4.90151187859 0.773250226011
4.90214019699 0.77273004302
4.9027685154 0.772208705194
4.9033968338 0.771686211803
4.90402515221 0.771162562127
4.90465347061 0.770637755458
4.90528178902 0.770111791102
4.90591010742 0.769584668375
4.90653842583 0.76905638661
4.90716674423 0.768526945149
4.90779506264 0.767996343348
4.90842338104 0.767464580577
4.90905169945 0.766931656218
4.90968001785 0.766397569665
4.91030833626 0.765862320329
4.91093665466 0.76532590763
4.91156497307 0.764788331005
4.91219329147 0.764249589901
4.91282160988 0.763709683781
4.91344992828 0.763168612122
4.91407824669 0.762626374413
4.91470656509 0.762082970157
4.9153348835 0.761538398873
4.9159632019 0.760992660091
4.91659152031 0.760445753358
4.91721983871 0.759897678233
4.91784815712 0.75934843429
4.91847647552 0.758798021118
4.91910479393 0.758246438321
4.91973311234 0.757693685514
4.92036143074 0.757139762331
4.92098974915 0.756584668418
4.92161806755 0.756028403437
4.92224638596 0.755470967065
4.92287470436 0.754912358992
4.92350302277 0.754352578926
4.92413134117 0.753791626589
4.92475965958 0.753229501717
4.92538797798 0.752666204062
4.92601629639 0.752101733393
4.92664461479 0.751536089493
4.9272729332 0.750969272161
4.9279012516 0.750401281211
4.92852957001 0.749832116474
4.92915788841 0.749261777797
4.92978620682 0.74869026504
4.93041452522 0.748117578084
4.93104284363 0.747543716822
4.93167116203 0.746968681165
4.93229948044 0.746392471041
4.93292779884 0.745815086392
4.93355611725 0.745236527178
4.93418443565 0.744656793377
4.93481275406 0.744075884982
4.93544107246 0.743493802003
4.93606939087 0.742910544466
4.93669770927 0.742326112416
4.93732602768 0.741740505914
4.93795434608 0.741153725037
4.93858266449 0.740565769882
4.93921098289 0.739976640561
4.9398393013 0.739386337205
4.94046761971 0.73879485996
4.94109593811 0.738202208992
4.94172425652 0.737608384484
4.94235257492 0.737013386637
4.94298089333 0.73641721567
4.94360921173 0.735819871819
4.94423753014 0.735221355338
4.94486584854 0.734621666501
4.94549416695 0.734020805599
4.94612248535 0.73341877294
4.94675080376 0.732815568854
4.94737912216 0.732211193685
4.94800744057 0.731605647799
4.94863575897 0.730998931579
4.94926407738 0.730391045429
4.94989239578 0.729781989768
4.95052071419 0.729171765038
4.95114903259 0.728560371697
4.951777351 0.727947810224
4.9524056694 0.727334081117
4.95303398781 0.726719184892
4.95366230621 0.726103122086
4.95429062462 0.725485893256
4.95491894302 0.724867498975
4.95554726143 0.72424793984
4.95617557983 0.723627216465
4.95680389824 0.723005329485
4.95743221664 0.722382279555
4.95806053505 0.721758067351
4.95868885345 0.721132693565
4.95931717186 0.720506158915
4.95994549026 0.719878464135
4.96057380867 0.719249609981
4.96120212708 0.718619597229
4.96183044548 0.717988426677
4.96245876389 0.717356099142
4.96308708229 0.716722615462
4.9637154007 0.716087976498
4.9643437191 0.715452183127
4.96497203751 0.714815236253
4.96560035591 0.714177136797
4.96622867432 0.713537885703
4.96685699272 0.712897483935
4.96748531113 0.712255932479
4.96811362953 0.711613232344
4.96874194794 0.710969384558
4.96937026634 0.710324390171
4.96999858475 0.709678250258
4.97062690315 0.709030965911
4.97125522156 0.708382538247
4.97188353996 0.707732968404
4.97251185837 0.707082257542
4.97314017677 0.706430406844
4.97376849518 0.705777417515
4.97439681358 0.705123290781
4.97502513199 0.704468027891
4.97565345039 0.703811630117
4.9762817688 0.703154098755
4.9769100872 0.70249543512
4.97753840561 0.701835640554
4.97816672401 0.701174716417
4.97879504242 0.700512664097
4.97942336082 0.699849485
4.98005167923 0.699185180561
4.98067999763 0.698519752231
4.98130831604 0.697853201491
4.98193663445 0.697185529841
4.98256495285 0.696516738807
4.98319327126 0.695846829935
4.98382158966 0.695175804799
4.98444990807 0.694503664993
4.98507822647 0.693830412137
4.98570654488 0.693156047875
4.98633486328 0.692480573871
4.98696318169 0.691803991819
4.98759150009 0.691126303432
4.9882198185 0.69044751045
4.9888481369 0.689767614636
4.98947645531 0.689086617777
4.99010477371 0.688404521686
4.99073309212 0.687721328199
4.99136141052 0.687037039176
4.99198972893 0.686351656504
4.99261804733 0.685665182092
4.99324636574 0.684977617875
4.99387468414 0.684288965814
4.99450300255 0.683599227892
4.99513132095 0.682908406119
4.99575963936 0.682216502531
4.99638795776 0.681523519186
4.99701627617 0.68082945817
4.99764459457 0.680134321592
4.99827291298 0.67943811159
4.99890123138 0.678740830323
4.99952954979 0.678042479977
5.00015786819 0.677343062766
5.0007861866 0.676642580927
5.001414505 0.675941036723
5.00204282341 0.675238432443
5.00267114182 0.674534770402
5.00329946022 0.673830052941
5.00392777863 0.673124282427
5.00455609703 0.672417461253
5.00518441544 0.671709591837
5.00581273384 0.671000676626
5.00644105225 0.670290718089
5.00706937065 0.669579718726
5.00769768906 0.66886768106
5.00832600746 0.668154607642
5.00895432587 0.667440501048
5.00958264427 0.666725363882
5.01021096268 0.666009198775
5.01083928108 0.665292008383
5.01146759949 0.664573795391
5.01209591789 0.663854562507
5.0127242363 0.663134312471
5.0133525547 0.662413048045
5.01398087311 0.661690772022
5.01460919151 0.66096748722
5.01523750992 0.660243196483
5.01586582832 0.659517902685
5.01649414673 0.658791608726
5.01712246513 0.658064317531
5.01775078354 0.657336032057
5.01837910194 0.656606755285
5.01900742035 0.655876490223
5.01963573875 0.655145239909
5.02026405716 0.654413007407
5.02089237556 0.653679795809
5.02152069397 0.652945608234
5.02214901237 0.652210447829
5.02277733078 0.651474317771
5.02340564919 0.65073722126
5.02403396759 0.649999161529
5.024662286 0.649260141836
5.0252906044 0.648520165466
5.02591892281 0.647779235735
5.02654724121 0.647037355986
5.02717555962 0.646294529588
5.02780387802 0.64555075994
5.02843219643 0.64480605047
5.02906051483 0.644060404632
5.02968883324 0.643313825911
5.03031715164 0.642566317816
5.03094547005 0.64181788389
5.03157378845 0.641068527699
5.03220210686 0.640318252841
5.03283042526 0.639567062942
5.03345874367 0.638814961654
5.03408706207 0.63806195266
5.03471538048 0.637308039671
5.03534369888 0.636553226426
5.03597201729 0.635797516694
5.03660033569 0.63504091427
5.0372286541 0.634283422981
5.0378569725 0.633525046681
5.03848529091 0.632765789253
5.03911360931 0.632005654607
5.03974192772 0.631244646685
5.04037024612 0.630482769456
5.04099856453 0.629720026919
5.04162688293 0.628956423099
5.04225520134 0.628191962054
5.04288351974 0.627426647868
5.04351183815 0.626660484655
5.04414015656 0.625893476558
5.04476847496 0.625125627749
5.04539679337 0.624356942428
5.04602511177 0.623587424826
5.04665343018 0.622817079202
5.04728174858 0.622045909844
5.04791006699 0.621273921069
5.04853838539 0.620501117223
5.0491667038 0.619727502681
5.0497950222 0.618953081849
5.05042334061 0.61817785916
5.05105165901 0.617401839076
5.05167997742 0.61662502609
5.05230829582 0.615847424724
5.05293661423 0.615069039526
5.05356493263 0.614289875078
5.05419325104 0.613509935987
5.05482156944 0.612729226892
5.05544988785 0.61194775246
5.05607820625 0.611165517387
5.05670652466 0.610382526399
5.05733484306 0.60959878425
5.05796316147 0.608814295725
5.05859147987 0.608029065637
5.05921979828 0.607243098828
5.05984811668 0.60645640017
5.06047643509 0.605668974564
5.06110475349 0.604880826939
5.0617330719 0.604091962255
5.0623613903 0.6033023855
5.06298970871 0.602512101692
5.06361802711 0.601721115876
5.06424634552 0.60092943313
5.06487466393 0.600137058558
5.06550298233 0.599343997293
5.06613130074 0.598550254499
5.06675961914 0.597755835369
5.06738793755 0.596960745122
5.06801625595 0.59616498901
5.06864457436 0.595368572312
5.06927289276 0.594571500335
5.06990121117 0.593773778418
5.07052952957 0.592975411925
5.07115784798 0.592176406254
5.07178616638 0.591376766826
5.07241448479 0.590576499095
5.07304280319 0.589775608543
5.0736711216 0.58897410068
5.07429944 0.588171981046
5.07492775841 0.587369255207
5.07555607681 0.586565928762
5.07618439522 0.585762007334
5.07681271362 0.584957496579
5.07744103203 0.584152402177
5.07806935043 0.583346729842
5.07869766884 0.582540485311
5.07932598724 0.581733674353
5.07995430565 0.580926302765
5.08058262405 0.580118376371
5.08121094246 0.579309901024
5.08183926086 0.578500882606
5.08246757927 0.577691327026
5.08309589767 0.576881240222
5.08372421608 0.57607062816
5.08435253448 0.575259496834
5.08498085289 0.574447852265
5.0856091713 0.573635700504
5.0862374897 0.572823047628
5.08686580811 0.572009899744
5.08749412651 0.571196262983
5.08812244492 0.570382143509
5.08875076332 0.569567547509
5.08937908173 0.568752481199
5.09000740013 0.567936950824
5.09063571854 0.567120962654
5.09126403694 0.56630452299
5.09189235535 0.565487638155
5.09252067375 0.564670314504
5.09314899216 0.563852558418
5.09377731056 0.563034376303
5.09440562897 0.562215774593
5.09503394737 0.561396759751
5.09566226578 0.560577338265
5.09629058418 0.559757516649
5.09691890259 0.558937301445
5.09754722099 0.558116699222
5.0981755394 0.557295716573
5.0988038578 0.556474360122
5.09943217621 0.555652636514
5.10006049461 0.554830552423
5.10068881302 0.554008114551
5.10131713142 0.553185329622
5.10194544983 0.552362204388
5.10257376823 0.551538745627
5.10320208664 0.550714960144
5.10383040504 0.549890854766
5.10445872345 0.549066436349
5.10508704185 0.548241711773
5.10571536026 0.547416687943
5.10634367867 0.546591371791
5.10697199707 0.545765770271
5.10760031548 0.544939890367
5.10822863388 0.544113739082
5.10885695229 0.543287323448
5.10948527069 0.54246065052
5.1101135891 0.541633727379
5.1107419075 0.540806561128
5.11137022591 0.539979158896
5.11199854431 0.539151527837
5.11262686272 0.538323675127
5.11325518112 0.537495607967
5.11388349953 0.536667333582
5.11451181793 0.535838859221
5.11514013634 0.535010192156
5.11576845474 0.534181339682
5.11639677315 0.533352309119
5.11702509155 0.532523107807
5.11765340996 0.531693743114
5.11828172836 0.530864222426
5.11891004677 0.530034553154
5.11953836517 0.529204742732
5.12016668358 0.528374798616
5.12079500198 0.527544728284
5.12142332039 0.526714539236
5.12205163879 0.525884238995
5.1226799572 0.525053835106
5.1233082756 0.524223335134
5.12393659401 0.523392746668
5.12456491241 0.522562077316
5.12519323082 0.52173133471
5.12582154922 0.520900526499
5.12644986763 0.520069660359
5.12707818604 0.519238743981
5.12770650444 0.518407785079
5.12833482285 0.517576791389
5.12896314125 0.516745770665
5.12959145966 0.515914730681
5.13021977806 0.515083679234
5.13084809647 0.514252624138
5.13147641487 0.513421573226
5.13210473328 0.512590534353
5.13273305168 0.511759515393
5.13336137009 0.510928524236
5.13398968849 0.510097568795
5.1346180069 0.509266657
5.1352463253 0.508435796798
5.13587464371 0.507604996156
5.13650296211 0.50677426306
5.13713128052 0.505943605512
5.13775959892 0.505113031534
5.13838791733 0.504282549163
5.13901623573 0.503452166456
5.13964455414 0.502621891485
5.14027287254 0.501791732341
5.14090119095 0.50096169713
5.14152950935 0.500131793977
5.14215782776 0.49930203102
5.14278614616 0.498472416416
5.14341446457 0.497642958337
5.14404278297 0.496813664972
5.14467110138 0.495984544524
5.14529941978 0.495155605211
5.14592773819 0.494326855268
5.14655605659 0.493498302945
5.147184375 0.492669956504
5.14781269341 0.491841824225
5.14844101181 0.491013914399
5.14906933022 0.490186235334
5.14969764862 0.489358795351
5.15032596703 0.488531602783
5.15095428543 0.487704665979
5.15158260384 0.486877993299
5.15221092224 0.486051593116
5.15283924065 0.485225473819
5.15346755905 0.484399643805
5.15409587746 0.483574111485
5.15472419586 0.482748885284
5.15535251427 0.481923973637
5.15598083267 0.481099384989
5.15660915108 0.480275127799
5.15723746948 0.479451210536
5.15786578789 0.478627641679
5.15849410629 0.477804429719
5.1591224247 0.476981583158
5.1597507431 0.476159110504
5.16037906151 0.475337020279
5.16100737991 0.474515321014
5.16163569832 0.473694021247
5.16226401672 0.472873129527
5.16289233513 0.472052654412
5.16352065353 0.471232604466
5.16414897194 0.470412988265
5.16477729034 0.46959381439
5.16540560875 0.468775091431
5.16603392715 0.467956827986
5.16666224556 0.467139032658
5.16729056396 0.466321714061
5.16791888237 0.465504880811
5.16854720078 0.464688541533
5.16917551918 0.463872704858
5.16980383759 0.463057379422
5.17043215599 0.462242573868
5.1710604744 0.461428296843
5.1716887928 0.460614556999
5.17231711121 0.459801362993
5.17294542961 0.458988723488
5.17357374802 0.458176647148
5.17420206642 0.457365142644
5.17483038483 0.456554218648
5.17545870323 0.455743883838
5.17608702164 0.454934146892
5.17671534004 0.454125016493
5.17734365845 0.453316501326
5.17797197685 0.452508610077
5.17860029526 0.451701351435
5.17922861366 0.45089473409
5.17985693207 0.450088766733
5.18048525047 0.449283458057
5.18111356888 0.448478816755
5.18174188728 0.44767485152
5.18237020569 0.446871571045
5.18299852409 0.446068984024
5.1836268425 0.445267099147
5.1842551609 0.444465925108
5.18488347931 0.443665470596
5.18551179771 0.4428657443
5.18614011612 0.442066754907
5.18676843452 0.441268511102
5.18739675293 0.440471021566
5.18802507133 0.43967429498
5.18865338974 0.438878340019
5.18928170815 0.438083165356
5.18991002655 0.437288779661
5.19053834496 0.436495191598
5.19116666336 0.435702409828
5.19179498177 0.434910443008
5.19242330017 0.434119299787
5.19305161858 0.433328988811
5.19367993698 0.43253951872
5.19430825539 0.431750898148
5.19493657379 0.430963135722
5.1955648922 0.430176240062
5.1961932106 0.429390219782
5.19682152901 0.428605083488
5.19744984741 0.427820839778
5.19807816582 0.427037497244
5.19870648422 0.426255064465
5.19933480263 0.425473550017
5.19996312103 0.424692962463
5.20059143944 0.423913310357
5.20121975784 0.423134602245
5.20184807625 0.422356846661
5.20247639465 0.421580052131
5.20310471306 0.420804227166
5.20373303146 0.42002938027
5.20436134987 0.419255519933
5.20498966827 0.418482654635
5.20561798668 0.417710792842
5.20624630508 0.416939943009
5.20687462349 0.416170113577
5.20750294189 0.415401312974
5.2081312603 0.414633549614
5.2087595787 0.413866831898
5.20938789711 0.413101168213
5.21001621552 0.412336566929
5.21064453392 0.411573036404
5.21127285233 0.410810584977
5.21190117073 0.410049220975
5.21252948914 0.409288952707
5.21315780754 0.408529788465
5.21378612595 0.407771736525
5.21441444435 0.407014805146
5.21504276276 0.406259002568
5.21567108116 0.405504337015
5.21629939957 0.404750816692
5.21692771797 0.403998449784
5.21755603638 0.40324724446
5.21818435478 0.402497208865
5.21881267319 0.40174835113
5.21944099159 0.40100067936
5.22006931 0.400254201643
5.2206976284 0.399508926047
5.22132594681 0.398764860615
5.22195426521 0.398022013371
5.22258258362 0.397280392318
5.22321090202 0.396540005433
5.22383922043 0.395800860674
5.22446753883 0.395062965973
5.22509585724 0.394326329241
5.22572417564 0.393590958363
5.22635249405 0.392856861202
5.22698081245 0.392124045593
5.22760913086 0.39139251935
5.22823744926 0.39066229026
5.22886576767 0.389933366082
5.22949408607 0.389205754552
5.23012240448 0.38847946338
5.23075072289 0.387754500245
5.23137904129 0.387030872802
5.2320073597 0.386308588679
5.2326356781 0.385587655474
5.23326399651 0.384868080757
5.23389231491 0.38414987207
5.23452063332 0.383433036926
5.23514895172 0.382717582807
5.23577727013 0.382003517166
5.23640558853 0.381290847427
5.23703390694 0.380579580982
5.23766222534 0.379869725191
5.23829054375 0.379161287385
5.23891886215 0.378454274861
5.23954718056 0.377748694886
5.24017549896 0.377044554693
5.24080381737 0.376341861482
5.24143213577 0.375640622421
5.24206045418 0.374940844642
5.24268877258 0.374242535246
5.24331709099 0.373545701298
5.24394540939 0.372850349827
5.2445737278 0.372156487829
5.2452020462 0.371464122264
5.24583036461 0.370773260054
5.24645868301 0.370083908088
5.24708700142 0.369396073216
5.24771531982 0.368709762251
5.24834363823 0.36802498197
5.24897195663 0.367341739111
5.24960027504 0.366660040374
5.25022859344 0.365979892421
5.25085691185 0.365301301875
5.25148523026 0.364624275318
5.25211354866 0.363948819295
5.25274186707 0.36327494031
5.25337018547 0.362602644825
5.25399850388 0.361931939264
5.25462682228 0.361262830007
5.25525514069 0.360595323395
5.25588345909 0.359929425725
5.2565117775 0.359265143253
5.2571400959 0.358602482192
5.25776841431 0.357941448712
5.25839673271 0.357282048941
5.25902505112 0.35662428896
5.25965336952 0.355968174809
5.26028168793 0.355313712482
5.26091000633 0.354660907929
5.26153832474 0.354009767055
5.26216664314 0.353360295718
5.26279496155 0.352712499731
5.26342327995 0.352066384862
5.26405159836 0.351421956829
5.26467991676 0.350779221307
5.26530823517 0.350138183922
5.26593655357 0.349498850251
5.26656487198 0.348861225825
5.26719319038 0.348225316126
5.26782150879 0.347591126586
5.26844982719 0.34695866259
5.2690781456 0.346327929473
5.269706464 0.345698932518
5.27033478241 0.345071676961
5.27096310081 0.344446167985
5.27159141922 0.343822410725
5.27221973763 0.343200410262
5.27284805603 0.342580171627
5.27347637444 0.3419616998
5.27410469284 0.341344999706
5.27473301125 0.34073007622
5.27536132965 0.340116934163
5.27598964806 0.339505578304
5.27661796646 0.338896013358
5.27724628487 0.338288243984
5.27787460327 0.33768227479
5.27850292168 0.337078110328
5.27913124008 0.336475755096
5.27975955849 0.335875213536
5.28038787689 0.335276490034
5.2810161953 0.334679588921
5.2816445137 0.334084514473
5.28227283211 0.333491270908
5.28290115051 0.332899862388
5.28352946892 0.332310293018
5.28415778732 0.331722566845
5.28478610573 0.331136687858
5.28541442413 0.33055265999
5.28604274254 0.329970487115
5.28667106094 0.329390173047
5.28729937935 0.328811721542
5.28792769775 0.328235136297
5.28855601616 0.32766042095
5.28918433456 0.327087579079
5.28981265297 0.3265166142
5.29044097137 0.325947529773
5.29106928978 0.325380329193
5.29169760818 0.324815015796
5.29232592659 0.324251592857
5.292954245 0.323690063589
5.2935825634 0.323130431144
5.29421088181 0.32257269861
5.29483920021 0.322016869016
5.29546751862 0.321462945325
5.29609583702 0.32091093044
5.29672415543 0.320360827199
5.29735247383 0.319812638377
5.29798079224 0.319266366687
5.29860911064 0.318722014775
5.29923742905 0.318179585226
5.29986574745 0.317639080558
5.30049406586 0.317100503227
5.30112238426 0.316563855623
5.30175070267 0.316029140069
5.30237902107 0.315496358826
5.30300733948 0.314965514086
5.30363565788 0.314436607978
5.30426397629 0.313909642564
5.30489229469 0.313384619839
5.3055206131 0.312861541731
5.3061489315 0.312340410104
5.30677724991 0.311821226752
5.30740556831 0.311303993403
5.30803388672 0.310788711719
5.30866220512 0.310275383291
5.30929052353 0.309764009646
5.30991884193 0.30925459224
5.31054716034 0.308747132462
5.31117547874 0.308241631633
5.31180379715 0.307738091004
5.31243211555 0.307236511758
5.31306043396 0.30673689501
5.31368875237 0.306239241805
5.31431707077 0.305743553117
5.31494538918 0.305249829852
5.31557370758 0.304758072847
5.31620202599 0.304268282868
5.31683034439 0.303780460611
5.3174586628 0.303294606701
5.3180869812 0.302810721694
5.31871529961 0.302328806076
5.31934361801 0.301848860259
5.31997193642 0.301370884588
5.32060025482 0.300894879334
5.32122857323 0.300420844699
5.32185689163 0.299948780812
5.32248521004 0.299478687731
5.32311352844 0.299010565444
5.32374184685 0.298544413865
5.32437016525 0.298080232837
5.32499848366 0.297618022132
5.32562680206 0.297157781447
5.32625512047 0.296699510412
5.32688343887 0.296243208579
5.32751175728 0.29578887543
5.32814007568 0.295336510377
5.32876839409 0.294886112754
5.32939671249 0.294437681828
5.3300250309 0.293991216788
5.3306533493 0.293546716754
5.33128166771 0.293104180771
5.33190998611 0.292663607811
5.33253830452 0.292224996775
5.33316662292 0.291788346487
5.33379494133 0.2913536557
5.33442325974 0.290920923095
5.33505157814 0.290490147278
5.33567989655 0.29006132678
5.33630821495 0.28963446006
5.33693653336 0.289209545506
5.33756485176 0.288786581427
5.33819317017 0.288365566063
5.33882148857 0.287946497578
5.33944980698 0.287529374063
5.34007812538 0.287114193535
5.34070644379 0.286700953938
5.34133476219 0.28628965314
5.3419630806 0.285880288939
5.342591399 0.285472859056
5.34321971741 0.285067361139
5.34384803581 0.284663792762
5.34447635422 0.284262151427
5.34510467262 0.28386243456
5.34573299103 0.283464639514
5.34636130943 0.283068763569
5.34698962784 0.28267480393
5.34761794624 0.282282757729
5.34824626465 0.281892622024
5.34887458305 0.2815043938
5.34950290146 0.281118069968
5.35013121986 0.280733647365
5.35075953827 0.280351122756
5.35138785667 0.279970492831
5.35201617508 0.279591754207
5.35264449348 0.279214903427
5.35327281189 0.278839936963
5.35390113029 0.278466851211
5.3545294487 0.278095642497
5.35515776711 0.27772630707
5.35578608551 0.277358841111
5.35641440392 0.276993240723
5.35704272232 0.276629501941
5.35767104073 0.276267620723
5.35829935913 0.275907592959
5.35892767754 0.275549414461
5.35955599594 0.275193080975
5.36018431435 0.27483858817
5.36081263275 0.274485931644
5.36144095116 0.274135106926
5.36206926956 0.273786109469
5.36269758797 0.273438934656
5.36332590637 0.273093577801
5.36395422478 0.272750034142
5.36458254318 0.272408298849
5.36521086159 0.272068367021
5.36583917999 0.271730233684
5.3664674984 0.271393893795
5.3670958168 0.27105934224
5.36772413521 0.270726573835
5.36835245361 0.270395583325
5.36898077202 0.270066365386
5.36960909042 0.269738914624
5.37023740883 0.269413225574
5.37086572723 0.269089292703
5.37149404564 0.26876711041
5.37212236404 0.268446673023
5.37275068245 0.268127974801
5.37337900085 0.267811009935
5.37400731926 0.26749577255
5.37463563766 0.2671822567
5.37526395607 0.266870456373
5.37589227448 0.266560365487
5.37652059288 0.266251977895
5.37714891129 0.265945287383
5.37777722969 0.265640287669
5.3784055481 0.265336972405
5.3790338665 0.265035335176
5.37966218491 0.264735369503
5.38029050331 0.264437068838
5.38091882172 0.264140426571
5.38154714012 0.263845436025
5.38217545853 0.263552090458
5.38280377693 0.263260383064
5.38343209534 0.262970306973
5.38406041374 0.262681855251
5.38468873215 0.262395020899
5.38531705055 0.262109796856
5.38594536896 0.261826175998
5.38657368736 0.261544151139
5.38720200577 0.261263715028
5.38783032417 0.260984860355
5.38845864258 0.260707579747
5.38908696098 0.260431865769
5.38971527939 0.260157710927
5.39034359779 0.259885107665
5.3909719162 0.259614048367
5.3916002346 0.259344525357
5.39222855301 0.259076530899
5.39285687141 0.258810057201
5.39348518982 0.258545096407
5.39411350822 0.258281640608
5.39474182663 0.258019681833
5.39537014503 0.257759212055
5.39599846344 0.257500223192
5.39662678185 0.257242707101
5.39725510025 0.256986655586
5.39788341866 0.256732060393
5.39851173706 0.256478913215
5.39914005547 0.256227205687
5.39976837387 0.255976929391
5.40039669228 0.255728075856
5.40102501068 0.255480636554
5.40165332909 0.255234602907
5.40228164749 0.254989966282
5.4029099659 0.254746717994
5.4035382843 0.254504849306
5.40416660271 0.254264351431
5.40479492111 0.25402521553
5.40542323952 0.253787432711
5.40605155792 0.253550994037
5.40667987633 0.253315890517
5.40730819473 0.253082113113
5.40793651314 0.252849652738
5.40856483154 0.252618500256
5.40919314995 0.252388646486
5.40982146835 0.252160082196
5.41044978676 0.251932798111
5.41107810516 0.251706784908
5.41170642357 0.251482033219
5.41233474197 0.25125853363
5.41296306038 0.251036276685
5.41359137878 0.25081525288
5.41421969719 0.250595452672
5.41484801559 0.250376866472
5.415476334 0.25015948465
5.4161046524 0.249943297533
5.41673297081 0.249728295408
5.41736128922 0.249514468521
5.41798960762 0.249301807077
5.41861792603 0.249090301243
5.41924624443 0.248879941145
5.41987456284 0.248670716873
5.42050288124 0.248462618476
5.42113119965 0.248255635969
5.42175951805 0.248049759327
5.42238783646 0.247844978492
5.42301615486 0.247641283369
5.42364447327 0.247438663828
5.42427279167 0.247237109704
5.42490111008 0.2470366108
5.42552942848 0.246837156885
5.42615774689 0.246638737695
5.42678606529 0.246441342935
5.4274143837 0.246244962279
5.4280427021 0.246049585368
5.42867102051 0.245855201815
5.42929933891 0.245661801205
5.42992765732 0.24546937309
5.43055597572 0.245277906999
5.43118429413 0.245087392428
5.43181261253 0.244897818852
5.43244093094 0.244709175714
5.43306924934 0.244521452437
5.43369756775 0.244334638414
5.43432588615 0.244148723018
5.43495420456 0.243963695595
5.43558252296 0.243779545471
5.43621084137 0.243596261948
5.43683915977 0.243413834306
5.43746747818 0.243232251806
5.43809579659 0.243051503688
5.43872411499 0.242871579171
5.4393524334 0.242692467456
5.4399807518 0.242514157728
5.44060907021 0.24233663915
5.44123738861 0.242159900873
5.44186570702 0.241983932029
5.44249402542 0.241808721734
5.44312234383 0.241634259092
5.44375066223 0.24146053319
5.44437898064 0.241287533104
5.44500729904 0.241115247896
5.44563561745 0.240943666617
5.44626393585 0.240772778306
5.44689225426 0.240602571992
5.44752057266 0.240433036693
5.44814889107 0.240264161421
5.44877720947 0.240095935175
5.44940552788 0.239928346951
5.45003384628 0.239761385736
5.45066216469 0.239595040509
5.45129048309 0.239429300247
5.4519188015 0.239264153921
5.4525471199 0.239099590496
5.45317543831 0.238935598937
5.45380375671 0.238772168203
5.45443207512 0.238609287255
5.45506039352 0.238446945051
5.45568871193 0.238285130547
5.45631703033 0.238123832702
5.45694534874 0.237963040475
5.45757366714 0.237802742828
5.45820198555 0.237642928724
5.45883030396 0.23748358713
5.45945862236 0.237324707017
5.46008694077 0.237166277363
5.46071525917 0.237008287148
5.46134357758 0.236850725361
5.46197189598 0.236693580998
5.46260021439 0.236536843061
5.46322853279 0.236380500562
5.4638568512 0.236224542523
5.4644851696 0.236068957975
5.46511348801 0.235913735961
5.46574180641 0.235758865534
5.46637012482 0.235604335762
5.46699844322 0.235450135722
5.46762676163 0.23529625451
5.46825508003 0.235142681234
5.46888339844 0.234989405016
5.46951171684 0.234836414998
5.47014003525 0.234683700335
5.47076835365 0.234531250203
5.47139667206 0.234379053795
5.47202499046 0.234227100322
5.47265330887 0.234075379018
5.47328162727 0.233923879136
5.47390994568 0.23377258995
5.47453826408 0.233621500757
5.47516658249 0.233470600877
5.47579490089 0.233319879654
5.4764232193 0.233169326457
5.4770515377 0.233018930679
5.47767985611 0.232868681739
5.47830817451 0.232718569086
5.47893649292 0.232568582192
5.47956481133 0.23241871056
5.48019312973 0.232268943723
5.48082144814 0.232119271241
5.48144976654 0.231969682706
5.48207808495 0.231820167743
5.48270640335 0.231670716006
5.48333472176 0.231521317185
5.48396304016 0.231371961
5.48459135857 0.23122263721
5.48521967697 0.231073335604
5.48584799538 0.230924046011
5.48647631378 0.230774758294
5.48710463219 0.230625462355
5.48773295059 0.230476148133
5.488361269 0.230326805606
5.4889895874 0.230177424791
5.48961790581 0.230027995748
5.49024622421 0.229878508574
5.49087454262 0.22972895341
5.49150286102 0.22957932044
5.49213117943 0.229429599889
5.49275949783 0.229279782029
5.49338781624 0.229129857173
5.49401613464 0.228979815683
5.49464445305 0.228829647964
5.49527277145 0.22867934447
5.49590108986 0.228528895701
5.49652940826 0.228378292206
5.49715772667 0.228227524583
5.49778604507 0.228076583478
5.49841436348 0.227925459591
5.49904268188 0.227774143669
5.49967100029 0.227622626513
5.5002993187 0.227470898975
5.5009276371 0.227318951963
5.50155595551 0.227166776434
5.50218427391 0.227014363404
5.50281259232 0.226861703942
5.50344091072 0.226708789173
5.50406922913 0.226555610279
5.50469754753 0.226402158498
5.50532586594 0.226248425127
5.50595418434 0.226094401522
5.50658250275 0.225940079096
5.50721082115 0.225785449325
5.50783913956 0.225630503742
5.50846745796 0.225475233943
5.50909577637 0.225319631585
5.50972409477 0.22516368839
5.51035241318 0.225007396139
5.51098073158 0.224850746679
5.51160904999 0.224693731921
5.51223736839 0.22453634384
5.5128656868 0.224378574479
5.5134940052 0.224220415945
5.51412232361 0.224061860412
5.51475064201 0.223902900121
5.51537896042 0.223743527382
5.51600727882 0.223583734573
5.51663559723 0.223423514142
5.51726391563 0.223262858606
5.51789223404 0.223101760551
5.51852055244 0.222940212637
5.51914887085 0.222778207592
5.51977718925 0.22261573822
5.52040550766 0.222452797393
5.52103382607 0.22228937806
5.52166214447 0.222125473242
5.52229046288 0.221961076034
5.52291878128 0.221796179607
5.52354709969 0.221630777206
5.52417541809 0.221464862152
5.5248037365 0.221298427844
5.5254320549 0.221131467756
5.52606037331 0.22096397544
5.52668869171 0.220795944527
5.52731701012 0.220627368725
5.52794532852 0.220458241821
5.52857364693 0.220288557682
5.52920196533 0.220118310255
5.52983028374 0.219947493567
5.53045860214 0.219776101725
5.53108692055 0.219604128919
5.53171523895 0.21943156942
5.53234355736 0.219258417581
5.53297187576 0.219084667838
5.53360019417 0.218910314709
5.53422851257 0.218735352798
5.53485683098 0.21855977679
5.53548514938 0.218383581456
5.53611346779 0.218206761651
5.53674178619 0.218029312318
5.5373701046 0.217851228481
5.537998423 0.217672505252
5.53862674141 0.217493137832
5.53925505981 0.217313121505
5.53988337822 0.217132451644
5.54051169662 0.216951123708
5.54114001503 0.216769133246
5.54176833344 0.216586475894
5.54239665184 0.216403147376
5.54302497025 0.216219143506
5.54365328865 0.216034460187
5.54428160706 0.215849093411
5.54490992546 0.215663039259
5.54553824387 0.215476293905
5.54616656227 0.215288853611
5.54679488068 0.21510071473
5.54742319908 0.214911873707
5.54805151749 0.214722327077
5.54867983589 0.214532071469
5.5493081543 0.214341103601
5.5499364727 0.214149420284
5.55056479111 0.213957018422
5.55119310951 0.213763895012
5.55182142792 0.213570047142
5.55244974632 0.213375471995
5.55307806473 0.213180166846
5.55370638313 0.212984129063
5.55433470154 0.212787356109
5.55496301994 0.212589845541
5.55559133835 0.212391595008
5.55621965675 0.212192602255
5.55684797516 0.211992865122
5.55747629356 0.211792381541
5.55810461197 0.21159114954
5.55873293037 0.211389167243
5.55936124878 0.211186432868
5.55998956718 0.210982944726
5.56061788559 0.210778701228
5.56124620399 0.210573700875
5.5618745224 0.210367942268
5.56250284081 0.210161424099
5.56313115921 0.20995414516
5.56375947762 0.209746104337
5.56438779602 0.209537300609
5.56501611443 0.209327733056
5.56564443283 0.209117400848
5.56627275124 0.208906303257
5.56690106964 0.208694439645
5.56752938805 0.208481809475
5.56815770645 0.208268412303
5.56878602486 0.208054247781
5.56941434326 0.207839315657
5.57004266167 0.207623615778
5.57067098007 0.207407148083
5.57129929848 0.207189912608
5.57192761688 0.206971909485
5.57255593529 0.206753138944
5.57318425369 0.206533601306
5.5738125721 0.206313296993
5.5744408905 0.206092226519
5.57506920891 0.205870390495
5.57569752731 0.205647789627
5.57632584572 0.205424424716
5.57695416412 0.20520029666
5.57758248253 0.204975406449
5.57821080093 0.204749755171
5.57883911934 0.204523344008
5.57946743774 0.204296174236
5.58009575615 0.204068247226
5.58072407455 0.203839564443
5.58135239296 0.203610127448
5.58198071136 0.203379937893
5.58260902977 0.203148997528
5.58323734818 0.202917308192
5.58386566658 0.20268487182
5.58449398499 0.202451690442
5.58512230339 0.202217766177
5.5857506218 0.20198310124
5.5863789402 0.201747697937
5.58700725861 0.201511558667
5.58763557701 0.201274685921
5.58826389542 0.201037082281
5.58889221382 0.200798750421
5.58952053223 0.200559693107
5.59014885063 0.200319913196
5.59077716904 0.200079413633
5.59140548744 0.199838197457
5.59203380585 0.199596267794
5.59266212425 0.199353627862
5.59329044266 0.199110280966
5.59391876106 0.198866230501
5.59454707947 0.198621479953
5.59517539787 0.198376032892
5.59580371628 0.198129892978
5.59643203468 0.197883063959
5.59706035309 0.19763554967
5.59768867149 0.197387354032
5.5983169899 0.197138481053
5.5989453083 0.196888934825
5.59957362671 0.196638719528
5.60020194511 0.196387839426
5.60083026352 0.196136298867
5.60145858192 0.195884102285
5.60208690033 0.195631254195
5.60271521873 0.195377759196
5.60334353714 0.195123621973
5.60397185555 0.194868847288
5.60460017395 0.194613439988
5.60522849236 0.194357405001
5.60585681076 0.194100747335
5.60648512917 0.193843472078
5.60711344757 0.193585584399
5.60774176598 0.193327089546
5.60837008438 0.193067992843
5.60899840279 0.192808299696
5.60962672119 0.192548015586
5.6102550396 0.192287146071
5.610883358 0.192025696787
5.61151167641 0.191763673443
5.61213999481 0.191501081827
5.61276831322 0.191237927798
5.61339663162 0.190974217291
5.61402495003 0.190709956314
5.61465326843 0.190445150947
5.61528158684 0.190179807344
5.61590990524 0.189913931728
5.61653822365 0.189647530395
5.61716654205 0.18938060971
5.61779486046 0.189113176108
5.61842317886 0.188845236092
5.61905149727 0.188576796235
5.61967981567 0.188307863176
5.62030813408 0.188038443621
5.62093645248 0.187768544343
5.62156477089 0.18749817218
5.62219308929 0.187227334033
5.6228214077 0.186956036871
5.6234497261 0.186684287722
5.62407804451 0.186412093679
5.62470636292 0.186139461896
5.62533468132 0.185866399589
5.62596299973 0.185592914033
5.62659131813 0.185319012563
5.62721963654 0.185044702574
5.62784795494 0.184769991516
5.62847627335 0.184494886901
5.62910459175 0.184219396293
5.62973291016 0.183943527313
5.63036122856 0.183667287638
5.63098954697 0.183390684999
5.63161786537 0.183113727179
5.63224618378 0.182836422014
5.63287450218 0.182558777392
5.63350282059 0.182280801251
5.63413113899 0.182002501581
5.6347594574 0.181723886418
5.6353877758 0.181444963849
5.63601609421 0.181165742007
5.63664441261 0.180886229072
5.63727273102 0.180606433271
5.63790104942 0.180326362874
5.63852936783 0.180046026195
5.63915768623 0.179765431593
5.63978600464 0.179484587467
5.64041432304 0.17920350226
5.64104264145 0.178922184453
5.64167095985 0.178640642568
5.64229927826 0.178358885165
5.64292759666 0.178076920842
5.64355591507 0.177794758235
5.64418423347 0.177512406014
5.64481255188 0.177229872885
5.64544087029 0.176947167589
5.64606918869 0.176664298899
5.6466975071 0.176381275621
5.6473258255 0.176098106591
5.64795414391 0.175814800677
5.64858246231 0.175531366777
5.64921078072 0.175247813816
5.64983909912 0.174964150746
5.65046741753 0.174680386548
5.65109573593 0.174396530226
5.65172405434 0.174112590812
5.65235237274 0.173828577359
5.65298069115 0.173544498944
5.65360900955 0.173260364665
5.65423732796 0.172976183642
5.65486564636 0.172691965015
5.65549396477 0.172407717941
5.65612228317 0.172123451596
5.65675060158 0.171839175175
5.65737891998 0.171554897886
5.65800723839 0.171270628953
5.65863555679 0.170986377614
5.6592638752 0.170702153122
5.6598921936 0.170417964738
5.66052051201 0.170133821738
5.66114883041 0.169849733406
5.66177714882 0.169565709035
5.66240546722 0.169281757927
5.66303378563 0.168997889389
5.66366210403 0.168714112738
5.66429042244 0.168430437292
5.66491874084 0.168146872375
5.66554705925 0.167863427315
5.66617537766 0.167580111439
5.66680369606 0.167296934077
5.66743201447 0.167013904561
5.66806033287 0.166731032217
5.66868865128 0.166448326375
5.66931696968 0.166165796356
5.66994528809 0.165883451482
5.67057360649 0.165601301068
5.6712019249 0.165319354421
5.6718302433 0.165037620846
5.67245856171 0.164756109634
5.67308688011 0.164474830072
5.67371519852 0.164193791433
5.67434351692 0.163913002983
5.67497183533 0.163632473972
5.67560015373 0.16335221364
5.67622847214 0.163072231212
5.67685679054 0.162792535896
5.67748510895 0.162513136887
5.67811342735 0.16223404336
5.67874174576 0.161955264476
5.67937006416 0.161676809372
5.67999838257 0.161398687169
5.68062670097 0.161120906965
5.68125501938 0.160843477836
5.68188333778 0.160566408835
5.68251165619 0.160289708992
5.68313997459 0.160013387311
5.683768293 0.159737452771
5.6843966114 0.159461914322
5.68502492981 0.159186780889
5.68565324821 0.158912061365
5.68628156662 0.158637764615
5.68690988503 0.158363899473
5.68753820343 0.158090474741
5.68816652184 0.157817499189
5.68879484024 0.15754498155
5.68942315865 0.157272930527
5.69005147705 0.157001354783
5.69067979546 0.156730262948
5.69130811386 0.156459663612
5.69193643227 0.156189565327
5.69256475067 0.155919976606
5.69319306908 0.155650905921
5.69382138748 0.155382361704
5.69444970589 0.155114352344
5.69507802429 0.154846886185
5.6957063427 0.154579971529
5.6963346611 0.154313616634
5.69696297951 0.154047829709
5.69759129791 0.153782618919
5.69821961632 0.153517992378
5.69884793472 0.153253958156
5.69947625313 0.152990524269
5.70010457153 0.152727698684
5.70073288994 0.152465489319
5.70136120834 0.152203904037
5.70198952675 0.15194295065
5.70261784515 0.151682636913
5.70324616356 0.151422970529
5.70387448196 0.151163959146
5.70450280037 0.150905610353
5.70513111877 0.150647931683
5.70575943718 0.150390930612
5.70638775558 0.150134614554
5.70701607399 0.149878990866
5.7076443924 0.149624066843
5.7082727108 0.14936984972
5.70890102921 0.149116346668
5.70952934761 0.148863564796
5.71015766602 0.148611511148
5.71078598442 0.148360192706
5.71141430283 0.148109616385
5.71204262123 0.147859789032
5.71267093964 0.147610717431
5.71329925804 0.147362408296
5.71392757645 0.147114868272
5.71455589485 0.146868103937
5.71518421326 0.146622121798
5.71581253166 0.14637692829
5.71644085007 0.146132529779
5.71706916847 0.145888932559
5.71769748688 0.145646142849
5.71832580528 0.145404166797
5.71895412369 0.145163010475
5.71958244209 0.144922679881
5.7202107605 0.144683180939
5.7208390789 0.144444519495
5.72146739731 0.144206701318
5.72209571571 0.143969732102
5.72272403412 0.14373361746
5.72335235252 0.143498362929
5.72398067093 0.143263973965
5.72460898933 0.143030455945
5.72523730774 0.142797814165
5.72586562614 0.142566053841
5.72649394455 0.142335180105
5.72712226295 0.142105198009
5.72775058136 0.141876112523
5.72837889977 0.14164792853
5.72900721817 0.141420650833
5.72963553658 0.141194284149
5.73026385498 0.14096883311
5.73089217339 0.140744302262
5.73152049179 0.140520696067
5.7321488102 0.140298018898
5.7327771286 0.140076275043
5.73340544701 0.139855468703
5.73403376541 0.139635603989
5.73466208382 0.139416684926
5.73529040222 0.139198715448
5.73591872063 0.138981699402
5.73654703903 0.138765640544
5.73717535744 0.13855054254
5.73780367584 0.138336408967
5.73843199425 0.13812324331
5.73906031265 0.137911048962
5.73968863106 0.137699829226
5.74031694946 0.137489587313
5.74094526787 0.13728032634
5.74157358627 0.137072049334
5.74220190468 0.136864759227
5.74283022308 0.136658458858
5.74345854149 0.136453150974
5.74408685989 0.136248838226
5.7447151783 0.136045523173
5.7453434967 0.135843208277
5.74597181511 0.135641895908
5.74660013351 0.135441588339
5.74722845192 0.135242287749
5.74785677032 0.135043996222
5.74848508873 0.134846715744
5.74911340714 0.134650448208
5.74974172554 0.13445519541
5.75037004395 0.134260959048
5.75099836235 0.134067740727
5.75162668076 0.133875541954
5.75225499916 0.133684364137
5.75288331757 0.13349420859
5.75351163597 0.13330507653
5.75413995438 0.133116969076
5.75476827278 0.132929887249
5.75539659119 0.132743831974
5.75602490959 0.132558804079
5.756653228 0.132374804293
5.7572815464 0.13219183325
5.75790986481 0.132009891483
5.75853818321 0.131828979431
5.75916650162 0.131649097433
5.75979482002 0.131470245732
5.76042313843 0.131292424471
5.76105145683 0.131115633699
5.76167977524 0.130939873364
5.76230809364 0.13076514332
5.76293641205 0.130591443319
5.76356473045 0.13041877302
5.76419304886 0.130247131982
5.76482136726 0.130076519667
5.76544968567 0.129906935442
5.76607800407 0.129738378574
5.76670632248 0.129570848235
5.76733464088 0.1294043435
5.76796295929 0.129238863346
5.76859127769 0.129074406654
5.7692195961 0.128910972211
5.76984791451 0.128748558704
5.77047623291 0.128587164726
5.77110455132 0.128426788776
5.77173286972 0.128267429253
5.77236118813 0.128109084466
5.77298950653 0.127951752623
5.77361782494 0.127795431843
5.77424614334 0.127640120146
5.77487446175 0.12748581546
5.77550278015 0.127332515617
5.77613109856 0.127180218358
5.77675941696 0.127028921328
5.77738773537 0.12687862208
5.77801605377 0.126729318074
5.77864437218 0.126581006678
5.77927269058 0.126433685167
5.77990100899 0.126287350724
5.78052932739 0.126142000442
5.7811576458 0.125997631322
5.7817859642 0.125854240274
5.78241428261 0.125711824119
5.78304260101 0.125570379587
5.78367091942 0.125429903319
5.78429923782 0.125290391868
5.78492755623 0.125151841697
5.78555587463 0.125014249182
5.78618419304 0.124877610611
5.78681251144 0.124741922184
5.78744082985 0.124607180017
5.78806914825 0.124473380138
5.78869746666 0.124340518489
5.78932578506 0.124208590928
5.78995410347 0.124077593228
5.79058242188 0.123947521079
5.79121074028 0.123818370086
5.79183905869 0.123690135773
5.79246737709 0.12356281358
5.7930956955 0.123436398866
5.7937240139 0.123310886909
5.79435233231 0.123186272906
5.79498065071 0.123062551976
5.79560896912 0.122939719157
5.79623728752 0.122817769407
5.79686560593 0.122696697611
5.79749392433 0.12257649857
5.79812224274 0.122457167015
5.79875056114 0.122338697596
5.79937887955 0.122221084891
5.80000719795 0.122104323401
5.80063551636 0.121988407556
5.80126383476 0.121873331709
5.80189215317 0.121759090143
5.80252047157 0.12164567707
5.80314878998 0.12153308663
5.80377710838 0.121421312893
5.80440542679 0.121310349858
5.80503374519 0.121200191457
5.8056620636 0.121090831554
5.806290382 0.120982263947
5.80691870041 0.120874482364
5.80754701881 0.120767480471
5.80817533722 0.120661251867
5.80880365562 0.120555790089
5.80943197403 0.12045108861
5.81006029243 0.120347140841
5.81068861084 0.12024394013
5.81131692924 0.120141479767
5.81194524765 0.12003975298
5.81257356606 0.11993875294
5.81320188446 0.119838472759
5.81383020287 0.119738905491
5.81445852127 0.119640044137
5.81508683968 0.119541881639
5.81571515808 0.119444410886
5.81634347649 0.119347624714
5.81697179489 0.119251515905
5.8176001133 0.119156077193
5.8182284317 0.119061301255
5.81885675011 0.118967180724
5.81948506851 0.118873708181
5.82011338692 0.11878087616
5.82074170532 0.118688677148
5.82137002373 0.118597103585
5.82199834213 0.118506147867
5.82262666054 0.118415802346
5.82325497894 0.118326059329
5.82388329735 0.118236911084
5.82451161575 0.118148349836
5.82513993416 0.118060367768
5.82576825256 0.117972957027
5.82639657097 0.117886109721
5.82702488937 0.117799817919
5.82765320778 0.117714073655
5.82828152618 0.117628868929
5.82890984459 0.117544195705
5.82953816299 0.117460045915
5.8301664814 0.117376411457
5.8307947998 0.117293284201
5.83142311821 0.117210655985
5.83205143661 0.117128518618
5.83267975502 0.117046863882
5.83330807343 0.11696568353
5.83393639183 0.116884969291
5.83456471024 0.116804712869
5.83519302864 0.116724905944
5.83582134705 0.116645540173
5.83644966545 0.116566607191
5.83707798386 0.116488098614
5.83770630226 0.116410006036
5.83833462067 0.116332321035
5.83896293907 0.116255035169
5.83959125748 0.116178139982
5.84021957588 0.116101627003
5.84084789429 0.116025487743
5.84147621269 0.115949713705
5.8421045311 0.115874296376
5.8427328495 0.115799227234
5.84336116791 0.115724497747
5.84398948631 0.115650099374
5.84461780472 0.115576023565
5.84524612312 0.115502261766
5.84587444153 0.115428805414
5.84650275993 0.115355645946
5.84713107834 0.115282774791
5.84775939674 0.115210183378
5.84838771515 0.115137863136
5.84901603355 0.115065805492
5.84964435196 0.114994001874
5.85027267036 0.114922443712
5.85090098877 0.114851122441
5.85152930717 0.114780029497
5.85215762558 0.114709156325
5.85278594398 0.114638494373
5.85341426239 0.114568035098
5.8540425808 0.114497769966
5.8546708992 0.114427690452
5.85529921761 0.114357788041
5.85592753601 0.114288054231
5.85655585442 0.114218480532
5.85718417282 0.114149058469
5.85781249123 0.11407977958
5.85844080963 0.11401063542
5.85906912804 0.113941617562
5.85969744644 0.113872717596
5.86032576485 0.113803927132
5.86095408325 0.113735237799
5.86158240166 0.113666641248
5.86221072006 0.113598129154
5.86283903847 0.113529693212
5.86346735687 0.113461325145
5.86409567528 0.113393016699
5.86472399368 0.113324759647
5.86535231209 0.11325654579
5.86598063049 0.113188366958
5.8666089489 0.11312021501
5.8672372673 0.113052081836
5.86786558571 0.112983959356
5.86849390411 0.112915839525
5.86912222252 0.11284771433
5.86975054092 0.112779575794
5.87037885933 0.112711415974
5.87100717773 0.112643226966
5.87163549614 0.1125750009
5.87226381454 0.112506729949
5.87289213295 0.112438406322
5.87352045135 0.11237002227
5.87414876976 0.112301570085
5.87477708817 0.112233042102
5.87540540657 0.1121644307
5.87603372498 0.112095728301
5.87666204338 0.112026927373
5.87729036179 0.11195802043
5.87791868019 0.111889000033
5.8785469986 0.111819858791
5.879175317 0.111750589364
5.87980363541 0.111681184458
5.88043195381 0.111611636833
5.88106027222 0.111541939299
5.88168859062 0.111472084721
5.88231690903 0.111402066013
5.88294522743 0.111331876147
5.88357354584 0.11126150815
5.88420186424 0.111190955103
5.88483018265 0.111120210145
5.88545850105 0.111049266473
5.88608681946 0.110978117342
5.88671513786 0.110906756066
5.88734345627 0.11083517602
5.88797177467 0.11076337064
5.88860009308 0.110691333423
5.88922841148 0.110619057929
5.88985672989 0.11054653778
5.89048504829 0.110473766666
5.8911133667 0.110400738336
5.8917416851 0.110327446611
5.89237000351 0.110253885372
5.89299832191 0.110180048572
5.89362664032 0.110105930229
5.89425495872 0.110031524431
5.89488327713 0.109956825335
5.89551159554 0.109881827167
5.89613991394 0.109806524224
5.89676823235 0.109730910875
5.89739655075 0.10965498156
5.89802486916 0.109578730792
5.89865318756 0.109502153157
5.89928150597 0.109425243314
5.89990982437 0.109347996
5.90053814278 0.109270406022
5.90116646118 0.109192468267
5.90179477959 0.109114177695
5.90242309799 0.109035529346
5.9030514164 0.108956518334
5.9036797348 0.108877139855
5.90430805321 0.108797389179
5.90493637161 0.108717261659
5.90556469002 0.108636752726
5.90619300842 0.108555857891
5.90682132683 0.108474572745
5.90744964523 0.108392892961
5.90807796364 0.108310814294
5.90870628204 0.108228332581
5.90933460045 0.10814544374
5.90996291885 0.108062143773
5.91059123726 0.107978428766
5.91121955566 0.107894294887
5.91184787407 0.107809738391
5.91247619247 0.107724755616
5.91310451088 0.107639342984
5.91373282928 0.107553497004
5.91436114769 0.10746721427
5.91498946609 0.107380491462
5.9156177845 0.107293325348
5.91624610291 0.10720571278
5.91687442131 0.107117650699
5.91750273972 0.107029136134
5.91813105812 0.1069401662
5.91875937653 0.1068507381
5.91938769493 0.106760849127
5.92001601334 0.10667049666
5.92064433174 0.106579678169
5.92127265015 0.106488391211
5.92190096855 0.106396633434
5.92252928696 0.106304402574
5.92315760536 0.106211696457
5.92378592377 0.106118512999
5.92441424217 0.106024850205
5.92504256058 0.105930706171
5.92567087898 0.105836079083
5.92629919739 0.105740967217
5.92692751579 0.105645368939
5.9275558342 0.105549282706
5.9281841526 0.105452707067
5.92881247101 0.105355640659
5.92944078941 0.105258082212
5.93006910782 0.105160030545
5.93069742622 0.10506148457
5.93132574463 0.104962443287
5.93195406303 0.104862905789
5.93258238144 0.104762871261
5.93321069984 0.104662338975
5.93383901825 0.104561308297
5.93446733665 0.104459778683
5.93509565506 0.10435774968
5.93572397346 0.104255220924
5.93635229187 0.104152192144
5.93698061028 0.104048663158
5.93760892868 0.103944633875
5.93823724709 0.103840104295
5.93886556549 0.103735074505
5.9394938839 0.103629544687
5.9401222023 0.103523515109
5.94075052071 0.10341698613
5.94137883911 0.103309958198
5.94200715752 0.103202431852
5.94263547592 0.103094407718
5.94326379433 0.102985886513
5.94389211273 0.102876869041
5.94452043114 0.102767356195
5.94514874954 0.102657348957
5.94577706795 0.102546848395
5.94640538635 0.102435855668
5.94703370476 0.102324372018
5.94766202316 0.102212398778
5.94829034157 0.102099937366
5.94891865997 0.101986989286
5.94954697838 0.101873556129
5.95017529678 0.101759639572
5.95080361519 0.101645241377
5.95143193359 0.101530363389
5.952060252 0.101415007542
5.9526885704 0.101299175851
5.95331688881 0.101182870415
5.95394520721 0.101066093418
5.95457352562 0.100948847125
5.95520184402 0.100831133886
5.95583016243 0.10071295613
5.95645848083 0.10059431637
5.95708679924 0.100475217199
5.95771511765 0.100355661292
5.95834343605 0.100235651403
5.95897175446 0.100115190365
5.95960007286 0.0999942810913
5.96022839127 0.0998729265736
5.96085670967 0.0997511298815
5.96148502808 0.0996288941619
5.96211334648 0.0995062226389
5.96274166489 0.0993831186128
5.96336998329 0.0992595854597
5.9639983017 0.0991356266309
5.9646266201 0.099011245652
5.96525493851 0.098886446123
5.96588325691 0.0987612317168
5.96651157532 0.0986356061792
5.96713989372 0.0985095733279
5.96776821213 0.098383137052
5.96839653053 0.0982563013115
5.96902484894 0.098129070136
5.96965316734 0.0980014476249
5.97028148575 0.0978734379459
5.97090980415 0.0977450453349
5.97153812256 0.0976162740948
5.97216644096 0.0974871285951
5.97279475937 0.0973576132712
5.97342307777 0.0972277326232
5.97405139618 0.0970974912159
5.97467971458 0.0969668936773
5.97530803299 0.0968359446982
5.97593635139 0.0967046490314
5.9765646698 0.0965730114911
5.9771929882 0.0964410369516
5.97782130661 0.096308730347
5.97844962502 0.09617609667
5.97907794342 0.0960431409715
5.97970626183 0.0959098683594
5.98033458023 0.095776283998
5.98096289864 0.0956423931071
5.98159121704 0.095508200961
5.98221953545 0.0953737128879
5.98284785385 0.0952389342689
5.98347617226 0.0951038705371
5.98410449066 0.094968527177
5.98473280907 0.0948329097231
5.98536112747 0.0946970237594
5.98598944588 0.0945608749186
5.98661776428 0.0944244688809
5.98724608269 0.094287811373
5.98787440109 0.0941509081678
5.9885027195 0.0940137650828
5.9891310379 0.0938763879795
5.98975935631 0.0937387827625
5.99038767471 0.0936009553785
5.99101599312 0.0934629118153
5.99164431152 0.0933246581008
5.99227262993 0.0931862003025
5.99290094833 0.0930475445258
5.99352926674 0.0929086969136
5.99415758514 0.0927696636453
5.99478590355 0.0926304509356
5.99541422195 0.0924910650336
5.99604254036 0.0923515122218
5.99667085876 0.0922117988154
5.99729917717 0.0920719311609
5.99792749557 0.0919319156354
5.99855581398 0.0917917586454
5.99918413239 0.091651466626
5.99981245079 0.0915110460397
6.0004407692 0.0913705033757
6.0010690876 0.0912298451485
6.00169740601 0.0910890778972
6.00232572441 0.0909482081845
6.00295404282 0.0908072425952
6.00358236122 0.0906661877359
6.00421067963 0.0905250502336
6.00483899803 0.0903838367345
6.00546731644 0.0902425539034
6.00609563484 0.0901012084224
6.00672395325 0.08995980699
6.00735227165 0.0898183563198
6.00798059006 0.0896768631399
6.00860890846 0.0895353341917
6.00923722687 0.0893937762287
6.00986554527 0.0892521960156
6.01049386368 0.0891106003272
6.01112218208 0.0889689959477
6.01175050049 0.0888273896692
6.01237881889 0.0886857882909
6.0130071373 0.088544198618
6.0136354557 0.0884026274607
6.01426377411 0.0882610816334
6.01489209251 0.088119567953
6.01552041092 0.0879780932388
6.01614872932 0.0878366643106
6.01677704773 0.0876952879882
6.01740536613 0.0875539710903
6.01803368454 0.0874127204333
6.01866200294 0.0872715428302
6.01929032135 0.0871304450901
6.01991863976 0.0869894340166
6.02054695816 0.0868485164069
6.02117527657 0.0867076990512
6.02180359497 0.086566988731
6.02243191338 0.0864263922187
6.02306023178 0.0862859162763
6.02368855019 0.0861455676543
6.02431686859 0.0860053530909
6.024945187 0.085865279311
6.0255735054 0.085725353025
6.02620182381 0.0855855809278
6.02683014221 0.0854459696983
6.02745846062 0.0853065259977
6.02808677902 0.0851672564689
6.02871509743 0.0850281677356
6.02934341583 0.084889266401
6.02997173424 0.0847505590472
6.03060005264 0.0846120522338
6.03122837105 0.0844737524974
6.03185668945 0.0843356663503
6.03248500786 0.0841978002796
6.03311332626 0.0840601607464
6.03374164467 0.0839227541846
6.03436996307 0.0837855870003
6.03499828148 0.0836486655706
6.03562659988 0.0835119962426
6.03625491829 0.0833755853327
6.03688323669 0.0832394391257
6.0375115551 0.0831035638736
6.0381398735 0.082967965795
6.03876819191 0.0828326510739
6.03939651031 0.082697625859
6.04002482872 0.0825628962629
6.04065314713 0.0824284683611
6.04128146553 0.0822943481908
6.04190978394 0.0821605417507
6.04253810234 0.0820270549995
6.04316642075 0.0818938938556
6.04379473915 0.0817610641956
6.04442305756 0.0816285718542
6.04505137596 0.0814964226227
6.04567969437 0.0813646222485
6.04630801277 0.0812331764344
6.04693633118 0.0811020908376
6.04756464958 0.0809713710686
6.04819296799 0.0808410226911
6.04882128639 0.0807110512206
6.0494496048 0.0805814621241
6.0500779232 0.0804522608187
6.05070624161 0.0803234526715
6.05133456001 0.0801950429986
6.05196287842 0.0800670370639
6.05259119682 0.0799394400793
6.05321951523 0.0798122572032
6.05384783363 0.0796854935398
6.05447615204 0.0795591541389
6.05510447044 0.0794332439949
6.05573278885 0.079307768046
6.05636110725 0.0791827311736
6.05698942566 0.0790581382017
6.05761774406 0.0789339938962
6.05824606247 0.0788103029642
6.05887438087 0.0786870700534
6.05950269928 0.0785642997515
6.06013101768 0.0784419965855
6.06075933609 0.0783201650209
6.0613876545 0.0781988094616
6.0620159729 0.0780779342489
6.06264429131 0.0779575436608
6.06327260971 0.077837641912
6.06390092812 0.0777182331527
6.06452924652 0.0775993214685
6.06515756493 0.0774809108796
6.06578588333 0.0773630053402
6.06641420174 0.0772456087384
6.06704252014 0.0771287248952
6.06767083855 0.0770123575643
6.06829915695 0.0768965104315
6.06892747536 0.0767811871141
6.06955579376 0.0766663911609
6.07018411217 0.076552126051
6.07081243057 0.0764383951941
6.07144074898 0.0763252019296
6.07206906738 0.0762125495262
6.07269738579 0.0761004411817
6.07332570419 0.0759888800227
6.0739540226 0.0758778691035
6.074582341 0.0757674114068
6.07521065941 0.0756575098423
6.07583897781 0.0755481672471
6.07646729622 0.0754393863848
6.07709561462 0.0753311699458
6.07772393303 0.0752235205462
6.07835225143 0.0751164407282
6.07898056984 0.0750099329595
6.07960888824 0.0749039996327
6.08023720665 0.0747986430657
6.08086552505 0.0746938655009
6.08149384346 0.0745896691054
6.08212216187 0.0744860559701
6.08275048027 0.0743830281102
6.08337879868 0.0742805874645
6.08400711708 0.0741787358955
6.08463543549 0.0740774751889
6.08526375389 0.0739768070538
6.0858920723 0.0738767331223
6.0865203907 0.0737772549491
6.08714870911 0.0736783740121
6.08777702751 0.0735800917114
6.08840534592 0.0734824093699
6.08903366432 0.0733853282328
6.08966198273 0.0732888494675
6.09029030113 0.0731929741636
6.09091861954 0.0730977033332
6.09154693794 0.0730030379101
6.09217525635 0.0729089787504
6.09280357475 0.072815526632
6.09343189316 0.0727226822551
6.09406021156 0.0726304462417
6.09468852997 0.0725388191358
6.09531684837 0.0724478014035
6.09594516678 0.0723573934329
6.09657348518 0.0722675955343
6.09720180359 0.0721784079399
6.09783012199 0.0720898308044
6.0984584404 0.0720018642046
6.0990867588 0.0719145081398
6.09971507721 0.0718277625316
6.10034339561 0.0717416272243
6.10097171402 0.071656101985
6.10160003242 0.0715711865035
6.10222835083 0.0714868803927
6.10285666924 0.0714031831886
6.10348498764 0.0713200943506
6.10411330605 0.0712376132615
6.10474162445 0.071155739228
6.10536994286 0.0710744714806
6.10599826126 0.0709938091738
6.10662657967 0.0709137513867
6.10725489807 0.070834297123
6.10788321648 0.0707554453111
6.10851153488 0.0706771948046
6.10913985329 0.0705995443825
6.10976817169 0.0705224927496
6.1103964901 0.0704460385366
6.1110248085 0.0703701803004
6.11165312691 0.0702949165246
6.11228144531 0.0702202456198
6.11290976372 0.0701461659238
6.11353808212 0.0700726757022
6.11416640053 0.0699997731483
6.11479471893 0.0699274563842
6.11542303734 0.0698557234604
6.11605135574 0.0697845723568
6.11667967415 0.0697140009827
6.11730799255 0.0696440071775
6.11793631096 0.069574588711
6.11856462936 0.0695057432839
6.11919294777 0.069437468528
6.11982126617 0.0693697620071
6.12044958458 0.0693026212171
6.12107790298 0.0692360435866
6.12170622139 0.0691700264775
6.12233453979 0.0691045671853
6.1229628582 0.0690396629396
6.12359117661 0.068975310905
6.12421949501 0.068911508181
6.12484781342 0.0688482518032
6.12547613182 0.0687855387433
6.12610445023 0.0687233659099
6.12673276863 0.0686617301492
6.12736108704 0.0686006282453
6.12798940544 0.0685400569207
6.12861772385 0.0684800128376
6.12924604225 0.0684204925974
6.12987436066 0.0683614927424
6.13050267906 0.0683030097555
6.13113099747 0.0682450400614
6.13175931587 0.0681875800272
6.13238763428 0.0681306259627
6.13301595268 0.0680741741213
6.13364427109 0.0680182207008
6.13427258949 0.0679627618437
6.1349009079 0.0679077936379
6.1355292263 0.0678533121179
6.13615754471 0.067799313265
6.13678586311 0.0677457930078
6.13741418152 0.0676927472237
6.13804249992 0.0676401717388
6.13867081833 0.067588062329
6.13929913673 0.0675364147209
6.13992745514 0.0674852245919
6.14055577354 0.0674344875716
6.14118409195 0.0673841992422
6.14181241035 0.0673343551395
6.14244072876 0.0672849507531
6.14306904716 0.0672359815279
6.14369736557 0.0671874428644
6.14432568398 0.0671393301196
6.14495400238 0.0670916386077
6.14558232079 0.0670443636009
6.14621063919 0.0669975003305
6.1468389576 0.0669510439872
6.147467276 0.0669049897222
6.14809559441 0.066859332648
6.14872391281 0.0668140678392
6.14935223122 0.0667691903331
6.14998054962 0.0667246951308
6.15060886803 0.0666805771979
6.15123718643 0.0666368314654
6.15186550484 0.0665934528306
6.15249382324 0.0665504361574
6.15312214165 0.0665077762781
6.15375046005 0.0664654679932
6.15437877846 0.0664235060732
6.15500709686 0.0663818852588
6.15563541527 0.066340600262
6.15626373367 0.0662996457668
6.15689205208 0.0662590164305
6.15752037048 0.066218706884
6.15814868889 0.0661787117329
6.15877700729 0.0661390255587
6.1594053257 0.066099642919
6.1600336441 0.066060558349
6.16066196251 0.0660217663621
6.16129028091 0.0659832614507
6.16191859932 0.0659450380874
6.16254691772 0.0659070907253
6.16317523613 0.0658694137996
6.16380355453 0.0658320017281
6.16443187294 0.065794848912
6.16506019135 0.0657579497371
6.16568850975 0.0657212985743
6.16631682816 0.065684889781
6.16694514656 0.0656487177015
6.16757346497 0.0656127766682
6.16820178337 0.0655770610023
6.16883010178 0.0655415650149
6.16945842018 0.0655062830077
6.17008673859 0.065471209274
6.17071505699 0.0654363380997
6.1713433754 0.0654016637638
6.1719716938 0.0653671805399
6.17260001221 0.0653328826965
6.17322833061 0.0652987644983
6.17385664902 0.0652648202069
6.17448496742 0.0652310440818
6.17511328583 0.065197430381
6.17574160423 0.0651639733625
6.17636992264 0.0651306672845
6.17699824104 0.0650975064067
6.17762655945 0.065064484991
6.17825487785 0.0650315973028
6.17888319626 0.064998837611
6.17951151466 0.06496620019
6.18013983307 0.0649336793195
6.18076815147 0.0649012692862
6.18139646988 0.0648689643843
6.18202478828 0.0648367589163
6.18265310669 0.0648046471942
6.18328142509 0.0647726235399
6.1839097435 0.0647406822864
6.1845380619 0.0647088177788
6.18516638031 0.0646770243746
6.18579469872 0.064645296445
6.18642301712 0.0646136283758
6.18705133553 0.0645820145679
6.18767965393 0.0645504494383
6.18830797234 0.0645189274209
6.18893629074 0.0644874429677
6.18956460915 0.0644559905489
6.19019292755 0.0644245646545
6.19082124596 0.0643931597945
6.19144956436 0.0643617705
6.19207788277 0.0643303913242
6.19270620117 0.0642990168428
6.19333451958 0.064267641655
6.19396283798 0.0642362603842
6.19459115639 0.0642048676792
6.19521947479 0.0641734582144
6.1958477932 0.0641420266908
6.1964761116 0.0641105678371
6.19710443001 0.0640790764098
6.19773274841 0.0640475471946
6.19836106682 0.064015975007
6.19898938522 0.0639843546926
6.19961770363 0.0639526811286
6.20024602203 0.0639209492239
6.20087434044 0.0638891539202
6.20150265884 0.0638572901923
6.20213097725 0.0638253530496
6.20275929565 0.063793337536
6.20338761406 0.063761238731
6.20401593246 0.0637290517504
6.20464425087 0.0636967717469
6.20527256927 0.0636643939107
6.20590088768 0.0636319134705
6.20652920609 0.0635993256939
6.20715752449 0.0635666258879
6.2077858429 0.0635338094003
6.2084141613 0.0635008716192
6.20904247971 0.0634678079747
6.20967079811 0.063434613939
6.21029911652 0.0634012850272
6.21092743492 0.0633678167976
6.21155575333 0.0633342048528
6.21218407173 0.06330044484
6.21281239014 0.0632665324516
6.21344070854 0.0632324634259
6.21406902695 0.0631982335477
6.21469734535 0.0631638386484
6.21532566376 0.0631292746075
6.21595398216 0.0630945373521
6.21658230057 0.0630596228583
6.21721061897 0.0630245271511
6.21783893738 0.0629892463053
6.21846725578 0.062953776446
6.21909557419 0.0629181137489
6.21972389259 0.0628822544408
6.220352211 0.0628461948005
6.2209805294 0.0628099311588
6.22160884781 0.0627734598992
6.22223716621 0.0627367774582
6.22286548462 0.062699880326
6.22349380302 0.0626627650469
6.22412212143 0.0626254282193
6.22475043983 0.0625878664969
6.22537875824 0.0625500765883
6.22600707664 0.062512055258
6.22663539505 0.0624737993265
6.22726371346 0.0624353056709
6.22789203186 0.062396571225
6.22852035027 0.0623575929798
6.22914866867 0.0623183679838
6.22977698708 0.0622788933438
6.23040530548 0.0622391662243
6.23103362389 0.0621991838487
6.23166194229 0.0621589434993
6.2322902607 0.0621184425174
6.2329185791 0.062077678304
6.23354689751 0.0620366483197
6.23417521591 0.0619953500853
6.23480353432 0.0619537811817
6.23543185272 0.0619119392508
6.23606017113 0.0618698219947
6.23668848953 0.0618274271772
6.23731680794 0.0617847526228
6.23794512634 0.061741796218
6.23857344475 0.0616985559106
6.23920176315 0.0616550297106
6.23983008156 0.0616112156897
6.24045839996 0.0615671119824
6.24108671837 0.061522716785
6.24171503677 0.0614780283569
6.24234335518 0.0614330450198
6.24297167358 0.0613877651585
6.24359999199 0.0613421872206
6.24422831039 0.0612963097169
6.2448566288 0.0612501312214
6.2454849472 0.0612036503712
6.24611326561 0.0611568658669
6.24674158401 0.0611097764724
6.24736990242 0.0610623810151
6.24799822083 0.0610146783861
6.24862653923 0.0609666675399
6.24925485764 0.0609183474946
6.24988317604 0.0608697173319
6.25051149445 0.0608207761972
6.25113981285 0.0607715232995
6.25176813126 0.0607219579113
6.25239644966 0.060672079369
6.25302476807 0.0606218870721
6.25365308647 0.0605713804841
6.25428140488 0.0605205591314
6.25490972328 0.0604694226044
6.25553804169 0.0604179705563
6.25616636009 0.060366202704
6.2567946785 0.0603141188271
6.2574229969 0.0602617187685
6.25805131531 0.0602090024341
6.25867963371 0.0601559697925
6.25930795212 0.0601026208749
6.25993627052 0.0600489557751
6.26056458893 0.0599949746493
6.26119290733 0.059940677716
6.26182122574 0.0598860652555
6.26244954414 0.0598311376103
6.26307786255 0.0597758951843
6.26370618095 0.0597203384429
6.26433449936 0.059664467913
6.26496281776 0.0596082841823
6.26559113617 0.0595517878994
6.26621945457 0.0594949797735
6.26684777298 0.059437860574
6.26747609138 0.0593804311305
6.26810440979 0.0593226923325
6.2687327282 0.0592646451287
6.2693610466 0.0592062905275
6.26998936501 0.0591476295958
6.27061768341 0.0590886634594
6.27124600182 0.0590293933024
6.27187432022 0.058969820367
6.27250263863 0.0589099459529
6.27313095703 0.0588497714173
6.27375927544 0.0587892981743
6.27438759384 0.0587285276949
6.27501591225 0.0586674615059
6.27564423065 0.0586061011907
6.27627254906 0.0585444483875
6.27690086746 0.0584825047903
6.27752918587 0.0584202721474
6.27815750427 0.0583577522618
6.27878582268 0.05829494699
6.27941414108 0.0582318582426
6.28004245949 0.0581684879827
6.28067077789 0.0581048382265
6.2812990963 0.0580409110423
6.2819274147 0.0579767085499
6.28255573311 0.0579122329209


==> figs/prb/new/nkp5.dat <==
#Efld	gamma	t0	gap	Tlat	test	Nmax	thrhd	amp
#0.200	0.10	1.0	0.00	0.00	0	1000	0.05	0.0
0.0 0.202855680887
0.000628318405151 0.202723093065
0.0012566368103 0.202590900138
0.00188495521545 0.202459101946
0.00251327362061 0.202327698318
0.00314159202576 0.202196689073
0.00376991043091 0.202066074013
0.00439822883606 0.201935852932
0.00502654724121 0.201806025609
0.00565486564636 0.201676591811
0.00628318405151 0.201547551294
0.00691150245667 0.201418903801
0.00753982086182 0.201290649062
0.00816813926697 0.201162786798
0.00879645767212 0.201035316713
0.00942477607727 0.200908238502
0.0100530944824 0.200781551848
0.0106814128876 0.200655256421
0.0113097312927 0.20052935188
0.0119380496979 0.200403837869
0.012566368103 0.200278714024
0.0131946865082 0.200153979968
0.0138230049133 0.200029635309
0.0144513233185 0.199905679647
0.0150796417236 0.199782112568
0.0157079601288 0.199658933647
0.0163362785339 0.199536142447
0.0169645969391 0.19941373852
0.0175929153442 0.199291721404
0.0182212337494 0.199170090627
0.0188495521545 0.199048845706
0.0194778705597 0.198927986145
0.0201061889648 0.198807511437
0.02073450737 0.198687421063
0.0213628257751 0.198567714493
0.0219911441803 0.198448391186
0.0226194625854 0.198329450587
0.0232477809906 0.198210892134
0.0238760993958 0.198092715249
0.0245044178009 0.197974919346
0.0251327362061 0.197857503825
0.0257610546112 0.197740468078
0.0263893730164 0.197623811483
0.0270176914215 0.197507533407
0.0276460098267 0.197391633208
0.0282743282318 0.197276110231
0.028902646637 0.197160963811
0.0295309650421 0.19704619327
0.0301592834473 0.196931797922
0.0307876018524 0.196817777067
0.0314159202576 0.196704129997
0.0320442386627 0.196590855992
0.0326725570679 0.196477954319
0.033300875473 0.196365424238
0.0339291938782 0.196253264996
0.0345575122833 0.19614147583
0.0351858306885 0.196030055966
0.0358141490936 0.19591900462
0.0364424674988 0.195808320996
0.0370707859039 0.195698004289
0.0376991043091 0.195588053684
0.0383274227142 0.195478468354
0.0389557411194 0.195369247462
0.0395840595245 0.195260390162
0.0402123779297 0.195151895597
0.0408406963348 0.195043762898
0.04146901474 0.194935991189
0.0420973331451 0.194828579582
0.0427256515503 0.194721527178
0.0433539699554 0.194614833072
0.0439822883606 0.194508496344
0.0446106067657 0.194402516067
0.0452389251709 0.194296891303
0.045867243576 0.194191621106
0.0464955619812 0.194086704519
0.0471238803864 0.193982140574
0.0477521987915 0.193877928295
0.0483805171967 0.193774066697
0.0490088356018 0.193670554784
0.049637154007 0.193567391551
0.0502654724121 0.193464575983
0.0508937908173 0.193362107057
0.0515221092224 0.193259983739
0.0521504276276 0.193158204987
0.0527787460327 0.19305676975
0.0534070644379 0.192955676966
0.054035382843 0.192854925566
0.0546637012482 0.192754514471
0.0552920196533 0.192654442592
0.0559203380585 0.192554708834
0.0565486564636 0.19245531209
0.0571769748688 0.192356251245
0.0578052932739 0.192257525176
0.0584336116791 0.192159132751
0.0590619300842 0.19206107283
0.0596902484894 0.191963344262
0.0603185668945 0.191865945891
0.0609468852997 0.19176887655
0.0615752037048 0.191672135063
0.06220352211 0.191575720249
0.0628318405151 0.191479630915
0.0634601589203 0.191383865861
0.0640884773254 0.191288423881
0.0647167957306 0.191193303758
0.0653451141357 0.191098504268
0.0659734325409 0.191004024179
0.066601750946 0.190909862251
0.0672300693512 0.190816017237
0.0678583877563 0.19072248788
0.0684867061615 0.190629272918
0.0691150245667 0.190536371078
0.0697433429718 0.190443781084
0.070371661377 0.190351501648
0.0709999797821 0.190259531476
0.0716282981873 0.190167869268
0.0722566165924 0.190076513715
0.0728849349976 0.189985463502
0.0735132534027 0.189894717304
0.0741415718079 0.189804273792
0.074769890213 0.189714131628
0.0753982086182 0.189624289468
0.0760265270233 0.189534745961
0.0766548454285 0.189445499748
0.0772831638336 0.189356549463
0.0779114822388 0.189267893736
0.0785398006439 0.189179531187
0.0791681190491 0.189091460431
0.0797964374542 0.189003680076
0.0804247558594 0.188916188723
0.0810530742645 0.188828984968
0.0816813926697 0.188742067398
0.0823097110748 0.188655434597
0.08293802948 0.188569085141
0.0835663478851 0.188483017599
0.0841946662903 0.188397230535
0.0848229846954 0.188311722506
0.0854513031006 0.188226492065
0.0860796215057 0.188141537757
0.0867079399109 0.188056858122
0.087336258316 0.187972451694
0.0879645767212 0.187888317002
0.0885928951263 0.187804452567
0.0892212135315 0.187720856908
0.0898495319366 0.187637528537
0.0904778503418 0.187554465958
0.0911061687469 0.187471667673
0.0917344871521 0.187389132177
0.0923628055573 0.187306857961
0.0929911239624 0.18722484351
0.0936194423676 0.187143087303
0.0942477607727 0.187061587816
0.0948760791779 0.186980343519
0.095504397583 0.186899352875
0.0961327159882 0.186818614347
0.0967610343933 0.186738126389
0.0973893527985 0.186657887452
0.0980176712036 0.186577895982
0.0986459896088 0.186498150421
0.0992743080139 0.186418649206
0.0999026264191 0.186339390769
0.100530944824 0.18626037354
0.101159263229 0.186181595942
0.101787581635 0.186103056395
0.10241590004 0.186024753314
0.103044218445 0.185946685112
0.10367253685 0.185868850197
0.104300855255 0.185791246972
0.10492917366 0.185713873837
0.105557492065 0.185636729188
0.106185810471 0.185559811419
0.106814128876 0.185483118917
0.107442447281 0.185406650068
0.108070765686 0.185330403254
0.108699084091 0.185254376853
0.109327402496 0.185178569241
0.109955720901 0.185102978789
0.110584039307 0.185027603865
0.111212357712 0.184952442836
0.111840676117 0.184877494063
0.112468994522 0.184802755906
0.113097312927 0.184728226721
0.113725631332 0.184653904862
0.114353949738 0.184579788679
0.114982268143 0.184505876521
0.115610586548 0.184432166734
0.116238904953 0.184358657659
0.116867223358 0.184285347637
0.117495541763 0.184212235007
0.118123860168 0.184139318104
0.118752178574 0.184066595261
0.119380496979 0.183994064809
0.120008815384 0.183921725077
0.120637133789 0.183849574392
0.121265452194 0.18377761108
0.121893770599 0.183705833462
0.122522089005 0.18363423986
0.12315040741 0.183562828593
0.123778725815 0.183491597978
0.12440704422 0.183420546333
0.125035362625 0.18334967197
0.12566368103 0.183278973203
0.126291999435 0.183208448343
0.126920317841 0.183138095701
0.127548636246 0.183067913584
0.128176954651 0.1829979003
0.128805273056 0.182928054156
0.129433591461 0.182858373457
0.130061909866 0.182788856507
0.130690228271 0.182719501609
0.131318546677 0.182650307066
0.131946865082 0.182581271179
0.132575183487 0.182512392249
0.133203501892 0.182443668577
0.133831820297 0.182375098461
0.134460138702 0.182306680202
0.135088457108 0.182238412097
0.135716775513 0.182170292445
0.136345093918 0.182102319543
0.136973412323 0.18203449169
0.137601730728 0.181966807182
0.138230049133 0.181899264317
0.138858367538 0.181831861392
0.139486685944 0.181764596705
0.140115004349 0.181697468553
0.140743322754 0.181630475234
0.141371641159 0.181563615044
0.141999959564 0.181496886283
0.142628277969 0.181430287249
0.143256596375 0.18136381624
0.14388491478 0.181297471556
0.144513233185 0.181231251497
0.14514155159 0.181165154363
0.145769869995 0.181099178456
0.1463981884 0.181033322078
0.147026506805 0.180967583532
0.147654825211 0.18090196112
0.148283143616 0.180836453149
0.148911462021 0.180771057923
0.149539780426 0.18070577375
0.150168098831 0.180640598938
0.150796417236 0.180575531796
0.151424735641 0.180510570634
0.152053054047 0.180445713765
0.152681372452 0.180380959501
0.153309690857 0.180316306158
0.153938009262 0.180251752052
0.154566327667 0.180187295501
0.155194646072 0.180122934824
0.155822964478 0.180058668344
0.156451282883 0.179994494383
0.157079601288 0.179930411267
0.157707919693 0.179866417322
0.158336238098 0.179802510879
0.158964556503 0.179738690267
0.159592874908 0.179674953821
0.160221193314 0.179611299875
0.160849511719 0.179547726768
0.161477830124 0.17948423284
0.162106148529 0.179420816434
0.162734466934 0.179357475893
0.163362785339 0.179294209566
0.163991103745 0.179231015803
0.16461942215 0.179167892955
0.165247740555 0.17910483938
0.16587605896 0.179041853434
0.166504377365 0.178978933479
0.16713269577 0.178916077879
0.167761014175 0.178853285
0.168389332581 0.178790553212
0.169017650986 0.178727880887
0.169645969391 0.178665266403
0.170274287796 0.178602708137
0.170902606201 0.178540204472
0.171530924606 0.178477753794
0.172159243011 0.178415354492
0.172787561417 0.178353004957
0.173415879822 0.178290703587
0.174044198227 0.17822844878
0.174672516632 0.17816623894
0.175300835037 0.178104072472
0.175929153442 0.178041947788
0.176557471848 0.177979863301
0.177185790253 0.17791781743
0.177814108658 0.177855808595
0.178442427063 0.177793835223
0.179070745468 0.177731895744
0.179699063873 0.17766998859
0.180327382278 0.177608112201
0.180955700684 0.177546265017
0.181584019089 0.177484445485
0.182212337494 0.177422652056
0.182840655899 0.177360883183
0.183468974304 0.177299137327
0.184097292709 0.177237412951
0.184725611115 0.177175708522
0.18535392952 0.177114022513
0.185982247925 0.177052353402
0.18661056633 0.176990699669
0.187238884735 0.176929059802
0.18786720314 0.176867432291
0.188495521545 0.176805815632
0.189123839951 0.176744208326
0.189752158356 0.176682608879
0.190380476761 0.176621015802
0.191008795166 0.176559427608
0.191637113571 0.176497842821
0.192265431976 0.176436259964
0.192893750381 0.176374677568
0.193522068787 0.176313094171
0.194150387192 0.176251508312
0.194778705597 0.176189918539
0.195407024002 0.176128323403
0.196035342407 0.176066721462
0.196663660812 0.176005111278
0.197291979218 0.175943491418
0.197920297623 0.175881860458
0.198548616028 0.175820216975
0.199176934433 0.175758559555
0.199805252838 0.175696886789
0.200433571243 0.175635197271
0.201061889648 0.175573489605
0.201690208054 0.175511762398
0.202318526459 0.175450014263
0.202946844864 0.175388243819
0.203575163269 0.175326449693
0.204203481674 0.175264630515
0.204831800079 0.175202784923
0.205460118484 0.17514091156
0.20608843689 0.175079009075
0.206716755295 0.175017076123
0.2073450737 0.174955111368
0.207973392105 0.174893113476
0.20860171051 0.174831081123
0.209230028915 0.174769012987
0.209858347321 0.174706907757
0.210486665726 0.174644764125
0.211114984131 0.174582580792
0.211743302536 0.174520356462
0.212371620941 0.17445808985
0.212999939346 0.174395779674
0.213628257751 0.174333424659
0.214256576157 0.174271023538
0.214884894562 0.174208575051
0.215513212967 0.174146077942
0.216141531372 0.174083530965
0.216769849777 0.174020932878
0.217398168182 0.173958282447
0.218026486588 0.173895578446
0.218654804993 0.173832819653
0.219283123398 0.173770004855
0.219911441803 0.173707132846
0.220539760208 0.173644202426
0.221168078613 0.173581212403
0.221796397018 0.173518161591
0.222424715424 0.173455048812
0.223053033829 0.173391872894
0.223681352234 0.173328632674
0.224309670639 0.173265326994
0.224937989044 0.173201954704
0.225566307449 0.173138514662
0.226194625854 0.173075005732
0.22682294426 0.173011426786
0.227451262665 0.172947776705
0.22807958107 0.172884054373
0.228707899475 0.172820258686
0.22933621788 0.172756388544
0.229964536285 0.172692442857
0.230592854691 0.172628420541
0.231221173096 0.172564320519
0.231849491501 0.172500141724
0.232477809906 0.172435883093
0.233106128311 0.172371543573
0.233734446716 0.172307122119
0.234362765121 0.172242617692
0.234991083527 0.172178029261
0.235619401932 0.172113355803
0.236247720337 0.172048596303
0.236876038742 0.171983749754
0.237504357147 0.171918815156
0.238132675552 0.171853791516
0.238760993958 0.171788677851
0.239389312363 0.171723473183
0.240017630768 0.171658176545
0.240645949173 0.171592786976
0.241274267578 0.171527303522
0.241902585983 0.17146172524
0.242530904388 0.171396051191
0.243159222794 0.171330280447
0.243787541199 0.171264412087
0.244415859604 0.171198445198
0.245044178009 0.171132378874
0.245672496414 0.171066212219
0.246300814819 0.170999944344
0.246929133224 0.170933574368
0.24755745163 0.170867101417
0.248185770035 0.170800524628
0.24881408844 0.170733843143
0.249442406845 0.170667056114
0.25007072525 0.170600162701
0.250699043655 0.170533162072
0.251327362061 0.170466053402
0.251955680466 0.170398835876
0.252583998871 0.170331508686
0.253212317276 0.170264071033
0.253840635681 0.170196522126
0.254468954086 0.170128861182
0.255097272491 0.170061087426
0.255725590897 0.169993200093
0.256353909302 0.169925198424
0.256982227707 0.169857081669
0.257610546112 0.169788849087
0.258238864517 0.169720499946
0.258867182922 0.169652033519
0.259495501328 0.169583449092
0.260123819733 0.169514745957
0.260752138138 0.169445923412
0.261380456543 0.169376980768
0.262008774948 0.169307917342
0.262637093353 0.169238732459
0.263265411758 0.169169425452
0.263893730164 0.169099995666
0.264522048569 0.16903044245
0.265150366974 0.168960765163
0.265778685379 0.168890963174
0.266407003784 0.168821035859
0.267035322189 0.168750982601
0.267663640594 0.168680802796
0.268291959 0.168610495843
0.268920277405 0.168540061152
0.26954859581 0.168469498144
0.270176914215 0.168398806243
0.27080523262 0.168327984887
0.271433551025 0.168257033518
0.272061869431 0.16818595159
0.272690187836 0.168114738562
0.273318506241 0.168043393906
0.273946824646 0.167971917098
0.274575143051 0.167900307625
0.275203461456 0.167828564982
0.275831779861 0.167756688672
0.276460098267 0.167684678208
0.277088416672 0.16761253311
0.277716735077 0.167540252906
0.278345053482 0.167467837135
0.278973371887 0.167395285342
0.279601690292 0.167322597082
0.280230008698 0.167249771918
0.280858327103 0.167176809421
0.281486645508 0.167103709171
0.282114963913 0.167030470758
0.282743282318 0.166957093776
0.283371600723 0.166883577834
0.283999919128 0.166809922543
0.284628237534 0.166736127527
0.285256555939 0.166662192417
0.285884874344 0.166588116851
0.286513192749 0.166513900479
0.287141511154 0.166439542956
0.287769829559 0.166365043947
0.288398147964 0.166290403125
0.28902646637 0.166215620173
0.289654784775 0.16614069478
0.29028310318 0.166065626644
0.290911421585 0.165990415474
0.29153973999 0.165915060984
0.292168058395 0.165839562898
0.292796376801 0.165763920948
0.293424695206 0.165688134876
0.294053013611 0.16561220443
0.294681332016 0.165536129368
0.295309650421 0.165459909455
0.295937968826 0.165383544466
0.296566287231 0.165307034183
0.297194605637 0.165230378398
0.297822924042 0.165153576908
0.298451242447 0.165076629522
0.299079560852 0.164999536056
0.299707879257 0.164922296334
0.300336197662 0.164844910188
0.300964516068 0.164767377458
0.301592834473 0.164689697995
0.302221152878 0.164611871654
0.302849471283 0.164533898302
0.303477789688 0.164455777811
0.304106108093 0.164377510065
0.304734426498 0.164299094952
0.305362744904 0.164220532372
0.305991063309 0.16414182223
0.306619381714 0.16406296444
0.307247700119 0.163983958927
0.307876018524 0.16390480562
0.308504336929 0.163825504458
0.309132655334 0.163746055388
0.30976097374 0.163666458366
0.310389292145 0.163586713354
0.31101761055 0.163506820323
0.311645928955 0.163426779253
0.31227424736 0.16334659013
0.312902565765 0.163266252951
0.313530884171 0.163185767717
0.314159202576 0.163105134439
0.314787520981 0.163024353138
0.315415839386 0.162943423839
0.316044157791 0.162862346578
0.316672476196 0.162781121396
0.317300794601 0.162699748345
0.317929113007 0.162618227482
0.318557431412 0.162536558874
0.319185749817 0.162454742594
0.319814068222 0.162372778725
0.320442386627 0.162290667355
0.321070705032 0.162208408581
0.321699023438 0.162126002509
0.322327341843 0.162043449251
0.322955660248 0.161960748926
0.323583978653 0.161877901663
0.324212297058 0.161794907598
0.324840615463 0.161711766872
0.325468933868 0.161628479636
0.326097252274 0.161545046049
0.326725570679 0.161461466277
0.327353889084 0.161377740491
0.327982207489 0.161293868872
0.328610525894 0.16120985161
0.329238844299 0.161125688898
0.329867162704 0.16104138094
0.33049548111 0.160956927946
0.331123799515 0.160872330133
0.33175211792 0.160787587726
0.332380436325 0.160702700957
0.33300875473 0.160617670066
0.333637073135 0.160532495298
0.334265391541 0.160447176909
0.334893709946 0.160361715158
0.335522028351 0.160276110314
0.336150346756 0.160190362653
0.336778665161 0.160104472456
0.337406983566 0.160018440012
0.338035301971 0.15993226562
0.338663620377 0.159845949581
0.339291938782 0.159759492206
0.339920257187 0.159672893813
0.340548575592 0.159586154726
0.341176893997 0.159499275277
0.341805212402 0.159412255803
0.342433530807 0.159325096649
0.343061849213 0.159237798167
0.343690167618 0.159150360717
0.344318486023 0.159062784662
0.344946804428 0.158975070375
0.345575122833 0.158887218236
0.346203441238 0.158799228628
0.346831759644 0.158711101944
0.347460078049 0.158622838584
0.348088396454 0.158534438951
0.348716714859 0.158445903457
0.349345033264 0.158357232522
0.349973351669 0.158268426569
0.350601670074 0.158179486029
0.35122998848 0.158090411341
0.351858306885 0.158001202948
0.35248662529 0.157911861299
0.353114943695 0.157822386853
0.3537432621 0.157732780071
0.354371580505 0.157643041423
0.354999898911 0.157553171383
0.355628217316 0.157463170434
0.356256535721 0.157373039062
0.356884854126 0.157282777762
0.357513172531 0.157192387034
0.358141490936 0.157101867382
0.358769809341 0.157011219319
0.359398127747 0.156920443363
0.360026446152 0.156829540038
0.360654764557 0.156738509872
0.361283082962 0.156647353401
0.361911401367 0.156556071167
0.362539719772 0.156464663717
0.363168038177 0.156373131604
0.363796356583 0.156281475386
0.364424674988 0.156189695627
0.365052993393 0.156097792898
0.365681311798 0.156005767774
0.366309630203 0.155913620836
0.366937948608 0.15582135267
0.367566267014 0.15572896387
0.368194585419 0.155636455032
0.368822903824 0.155543826759
0.369451222229 0.155451079661
0.370079540634 0.155358214351
0.370707859039 0.155265231448
0.371336177444 0.155172131577
0.37196449585 0.155078915367
0.372592814255 0.154985583453
0.37322113266 0.154892136475
0.373849451065 0.15479857508
0.37447776947 0.154704899916
0.375106087875 0.154611111639
0.375734406281 0.154517210911
0.376362724686 0.154423198395
0.376991043091 0.154329074763
0.377619361496 0.154234840691
0.378247679901 0.154140496857
0.378875998306 0.154046043947
0.379504316711 0.153951482651
0.380132635117 0.153856813664
0.380760953522 0.153762037684
0.381389271927 0.153667155416
0.382017590332 0.153572167568
0.382645908737 0.153477074854
0.383274227142 0.153381877991
0.383902545547 0.153286577702
0.384530863953 0.153191174713
0.385159182358 0.153095669755
0.385787500763 0.153000063565
0.386415819168 0.152904356882
0.387044137573 0.152808550451
0.387672455978 0.15271264502
0.388300774384 0.152616641342
0.388929092789 0.152520540174
0.389557411194 0.152424342278
0.390185729599 0.152328048419
0.390814048004 0.152231659366
0.391442366409 0.152135175894
0.392070684814 0.152038598779
0.39269900322 0.151941928803
0.393327321625 0.151845166752
0.39395564003 0.151748313414
0.394583958435 0.151651369584
0.39521227684 0.151554336059
0.395840595245 0.151457213638
0.396468913651 0.151360003127
0.397097232056 0.151262705335
0.397725550461 0.151165321072
0.398353868866 0.151067851154
0.398982187271 0.150970296401
0.399610505676 0.150872657635
0.400238824081 0.150774935682
0.400867142487 0.150677131372
0.401495460892 0.150579245538
0.402123779297 0.150481279015
0.402752097702 0.150383232645
0.403380416107 0.15028510727
0.404008734512 0.150186903735
0.404637052917 0.150088622891
0.405265371323 0.149990265591
0.405893689728 0.149891832689
0.406522008133 0.149793325044
0.407150326538 0.14969474352
0.407778644943 0.14959608898
0.408406963348 0.149497362292
0.409035281754 0.149398564327
0.409663600159 0.149299695959
0.410291918564 0.149200758064
0.410920236969 0.149101751522
0.411548555374 0.149002677215
0.412176873779 0.148903536027
0.412805192184 0.148804328846
0.41343351059 0.148705056562
0.414061828995 0.148605720068
0.4146901474 0.148506320259
0.415318465805 0.148406858033
0.41594678421 0.148307334291
0.416575102615 0.148207749934
0.417203421021 0.148108105869
0.417831739426 0.148008403002
0.418460057831 0.147908642244
0.419088376236 0.147808824507
0.419716694641 0.147708950704
0.420345013046 0.147609021753
0.420973331451 0.147509038573
0.421601649857 0.147409002083
0.422229968262 0.147308913207
0.422858286667 0.14720877287
0.423486605072 0.147108581999
0.424114923477 0.147008341523
0.424743241882 0.146908052372
0.425371560287 0.146807715479
0.425999878693 0.146707331779
0.426628197098 0.146606902208
0.427256515503 0.146506427704
0.427884833908 0.146405909207
0.428513152313 0.146305347659
0.429141470718 0.146204744002
0.429769789124 0.146104099181
0.430398107529 0.146003414143
0.431026425934 0.145902689835
0.431654744339 0.145801927206
0.432283062744 0.145701127208
0.432911381149 0.145600290792
0.433539699554 0.145499418913
0.43416801796 0.145398512523
0.434796336365 0.145297572581
0.43542465477 0.145196600043
0.436052973175 0.145095595867
0.43668129158 0.144994561014
0.437309609985 0.144893496443
0.437937928391 0.144792403118
0.438566246796 0.144691282001
0.439194565201 0.144590134056
0.439822883606 0.144488960248
0.440451202011 0.144387761542
0.441079520416 0.144286538907
0.441707838821 0.144185293308
0.442336157227 0.144084025715
0.442964475632 0.143982737097
0.443592794037 0.143881428424
0.444221112442 0.143780100667
0.444849430847 0.143678754796
0.445477749252 0.143577391784
0.446106067657 0.143476012604
0.446734386063 0.143374618228
0.447362704468 0.143273209631
0.447991022873 0.143171787785
0.448619341278 0.143070353667
0.449247659683 0.14296890825
0.449875978088 0.14286745251
0.450504296494 0.142765987424
0.451132614899 0.142664513965
0.451760933304 0.142563033112
0.452389251709 0.142461545839
0.453017570114 0.142360053125
0.453645888519 0.142258555945
0.454274206924 0.142157055276
0.45490252533 0.142055552096
0.455530843735 0.14195404738
0.45615916214 0.141852542107
0.456787480545 0.141751037253
0.45741579895 0.141649533795
0.458044117355 0.141548032709
0.45867243576 0.141446534972
0.459300754166 0.141345041561
0.459929072571 0.141243553451
0.460557390976 0.141142071619
0.461185709381 0.14104059704
0.461814027786 0.140939130689
0.462442346191 0.140837673542
0.463070664597 0.140736226573
0.463698983002 0.140634790755
0.464327301407 0.140533367064
0.464955619812 0.140431956471
0.465583938217 0.14033055995
0.466212256622 0.140229178473
0.466840575027 0.14012781301
0.467468893433 0.140026464534
0.468097211838 0.139925134013
0.468725530243 0.139823822418
0.469353848648 0.139722530717
0.469982167053 0.139621259878
0.470610485458 0.139520010868
0.471238803864 0.139418784654
0.471867122269 0.139317582201
0.472495440674 0.139216404474
0.473123759079 0.139115252436
0.473752077484 0.139014127049
0.474380395889 0.138913029276
0.475008714294 0.138811960077
0.4756370327 0.138710920412
0.476265351105 0.138609911239
0.47689366951 0.138508933515
0.477521987915 0.138407988196
0.47815030632 0.138307076238
0.478778624725 0.138206198595
0.47940694313 0.138105356218
0.480035261536 0.138004550058
0.480663579941 0.137903781067
0.481291898346 0.137803050192
0.481920216751 0.13770235838
0.482548535156 0.137601706577
0.483176853561 0.137501095728
0.483805171967 0.137400526775
0.484433490372 0.137300000659
0.485061808777 0.137199518321
0.485690127182 0.137099080698
0.486318445587 0.136998688728
0.486946763992 0.136898343344
0.487575082397 0.136798045482
0.488203400803 0.136697796071
0.488831719208 0.136597596043
0.489460037613 0.136497446325
0.490088356018 0.136397347844
0.490716674423 0.136297301525
0.491344992828 0.13619730829
0.491973311234 0.13609736906
0.492601629639 0.135997484755
0.493229948044 0.135897656292
0.493858266449 0.135797884585
0.494486584854 0.135698170549
0.495114903259 0.135598515094
0.495743221664 0.135498919131
0.49637154007 0.135399383565
0.496999858475 0.135299909303
0.49762817688 0.135200497247
0.498256495285 0.135101148298
0.49888481369 0.135001863355
0.499513132095 0.134902643315
0.5001414505 0.134803489072
0.500769768906 0.134704401519
0.501398087311 0.134605381544
0.502026405716 0.134506430037
0.502654724121 0.134407547881
0.503283042526 0.134308735961
0.503911360931 0.134209995156
0.504539679337 0.134111326345
0.505167997742 0.134012730404
0.505796316147 0.133914208207
0.506424634552 0.133815760623
0.507052952957 0.133717388522
0.507681271362 0.13361909277
0.508309589767 0.133520874229
0.508937908173 0.133422733762
0.509566226578 0.133324672225
0.510194544983 0.133226690476
0.510822863388 0.133128789366
0.511451181793 0.133030969747
0.512079500198 0.132933232465
0.512707818604 0.132835578367
0.513336137009 0.132738008294
0.513964455414 0.132640523086
0.514592773819 0.132543123581
0.515221092224 0.132445810611
0.515849410629 0.132348585008
0.516477729034 0.132251447601
0.51710604744 0.132154399215
0.517734365845 0.132057440673
0.51836268425 0.131960572794
0.518991002655 0.131863796396
0.51961932106 0.131767112293
0.520247639465 0.131670521296
0.52087595787 0.131574024212
0.521504276276 0.131477621847
0.522132594681 0.131381315003
0.522760913086 0.131285104479
0.523389231491 0.13118899107
0.524017549896 0.13109297557
0.524645868301 0.130997058769
0.525274186707 0.130901241453
0.525902505112 0.130805524405
0.526530823517 0.130709908407
0.527159141922 0.130614394235
0.527787460327 0.130518982664
0.528415778732 0.130423674464
0.529044097137 0.130328470404
0.529672415543 0.130233371246
0.530300733948 0.130138377754
0.530929052353 0.130043490684
0.531557370758 0.129948710791
0.532185689163 0.129854038826
0.532814007568 0.129759475538
0.533442325974 0.12966502167
0.534070644379 0.129570677965
0.534698962784 0.129476445161
0.535327281189 0.12938232399
0.535955599594 0.129288315186
0.536583917999 0.129194419475
0.537212236404 0.129100637581
0.53784055481 0.129006970226
0.538468873215 0.128913418127
0.53909719162 0.128819981998
0.539725510025 0.128726662548
0.54035382843 0.128633460485
0.540982146835 0.128540376512
0.54161046524 0.128447411329
0.542238783646 0.128354565632
0.542867102051 0.128261840114
0.543495420456 0.128169235463
0.544123738861 0.128076752366
0.544752057266 0.127984391503
0.545380375671 0.127892153554
0.546008694077 0.127800039192
0.546637012482 0.12770804909
0.547265330887 0.127616183913
0.547893649292 0.127524444326
0.548521967697 0.127432830988
0.549150286102 0.127341344556
0.549778604507 0.127249985683
0.550406922913 0.127158755016
0.551035241318 0.127067653201
0.551663559723 0.12697668088
0.552291878128 0.12688583869
0.552920196533 0.126795127264
0.553548514938 0.126704547233
0.554176833344 0.126614099223
0.554805151749 0.126523783857
0.555433470154 0.126433601752
0.556061788559 0.126343553524
0.556690106964 0.126253639783
0.557318425369 0.126163861138
0.557946743774 0.12607421819
0.55857506218 0.12598471154
0.559203380585 0.125895341782
0.55983169899 0.12580610951
0.560460017395 0.125717015309
0.5610883358 0.125628059765
0.561716654205 0.125539243457
0.56234497261 0.125450566961
0.562973291016 0.12536203085
0.563601609421 0.125273635692
0.564229927826 0.12518538205
0.564858246231 0.125097270486
0.565486564636 0.125009301555
0.566114883041 0.12492147581
0.566743201447 0.1248337938
0.567371519852 0.124746256069
0.567999838257 0.124658863157
0.568628156662 0.124571615602
0.569256475067 0.124484513935
0.569884793472 0.124397558685
0.570513111877 0.124310750377
0.571141430283 0.124224089531
0.571769748688 0.124137576664
0.572398067093 0.124051212288
0.573026385498 0.123964996911
0.573654703903 0.123878931039
0.574283022308 0.123793015171
0.574911340714 0.123707249804
0.575539659119 0.12362163543
0.576167977524 0.123536172537
0.576796295929 0.12345086161
0.577424614334 0.123365703129
0.578052932739 0.123280697569
0.578681251144 0.123195845403
0.57930956955 0.123111147099
0.579937887955 0.12302660312
0.58056620636 0.122942213927
0.581194524765 0.122857979974
0.58182284317 0.122773901714
0.582451161575 0.122689979595
0.58307947998 0.122606214059
0.583707798386 0.122522605546
0.584336116791 0.122439154491
0.584964435196 0.122355861325
0.585592753601 0.122272726476
0.586221072006 0.122189750366
0.586849390411 0.122106933415
0.587477708817 0.122024276036
0.588106027222 0.121941778641
0.588734345627 0.121859441635
0.589362664032 0.121777265423
0.589990982437 0.121695250401
0.590619300842 0.121613396964
0.591247619247 0.121531705502
0.591875937653 0.121450176402
0.592504256058 0.121368810044
0.593132574463 0.121287606807
0.593760892868 0.121206567064
0.594389211273 0.121125691185
0.595017529678 0.121044979535
0.595645848083 0.120964432476
0.596274166489 0.120884050365
0.596902484894 0.120803833555
0.597530803299 0.120723782394
0.598159121704 0.120643897228
0.598787440109 0.120564178398
0.599415758514 0.120484626239
0.60004407692 0.120405241086
0.600672395325 0.120326023265
0.60130071373 0.120246973102
0.601929032135 0.120168090917
0.60255735054 0.120089377025
0.603185668945 0.12001083174
0.60381398735 0.119932455368
0.604442305756 0.119854248214
0.605070624161 0.119776210578
0.605698942566 0.119698342755
0.606327260971 0.119620645036
0.606955579376 0.119543117711
0.607583897781 0.119465761061
0.608212216187 0.119388575366
0.608840534592 0.119311560902
0.609468852997 0.11923471794
0.610097171402 0.119158046747
0.610725489807 0.119081547587
0.611353808212 0.119005220717
0.611982126617 0.118929066394
0.612610445023 0.118853084869
0.613238763428 0.118777276387
0.613867081833 0.118701641193
0.614495400238 0.118626179526
0.615123718643 0.118550891619
0.615752037048 0.118475777704
0.616380355453 0.118400838008
0.617008673859 0.118326072753
0.617636992264 0.118251482159
0.618265310669 0.11817706644
0.618893629074 0.118102825807
0.619521947479 0.118028760466
0.620150265884 0.117954870622
0.62077858429 0.117881156472
0.621406902695 0.117807618211
0.6220352211 0.117734256031
0.622663539505 0.117661070118
0.62329185791 0.117588060655
0.623920176315 0.117515227822
0.62454849472 0.117442571794
0.625176813126 0.117370092741
0.625805131531 0.117297790832
0.626433449936 0.117225666229
0.627061768341 0.117153719092
0.627690086746 0.117081949576
0.628318405151 0.117010357834
0.628946723557 0.116938944012
0.629575041962 0.116867708255
0.630203360367 0.116796650703
0.630831678772 0.116725771493
0.631459997177 0.116655070755
0.632088315582 0.116584548619
0.632716633987 0.116514205209
0.633344952393 0.116444040647
0.633973270798 0.116374055048
0.634601589203 0.116304248527
0.635229907608 0.116234621193
0.635858226013 0.11616517315
0.636486544418 0.116095904501
0.637114862823 0.116026815344
0.637743181229 0.115957905773
0.638371499634 0.115889175878
0.638999818039 0.115820625746
0.639628136444 0.115752255461
0.640256454849 0.1156840651
0.640884773254 0.11561605474
0.64151309166 0.115548224453
0.642141410065 0.115480574306
0.64276972847 0.115413104364
0.643398046875 0.115345814687
0.64402636528 0.115278705333
0.644654683685 0.115211776355
0.64528300209 0.115145027802
0.645911320496 0.115078459721
0.646539638901 0.115012072153
0.647167957306 0.114945865139
0.647796275711 0.114879838712
0.648424594116 0.114813992905
0.649052912521 0.114748327746
0.649681230927 0.114682843258
0.650309549332 0.114617539463
0.650937867737 0.114552416378
0.651566186142 0.114487474017
0.652194504547 0.114422712389
0.652822822952 0.114358131503
0.653451141357 0.114293731359
0.654079459763 0.11422951196
0.654707778168 0.114165473299
0.655336096573 0.114101615371
0.655964414978 0.114037938164
0.656592733383 0.113974441665
0.657221051788 0.113911125855
0.657849370193 0.113847990713
0.658477688599 0.113785036215
0.659106007004 0.113722262333
0.659734325409 0.113659669036
0.660362643814 0.113597256288
0.660990962219 0.113535024053
0.661619280624 0.113472972287
0.66224759903 0.113411100948
0.662875917435 0.113349409986
0.66350423584 0.113287899349
0.664132554245 0.113226568985
0.66476087265 0.113165418833
0.665389191055 0.113104448833
0.66601750946 0.113043658921
0.666645827866 0.112983049029
0.667274146271 0.112922619084
0.667902464676 0.112862369014
0.668530783081 0.112802298741
0.669159101486 0.112742408184
0.669787419891 0.112682697259
0.670415738297 0.112623165878
0.671044056702 0.112563813953
0.671672375107 0.112504641389
0.672300693512 0.112445648089
0.672929011917 0.112386833955
0.673557330322 0.112328198883
0.674185648727 0.112269742768
0.674813967133 0.112211465501
0.675442285538 0.112153366969
0.676070603943 0.112095447058
0.676698922348 0.112037705649
0.677327240753 0.111980142622
0.677955559158 0.111922757852
0.678583877563 0.111865551212
0.679212195969 0.111808522573
0.679840514374 0.1117516718
0.680468832779 0.111694998759
0.681097151184 0.11163850331
0.681725469589 0.111582185311
0.682353787994 0.111526044618
0.6829821064 0.111470081082
0.683610424805 0.111414294554
0.68423874321 0.11135868488
0.684867061615 0.111303251904
0.68549538002 0.111247995466
0.686123698425 0.111192915404
0.68675201683 0.111138011555
0.687380335236 0.11108328375
0.688008653641 0.111028731819
0.688636972046 0.110974355589
0.689265290451 0.110920154884
0.689893608856 0.110866129526
0.690521927261 0.110812279333
0.691150245667 0.110758604122
0.691778564072 0.110705103706
0.692406882477 0.110651777895
0.693035200882 0.110598626498
0.693663519287 0.11054564932
0.694291837692 0.110492846164
0.694920156097 0.11044021683
0.695548474503 0.110387761115
0.696176792908 0.110335478815
0.696805111313 0.110283369722
0.697433429718 0.110231433625
0.698061748123 0.110179670313
0.698690066528 0.11012807957
0.699318384933 0.110076661177
0.699946703339 0.110025414917
0.700575021744 0.109974340564
0.701203340149 0.109923437895
0.701831658554 0.109872706682
0.702459976959 0.109822146695
0.703088295364 0.109771757701
0.70371661377 0.109721539466
0.704344932175 0.109671491753
0.70497325058 0.109621614322
0.705601568985 0.109571906932
0.70622988739 0.109522369337
0.706858205795 0.109473001293
0.7074865242 0.109423802549
0.708114842606 0.109374772855
0.708743161011 0.109325911958
0.709371479416 0.109277219602
0.709999797821 0.109228695529
0.710628116226 0.109180339479
0.711256434631 0.10913215119
0.711884753036 0.109084130398
0.712513071442 0.109036276835
0.713141389847 0.108988590234
0.713769708252 0.108941070323
0.714398026657 0.108893716829
0.715026345062 0.108846529477
0.715654663467 0.108799507991
0.716282981873 0.10875265209
0.716911300278 0.108705961493
0.717539618683 0.108659435917
0.718167937088 0.108613075077
0.718796255493 0.108566878686
0.719424573898 0.108520846453
0.720052892303 0.108474978087
0.720681210709 0.108429273295
0.721309529114 0.108383731782
0.721937847519 0.108338353251
0.722566165924 0.108293137402
0.723194484329 0.108248083934
0.723822802734 0.108203192545
0.72445112114 0.10815846293
0.725079439545 0.108113894781
0.72570775795 0.108069487791
0.726336076355 0.10802524165
0.72696439476 0.107981156044
0.727592713165 0.107937230661
0.72822103157 0.107893465185
0.728849349976 0.107849859298
0.729477668381 0.107806412681
0.730105986786 0.107763125013
0.730734305191 0.107719995972
0.731362623596 0.107677025234
0.731990942001 0.107634212473
0.732619260406 0.10759155736
0.733247578812 0.107549059568
0.733875897217 0.107506718764
0.734504215622 0.107464534617
0.735132534027 0.107422506793
0.735760852432 0.107380634956
0.736389170837 0.107338918768
0.737017489243 0.107297357892
0.737645807648 0.107255951986
0.738274126053 0.10721470071
0.738902444458 0.10717360372
0.739530762863 0.107132660671
0.740159081268 0.107091871217
0.740787399673 0.10705123501
0.741415718079 0.107010751701
0.742044036484 0.106970420941
0.742672354889 0.106930242376
0.743300673294 0.106890215654
0.743928991699 0.106850340421
0.744557310104 0.106810616319
0.74518562851 0.106771042992
0.745813946915 0.106731620081
0.74644226532 0.106692347227
0.747070583725 0.106653224067
0.74769890213 0.10661425024
0.748327220535 0.106575425382
0.74895553894 0.106536749127
0.749583857346 0.10649822111
0.750212175751 0.106459840963
0.750840494156 0.106421608317
0.751468812561 0.106383522803
0.752097130966 0.10634558405
0.752725449371 0.106307791685
0.753353767776 0.106270145336
0.753982086182 0.106232644627
0.754610404587 0.106195289184
0.755238722992 0.10615807863
0.755867041397 0.106121012587
0.756495359802 0.106084090677
0.757123678207 0.106047312519
0.757751996613 0.106010677734
0.758380315018 0.105974185939
0.759008633423 0.105937836752
0.759636951828 0.105901629789
0.760265270233 0.105865564665
0.760893588638 0.105829640995
0.761521907043 0.105793858392
0.762150225449 0.105758216469
0.762778543854 0.105722714837
0.763406862259 0.105687353107
0.764035180664 0.105652130889
0.764663499069 0.105617047792
0.765291817474 0.105582103425
0.76592013588 0.105547297393
0.766548454285 0.105512629305
0.76717677269 0.105478098766
0.767805091095 0.10544370538
0.7684334095 0.105409448753
0.769061727905 0.105375328487
0.76969004631 0.105341344185
0.770318364716 0.105307495449
0.770946683121 0.105273781881
0.771575001526 0.105240203081
0.772203319931 0.105206758648
0.772831638336 0.105173448184
0.773459956741 0.105140271285
0.774088275146 0.10510722755
0.774716593552 0.105074316576
0.775344911957 0.105041537961
0.775973230362 0.1050088913
0.776601548767 0.104976376188
0.777229867172 0.104943992222
0.777858185577 0.104911738995
0.778486503983 0.104879616101
0.779114822388 0.104847623135
0.779743140793 0.104815759688
0.780371459198 0.104784025353
0.780999777603 0.104752419723
0.781628096008 0.104720942388
0.782256414413 0.104689592941
0.782884732819 0.104658370971
0.783513051224 0.104627276069
0.784141369629 0.104596307824
0.784769688034 0.104565465827
0.785398006439 0.104534749665
0.786026324844 0.104504158929
0.78665464325 0.104473693206
0.787282961655 0.104443352084
0.78791128006 0.104413135151
0.788539598465 0.104383041994
0.78916791687 0.104353072201
0.789796235275 0.104323225359
0.79042455368 0.104293501053
0.791052872086 0.10426389887
0.791681190491 0.104234418397
0.792309508896 0.104205059219
0.792937827301 0.104175820921
0.793566145706 0.10414670309
0.794194464111 0.10411770531
0.794822782516 0.104088827166
0.795451100922 0.104060068244
0.796079419327 0.104031428129
0.796707737732 0.104002906404
0.797336056137 0.103974502654
0.797964374542 0.103946216464
0.798592692947 0.103918047419
0.799221011353 0.103889995101
0.799849329758 0.103862059096
0.800477648163 0.103834238988
0.801105966568 0.10380653436
0.801734284973 0.103778944798
0.802362603378 0.103751469883
0.802990921783 0.103724109202
0.803619240189 0.103696862338
0.804247558594 0.103669728874
0.804875876999 0.103642708395
0.805504195404 0.103615800485
0.806132513809 0.103589004729
0.806760832214 0.10356232071
0.80738915062 0.103535748013
0.808017469025 0.103509286222
0.80864578743 0.103482934922
0.809274105835 0.103456693698
0.80990242424 0.103430562133
0.810530742645 0.103404539814
0.81115906105 0.103378626325
0.811787379456 0.103352821252
0.812415697861 0.103327124179
0.813044016266 0.103301534694
0.813672334671 0.10327605238
0.814300653076 0.103250676825
0.814928971481 0.103225407615
0.815557289886 0.103200244335
0.816185608292 0.103175186574
0.816813926697 0.103150233918
0.817442245102 0.103125385954
0.818070563507 0.103100642269
0.818698881912 0.103076002453
0.819327200317 0.103051466092
0.819955518723 0.103027032775
0.820583837128 0.103002702091
0.821212155533 0.10297847363
0.821840473938 0.10295434698
0.822468792343 0.102930321732
0.823097110748 0.102906397476
0.823725429153 0.102882573802
0.824353747559 0.102858850301
0.824982065964 0.102835226565
0.825610384369 0.102811702186
0.826238702774 0.102788276755
0.826867021179 0.102764949866
0.827495339584 0.102741721112
0.82812365799 0.102718590086
0.828751976395 0.102695556382
0.8293802948 0.102672619595
0.830008613205 0.102649779319
0.83063693161 0.102627035151
0.831265250015 0.102604386687
0.83189356842 0.102581833522
0.832521886826 0.102559375254
0.833150205231 0.102537011481
0.833778523636 0.102514741801
0.834406842041 0.102492565812
0.835035160446 0.102470483113
0.835663478851 0.102448493306
0.836291797256 0.102426595989
0.836920115662 0.102404790765
0.837548434067 0.102383077234
0.838176752472 0.102361454999
0.838805070877 0.102339923663
0.839433389282 0.10231848283
0.840061707687 0.102297132103
0.840690026093 0.102275871088
0.841318344498 0.102254699389
0.841946662903 0.102233616614
0.842574981308 0.102212622369
0.843203299713 0.102191716261
0.843831618118 0.1021708979
0.844459936523 0.102150166893
0.845088254929 0.10212952285
0.845716573334 0.102108965382
0.846344891739 0.102088494101
0.846973210144 0.102068108617
0.847601528549 0.102047808544
0.848229846954 0.102027593495
0.848858165359 0.102007463084
0.849486483765 0.101987416925
0.85011480217 0.101967454636
0.850743120575 0.101947575832
0.85137143898 0.101927780131
0.851999757385 0.101908067151
0.85262807579 0.101888436511
0.853256394196 0.10186888783
0.853884712601 0.10184942073
0.854513031006 0.101830034831
0.855141349411 0.101810729757
0.855769667816 0.10179150513
0.856397986221 0.101772360575
0.857026304626 0.101753295716
0.857654623032 0.101734310179
0.858282941437 0.101715403591
0.858911259842 0.10169657558
0.859539578247 0.101677825775
0.860167896652 0.101659153804
0.860796215057 0.101640559298
0.861424533463 0.101622041888
0.862052851868 0.101603601208
0.862681170273 0.101585236889
0.863309488678 0.101566948566
0.863937807083 0.101548735875
0.864566125488 0.101530598451
0.865194443893 0.101512535931
0.865822762299 0.101494547954
0.866451080704 0.101476634158
0.867079399109 0.101458794183
0.867707717514 0.101441027672
0.868336035919 0.101423334264
0.868964354324 0.101405713605
0.869592672729 0.101388165337
0.870220991135 0.101370689107
0.87084930954 0.101353284559
0.871477627945 0.101335951342
0.87210594635 0.101318689103
0.872734264755 0.101301497492
0.87336258316 0.101284376159
0.873990901566 0.101267324756
0.874619219971 0.101250342935
0.875247538376 0.10123343035
0.875875856781 0.101216586656
0.876504175186 0.101199811508
0.877132493591 0.101183104562
0.877760811996 0.101166465479
0.878389130402 0.101149893915
0.879017448807 0.101133389532
0.879645767212 0.10111695199
0.880274085617 0.101100580953
0.880902404022 0.101084276084
0.881530722427 0.101068037048
0.882159040833 0.10105186351
0.882787359238 0.101035755137
0.883415677643 0.101019711599
0.884043996048 0.101003732564
0.884672314453 0.100987817702
0.885300632858 0.100971966686
0.885928951263 0.100956179189
0.886557269669 0.100940454883
0.887185588074 0.100924793446
0.887813906479 0.100909194552
0.888442224884 0.100893657881
0.889070543289 0.10087818311
0.889698861694 0.10086276992
0.890327180099 0.100847417992
0.890955498505 0.100832127009
0.89158381691 0.100816896654
0.892212135315 0.100801726613
0.89284045372 0.100786616571
0.893468772125 0.100771566216
0.89409709053 0.100756575236
0.894725408936 0.100741643322
0.895353727341 0.100726770165
0.895982045746 0.100711955458
0.896610364151 0.100697198893
0.897238682556 0.100682500166
0.897867000961 0.100667858973
0.898495319366 0.100653275012
0.899123637772 0.100638747982
0.899751956177 0.100624277581
0.900380274582 0.100609863513
0.901008592987 0.10059550548
0.901636911392 0.100581203185
0.902265229797 0.100566956334
0.902893548203 0.100552764633
0.903521866608 0.10053862779
0.904150185013 0.100524545515
0.904778503418 0.100510517517
0.905406821823 0.100496543509
0.906035140228 0.100482623204
0.906663458633 0.100468756316
0.907291777039 0.100454942561
0.907920095444 0.100441181656
0.908548413849 0.10042747332
0.909176732254 0.100413817272
0.909805050659 0.100400213234
0.910433369064 0.100386660927
0.911061687469 0.100373160077
0.911690005875 0.100359710407
0.91231832428 0.100346311644
0.912946642685 0.100332963517
0.91357496109 0.100319665755
0.914203279495 0.100306418087
0.9148315979 0.100293220247
0.915459916306 0.100280071967
0.916088234711 0.100266972983
0.916716553116 0.10025392303
0.917344871521 0.100240921845
0.917973189926 0.100227969168
0.918601508331 0.10021506474
0.919229826736 0.1002022083
0.919858145142 0.100189399593
0.920486463547 0.100176638364
0.921114781952 0.100163924356
0.921743100357 0.100151257319
0.922371418762 0.100138637001
0.922999737167 0.10012606315
0.923628055573 0.10011353552
0.924256373978 0.100101053863
0.924884692383 0.100088617932
0.925513010788 0.100076227484
0.926141329193 0.100063882276
0.926769647598 0.100051582065
0.927397966003 0.100039326613
0.928026284409 0.10002711568
0.928654602814 0.100014949029
0.929282921219 0.100002826423
0.929911239624 0.0999907476298
0.930539558029 0.0999787124147
0.931167876434 0.0999667205467
0.931796194839 0.0999547717956
0.932424513245 0.0999428659325
0.93305283165 0.0999310027302
0.933681150055 0.0999191819629
0.93430946846 0.099907403406
0.934937786865 0.0998956668367
0.93556610527 0.0998839720334
0.936194423676 0.0998723187759
0.936822742081 0.0998607068456
0.937451060486 0.0998491360253
0.938079378891 0.0998376060991
0.938707697296 0.0998261168528
0.939336015701 0.0998146680734
0.939964334106 0.0998032595496
0.940592652512 0.0997918910713
0.941220970917 0.09978056243
0.941849289322 0.0997692734185
0.942477607727 0.0997580238314
0.943105926132 0.0997468134643
0.943734244537 0.0997356421145
0.944362562943 0.0997245095809
0.944990881348 0.0997134156635
0.945619199753 0.0997023601639
0.946247518158 0.0996913428854
0.946875836563 0.0996803636325
0.947504154968 0.0996694222111
0.948132473373 0.0996585184288
0.948760791779 0.0996476520944
0.949389110184 0.0996368230185
0.950017428589 0.0996260310128
0.950645746994 0.0996152758907
0.951274065399 0.0996045574669
0.951902383804 0.0995938755577
0.952530702209 0.0995832299809
0.953159020615 0.0995726205555
0.95378733902 0.0995620471023
0.954415657425 0.0995515094434
0.95504397583 0.0995410074023
0.955672294235 0.099530540804
0.95630061264 0.0995201094751
0.956928931046 0.0995097132435
0.957557249451 0.0994993519388
0.958185567856 0.0994890253916
0.958813886261 0.0994787334345
0.959442204666 0.0994684759013
0.960070523071 0.0994582526273
0.960698841476 0.0994480634492
0.961327159882 0.0994379082052
0.961955478287 0.0994277867352
0.962583796692 0.0994176988801
0.963212115097 0.0994076444827
0.963840433502 0.0993976233871
0.964468751907 0.0993876354388
0.965097070313 0.0993776804848
0.965725388718 0.0993677583736
0.966353707123 0.0993578689553
0.966982025528 0.0993480120811
0.967610343933 0.099338187604
0.968238662338 0.0993283953783
0.968866980743 0.0993186352598
0.969495299149 0.0993089071059
0.970123617554 0.0992992107751
0.970751935959 0.0992895461278
0.971380254364 0.0992799130256
0.972008572769 0.0992703113315
0.972636891174 0.0992607409102
0.973265209579 0.0992512016277
0.973893527985 0.0992416933514
0.97452184639 0.0992322159504
0.975150164795 0.099222769295
0.9757784832 0.099213353257
0.976406801605 0.0992039677098
0.97703512001 0.0991946125282
0.977663438416 0.0991852875883
0.978291756821 0.0991759927679
0.978920075226 0.099166727946
0.979548393631 0.0991574930033
0.980176712036 0.0991482878217
0.980805030441 0.0991391122847
0.981433348846 0.0991299662773
0.982061667252 0.0991208496857
0.982689985657 0.0991117623979
0.983318304062 0.099102704303
0.983946622467 0.0990936752918
0.984574940872 0.0990846752563
0.985203259277 0.0990757040902
0.985831577682 0.0990667616885
0.986459896088 0.0990578479476
0.987088214493 0.0990489627655
0.987716532898 0.0990401060414
0.988344851303 0.0990312776761
0.988973169708 0.0990224775718
0.989601488113 0.0990137056321
0.990229806519 0.099004961762
0.990858124924 0.0989962458682
0.991486443329 0.0989875578584
0.992114761734 0.098978897642
0.992743080139 0.0989702651297
0.993371398544 0.0989616602338
0.993999716949 0.0989530828678
0.994628035355 0.0989445329468
0.99525635376 0.0989360103872
0.995884672165 0.0989275151068
0.99651299057 0.0989190470249
0.997141308975 0.0989106060623
0.99776962738 0.0989021921409
0.998397945786 0.0988938051843
0.999026264191 0.0988854451175
0.999654582596 0.0988771118666
1.000282901 0.0988688053596
1.00091121941 0.0988605255253
1.00153953781 0.0988522722945
1.00216785622 0.098844045599
1.00279617462 0.0988358453722
1.00342449303 0.0988276715486
1.00405281143 0.0988195240646
1.00468112984 0.0988114028575
1.00530944824 0.0988033078663
1.00593776665 0.0987952390312
1.00656608505 0.0987871962938
1.00719440346 0.0987791795974
1.00782272186 0.0987711888861
1.00845104027 0.098763224106
1.00907935867 0.0987552852041
1.00970767708 0.098747372129
1.01033599548 0.0987394848307
1.01096431389 0.0987316232604
1.01159263229 0.0987237873708
1.0122209507 0.098715977116
1.0128492691 0.0987081924514
1.01347758751 0.0987004333337
1.01410590591 0.0986926997211
1.01473422432 0.098684991573
1.01536254272 0.0986773088504
1.01599086113 0.0986696515153
1.01661917953 0.0986620195314
1.01724749794 0.0986544128635
1.01787581635 0.0986468314778
1.01850413475 0.0986392753421
1.01913245316 0.0986317444251
1.01976077156 0.0986242386973
1.02038908997 0.0986167581301
1.02101740837 0.0986093026965
1.02164572678 0.0986018723708
1.02227404518 0.0985944671287
1.02290236359 0.098587086947
1.02353068199 0.098579731804
1.0241590004 0.0985724016793
1.0247873188 0.0985650965538
1.02541563721 0.0985578164098
1.02604395561 0.0985505612307
1.02667227402 0.0985433310014
1.02730059242 0.0985361257082
1.02792891083 0.0985289453384
1.02855722923 0.0985217898808
1.02918554764 0.0985146593256
1.02981386604 0.0985075536641
1.03044218445 0.0985004728889
1.03107050285 0.0984934169942
1.03169882126 0.0984863859751
1.03232713966 0.0984793798282
1.03295545807 0.0984723985513
1.03358377647 0.0984654421437
1.03421209488 0.0984585106057
1.03484041328 0.0984516039389
1.03546873169 0.0984447221465
1.03609705009 0.0984378652326
1.0367253685 0.0984310332027
1.0373536869 0.0984242260637
1.03798200531 0.0984174438236
1.03861032372 0.0984106864918
1.03923864212 0.0984039540787
1.03986696053 0.0983972465964
1.04049527893 0.0983905640577
1.04112359734 0.0983839064772
1.04175191574 0.0983772738704
1.04238023415 0.0983706662541
1.04300855255 0.0983640836465
1.04363687096 0.0983575260669
1.04426518936 0.0983509935358
1.04489350777 0.0983444860751
1.04552182617 0.0983380037078
1.04615014458 0.0983315464582
1.04677846298 0.0983251143518
1.04740678139 0.0983187074154
1.04803509979 0.0983123256768
1.0486634182 0.0983059691652
1.0492917366 0.0982996379111
1.04992005501 0.098293331946
1.05054837341 0.0982870513028
1.05117669182 0.0982807960154
1.05180501022 0.0982745661191
1.05243332863 0.0982683616503
1.05306164703 0.0982621826467
1.05368996544 0.098256029147
1.05431828384 0.0982499011914
1.05494660225 0.0982437988209
1.05557492065 0.0982377220779
1.05620323906 0.0982316710062
1.05683155746 0.0982256456503
1.05745987587 0.0982196460563
1.05808819427 0.0982136722713
1.05871651268 0.0982077243435
1.05934483109 0.0982018023225
1.05997314949 0.0981959062588
1.0606014679 0.0981900362043
1.0612297863 0.0981841922118
1.06185810471 0.0981783743355
1.06248642311 0.0981725826307
1.06311474152 0.0981668171538
1.06374305992 0.0981610779623
1.06437137833 0.0981553651149
1.06499969673 0.0981496786716
1.06562801514 0.0981440186932
1.06625633354 0.098138385242
1.06688465195 0.0981327783812
1.06751297035 0.0981271981752
1.06814128876 0.0981216446895
1.06876960716 0.0981161179908
1.06939792557 0.0981106181469
1.07002624397 0.0981051452266
1.07065456238 0.0980996992999
1.07128288078 0.0980942804381
1.07191119919 0.0980888887132
1.07253951759 0.0980835241987
1.073167836 0.0980781869689
1.0737961544 0.0980728770995
1.07442447281 0.0980675946671
1.07505279121 0.0980623397494
1.07568110962 0.0980571124253
1.07630942802 0.0980519127746
1.07693774643 0.0980467408784
1.07756606483 0.0980415968187
1.07819438324 0.0980364806788
1.07882270164 0.0980313925429
1.07945102005 0.0980263324962
1.08007933846 0.0980213006252
1.08070765686 0.0980162970173
1.08133597527 0.0980113217611
1.08196429367 0.0980063749462
1.08259261208 0.0980014566631
1.08322093048 0.0979965670036
1.08384924889 0.0979917060604
1.08447756729 0.0979868739274
1.0851058857 0.0979820706993
1.0857342041 0.097977296472
1.08636252251 0.0979725513426
1.08699084091 0.0979678354089
1.08761915932 0.09796314877
1.08824747772 0.0979584915258
1.08887579613 0.0979538637775
1.08950411453 0.0979492656271
1.09013243294 0.0979446971778
1.09076075134 0.0979401585336
1.09138906975 0.0979356497998
1.09201738815 0.0979311710824
1.09264570656 0.0979267224886
1.09327402496 0.0979223041266
1.09390234337 0.0979179161056
1.09453066177 0.0979135585358
1.09515898018 0.0979092315282
1.09578729858 0.0979049351952
1.09641561699 0.0979006696499
1.09704393539 0.0978964350063
1.0976722538 0.0978922313797
1.0983005722 0.0978880588862
1.09892889061 0.0978839176428
1.09955720901 0.0978798077677
1.10018552742 0.0978757293799
1.10081384583 0.0978716825994
1.10144216423 0.0978676675472
1.10207048264 0.0978636843452
1.10269880104 0.0978597331165
1.10332711945 0.0978558139847
1.10395543785 0.0978519270749
1.10458375626 0.0978480725127
1.10521207466 0.0978442504249
1.10584039307 0.0978404609392
1.10646871147 0.0978367041842
1.10709702988 0.0978329802895
1.10772534828 0.0978292893856
1.10835366669 0.0978256316038
1.10898198509 0.0978220070767
1.1096103035 0.0978184159374
1.1102386219 0.0978148583202
1.11086694031 0.0978113343603
1.11149525871 0.0978078441938
1.11212357712 0.0978043879575
1.11275189552 0.0978009657895
1.11338021393 0.0977975778286
1.11400853233 0.0977942242144
1.11463685074 0.0977909050876
1.11526516914 0.0977876205897
1.11589348755 0.0977843708632
1.11652180595 0.0977811560514
1.11715012436 0.0977779762985
1.11777844276 0.0977748317497
1.11840676117 0.0977717225509
1.11903507957 0.0977686488491
1.11966339798 0.0977656107919
1.12029171638 0.0977626085281
1.12092003479 0.0977596422072
1.1215483532 0.0977567119796
1.1221766716 0.0977538179966
1.12280499001 0.0977509604104
1.12343330841 0.0977481393738
1.12406162682 0.0977453550409
1.12468994522 0.0977426075663
1.12531826363 0.0977398971057
1.12594658203 0.0977372238155
1.12657490044 0.0977345878529
1.12720321884 0.0977319893762
1.12783153725 0.0977294285444
1.12845985565 0.0977269055172
1.12908817406 0.0977244204553
1.12971649246 0.0977219735204
1.13034481087 0.0977195648746
1.13097312927 0.0977171946813
1.13160144768 0.0977148631044
1.13222976608 0.0977125703088
1.13285808449 0.0977103164601
1.13348640289 0.0977081017248
1.1341147213 0.0977059262703
1.1347430397 0.0977037902646
1.13537135811 0.0977016938767
1.13599967651 0.0976996372763
1.13662799492 0.0976976206341
1.13725631332 0.0976956441213
1.13788463173 0.0976937079101
1.13851295013 0.0976918121735
1.13914126854 0.0976899570853
1.13976958694 0.09768814282
1.14039790535 0.0976863695529
1.14102622375 0.0976846374603
1.14165454216 0.0976829467189
1.14228286057 0.0976812975066
1.14291117897 0.0976796900018
1.14353949738 0.0976781243838
1.14416781578 0.0976766008327
1.14479613419 0.0976751195292
1.14542445259 0.097673680655
1.146052771 0.0976722843925
1.1466810894 0.0976709309247
1.14730940781 0.0976696204355
1.14793772621 0.0976683531097
1.14856604462 0.0976671291325
1.14919436302 0.0976659486903
1.14982268143 0.0976648119699
1.15045099983 0.0976637191589
1.15107931824 0.0976626704459
1.15170763664 0.09766166602
1.15233595505 0.097660706071
1.15296427345 0.0976597907898
1.15359259186 0.0976589203675
1.15422091026 0.0976580949965
1.15484922867 0.0976573148695
1.15547754707 0.0976565801802
1.15610586548 0.0976558911228
1.15673418388 0.0976552478924
1.15736250229 0.0976546506849
1.15799082069 0.0976540996966
1.1586191391 0.0976535951249
1.1592474575 0.0976531371677
1.15987577591 0.0976527260235
1.16050409431 0.0976523618919
1.16113241272 0.0976520449728
1.16176073112 0.097651775467
1.16238904953 0.097651553576
1.16301736794 0.0976513795021
1.16364568634 0.0976512534481
1.16427400475 0.0976511756176
1.16490232315 0.0976511462149
1.16553064156 0.0976511654449
1.16615895996 0.0976512335134
1.16678727837 0.0976513506267
1.16741559677 0.0976515169919
1.16804391518 0.0976517328167
1.16867223358 0.0976519983095
1.16930055199 0.0976523136794
1.16992887039 0.0976526791363
1.1705571888 0.0976530948904
1.1711855072 0.0976535611531
1.17181382561 0.0976540781361
1.17244214401 0.0976546460518
1.17307046242 0.0976552651135
1.17369878082 0.0976559355348
1.17432709923 0.0976566575303
1.17495541763 0.0976574313151
1.17558373604 0.0976582571051
1.17621205444 0.0976591351165
1.17684037285 0.0976600655666
1.17746869125 0.0976610486731
1.17809700966 0.0976620846544
1.17872532806 0.0976631737296
1.17935364647 0.0976643161183
1.17998196487 0.097665512041
1.18061028328 0.0976667617185
1.18123860168 0.0976680653725
1.18186692009 0.0976694232253
1.18249523849 0.0976708354999
1.1831235569 0.0976723024196
1.18375187531 0.0976738242088
1.18438019371 0.0976754010922
1.18500851212 0.0976770332952
1.18563683052 0.0976787210439
1.18626514893 0.097680464565
1.18689346733 0.0976822640857
1.18752178574 0.0976841198341
1.18815010414 0.0976860320387
1.18877842255 0.0976880009285
1.18940674095 0.0976900267335
1.19003505936 0.097692109684
1.19066337776 0.097694250011
1.19129169617 0.0976964479461
1.19192001457 0.0976987037215
1.19254833298 0.0977010175701
1.19317665138 0.0977033897253
1.19380496979 0.0977058204212
1.19443328819 0.0977083098923
1.1950616066 0.0977108583739
1.195689925 0.0977134661019
1.19631824341 0.0977161333126
1.19694656181 0.0977188602431
1.19757488022 0.0977216471311
1.19820319862 0.0977244942146
1.19883151703 0.0977274017326
1.19945983543 0.0977303699243
1.20008815384 0.0977333990297
1.20071647224 0.0977364892895
1.20134479065 0.0977396409447
1.20197310905 0.097742854237
1.20260142746 0.0977461294088
1.20322974586 0.0977494667028
1.20385806427 0.0977528663626
1.20448638268 0.0977563286321
1.20511470108 0.0977598537559
1.20574301949 0.0977634419792
1.20637133789 0.0977670935478
1.2069996563 0.0977708087078
1.2076279747 0.0977745877062
1.20825629311 0.0977784307904
1.20888461151 0.0977823382083
1.20951292992 0.0977863102086
1.21014124832 0.0977903470402
1.21076956673 0.097794448953
1.21139788513 0.097798616197
1.21202620354 0.0978028490231
1.21265452194 0.0978071476826
1.21328284035 0.0978115124274
1.21391115875 0.09781594351
1.21453947716 0.0978204411832
1.21516779556 0.0978250057006
1.21579611397 0.0978296373163
1.21642443237 0.0978343362849
1.21705275078 0.0978391028616
1.21768106918 0.0978439373021
1.21830938759 0.0978488398626
1.21893770599 0.0978538107999
1.2195660244 0.0978588503713
1.2201943428 0.0978639588347
1.22082266121 0.0978691364485
1.22145097961 0.0978743834716
1.22207929802 0.0978797001634
1.22270761642 0.0978850867841
1.22333593483 0.097890543594
1.22396425323 0.0978960708542
1.22459257164 0.0979016688264
1.22522089005 0.0979073377725
1.22584920845 0.0979130779553
1.22647752686 0.0979188896379
1.22710584526 0.097924773084
1.22773416367 0.0979307285578
1.22836248207 0.0979367563239
1.22899080048 0.0979428566476
1.22961911888 0.0979490297948
1.23024743729 0.0979552760316
1.23087575569 0.0979615956248
1.2315040741 0.0979679888417
1.2321323925 0.0979744559502
1.23276071091 0.0979809972186
1.23338902931 0.0979876129157
1.23401734772 0.0979943033108
1.23464566612 0.0980010686738
1.23527398453 0.0980079092751
1.23590230293 0.0980148253855
1.23653062134 0.0980218172765
1.23715893974 0.0980288852198
1.23778725815 0.0980360294879
1.23841557655 0.0980432503537
1.23904389496 0.0980505480905
1.23967221336 0.0980579229722
1.24030053177 0.0980653752732
1.24092885017 0.0980729052684
1.24155716858 0.0980805132332
1.24218548698 0.0980881994434
1.24281380539 0.0980959641755
1.24344212379 0.0981038077062
1.2440704422 0.098111730313
1.2446987606 0.0981197322737
1.24532707901 0.0981278138666
1.24595539742 0.0981359753705
1.24658371582 0.0981442170649
1.24721203423 0.0981525392295
1.24784035263 0.0981609421446
1.24846867104 0.098169426091
1.24909698944 0.0981779913499
1.24972530785 0.0981866382032
1.25035362625 0.0981953669331
1.25098194466 0.0982041778222
1.25161026306 0.0982130711539
1.25223858147 0.0982220472118
1.25286689987 0.09823110628
1.25349521828 0.0982402486433
1.25412353668 0.0982494745868
1.25475185509 0.0982587843961
1.25538017349 0.0982681783572
1.2560084919 0.0982776567568
1.2566368103 0.0982872198819
1.25726512871 0.0982968680199
1.25789344711 0.098306601459
1.25852176552 0.0983164204876
1.25915008392 0.0983263253947
1.25977840233 0.0983363164695
1.26040672073 0.0983463940022
1.26103503914 0.0983565582829
1.26166335754 0.0983668096026
1.26229167595 0.0983771482525
1.26291999435 0.0983875745245
1.26354831276 0.0983980887107
1.26417663116 0.0984086911039
1.26480494957 0.0984193819973
1.26543326797 0.0984301616846
1.26606158638 0.0984410304597
1.26668990479 0.0984519886174
1.26731822319 0.0984630364527
1.2679465416 0.098474174261
1.26857486 0.0984854023384
1.26920317841 0.0984967209813
1.26983149681 0.0985081304867
1.27045981522 0.0985196311518
1.27108813362 0.0985312232745
1.27171645203 0.0985429071532
1.27234477043 0.0985546830865
1.27297308884 0.0985665513737
1.27360140724 0.0985785123145
1.27422972565 0.098590566209
1.27485804405 0.0986027133578
1.27548636246 0.098614954062
1.27611468086 0.098627288623
1.27674299927 0.0986397173429
1.27737131767 0.0986522405241
1.27799963608 0.0986648584694
1.27862795448 0.0986775714823
1.27925627289 0.0986903798665
1.27988459129 0.0987032839263
1.2805129097 0.0987162839664
1.2811412281 0.098729380292
1.28176954651 0.0987425732087
1.28239786491 0.0987558630226
1.28302618332 0.0987692500403
1.28365450172 0.0987827345686
1.28428282013 0.0987963169151
1.28491113853 0.0988099973877
1.28553945694 0.0988237762947
1.28616777534 0.0988376539449
1.28679609375 0.0988516306476
1.28742441216 0.0988657067126
1.28805273056 0.0988798824498
1.28868104897 0.0988941581701
1.28930936737 0.0989085341844
1.28993768578 0.0989230108042
1.29056600418 0.0989375883416
1.29119432259 0.098952267109
1.29182264099 0.0989670474192
1.2924509594 0.0989819295855
1.2930792778 0.0989969139217
1.29370759621 0.0990120007421
1.29433591461 0.0990271903614
1.29496423302 0.0990424830945
1.29559255142 0.0990578792572
1.29622086983 0.0990733791655
1.29684918823 0.0990889831357
1.29747750664 0.0991046914849
1.29810582504 0.0991205045304
1.29873414345 0.09913642259
1.29936246185 0.099152445982
1.29999078026 0.0991685750251
1.30061909866 0.0991848100385
1.30124741707 0.0992011513418
1.30187573547 0.099217599255
1.30250405388 0.0992341540987
1.30313237228 0.0992508161938
1.30376069069 0.0992675858618
1.30438900909 0.0992844634244
1.3050173275 0.0993014492041
1.3056456459 0.0993185435235
1.30627396431 0.0993357467058
1.30690228271 0.0993530590748
1.30753060112 0.0993704809544
1.30815891953 0.0993880126692
1.30878723793 0.0994056545443
1.30941555634 0.0994234069051
1.31004387474 0.0994412700774
1.31067219315 0.0994592443876
1.31130051155 0.0994773301625
1.31192882996 0.0994955277293
1.31255714836 0.0995138374157
1.31318546677 0.0995322595498
1.31381378517 0.0995507944603
1.31444210358 0.099569442476
1.31507042198 0.0995882039266
1.31569874039 0.0996070791418
1.31632705879 0.0996260684522
1.3169553772 0.0996451721885
1.3175836956 0.099664390682
1.31821201401 0.0996837242643
1.31884033241 0.0997031732677
1.31946865082 0.0997227380249
1.32009696922 0.0997424188687
1.32072528763 0.0997622161328
1.32135360603 0.0997821301512
1.32198192444 0.0998021612581
1.32261024284 0.0998223097886
1.32323856125 0.0998425760779
1.32386687965 0.0998629604617
1.32449519806 0.0998834632764
1.32512351646 0.0999040848585
1.32575183487 0.0999248255451
1.32638015327 0.0999456856739
1.32700847168 0.0999666655828
1.32763679008 0.0999877656103
1.32826510849 0.100008986095
1.3288934269 0.100030327377
1.3295217453 0.100051789796
1.33015006371 0.100073373692
1.33077838211 0.100095079405
1.33140670052 0.100116907277
1.33203501892 0.10013885765
1.33266333733 0.100160930865
1.33329165573 0.100183127266
1.33391997414 0.100205447194
1.33454829254 0.100227890995
1.33517661095 0.10025045901
1.33580492935 0.100273151586
1.33643324776 0.100295969066
1.33706156616 0.100318911796
1.33768988457 0.100341980122
1.33831820297 0.100365174389
1.33894652138 0.100388494945
1.33957483978 0.100411942136
1.34020315819 0.10043551631
1.34083147659 0.100459217816
1.341459795 0.100483047
1.3420881134 0.100507004214
1.34271643181 0.100531089805
1.34334475021 0.100555304123
1.34397306862 0.100579647519
1.34460138702 0.100604120344
1.34522970543 0.100628722949
1.34585802383 0.100653455686
1.34648634224 0.100678318905
1.34711466064 0.100703312961
1.34774297905 0.100728438207
1.34837129745 0.100753694995
1.34899961586 0.100779083679
1.34962793427 0.100804604615
1.35025625267 0.100830258157
1.35088457108 0.10085604466
1.35151288948 0.10088196448
1.35214120789 0.100908017974
1.35276952629 0.100934205498
1.3533978447 0.100960527409
1.3540261631 0.100986984065
1.35465448151 0.101013575825
1.35528279991 0.101040303046
1.35591111832 0.101067166088
1.35653943672 0.10109416531
1.35716775513 0.101121301073
1.35779607353 0.101148573737
1.35842439194 0.101175983662
1.35905271034 0.10120353121
1.35968102875 0.101231216744
1.36030934715 0.101259040625
1.36093766556 0.101287003216
1.36156598396 0.10131510488
1.36219430237 0.101343345982
1.36282262077 0.101371726885
1.36345093918 0.101400247954
1.36407925758 0.101428909554
1.36470757599 0.101457712052
1.36533589439 0.101486655812
1.3659642128 0.101515741202
1.3665925312 0.101544968588
1.36722084961 0.101574338339
1.36784916801 0.101603850821
1.36847748642 0.101633506405
1.36910580482 0.101663305457
1.36973412323 0.101693248349
1.37036244164 0.10172333545
1.37099076004 0.10175356713
1.37161907845 0.10178394376
1.37224739685 0.101814465711
1.37287571526 0.101845133356
1.37350403366 0.101875947066
1.37413235207 0.101906907215
1.37476067047 0.101938014175
1.37538898888 0.101969268321
1.37601730728 0.102000670026
1.37664562569 0.102032219665
1.37727394409 0.102063917614
1.3779022625 0.102095764248
1.3785305809 0.102127759943
1.37915889931 0.102159905075
1.37978721771 0.102192200023
1.38041553612 0.102224645164
1.38104385452 0.102257240875
1.38167217293 0.102289987535
1.38230049133 0.102322885523
1.38292880974 0.10235593522
1.38355712814 0.102389137004
1.38418544655 0.102422491256
1.38481376495 0.102455998358
1.38544208336 0.102489658691
1.38607040176 0.102523472637
1.38669872017 0.102557440578
1.38732703857 0.102591562897
1.38795535698 0.102625839978
1.38858367538 0.102660272205
1.38921199379 0.102694859962
1.38984031219 0.102729603635
1.3904686306 0.102764503608
1.39109694901 0.102799560267
1.39172526741 0.102834773999
1.39235358582 0.102870145192
1.39298190422 0.102905674231
1.39361022263 0.102941361506
1.39423854103 0.102977207404
1.39486685944 0.103013212315
1.39549517784 0.103049376628
1.39612349625 0.103085700733
1.39675181465 0.10312218502
1.39738013306 0.10315882988
1.39800845146 0.103195635705
1.39863676987 0.103232602887
1.39926508827 0.103269731817
1.39989340668 0.103307022889
1.40052172508 0.103344476497
1.40115004349 0.103382093034
1.40177836189 0.103419872894
1.4024066803 0.103457816473
1.4030349987 0.103495924166
1.40366331711 0.103534196369
1.40429163551 0.103572633479
1.40491995392 0.103611235892
1.40554827232 0.103650004006
1.40617659073 0.103688938219
1.40680490913 0.103728038929
1.40743322754 0.103767306535
1.40806154594 0.103806741438
1.40868986435 0.103846344036
1.40931818275 0.103886114731
1.40994650116 0.103926053924
1.41057481956 0.103966162016
1.41120313797 0.104006439408
1.41183145638 0.104046886505
1.41245977478 0.104087503708
1.41308809319 0.104128291422
1.41371641159 0.104169250051
1.41434473 0.104210379999
1.4149730484 0.104251681671
1.41560136681 0.104293155474
1.41622968521 0.104334801813
1.41685800362 0.104376621095
1.41748632202 0.104418613727
1.41811464043 0.104460780118
1.41874295883 0.104503120675
1.41937127724 0.104545635807
1.41999959564 0.104588325924
1.42062791405 0.104631191435
1.42125623245 0.104674232751
1.42188455086 0.104717450283
1.42251286926 0.104760844442
1.42314118767 0.10480441564
1.42376950607 0.104848164289
1.42439782448 0.104892090804
1.42502614288 0.104936195596
1.42565446129 0.10498047908
1.42628277969 0.105024941672
1.4269110981 0.105069583785
1.4275394165 0.105114405835
1.42816773491 0.10515940824
1.42879605331 0.105204591415
1.42942437172 0.105249955777
1.43005269012 0.105295501745
1.43068100853 0.105341229736
1.43130932693 0.10538714017
1.43193764534 0.105433233466
1.43256596375 0.105479510044
1.43319428215 0.105525970324
1.43382260056 0.105572614728
1.43445091896 0.105619443675
1.43507923737 0.10566645759
1.43570755577 0.105713656894
1.43633587418 0.10576104201
1.43696419258 0.105808613363
1.43759251099 0.105856371376
1.43822082939 0.105904316473
1.4388491478 0.105952449081
1.4394774662 0.106000769625
1.44010578461 0.106049278531
1.44073410301 0.106097976227
1.44136242142 0.106146863139
1.44199073982 0.106195939696
1.44261905823 0.106245206326
1.44324737663 0.106294663458
1.44387569504 0.106344311522
1.44450401344 0.106394150948
1.44513233185 0.106444182167
1.44576065025 0.106494405609
1.44638896866 0.106544821707
1.44701728706 0.106595430893
1.44764560547 0.106646233599
1.44827392387 0.10669723026
1.44890224228 0.106748421309
1.44953056068 0.106799807181
1.45015887909 0.10685138831
1.45078719749 0.106903165132
1.4514155159 0.106955138084
1.4520438343 0.107007307602
1.45267215271 0.107059674123
1.45330047112 0.107112238085
1.45392878952 0.107164999927
1.45455710793 0.107217960087
1.45518542633 0.107271119005
1.45581374474 0.107324477121
1.45644206314 0.107378034875
1.45707038155 0.107431792709
1.45769869995 0.107485751063
1.45832701836 0.107539910381
1.45895533676 0.107594271105
1.45958365517 0.107648833679
1.46021197357 0.107703598546
1.46084029198 0.10775856615
1.46146861038 0.107813736937
1.46209692879 0.107869111353
1.46272524719 0.107924689842
1.4633535656 0.107980472853
1.463981884 0.108036460831
1.46461020241 0.108092654226
1.46523852081 0.108149053485
1.46586683922 0.108205659057
1.46649515762 0.108262471391
1.46712347603 0.108319490938
1.46775179443 0.108376718149
1.46838011284 0.108434153473
1.46900843124 0.108491797363
1.46963674965 0.108549650272
1.47026506805 0.108607712651
1.47089338646 0.108665984954
1.47152170486 0.108724467636
1.47215002327 0.108783161151
1.47277834167 0.108842065953
1.47340666008 0.108901182498
1.47403497849 0.108960511243
1.47466329689 0.109020052644
1.4752916153 0.109079807159
1.4759199337 0.109139775244
1.47654825211 0.10919995736
1.47717657051 0.109260353964
1.47780488892 0.109320965517
1.47843320732 0.109381792478
1.47906152573 0.109442835307
1.47968984413 0.109504094467
1.48031816254 0.10956557042
1.48094648094 0.109627263626
1.48157479935 0.10968917455
1.48220311775 0.109751303655
1.48283143616 0.109813651404
1.48345975456 0.109876218263
1.48408807297 0.109939004696
1.48471639137 0.11000201117
1.48534470978 0.110065238151
1.48597302818 0.110128686105
1.48660134659 0.110192355501
1.48722966499 0.110256246805
1.4878579834 0.110320360487
1.4884863018 0.110384697016
1.48911462021 0.110449256862
1.48974293861 0.110514040494
1.49037125702 0.110579048383
1.49099957542 0.110644281002
1.49162789383 0.110709738822
1.49225621223 0.110775422316
1.49288453064 0.110841331956
1.49351284904 0.110907468216
1.49414116745 0.110973831571
1.49476948586 0.111040422496
1.49539780426 0.111107241465
1.49602612267 0.111174288955
1.49665444107 0.111241565442
1.49728275948 0.111309071404
1.49791107788 0.111376807318
1.49853939629 0.111444773662
1.49916771469 0.111512970915
1.4997960331 0.111581399556
1.5004243515 0.111650060065
1.50105266991 0.111718952924
1.50168098831 0.111788078612
1.50230930672 0.111857437612
1.50293762512 0.111927030405
1.50356594353 0.111996857475
1.50419426193 0.112066919304
1.50482258034 0.112137216377
1.50545089874 0.112207749178
1.50607921715 0.112278518192
1.50670753555 0.112349523905
1.50733585396 0.112420766802
1.50796417236 0.112492247372
1.50859249077 0.1125639661
1.50922080917 0.112635923474
1.50984912758 0.112708119984
1.51047744598 0.112780556118
1.51110576439 0.112853232365
1.51173408279 0.112926149216
1.5123624012 0.112999307162
1.5129907196 0.113072706693
1.51361903801 0.113146348301
1.51424735641 0.11322023248
1.51487567482 0.113294359721
1.51550399323 0.113368730518
1.51613231163 0.113443345366
1.51676063004 0.113518204758
1.51738894844 0.113593309191
1.51801726685 0.113668659159
1.51864558525 0.11374425516
1.51927390366 0.113820097689
1.51990222206 0.113896187246
1.52053054047 0.113972524326
1.52115885887 0.11404910943
1.52178717728 0.114125943055
1.52241549568 0.114203025702
1.52304381409 0.114280357872
1.52367213249 0.114357940064
1.5243004509 0.11443577278
1.5249287693 0.114513856523
1.52555708771 0.114592191793
1.52618540611 0.114670779096
1.52681372452 0.114749618933
1.52744204292 0.11482871181
1.52807036133 0.11490805823
1.52869867973 0.1149876587
1.52932699814 0.115067513725
1.52995531654 0.115147623811
1.53058363495 0.115227989465
1.53121195335 0.115308611195
1.53184027176 0.115389489509
1.53246859016 0.115470624915
1.53309690857 0.115552017922
1.53372522697 0.11563366904
1.53435354538 0.11571557878
1.53498186378 0.115797747651
1.53561018219 0.115880176166
1.5362385006 0.115962864836
1.536866819 0.116045814174
1.53749513741 0.116129024692
1.53812345581 0.116212496905
1.53875177422 0.116296231325
1.53938009262 0.116380228468
1.54000841103 0.116464488849
1.54063672943 0.116549012984
1.54126504784 0.116633801388
1.54189336624 0.116718854579
1.54252168465 0.116804173074
1.54315000305 0.11688975739
1.54377832146 0.116975608047
1.54440663986 0.117061725562
1.54503495827 0.117148110456
1.54566327667 0.117234763248
1.54629159508 0.11732168446
1.54691991348 0.117408874611
1.54754823189 0.117496334224
1.54817655029 0.117584063821
1.5488048687 0.117672063924
1.5494331871 0.117760335057
1.55006150551 0.117848877743
1.55068982391 0.117937692508
1.55131814232 0.118026779874
1.55194646072 0.118116140368
1.55257477913 0.118205774516
1.55320309753 0.118295682844
1.55383141594 0.118385865879
1.55445973434 0.118476324149
1.55508805275 0.11856705818
1.55571637115 0.118658068502
1.55634468956 0.118749355644
1.55697300797 0.118840920136
1.55760132637 0.118932762506
1.55822964478 0.119024883286
1.55885796318 0.119117283008
1.55948628159 0.119209962201
1.56011459999 0.119302921399
1.5607429184 0.119396161134
1.5613712368 0.11948968194
1.56199955521 0.119583484349
1.56262787361 0.119677568896
1.56325619202 0.119771936116
1.56388451042 0.119866586544
1.56451282883 0.119961520715
1.56514114723 0.120056739165
1.56576946564 0.120152242432
1.56639778404 0.120248031052
1.56702610245 0.120344105563
1.56765442085 0.120440466503
1.56828273926 0.120537114411
1.56891105766 0.120634049826
1.56953937607 0.120731273288
1.57016769447 0.120828785336
1.57079601288 0.120926586512
1.57142433128 0.121024677356
1.57205264969 0.12112305841
1.57268096809 0.121221730216
1.5733092865 0.121320693318
1.5739376049 0.121419948256
1.57456592331 0.121519495577
1.57519424171 0.121619335822
1.57582256012 0.121719469537
1.57645087852 0.121819897268
1.57707919693 0.121920619558
1.57770751534 0.122021636955
1.57833583374 0.122122950004
1.57896415215 0.122224559253
1.57959247055 0.122326465248
1.58022078896 0.122428668539
1.58084910736 0.122531169672
1.58147742577 0.122633969196
1.58210574417 0.122737067662
1.58273406258 0.122840465618
1.58336238098 0.122944163615
1.58399069939 0.123048162203
1.58461901779 0.123152461933
1.5852473362 0.123257063357
1.5858756546 0.123361967026
1.58650397301 0.123467173494
1.58713229141 0.123572683312
1.58776060982 0.123678497035
1.58838892822 0.123784615216
1.58901724663 0.123891038408
1.58964556503 0.123997767168
1.59027388344 0.124104802049
1.59090220184 0.124212143607
1.59153052025 0.124319792398
1.59215883865 0.124427748979
1.59278715706 0.124536013906
1.59341547546 0.124644587737
1.59404379387 0.124753471028
1.59467211227 0.124862664339
1.59530043068 0.124972168227
1.59592874908 0.125081983252
1.59655706749 0.125192109973
1.59718538589 0.125302548949
1.5978137043 0.125413300741
1.59844202271 0.125524365909
1.59907034111 0.125635745014
1.59969865952 0.125747438618
1.60032697792 0.125859447283
1.60095529633 0.12597177157
1.60158361473 0.126084412041
1.60221193314 0.126197369261
1.60284025154 0.126310643793
1.60346856995 0.126424236199
1.60409688835 0.126538147045
1.60472520676 0.126652376895
1.60535352516 0.126766926314
1.60598184357 0.126881795866
1.60661016197 0.126996986119
1.60723848038 0.127112497637
1.60786679878 0.127228330987
1.60849511719 0.127344486737
1.60912343559 0.127460965452
1.609751754 0.127577767701
1.6103800724 0.127694894052
1.61100839081 0.127812345073
1.61163670921 0.127930121333
1.61226502762 0.1280482234
1.61289334602 0.128166651843
1.61352166443 0.128285407234
1.61414998283 0.128404490141
1.61477830124 0.128523901134
1.61540661964 0.128643640786
1.61603493805 0.128763709666
1.61666325645 0.128884108346
1.61729157486 0.129004837399
1.61791989326 0.129125897395
1.61854821167 0.129247288907
1.61917653008 0.129369012509
1.61980484848 0.129491068772
1.62043316689 0.129613458271
1.62106148529 0.129736181579
1.6216898037 0.12985923927
1.6223181221 0.129982631919
1.62294644051 0.130106360099
1.62357475891 0.130230424387
1.62420307732 0.130354825357
1.62483139572 0.130479563584
1.62545971413 0.130604639645
1.62608803253 0.130730054115
1.62671635094 0.130855807571
1.62734466934 0.13098190059
1.62797298775 0.131108333748
1.62860130615 0.131235107624
1.62922962456 0.131362222793
1.62985794296 0.131489679835
1.63048626137 0.131617479327
1.63111457977 0.131745621847
1.63174289818 0.131874107975
1.63237121658 0.132002938288
1.63299953499 0.132132113366
1.63362785339 0.132261633789
1.6342561718 0.132391500136
1.6348844902 0.132521712986
1.63551280861 0.132652272921
1.63614112701 0.132783180519
1.63676944542 0.132914436363
1.63739776382 0.133046041032
1.63802608223 0.133177995107
1.63865440063 0.133310299171
1.63928271904 0.133442953804
1.63991103745 0.133575959587
1.64053935585 0.133709317104
1.64116767426 0.133843026935
1.64179599266 0.133977089664
1.64242431107 0.134111505873
1.64305262947 0.134246276144
1.64368094788 0.13438140106
1.64430926628 0.134516881205
1.64493758469 0.134652717162
1.64556590309 0.134788909514
1.6461942215 0.134925458845
1.6468225399 0.135062365739
1.64745085831 0.135199630779
1.64807917671 0.13533725455
1.64870749512 0.135475237636
1.64933581352 0.135613580622
1.64996413193 0.135752284093
1.65059245033 0.135891348632
1.65122076874 0.136030774825
1.65184908714 0.136170563257
1.65247740555 0.136310714514
1.65310572395 0.13645122918
1.65373404236 0.136592107841
1.65436236076 0.136733351082
1.65499067917 0.136874959491
1.65561899757 0.137016933651
1.65624731598 0.137159274149
1.65687563438 0.137301981572
1.65750395279 0.137445056505
1.65813227119 0.137588499535
1.6587605896 0.137732311248
1.659388908 0.13787649223
1.66001722641 0.138021043068
1.66064554482 0.138165964349
1.66127386322 0.138311256659
1.66190218163 0.138456920585
1.66253050003 0.138602956713
1.66315881844 0.138749365632
1.66378713684 0.138896147927
1.66441545525 0.139043304187
1.66504377365 0.139190834996
1.66567209206 0.139338740944
1.66630041046 0.139487022617
1.66692872887 0.139635680602
1.66755704727 0.139784715487
1.66818536568 0.139934127858
1.66881368408 0.140083918303
1.66944200249 0.140234087409
1.67007032089 0.140384635764
1.6706986393 0.140535563955
1.6713269577 0.140686872568
1.67195527611 0.140838562192
1.67258359451 0.140990633414
1.67321191292 0.14114308682
1.67384023132 0.141295922999
1.67446854973 0.141449142537
1.67509686813 0.141602746022
1.67572518654 0.14175673404
1.67635350494 0.141911107179
1.67698182335 0.142065866026
1.67761014175 0.142221011168
1.67823846016 0.142376543192
1.67886677856 0.142532462685
1.67949509697 0.142688770234
1.68012341537 0.142845466425
1.68075173378 0.143002551845
1.68138005219 0.143160027081
1.68200837059 0.143317892719
1.682636689 0.143476149346
1.6832650074 0.143634797548
1.68389332581 0.143793837912
1.68452164421 0.143953271023
1.68514996262 0.144113097467
1.68577828102 0.144273317831
1.68640659943 0.1444339327
1.68703491783 0.144594942659
1.68766323624 0.144756348295
1.68829155464 0.144918150193
1.68891987305 0.145080348937
1.68954819145 0.145242945113
1.69017650986 0.145405939307
1.69080482826 0.145569332101
1.69143314667 0.145733124082
1.69206146507 0.145897315833
1.69268978348 0.146061907939
1.69331810188 0.146226900983
1.69394642029 0.14639229555
1.69457473869 0.146558092223
1.6952030571 0.146724291586
1.6958313755 0.146890894221
1.69645969391 0.147057900712
1.69708801231 0.147225311641
1.69771633072 0.147393127592
1.69834464912 0.147561349145
1.69897296753 0.147729976884
1.69960128593 0.147899011389
1.70022960434 0.148068453244
1.70085792274 0.148238303028
1.70148624115 0.148408561323
1.70211455956 0.148579228709
1.70274287796 0.148750305767
1.70337119637 0.148921793078
1.70399951477 0.14909369122
1.70462783318 0.149266000774
1.70525615158 0.149438722319
1.70588446999 0.149611856433
1.70651278839 0.149785403696
1.7071411068 0.149959364685
1.7077694252 0.150133739979
1.70839774361 0.150308530155
1.70902606201 0.15048373579
1.70965438042 0.150659357462
1.71028269882 0.150835395747
1.71091101723 0.151011851221
1.71153933563 0.151188724459
1.71216765404 0.151366016038
1.71279597244 0.151543726532
1.71342429085 0.151721856517
1.71405260925 0.151900406565
1.71468092766 0.152079377252
1.71530924606 0.15225876915
1.71593756447 0.152438582833
1.71656588287 0.152618818873
1.71719420128 0.152799477842
1.71782251968 0.152980560312
1.71845083809 0.153162066854
1.71907915649 0.153343998039
1.7197074749 0.153526354437
1.7203357933 0.153709136619
1.72096411171 0.153892345153
1.72159243011 0.154075980608
1.72222074852 0.154260043553
1.72284906693 0.154444534556
1.72347738533 0.154629454183
1.72410570374 0.154814803003
1.72473402214 0.155000581581
1.72536234055 0.155186790482
1.72599065895 0.155373430273
1.72661897736 0.155560501519
1.72724729576 0.155748004782
1.72787561417 0.155935940627
1.72850393257 0.156124309617
1.72913225098 0.156313112314
1.72976056938 0.156502349281
1.73038888779 0.156692021078
1.73101720619 0.156882128266
1.7316455246 0.157072671406
1.732273843 0.157263651056
1.73290216141 0.157455067776
1.73353047981 0.157646922124
1.73415879822 0.157839214657
1.73478711662 0.158031945932
1.73541543503 0.158225116506
1.73604375343 0.158418726935
1.73667207184 0.158612777772
1.73730039024 0.158807269573
1.73792870865 0.159002202891
1.73855702705 0.159197578279
1.73918534546 0.159393396289
1.73981366386 0.159589657473
1.74044198227 0.159786362381
1.74107030067 0.159983511564
1.74169861908 0.16018110557
1.74232693748 0.160379144949
1.74295525589 0.160577630247
1.7435835743 0.160776562013
1.7442118927 0.160975940792
1.74484021111 0.16117576713
1.74546852951 0.161376041572
1.74609684792 0.161576764661
1.74672516632 0.16177793694
1.74735348473 0.161979558953
1.74798180313 0.16218163124
1.74861012154 0.162384154343
1.74923843994 0.1625871288
1.74986675835 0.162790555151
1.75049507675 0.162994433934
1.75112339516 0.163198765687
1.75175171356 0.163403550945
1.75238003197 0.163608790244
1.75300835037 0.16381448412
1.75363666878 0.164020633105
1.75426498718 0.164227237732
1.75489330559 0.164434298533
1.75552162399 0.16464181604
1.7561499424 0.164849790782
1.7567782608 0.165058223289
1.75740657921 0.165267114088
1.75803489761 0.165476463707
1.75866321602 0.165686272672
1.75929153442 0.165896541508
1.75991985283 0.16610727074
1.76054817123 0.16631846089
1.76117648964 0.166530112482
1.76180480804 0.166742226035
1.76243312645 0.166954802072
1.76306144485 0.16716784111
1.76368976326 0.167381343667
1.76431808167 0.167595310262
1.76494640007 0.16780974141
1.76557471848 0.168024637625
1.76620303688 0.168239999423
1.76683135529 0.168455827315
1.76745967369 0.168672121813
1.7680879921 0.168888883428
1.7687163105 0.169106112669
1.76934462891 0.169323810045
1.76997294731 0.169541976062
1.77060126572 0.169760611228
1.77122958412 0.169979716046
1.77185790253 0.170199291021
1.77248622093 0.170419336655
1.77311453934 0.170639853449
1.77374285774 0.170860841903
1.77437117615 0.171082302517
1.77499949455 0.171304235788
1.77562781296 0.171526642213
1.77625613136 0.171749522287
1.77688444977 0.171972876504
1.77751276817 0.172196705357
1.77814108658 0.172421009337
1.77876940498 0.172645788935
1.77939772339 0.172871044639
1.78002604179 0.173096776937
1.7806543602 0.173322986316
1.7812826786 0.17354967326
1.78191099701 0.173776838254
1.78253931541 0.174004481779
1.78316763382 0.174232604316
1.78379595222 0.174461206346
1.78442427063 0.174690288347
1.78505258904 0.174919850795
1.78568090744 0.175149894166
1.78630922585 0.175380418934
1.78693754425 0.175611425572
1.78756586266 0.175842914551
1.78819418106 0.176074886341
1.78882249947 0.17630734141
1.78945081787 0.176540280226
1.79007913628 0.176773703254
1.79070745468 0.177007610958
1.79133577309 0.177242003801
1.79196409149 0.177476882242
1.7925924099 0.177712246744
1.7932207283 0.177948097762
1.79384904671 0.178184435754
1.79447736511 0.178421261175
1.79510568352 0.178658574478
1.79573400192 0.178896376114
1.79636232033 0.179134666536
1.79699063873 0.17937344619
1.79761895714 0.179612715524
1.79824727554 0.179852474985
1.79887559395 0.180092725014
1.79950391235 0.180333466056
1.80013223076 0.18057469855
1.80076054916 0.180816422936
1.80138886757 0.181058639651
1.80201718597 0.181301349131
1.80264550438 0.181544551809
1.80327382278 0.181788248118
1.80390214119 0.182032438489
1.80453045959 0.18227712335
1.805158778 0.182522303129
1.80578709641 0.182767978251
1.80641541481 0.18301414914
1.80704373322 0.183260816218
1.80767205162 0.183507979904
1.80830037003 0.183755640618
1.80892868843 0.184003798776
1.80955700684 0.184252454793
1.81018532524 0.184501609081
1.81081364365 0.184751262052
1.81144196205 0.185001414115
1.81207028046 0.185252065678
1.81269859886 0.185503217145
1.81332691727 0.185754868922
1.81395523567 0.18600702141
1.81458355408 0.186259675008
1.81521187248 0.186512830115
1.81584019089 0.186766487127
1.81646850929 0.187020646438
1.8170968277 0.18727530844
1.8177251461 0.187530473524
1.81835346451 0.187786142077
1.81898178291 0.188042314487
1.81961010132 0.188298991137
1.82023841972 0.18855617241
1.82086673813 0.188813858687
1.82149505653 0.189072050345
1.82212337494 0.18933074776
1.82275169334 0.189589951308
1.82338001175 0.18984966136
1.82400833015 0.190109878286
1.82463664856 0.190370602454
1.82526496696 0.190631834231
1.82589328537 0.190893573979
1.82652160378 0.191155822061
1.82714992218 0.191418578836
1.82777824059 0.191681844661
1.82840655899 0.191945619892
1.8290348774 0.192209904882
1.8296631958 0.192474699981
1.83029151421 0.192740005538
1.83091983261 0.193005821901
1.83154815102 0.193272149412
1.83217646942 0.193538988414
1.83280478783 0.193806339246
1.83343310623 0.194074202247
1.83406142464 0.194342577752
1.83468974304 0.194611466092
1.83531806145 0.1948808676
1.83594637985 0.195150782603
1.83657469826 0.195421211427
1.83720301666 0.195692154396
1.83783133507 0.195963611832
1.83845965347 0.196235584053
1.83908797188 0.196508071375
1.83971629028 0.196781074115
1.84034460869 0.197054592582
1.84097292709 0.197328627086
1.8416012455 0.197603177935
1.8422295639 0.197878245434
1.84285788231 0.198153829883
1.84348620071 0.198429931583
1.84411451912 0.198706550831
1.84474283752 0.198983687922
1.84537115593 0.199261343148
1.84599947433 0.199539516798
1.84662779274 0.19981820916
1.84725611115 0.200097420519
1.84788442955 0.200377151156
1.84851274796 0.200657401351
1.84914106636 0.200938171382
1.84976938477 0.201219461521
1.85039770317 0.201501272042
1.85102602158 0.201783603214
1.85165433998 0.202066455302
1.85228265839 0.20234982857
1.85291097679 0.202633723281
1.8535392952 0.202918139692
1.8541676136 0.20320307806
1.85479593201 0.203488538637
1.85542425041 0.203774521675
1.85605256882 0.20406102742
1.85668088722 0.204348056119
1.85730920563 0.204635608012
1.85793752403 0.20492368334
1.85856584244 0.20521228234
1.85919416084 0.205501405246
1.85982247925 0.205791052288
1.86045079765 0.206081223695
1.86107911606 0.206371919693
1.86170743446 0.206663140505
1.86233575287 0.20695488635
1.86296407127 0.207247157445
1.86359238968 0.207539954004
1.86422070808 0.207833276239
1.86484902649 0.208127124359
1.86547734489 0.208421498567
1.8661056633 0.208716399068
1.8667339817 0.20901182606
1.86736230011 0.20930777974
1.86799061852 0.209604260302
1.86861893692 0.209901267936
1.86924725533 0.21019880283
1.86987557373 0.210496865169
1.87050389214 0.210795455135
1.87113221054 0.211094572905
1.87176052895 0.211394218655
1.87238884735 0.211694392558
1.87301716576 0.211995094784
1.87364548416 0.212296325498
1.87427380257 0.212598084863
1.87490212097 0.212900373041
1.87553043938 0.213203190187
1.87615875778 0.213506536456
1.87678707619 0.213810411997
1.87741539459 0.21411481696
1.878043713 0.214419751487
1.8786720314 0.214725215721
1.87930034981 0.215031209798
1.87992866821 0.215337733854
1.88055698662 0.215644788019
1.88118530502 0.215952372423
1.88181362343 0.216260487189
1.88244194183 0.216569132441
1.88307026024 0.216878308295
1.88369857864 0.217188014867
1.88432689705 0.217498252268
1.88495521545 0.217809020607
1.88558353386 0.218120319989
1.88621185226 0.218432150516
1.88684017067 0.218744512285
1.88746848907 0.219057405393
1.88809680748 0.219370829929
1.88872512589 0.219684785982
1.88935344429 0.219999273637
1.8899817627 0.220314292975
1.8906100811 0.220629844074
1.89123839951 0.220945927007
1.89186671791 0.221262541846
1.89249503632 0.221579688658
1.89312335472 0.221897367507
1.89375167313 0.222215578453
1.89437999153 0.222534321552
1.89500830994 0.222853596857
1.89563662834 0.223173404419
1.89626494675 0.223493744283
1.89689326515 0.223814616492
1.89752158356 0.224136021084
1.89814990196 0.224457958095
1.89877822037 0.224780427555
1.89940653877 0.225103429493
1.90003485718 0.225426963934
1.90066317558 0.225751030896
1.90129149399 0.226075630399
1.90191981239 0.226400762453
1.9025481308 0.22672642707
1.9031764492 0.227052624254
1.90380476761 0.227379354008
1.90443308601 0.227706616329
1.90506140442 0.228034411212
1.90568972282 0.228362738648
1.90631804123 0.228691598623
1.90694635963 0.229020991121
1.90757467804 0.22935091612
1.90820299644 0.229681373596
1.90883131485 0.230012363521
1.90945963326 0.230343885861
1.91008795166 0.230675940581
1.91071627007 0.23100852764
1.91134458847 0.231341646995
1.91197290688 0.231675298597
1.91260122528 0.232009482394
1.91322954369 0.232344198331
1.91385786209 0.232679446347
1.9144861805 0.233015226378
1.9151144989 0.233351538358
1.91574281731 0.233688382213
1.91637113571 0.234025757869
1.91699945412 0.234363665245
1.91762777252 0.234702104256
1.91825609093 0.235041074816
1.91888440933 0.235380576832
1.91951272774 0.235720610208
1.92014104614 0.236061174843
1.92076936455 0.236402270633
1.92139768295 0.23674389747
1.92202600136 0.237086055241
1.92265431976 0.237428743829
1.92328263817 0.237771963113
1.92391095657 0.238115712968
1.92453927498 0.238459993264
1.92516759338 0.238804803869
1.92579591179 0.239150144643
1.92642423019 0.239496015445
1.9270525486 0.23984241613
1.927680867 0.240189346545
1.92830918541 0.240536806537
1.92893750381 0.240884795945
1.92956582222 0.241233314608
1.93019414063 0.241582362356
1.93082245903 0.241931939019
1.93145077744 0.242282044419
1.93207909584 0.242632678375
1.93270741425 0.242983840704
1.93333573265 0.243335531214
1.93396405106 0.243687749712
1.93459236946 0.244040495999
1.93522068787 0.244393769874
1.93584900627 0.244747571129
1.93647732468 0.245101899551
1.93710564308 0.245456754925
1.93773396149 0.245812137031
1.93836227989 0.246168045643
1.9389905983 0.246524480531
1.9396189167 0.246881441462
1.94024723511 0.247238928197
1.94087555351 0.247596940492
1.94150387192 0.2479554781
1.94213219032 0.248314540769
1.94276050873 0.248674128242
1.94338882713 0.249034240257
1.94401714554 0.249394876548
1.94464546394 0.249756036845
1.94527378235 0.250117720872
1.94590210075 0.250479928348
1.94653041916 0.250842658991
1.94715873756 0.251205912509
1.94778705597 0.25156968861
1.94841537437 0.251933986994
1.94904369278 0.252298807358
1.94967201118 0.252664149395
1.95030032959 0.25303001279
1.950928648 0.253396397227
1.9515569664 0.253763302383
1.95218528481 0.25413072793
1.95281360321 0.254498673538
1.95344192162 0.254867138869
1.95407024002 0.255236123582
1.95469855843 0.25560562733
1.95532687683 0.255975649763
1.95595519524 0.256346190523
1.95658351364 0.256717249251
1.95721183205 0.25708882558
1.95784015045 0.25746091914
1.95846846886 0.257833529556
1.95909678726 0.258206656446
1.95972510567 0.258580299425
1.96035342407 0.258954458104
1.96098174248 0.259329132086
1.96161006088 0.259704320972
1.96223837929 0.260080024356
1.96286669769 0.260456241828
1.9634950161 0.260832972973
1.9641233345 0.261210217372
1.96475165291 0.261587974597
1.96537997131 0.26196624422
1.96600828972 0.262345025806
1.96663660812 0.262724318913
1.96726492653 0.263104123096
1.96789324493 0.263484437905
1.96852156334 0.263865262885
1.96914988174 0.264246597574
1.96977820015 0.264628441508
1.97040651855 0.265010794214
1.97103483696 0.265393655218
1.97166315536 0.265777024037
1.97229147377 0.266160900185
1.97291979218 0.266545283172
1.97354811058 0.2669301725
1.97417642899 0.267315567668
1.97480474739 0.267701468168
1.9754330658 0.268087873487
1.9760613842 0.26847478311
1.97668970261 0.268862196512
1.97731802101 0.269250113166
1.97794633942 0.269638532539
1.97857465782 0.270027454091
1.97920297623 0.27041687728
1.97983129463 0.270806801555
1.98045961304 0.271197226364
1.98108793144 0.271588151145
1.98171624985 0.271979575334
1.98234456825 0.272371498361
1.98297288666 0.272763919649
1.98360120506 0.273156838618
1.98422952347 0.273550254681
1.98485784187 0.273944167247
1.98548616028 0.274338575717
1.98611447868 0.27473347949
1.98674279709 0.275128877958
1.98737111549 0.275524770507
1.9879994339 0.275921156518
1.9886277523 0.276318035367
1.98925607071 0.276715406424
1.98988438911 0.277113269053
1.99051270752 0.277511622615
1.99114102592 0.277910466463
1.99176934433 0.278309799946
1.99239766273 0.278709622405
1.99302598114 0.279109933179
1.99365429955 0.2795107316
1.99428261795 0.279912016993
1.99491093636 0.280313788679
1.99553925476 0.280716045974
1.99616757317 0.281118788187
1.99679589157 0.281522014623
1.99742420998 0.281925724579
1.99805252838 0.282329917349
1.99868084679 0.28273459222
1.99930916519 0.283139748473
1.9999374836 0.283545385386
2.000565802 0.283951502228
2.00119412041 0.284358098264
2.00182243881 0.284765172753
2.00245075722 0.285172724949
2.00307907562 0.285580754101
2.00370739403 0.285989259449
2.00433571243 0.286398240231
2.00496403084 0.286807695677
2.00559234924 0.287217625013
2.00622066765 0.287628027459
2.00684898605 0.288038902227
2.00747730446 0.288450248527
2.00810562286 0.28886206556
2.00873394127 0.289274352523
2.00936225967 0.289687108607
2.00999057808 0.290100332997
2.01061889648 0.290514024872
2.01124721489 0.290928183407
2.01187553329 0.291342807768
2.0125038517 0.291757897118
2.0131321701 0.292173450613
2.01376048851 0.292589467404
2.01438880692 0.293005946635
2.01501712532 0.293422887446
2.01564544373 0.293840288968
2.01627376213 0.29425815033
2.01690208054 0.294676470652
2.01753039894 0.295095249051
2.01815871735 0.295514484635
2.01878703575 0.29593417651
2.01941535416 0.296354323772
2.02004367256 0.296774925514
2.02067199097 0.297195980822
2.02130030937 0.297617488776
2.02192862778 0.298039448452
2.02255694618 0.298461858916
2.02318526459 0.298884719234
2.02381358299 0.299308028459
2.0244419014 0.299731785645
2.0250702198 0.300155989836
2.02569853821 0.30058064007
2.02632685661 0.301005735381
2.02695517502 0.301431274796
2.02758349342 0.301857257336
2.02821181183 0.302283682016
2.02884013023 0.302710547847
2.02946844864 0.30313785383
2.03009676704 0.303565598963
2.03072508545 0.303993782239
2.03135340385 0.304422402642
2.03198172226 0.304851459151
2.03261004066 0.305280950741
2.03323835907 0.305710876378
2.03386667747 0.306141235025
2.03449499588 0.306572025636
2.03512331429 0.307003247161
2.03575163269 0.307434898544
2.0363799511 0.307866978721
2.0370082695 0.308299486625
2.03763658791 0.308732421181
2.03826490631 0.309165781309
2.03889322472 0.30959956592
2.03952154312 0.310033773924
2.04014986153 0.310468404221
2.04077817993 0.310903455706
2.04140649834 0.311338927269
2.04203481674 0.311774817793
2.04266313515 0.312211126154
2.04329145355 0.312647851224
2.04391977196 0.313084991869
2.04454809036 0.313522546945
2.04517640877 0.313960515307
2.04580472717 0.314398895802
2.04643304558 0.31483768727
2.04706136398 0.315276888545
2.04768968239 0.315716498456
2.04831800079 0.316156515825
2.0489463192 0.31659693947
2.0495746376 0.3170377682
2.05020295601 0.317479000819
2.05083127441 0.317920636126
2.05145959282 0.318362672912
2.05208791122 0.318805109963
2.05271622963 0.31924794606
2.05334454803 0.319691179976
2.05397286644 0.320134810478
2.05460118484 0.320578836328
2.05522950325 0.321023256281
2.05585782166 0.321468069087
2.05648614006 0.321913273489
2.05711445847 0.322358868224
2.05774277687 0.322804852023
2.05837109528 0.323251223611
2.05899941368 0.323697981706
2.05962773209 0.324145125021
2.06025605049 0.324592652263
2.0608843689 0.325040562132
2.0615126873 0.325488853322
2.06214100571 0.325937524522
2.06276932411 0.326386574414
2.06339764252 0.326836001673
2.06402596092 0.32728580497
2.06465427933 0.327735982967
2.06528259773 0.328186534324
2.06591091614 0.32863745769
2.06653923454 0.329088751713
2.06716755295 0.32954041503
2.06779587135 0.329992446275
2.06842418976 0.330444844075
2.06905250816 0.330897607052
2.06968082657 0.331350733819
2.07030914497 0.331804222986
2.07093746338 0.332258073155
2.07156578178 0.332712282923
2.07219410019 0.33316685088
2.07282241859 0.333621775611
2.073450737 0.334077055693
2.0740790554 0.3345326897
2.07470737381 0.334988676196
2.07533569221 0.335445013741
2.07596401062 0.335901700891
2.07659232903 0.336358736192
2.07722064743 0.336816118185
2.07784896584 0.337273845408
2.07847728424 0.337731916389
2.07910560265 0.338190329651
2.07973392105 0.338649083712
2.08036223946 0.339108177083
2.08099055786 0.33956760827
2.08161887627 0.340027375771
2.08224719467 0.340487478081
2.08287551308 0.340947913684
2.08350383148 0.341408681064
2.08413214989 0.341869778694
2.08476046829 0.342331205044
2.0853887867 0.342792958576
2.0860171051 0.343255037748
2.08664542351 0.343717441009
2.08727374191 0.344180166805
2.08790206032 0.344643213575
2.08853037872 0.345106579751
2.08915869713 0.34557026376
2.08978701553 0.346034264023
2.09041533394 0.346498578954
2.09104365234 0.346963206963
2.09167197075 0.347428146451
2.09230028915 0.347893395816
2.09292860756 0.348358953448
2.09355692596 0.348824817732
2.09418524437 0.349290987047
2.09481356277 0.349757459766
2.09544188118 0.350224234256
2.09607019958 0.350691308878
2.09669851799 0.351158681986
2.0973268364 0.35162635193
2.0979551548 0.352094317053
2.09858347321 0.352562575693
2.09921179161 0.35303112618
2.09984011002 0.35349996684
2.10046842842 0.353969095992
2.10109674683 0.354438511951
2.10172506523 0.354908213024
2.10235338364 0.355378197513
2.10298170204 0.355848463713
2.10361002045 0.356319009916
2.10423833885 0.356789834405
2.10486665726 0.357260935459
2.10549497566 0.357732311351
2.10612329407 0.358203960347
2.10675161247 0.358675880708
2.10737993088 0.35914807069
2.10800824928 0.359620528542
2.10863656769 0.360093252508
2.10926488609 0.360566240825
2.1098932045 0.361039491726
2.1105215229 0.361513003437
2.11114984131 0.361986774179
2.11177815971 0.362460802166
2.11240647812 0.362935085607
2.11303479652 0.363409622707
2.11366311493 0.363884411662
2.11429143333 0.364359450665
2.11491975174 0.364834737902
2.11554807014 0.365310271554
2.11617638855 0.365786049796
2.11680470695 0.366262070796
2.11743302536 0.36673833272
2.11806134377 0.367214833724
2.11868966217 0.367691571962
2.11931798058 0.36816854558
2.11994629898 0.36864575272
2.12057461739 0.369123191517
2.12120293579 0.369600860101
2.1218312542 0.370078756597
2.1224595726 0.370556879125
2.12308789101 0.371035225797
2.12371620941 0.371513794722
2.12434452782 0.371992584002
2.12497284622 0.372471591734
2.12560116463 0.372950816009
2.12622948303 0.373430254915
2.12685780144 0.373909906531
2.12748611984 0.374389768933
2.12811443825 0.37486984019
2.12874275665 0.375350118367
2.12937107506 0.375830601523
2.12999939346 0.376311287712
2.13062771187 0.376792174981
2.13125603027 0.377273261374
2.13188434868 0.377754544929
2.13251266708 0.378236023677
2.13314098549 0.378717695646
2.13376930389 0.379199558857
2.1343976223 0.379681611327
2.1350259407 0.380163851066
2.13565425911 0.380646276082
2.13628257751 0.381128884374
2.13691089592 0.381611673938
2.13753921432 0.382094642765
2.13816753273 0.38257778884
2.13879585114 0.383061110142
2.13942416954 0.383544604647
2.14005248795 0.384028270324
2.14068080635 0.384512105138
2.14130912476 0.384996107049
2.14193744316 0.38548027401
2.14256576157 0.385964603972
2.14319407997 0.38644909488
2.14382239838 0.386933744671
2.14445071678 0.387418551282
2.14507903519 0.387903512641
2.14570735359 0.388388626672
2.146335672 0.388873891296
2.1469639904 0.389359304427
2.14759230881 0.389844863975
2.14822062721 0.390330567844
2.14884894562 0.390816413935
2.14947726402 0.391302400142
2.15010558243 0.391788524357
2.15073390083 0.392274784464
2.15136221924 0.392761178345
2.15199053764 0.393247703875
2.15261885605 0.393734358926
2.15324717445 0.394221141363
2.15387549286 0.39470804905
2.15450381126 0.395195079843
2.15513212967 0.395682231595
2.15576044807 0.396169502153
2.15638876648 0.396656889361
2.15701708488 0.397144391057
2.15764540329 0.397632005076
2.15827372169 0.398119729247
2.1589020401 0.398607561395
2.15953035851 0.39909549934
2.16015867691 0.399583540899
2.16078699532 0.400071683883
2.16141531372 0.400559926099
2.16204363213 0.401048265351
2.16267195053 0.401536699435
2.16330026894 0.402025226147
2.16392858734 0.402513843276
2.16455690575 0.403002548606
2.16518522415 0.40349133992
2.16581354256 0.403980214994
2.16644186096 0.4044691716
2.16707017937 0.404958207506
2.16769849777 0.405447320478
2.16832681618 0.405936508273
2.16895513458 0.406425768649
2.16958345299 0.406915099357
2.17021177139 0.407404498143
2.1708400898 0.407893962753
2.1714684082 0.408383490924
2.17209672661 0.408873080393
2.17272504501 0.409362728891
2.17335336342 0.409852434144
2.17398168182 0.410342193877
2.17461000023 0.41083200581
2.17523831863 0.411321867656
2.17586663704 0.41181177713
2.17649495544 0.412301731937
2.17712327385 0.412791729783
2.17775159225 0.413281768367
2.17837991066 0.413771845387
2.17900822906 0.414261958535
2.17963654747 0.414752105499
2.18026486588 0.415242283967
2.18089318428 0.415732491618
2.18152150269 0.416222726132
2.18214982109 0.416712985183
2.1827781395 0.417203266442
2.1834064579 0.417693567577
2.18403477631 0.418183886251
2.18466309471 0.418674220125
2.18529141312 0.419164566856
2.18591973152 0.419654924098
2.18654804993 0.420145289501
2.18717636833 0.420635660711
2.18780468674 0.421126035372
2.18843300514 0.421616411125
2.18906132355 0.422106785606
2.18968964195 0.42259715645
2.19031796036 0.423087521286
2.19094627876 0.423577877742
2.19157459717 0.424068223443
2.19220291557 0.424558556008
2.19283123398 0.425048873057
2.19345955238 0.425539172204
2.19408787079 0.426029451061
2.19471618919 0.426519707237
2.1953445076 0.427009938338
2.195972826 0.427500141967
2.19660114441 0.427990315723
2.19722946281 0.428480457205
2.19785778122 0.428970564007
2.19848609962 0.429460633721
2.19911441803 0.429950663934
2.19974273643 0.430440652234
2.20037105484 0.430930596203
2.20099937325 0.431420493423
2.20162769165 0.431910341471
2.20225601006 0.432400137924
2.20288432846 0.432889880354
2.20351264687 0.433379566331
2.20414096527 0.433869193423
2.20476928368 0.434358759196
2.20539760208 0.434848261214
2.20602592049 0.435337697035
2.20665423889 0.435827064219
2.2072825573 0.436316360322
2.2079108757 0.436805582897
2.20853919411 0.437294729495
2.20916751251 0.437783797667
2.20979583092 0.438272784958
2.21042414932 0.438761688913
2.21105246773 0.439250507075
2.21168078613 0.439739236986
2.21230910454 0.440227876182
2.21293742294 0.440716422202
2.21356574135 0.441204872579
2.21419405975 0.441693224846
2.21482237816 0.442181476534
2.21545069656 0.442669625171
2.21607901497 0.443157668286
2.21670733337 0.443645603402
2.21733565178 0.444133428044
2.21796397018 0.444621139733
2.21859228859 0.445108735989
2.21922060699 0.445596214332
2.2198489254 0.446083572277
2.2204772438 0.44657080734
2.22110556221 0.447057917035
2.22173388062 0.447544898874
2.22236219902 0.448031750368
2.22299051743 0.448518469027
2.22361883583 0.449005052358
2.22424715424 0.449491497868
2.22487547264 0.449977803063
2.22550379105 0.450463965447
2.22613210945 0.450949982522
2.22676042786 0.451435851791
2.22738874626 0.451921570754
2.22801706467 0.452407136911
2.22864538307 0.45289254776
2.22927370148 0.453377800799
2.22990201988 0.453862893523
2.23053033829 0.45434782343
2.23115865669 0.454832588013
2.2317869751 0.455317184766
2.2324152935 0.455801611182
2.23304361191 0.456285864753
2.23367193031 0.456769942972
2.23430024872 0.457253843328
2.23492856712 0.457737563311
2.23555688553 0.458221100412
2.23618520393 0.458704452119
2.23681352234 0.45918761592
2.23744184074 0.459670589304
2.23807015915 0.460153369757
2.23869847755 0.460635954768
2.23932679596 0.461118341823
2.23995511436 0.461600528407
2.24058343277 0.462082512008
2.24121175117 0.46256429011
2.24184006958 0.463045860201
2.24246838799 0.463527219765
2.24309670639 0.464008366287
2.2437250248 0.464489297254
2.2443533432 0.46497001015
2.24498166161 0.465450502461
2.24560998001 0.465930771672
2.24623829842 0.466410815269
2.24686661682 0.466890630737
2.24749493523 0.467370215563
2.24812325363 0.467849567232
2.24875157204 0.468328683232
2.24937989044 0.468807561048
2.25000820885 0.469286198167
2.25063652725 0.469764592078
2.25126484566 0.470242740269
2.25189316406 0.470720640227
2.25252148247 0.471198289443
2.25314980087 0.471675685405
2.25377811928 0.472152825603
2.25440643768 0.47262970753
2.25503475609 0.473106328676
2.25566307449 0.473582686534
2.2562913929 0.474058778598
2.2569197113 0.474534602361
2.25754802971 0.475010155319
2.25817634811 0.475485434967
2.25880466652 0.475960438804
2.25943298492 0.476435164326
2.26006130333 0.476909609032
2.26068962173 0.477383770425
2.26131794014 0.477857646004
2.26194625854 0.478331233273
2.26257457695 0.478804529735
2.26320289536 0.479277532897
2.26383121376 0.479750240264
2.26445953217 0.480222649345
2.26508785057 0.480694757649
2.26571616898 0.481166562688
2.26634448738 0.481638061975
2.26697280579 0.482109253023
2.26760112419 0.482580133349
2.2682294426 0.48305070047
2.268857761 0.483520951905
2.26948607941 0.483990885176
2.27011439781 0.484460497807
2.27074271622 0.484929787321
2.27137103462 0.485398751245
2.27199935303 0.485867387109
2.27262767143 0.486335692444
2.27325598984 0.486803664782
2.27388430824 0.487271301658
2.27451262665 0.487738600611
2.27514094505 0.488205559178
2.27576926346 0.488672174903
2.27639758186 0.489138445328
2.27702590027 0.489604368002
2.27765421867 0.490069940472
2.27828253708 0.490535160289
2.27891085548 0.491000025009
2.27953917389 0.491464532187
2.28016749229 0.491928679382
2.2807958107 0.492392464156
2.2814241291 0.492855884074
2.28205244751 0.493318936702
2.28268076591 0.493781619611
2.28330908432 0.494243930373
2.28393740273 0.494705866565
2.28456572113 0.495167425765
2.28519403954 0.495628605554
2.28582235794 0.496089403518
2.28645067635 0.496549817245
2.28707899475 0.497009844325
2.28770731316 0.497469482352
2.28833563156 0.497928728925
2.28896394997 0.498387581645
2.28959226837 0.498846038114
2.29022058678 0.499304095941
2.29084890518 0.499761752737
2.29147722359 0.500219006117
2.29210554199 0.500675853698
2.2927338604 0.501132293102
2.2933621788 0.501588321955
2.29399049721 0.502043937885
2.29461881561 0.502499138526
2.29524713402 0.502953921513
2.29587545242 0.503408284488
2.29650377083 0.503862225094
2.29713208923 0.504315740981
2.29776040764 0.5047688298
2.29838872604 0.505221489207
2.29901704445 0.505673716864
2.29964536285 0.506125510434
2.30027368126 0.506576867587
2.30090199966 0.507027785996
2.30153031807 0.507478263337
2.30215863647 0.507928297294
2.30278695488 0.508377885551
2.30341527328 0.5088270258
2.30404359169 0.509275715735
2.3046719101 0.509723953057
2.3053002285 0.510171735469
2.30592854691 0.510619060681
2.30655686531 0.511065926406
2.30718518372 0.511512330363
2.30781350212 0.511958270274
2.30844182053 0.512403743869
2.30907013893 0.512848748879
2.30969845734 0.513293283043
2.31032677574 0.513737344104
2.31095509415 0.51418092981
2.31158341255 0.514624037914
2.31221173096 0.515066666174
2.31284004936 0.515508812354
2.31346836777 0.515950474223
2.31409668617 0.516391649554
2.31472500458 0.516832336128
2.31535332298 0.517272531729
2.31598164139 0.517712234148
2.31660995979 0.518151441181
2.3172382782 0.518590150628
2.3178665966 0.519028360298
2.31849491501 0.519466068002
2.31912323341 0.51990327156
2.31975155182 0.520339968796
2.32037987022 0.52077615754
2.32100818863 0.521211835627
2.32163650703 0.521647000901
2.32226482544 0.522081651208
2.32289314384 0.522515784402
2.32352146225 0.522949398344
2.32414978065 0.5233824909
2.32477809906 0.523815059942
2.32540641747 0.524247103349
2.32603473587 0.524678619005
2.32666305428 0.525109604802
2.32729137268 0.525540058637
2.32791969109 0.525969978414
2.32854800949 0.526399362044
2.3291763279 0.526828207443
2.3298046463 0.527256512535
2.33043296471 0.527684275251
2.33106128311 0.528111493528
2.33168960152 0.528538165308
2.33231791992 0.528964288543
2.33294623833 0.529389861189
2.33357455673 0.529814881212
2.33420287514 0.530239346581
2.33483119354 0.530663255275
2.33545951195 0.531086605279
2.33608783035 0.531509394586
2.33671614876 0.531931621194
2.33734446716 0.532353283111
2.33797278557 0.532774378349
2.33860110397 0.53319490493
2.33922942238 0.533614860883
2.33985774078 0.534034244243
2.34048605919 0.534453053053
2.34111437759 0.534871285363
2.341742696 0.535288939233
2.3423710144 0.535706012728
2.34299933281 0.536122503922
2.34362765121 0.536538410894
2.34425596962 0.536953731735
2.34488428802 0.537368464541
2.34551260643 0.537782607416
2.34614092484 0.538196158473
2.34676924324 0.538609115832
2.34739756165 0.53902147762
2.34802588005 0.539433241975
2.34865419846 0.539844407041
2.34928251686 0.540254970969
2.34991083527 0.540664931921
2.35053915367 0.541074288065
2.35116747208 0.541483037579
2.35179579048 0.541891178648
2.35242410889 0.542298709465
2.35305242729 0.542705628233
2.3536807457 0.543111933162
2.3543090641 0.543517622472
2.35493738251 0.543922694389
2.35556570091 0.544327147151
2.35619401932 0.544730979002
2.35682233772 0.545134188196
2.35745065613 0.545536772995
2.35807897453 0.54593873167
2.35870729294 0.546340062501
2.35933561134 0.546740763777
2.35996392975 0.547140833796
2.36059224815 0.547540270865
2.36122056656 0.547939073299
2.36184888496 0.548337239423
2.36247720337 0.54873476757
2.36310552177 0.549131656085
2.36373384018 0.549527903319
2.36436215858 0.549923507635
2.36499047699 0.550318467402
2.36561879539 0.550712781001
2.3662471138 0.551106446821
2.36687543221 0.551499463262
2.36750375061 0.551891828732
2.36813206902 0.552283541649
2.36876038742 0.552674600441
2.36938870583 0.553065003545
2.37001702423 0.553454749407
2.37064534264 0.553843836484
2.37127366104 0.554232263244
2.37190197945 0.55462002816
2.37253029785 0.555007129721
2.37315861626 0.55539356642
2.37378693466 0.555779336765
2.37441525307 0.556164439271
2.37504357147 0.556548872463
2.37567188988 0.556932634877
2.37630020828 0.55731572506
2.37692852669 0.557698141566
2.37755684509 0.558079882963
2.3781851635 0.558460947827
2.3788134819 0.558841334744
2.37944180031 0.559221042312
2.38007011871 0.559600069137
2.38069843712 0.559978413838
2.38132675552 0.560356075042
2.38195507393 0.560733051388
2.38258339233 0.561109341526
2.38321171074 0.561484944115
2.38384002914 0.561859857826
2.38446834755 0.562234081339
2.38509666595 0.562607613346
2.38572498436 0.562980452549
2.38635330276 0.563352597662
2.38698162117 0.563724047409
2.38760993958 0.564094800523
2.38823825798 0.564464855752
2.38886657639 0.564834211851
2.38949489479 0.565202867589
2.3901232132 0.565570821743
2.3907515316 0.565938073103
2.39137985001 0.56630462047
2.39200816841 0.566670462656
2.39263648682 0.567035598483
2.39326480522 0.567400026786
2.39389312363 0.567763746411
2.39452144203 0.568126756213
2.39514976044 0.568489055061
2.39577807884 0.568850641834
2.39640639725 0.569211515422
2.39703471565 0.569571674729
2.39766303406 0.569931118667
2.39829135246 0.570289846161
2.39891967087 0.570647856148
2.39954798927 0.571005147577
2.40017630768 0.571361719406
2.40080462608 0.571717570608
2.40143294449 0.572072700165
2.40206126289 0.572427107072
2.4026895813 0.572780790336
2.4033178997 0.573133748974
2.40394621811 0.573485982018
2.40457453651 0.573837488508
2.40520285492 0.574188267499
2.40583117332 0.574538318056
2.40645949173 0.574887639258
2.40708781013 0.575236230193
2.40771612854 0.575584089964
2.40834444695 0.575931217683
2.40897276535 0.576277612478
2.40960108376 0.576623273485
2.41022940216 0.576968199855
2.41085772057 0.577312390751
2.41148603897 0.577655845345
2.41211435738 0.577998562826
2.41274267578 0.578340542391
2.41337099419 0.578681783253
2.41399931259 0.579022284635
2.414627631 0.579362045772
2.4152559494 0.579701065913
2.41588426781 0.580039344319
2.41651258621 0.580376880262
2.41714090462 0.580713673029
2.41776922302 0.581049721917
2.41839754143 0.581385026238
2.41902585983 0.581719585314
2.41965417824 0.582053398481
2.42028249664 0.582386465089
2.42091081505 0.582718784496
2.42153913345 0.583050356079
2.42216745186 0.583381179222
2.42279577026 0.583711253326
2.42342408867 0.584040577801
2.42405240707 0.584369152074
2.42468072548 0.584696975581
2.42530904388 0.585024047772
2.42593736229 0.585350368112
2.42656568069 0.585675936075
2.4271939991 0.586000751152
2.4278223175 0.586324812843
2.42845063591 0.586648120664
2.42907895432 0.586970674143
2.42970727272 0.58729247282
2.43033559113 0.58761351625
2.43096390953 0.587933803998
2.43159222794 0.588253335646
2.43222054634 0.588572110786
2.43284886475 0.588890129025
2.43347718315 0.589207389982
2.43410550156 0.589523893288
2.43473381996 0.589839638591
2.43536213837 0.590154625548
2.43599045677 0.590468853833
2.43661877518 0.590782323129
2.43724709358 0.591095033136
2.43787541199 0.591406983566
2.43850373039 0.591718174143
2.4391320488 0.592028604607
2.4397603672 0.592338274708
2.44038868561 0.592647184212
2.44101700401 0.592955332898
2.44164532242 0.593262720557
2.44227364082 0.593569346995
2.44290195923 0.593875212031
2.44353027763 0.594180315496
2.44415859604 0.594484657236
2.44478691444 0.59478823711
2.44541523285 0.595091054991
2.44604355125 0.595393110765
2.44667186966 0.595694404331
2.44730018806 0.595994935602
2.44792850647 0.596294704506
2.44855682487 0.596593710982
2.44918514328 0.596891954984
2.44981346169 0.597189436479
2.45044178009 0.597486155449
2.4510700985 0.597782111887
2.4516984169 0.598077305803
2.45232673531 0.598371737217
2.45295505371 0.598665406166
2.45358337212 0.598958312697
2.45421169052 0.599250456875
2.45484000893 0.599541838775
2.45546832733 0.599832458488
2.45609664574 0.600122316118
2.45672496414 0.600411411781
2.45735328255 0.60069974561
2.45798160095 0.600987317748
2.45860991936 0.601274128356
2.45923823776 0.601560177604
2.45986655617 0.60184546568
2.46049487457 0.602129992783
2.46112319298 0.602413759127
2.46175151138 0.60269676494
2.46237982979 0.602979010462
2.46300814819 0.603260495948
2.4636364666 0.603541221668
2.464264785 0.603821187903
2.46489310341 0.604100394951
2.46552142181 0.604378843121
2.46614974022 0.604656532737
2.46677805862 0.604933464137
2.46740637703 0.605209637673
2.46803469543 0.605485053709
2.46866301384 0.605759712626
2.46929133224 0.606033614815
2.46991965065 0.606306760684
2.47054796906 0.606579150654
2.47117628746 0.606850785158
2.47180460587 0.607121664645
2.47243292427 0.607391789577
2.47306124268 0.60766116043
2.47368956108 0.607929777693
2.47431787949 0.608197641871
2.47494619789 0.608464753479
2.4755745163 0.60873111305
2.4762028347 0.608996721128
2.47683115311 0.609261578273
2.47745947151 0.609525685056
2.47808778992 0.609789042063
2.47871610832 0.610051649896
2.47934442673 0.610313509167
2.47997274513 0.610574620505
2.48060106354 0.610834984551
2.48122938194 0.611094601961
2.48185770035 0.611353473402
2.48248601875 0.611611599559
2.48311433716 0.611868981127
2.48374265556 0.612125618817
2.48437097397 0.612381513353
2.48499929237 0.612636665472
2.48562761078 0.612891075927
2.48625592918 0.613144745482
2.48688424759 0.613397674916
2.48751256599 0.613649865022
2.4881408844 0.613901316606
2.4887692028 0.614152030489
2.48939752121 0.614402007503
2.49002583961 0.614651248496
2.49065415802 0.614899754329
2.49128247643 0.615147525876
2.49191079483 0.615394564027
2.49253911324 0.615640869682
2.49316743164 0.615886443757
2.49379575005 0.616131287181
2.49442406845 0.616375400897
2.49505238686 0.61661878586
2.49568070526 0.616861443041
2.49630902367 0.617103373423
2.49693734207 0.617344578001
2.49756566048 0.617585057787
2.49819397888 0.617824813805
2.49882229729 0.61806384709
2.49945061569 0.618302158694
2.5000789341 0.618539749682
2.5007072525 0.618776621129
2.50133557091 0.619012774128
2.50196388931 0.619248209781
2.50259220772 0.619482929208
2.50322052612 0.619716933538
2.50384884453 0.619950223916
2.50447716293 0.620182801499
2.50510548134 0.620414667459
2.50573379974 0.620645822978
2.50636211815 0.620876269254
2.50699043655 0.621106007499
2.50761875496 0.621335038934
2.50824707336 0.621563364798
2.50887539177 0.62179098634
2.50950371017 0.622017904823
2.51013202858 0.622244121523
2.51076034698 0.622469637729
2.51138866539 0.622694454744
2.5120169838 0.622918573883
2.5126453022 0.623141996474
2.51327362061 0.623364723859
2.51390193901 0.623586757391
2.51453025742 0.623808098438
2.51515857582 0.624028748379
2.51578689423 0.624248708608
2.51641521263 0.62446798053
2.51704353104 0.624686565563
2.51767184944 0.624904465139
2.51830016785 0.625121680702
2.51892848625 0.625338213709
2.51955680466 0.625554065628
2.52018512306 0.625769237941
2.52081344147 0.625983732145
2.52144175987 0.626197549745
2.52207007828 0.626410692261
2.52269839668 0.626623161226
2.52332671509 0.626834958185
2.52395503349 0.627046084694
2.5245833519 0.627256542324
2.5252116703 0.627466332657
2.52583998871 0.627675457287
2.52646830711 0.627883917821
2.52709662552 0.628091715877
2.52772494392 0.628298853088
2.52835326233 0.628505331097
2.52898158073 0.628711151559
2.52960989914 0.628916316143
2.53023821754 0.629120826528
2.53086653595 0.629324684407
2.53149485435 0.629527891483
2.53212317276 0.629730449473
2.53275149117 0.629932360104
2.53337980957 0.630133625118
2.53400812798 0.630334246264
2.53463644638 0.630534225308
2.53526476479 0.630733564024
2.53589308319 0.630932264201
2.5365214016 0.631130327636
2.53714972 0.63132775614
2.53777803841 0.631524551536
2.53840635681 0.631720715658
2.53903467522 0.63191625035
2.53966299362 0.632111157471
2.54029131203 0.632305438887
2.54091963043 0.63249909648
2.54154794884 0.63269213214
2.54217626724 0.632884547769
2.54280458565 0.633076345282
2.54343290405 0.633267526603
2.54406122246 0.633458093668
2.54468954086 0.633648048426
2.54531785927 0.633837392834
2.54594617767 0.634026128862
2.54657449608 0.63421425849
2.54720281448 0.634401783711
2.54783113289 0.634588706525
2.54845945129 0.634775028947
2.5490877697 0.634960753001
2.5497160881 0.635145880721
2.55034440651 0.635330414153
2.55097272491 0.635514355353
2.55160104332 0.635697706388
2.55222936172 0.635880469335
2.55285768013 0.636062646282
2.55348599854 0.636244239328
2.55411431694 0.636425250582
2.55474263535 0.636605682161
2.55537095375 0.636785536197
2.55599927216 0.636964814828
2.55662759056 0.637143520204
2.55725590897 0.637321654486
2.55788422737 0.637499219843
2.55851254578 0.637676218456
2.55914086418 0.637852652515
2.55976918259 0.638028524219
2.56039750099 0.638203835779
2.5610258194 0.638378589414
2.5616541378 0.638552787355
2.56228245621 0.638726431839
2.56291077461 0.638899525116
2.56353909302 0.639072069445
2.56416741142 0.639244067092
2.56479572983 0.639415520337
2.56542404823 0.639586431465
2.56605236664 0.639756802772
2.56668068504 0.639926636565
2.56730900345 0.640095935157
2.56793732185 0.640264700873
2.56856564026 0.640432936046
2.56919395866 0.640600643018
2.56982227707 0.640767824139
2.57045059547 0.64093448177
2.57107891388 0.64110061828
2.57170723228 0.641266236046
2.57233555069 0.641431337454
2.57296386909 0.641595924901
2.5735921875 0.641760000789
2.57422050591 0.64192356753
2.57484882431 0.642086627546
2.57547714272 0.642249183266
2.57610546112 0.642411237127
2.57673377953 0.642572791575
2.57736209793 0.642733849065
2.57799041634 0.642894412058
2.57861873474 0.643054483024
2.57924705315 0.643214064443
2.57987537155 0.643373158801
2.58050368996 0.643531768591
2.58113200836 0.643689896317
2.58176032677 0.643847544487
2.58238864517 0.644004715621
2.58301696358 0.644161412242
2.58364528198 0.644317636883
2.58427360039 0.644473392086
2.58490191879 0.644628680398
2.5855302372 0.644783504374
2.5861585556 0.644937866576
2.58678687401 0.645091769574
2.58741519241 0.645245215945
2.58804351082 0.645398208273
2.58867182922 0.645550749149
2.58930014763 0.64570284117
2.58992846603 0.645854486941
2.59055678444 0.646005689075
2.59118510284 0.646156450188
2.59181342125 0.646306772907
2.59244173965 0.646456659862
2.59307005806 0.646606113692
2.59369837646 0.646755137041
2.59432669487 0.64690373256
2.59495501328 0.647051902907
2.59558333168 0.647199650743
2.59621165009 0.647346978741
2.59683996849 0.647493889573
2.5974682869 0.647640385924
2.5980966053 0.647786470479
2.59872492371 0.647932145932
2.59935324211 0.648077414983
2.59998156052 0.648222280336
2.60060987892 0.648366744702
2.60123819733 0.648510810797
2.60186651573 0.648654481343
2.60249483414 0.648797759066
2.60312315254 0.648940646698
2.60375147095 0.649083146978
2.60437978935 0.649225262648
2.60500810776 0.649366996455
2.60563642616 0.649508351153
2.60626474457 0.649649329498
2.60689306297 0.649789934255
2.60752138138 0.64993016819
2.60814969978 0.650070034075
2.60877801819 0.650209534686
2.60940633659 0.650348672806
2.610034655 0.65048745122
2.6106629734 0.650625872718
2.61129129181 0.650763940094
2.61191961021 0.650901656147
2.61254792862 0.65103902368
2.61317624702 0.651176045499
2.61380456543 0.651312724416
2.61443288383 0.651449063246
2.61506120224 0.651585064806
2.61568952065 0.651720731919
2.61631783905 0.651856067411
2.61694615746 0.651991074113
2.61757447586 0.652125754856
2.61820279427 0.652260112477
2.61883111267 0.652394149817
2.61945943108 0.652527869718
2.62008774948 0.652661275027
2.62071606789 0.652794368592
2.62134438629 0.652927153268
2.6219727047 0.653059631908
2.6226010231 0.653191807371
2.62322934151 0.653323682518
2.62385765991 0.653455260212
2.62448597832 0.65358654332
2.62511429672 0.653717534711
2.62574261513 0.653848237256
2.62637093353 0.653978653827
2.62699925194 0.654108787302
2.62762757034 0.654238640558
2.62825588875 0.654368216475
2.62888420715 0.654497517935
2.62951252556 0.654626547822
2.63014084396 0.654755309022
2.63076916237 0.654883804423
2.63139748077 0.655012036913
2.63202579918 0.655140009385
2.63265411758 0.655267724729
2.63328243599 0.655395185841
2.63391075439 0.655522395614
2.6345390728 0.655649356946
2.6351673912 0.655776072734
2.63579570961 0.655902545877
2.63642402802 0.656028779274
2.63705234642 0.656154775826
2.63768066483 0.656280538434
2.63830898323 0.65640607
2.63893730164 0.656531373428
2.63956562004 0.656656451619
2.64019393845 0.656781307479
2.64082225685 0.656905943911
2.64145057526 0.657030363819
2.64207889366 0.657154570109
2.64270721207 0.657278565686
2.64333553047 0.657402353453
2.64396384888 0.657525936316
2.64459216728 0.65764931718
2.64522048569 0.657772498949
2.64584880409 0.657895484528
2.6464771225 0.658018276819
2.6471054409 0.658140878727
2.64773375931 0.658263293155
2.64836207771 0.658385523003
2.64899039612 0.658507571175
2.64961871452 0.658629440569
2.65024703293 0.658751134087
2.65087535133 0.658872654626
2.65150366974 0.658994005085
2.65213198814 0.659115188359
2.65276030655 0.659236207344
2.65338862495 0.659357064933
2.65401694336 0.65947776402
2.65464526176 0.659598307494
2.65527358017 0.659718698245
2.65590189857 0.659838939161
2.65653021698 0.659959033127
2.65715853539 0.660078983028
2.65778685379 0.660198791745
2.6584151722 0.660318462158
2.6590434906 0.660437997145
2.65967180901 0.660557399582
2.66030012741 0.660676672341
2.66092844582 0.660795818294
2.66155676422 0.660914840309
2.66218508263 0.661033741252
2.66281340103 0.661152523986
2.66344171944 0.661271191372
2.66407003784 0.661389746267
2.66469835625 0.661508191525
2.66532667465 0.66162653
2.66595499306 0.661744764538
2.66658331146 0.661862897986
2.66721162987 0.661980933186
2.66783994827 0.662098872977
2.66846826668 0.662216720193
2.66909658508 0.662334477668
2.66972490349 0.662452148229
2.67035322189 0.6625697347
2.6709815403 0.662687239904
2.6716098587 0.662804666656
2.67223817711 0.662922017769
2.67286649551 0.663039296054
2.67349481392 0.663156504313
2.67412313232 0.663273645349
2.67475145073 0.663390721957
2.67537976913 0.663507736929
2.67600808754 0.663624693053
2.67663640594 0.663741593112
2.67726472435 0.663858439883
2.67789304276 0.663975236141
2.67852136116 0.664091984655
2.67914967957 0.664208688188
2.67977799797 0.664325349499
2.68040631638 0.664441971342
2.68103463478 0.664558556465
2.68166295319 0.664675107612
2.68229127159 0.664791627522
2.68291959 0.664908118926
2.6835479084 0.665024584553
2.68417622681 0.665141027123
2.68480454521 0.665257449353
2.68543286362 0.665373853954
2.68606118202 0.665490243628
2.68668950043 0.665606621076
2.68731781883 0.66572298899
2.68794613724 0.665839350055
2.68857445564 0.665955706953
2.68920277405 0.666072062358
2.68983109245 0.666188418936
2.69045941086 0.666304779351
2.69108772926 0.666421146256
2.69171604767 0.6665375223
2.69234436607 0.666653910125
2.69297268448 0.666770312365
2.69360100288 0.666886731649
2.69422932129 0.667003170597
2.69485763969 0.667119631825
2.6954859581 0.667236117939
2.6961142765 0.667352631539
2.69674259491 0.667469175219
2.69737091331 0.667585751563
2.69799923172 0.667702363151
2.69862755013 0.667819012552
2.69925586853 0.66793570233
2.69988418694 0.66805243504
2.70051250534 0.66816921323
2.70114082375 0.668286039441
2.70176914215 0.668402916204
2.70239746056 0.668519846044
2.70302577896 0.668636831477
2.70365409737 0.668753875012
2.70428241577 0.668870979148
2.70491073418 0.668988146376
2.70553905258 0.669105379182
2.70616737099 0.669222680039
2.70679568939 0.669340051414
2.7074240078 0.669457495765
2.7080523262 0.669575015542
2.70868064461 0.669692613185
2.70930896301 0.669810291126
2.70993728142 0.669928051788
2.71056559982 0.670045897586
2.71119391823 0.670163830923
2.71182223663 0.670281854198
2.71245055504 0.670399969795
2.71307887344 0.670518180094
2.71370719185 0.670636487461
2.71433551025 0.670754894257
2.71496382866 0.67087340283
2.71559214706 0.670992015521
2.71622046547 0.67111073466
2.71684878387 0.671229562568
2.71747710228 0.671348501555
2.71810542068 0.671467553923
2.71873373909 0.671586721963
2.7193620575 0.671706007956
2.7199903759 0.671825414174
2.72061869431 0.671944942877
2.72124701271 0.672064596317
2.72187533112 0.672184376735
2.72250364952 0.672304286361
2.72313196793 0.672424327414
2.72376028633 0.672544502105
2.72438860474 0.672664812633
2.72501692314 0.672785261187
2.72564524155 0.672905849943
2.72627355995 0.67302658107
2.72690187836 0.673147456724
2.72753019676 0.67326847905
2.72815851517 0.673389650183
2.72878683357 0.673510972246
2.72941515198 0.673632447353
2.73004347038 0.673754077604
2.73067178879 0.67387586509
2.73130010719 0.673997811889
2.7319284256 0.674119920071
2.732556744 0.67424219169
2.73318506241 0.674364628793
2.73381338081 0.674487233411
2.73444169922 0.674610007568
2.73507001762 0.674732953274
2.73569833603 0.674856072526
2.73632665443 0.674979367313
2.73695497284 0.675102839608
2.73758329124 0.675226491375
2.73821160965 0.675350324565
2.73883992805 0.675474341118
2.73946824646 0.67559854296
2.74009656487 0.675722932007
2.74072488327 0.675847510162
2.74135320168 0.675972279315
2.74198152008 0.676097241344
2.74260983849 0.676222398116
2.74323815689 0.676347751484
2.7438664753 0.67647330329
2.7444947937 0.676599055362
2.74512311211 0.676725009517
2.74575143051 0.676851167557
2.74637974892 0.676977531274
2.74700806732 0.677104102446
2.74763638573 0.677230882837
2.74826470413 0.677357874202
2.74889302254 0.677485078279
2.74952134094 0.677612496794
2.75014965935 0.677740131463
2.75077797775 0.677867983984
2.75140629616 0.677996056046
2.75203461456 0.678124349323
2.75266293297 0.678252865476
2.75329125137 0.678381606154
2.75391956978 0.67851057299
2.75454788818 0.678639767607
2.75517620659 0.678769191611
2.75580452499 0.678898846598
2.7564328434 0.679028734148
2.7570611618 0.679158855829
2.75768948021 0.679289213195
2.75831779861 0.679419807786
2.75894611702 0.679550641127
2.75957443542 0.679681714734
2.76020275383 0.679813030103
2.76083107224 0.679944588721
2.76145939064 0.680076392059
2.76208770905 0.680208441574
2.76271602745 0.68034073871
2.76334434586 0.680473284897
2.76397266426 0.680606081549
2.76460098267 0.680739130069
2.76522930107 0.680872431844
2.76585761948 0.681005988247
2.76648593788 0.681139800638
2.76711425629 0.68127387036
2.76774257469 0.681408198745
2.7683708931 0.681542787109
2.7689992115 0.681677636753
2.76962752991 0.681812748966
2.77025584831 0.681948125021
2.77088416672 0.682083766175
2.77151248512 0.682219673674
2.77214080353 0.682355848747
2.77276912193 0.682492292609
2.77339744034 0.682629006461
2.77402575874 0.682765991488
2.77465407715 0.682903248863
2.77528239555 0.683040779741
2.77591071396 0.683178585264
2.77653903236 0.68331666656
2.77716735077 0.683455024741
2.77779566917 0.683593660904
2.77842398758 0.683732576133
2.77905230598 0.683871771494
2.77968062439 0.684011248041
2.78030894279 0.684151006813
2.7809372612 0.684291048831
2.78156557961 0.684431375104
2.78219389801 0.684571986625
2.78282221642 0.684712884372
2.78345053482 0.684854069308
2.78407885323 0.684995542381
2.78470717163 0.685137304524
2.78533549004 0.685279356655
2.78596380844 0.685421699675
2.78659212685 0.685564334472
2.78722044525 0.685707261919
2.78784876366 0.685850482872
2.78847708206 0.685993998173
2.78910540047 0.686137808648
2.78973371887 0.686281915108
2.79036203728 0.68642631835
2.79099035568 0.686571019153
2.79161867409 0.686716018284
2.79224699249 0.68686131649
2.7928753109 0.687006914508
2.7935036293 0.687152813056
2.79413194771 0.687299012838
2.79476026611 0.687445514542
2.79538858452 0.687592318841
2.79601690292 0.687739426391
2.79664522133 0.687886837836
2.79727353973 0.6880345538
2.79790185814 0.688182574896
2.79853017654 0.688330901719
2.79915849495 0.688479534848
2.79978681335 0.688628474848
2.80041513176 0.688777722268
2.80104345016 0.688927277641
2.80167176857 0.689077141484
2.80230008698 0.6892273143
2.80292840538 0.689377796576
2.80355672379 0.689528588783
2.80418504219 0.689679691376
2.8048133606 0.689831104794
2.805441679 0.689982829463
2.80606999741 0.69013486579
2.80669831581 0.69028721417
2.80732663422 0.690439874978
2.80795495262 0.690592848579
2.80858327103 0.690746135316
2.80921158943 0.690899735522
2.80983990784 0.691053649511
2.81046822624 0.691207877582
2.81109654465 0.69136242002
2.81172486305 0.691517277093
2.81235318146 0.691672449052
2.81298149986 0.691827936136
2.81360981827 0.691983738564
2.81423813667 0.692139856544
2.81486645508 0.692296290265
2.81549477348 0.692453039902
2.81612309189 0.692610105613
2.81675141029 0.692767487542
2.8173797287 0.692925185817
2.8180080471 0.693083200549
2.81863636551 0.693241531836
2.81926468391 0.693400179758
2.81989300232 0.693559144381
2.82052132072 0.693718425755
2.82114963913 0.693878023913
2.82177795753 0.694037938875
2.82240627594 0.694198170645
2.82303459435 0.694358719209
2.82366291275 0.69451958454
2.82429123116 0.694680766595
2.82491954956 0.694842265316
2.82554786797 0.695004080627
2.82617618637 0.69516621244
2.82680450478 0.69532866065
2.82743282318 0.695491425135
2.82806114159 0.695654505761
2.82868945999 0.695817902376
2.8293177784 0.695981614812
2.8299460968 0.69614564289
2.83057441521 0.69630998641
2.83120273361 0.69647464516
2.83183105202 0.696639618913
2.83245937042 0.696804907425
2.83308768883 0.696970510438
2.83371600723 0.697136427677
2.83434432564 0.697302658855
2.83497264404 0.697469203667
2.83560096245 0.697636061793
2.83622928085 0.6978032329
2.83685759926 0.697970716637
2.83748591766 0.69813851264
2.83811423607 0.69830662053
2.83874255447 0.69847503991
2.83937087288 0.698643770373
2.83999919128 0.698812811491
2.84062750969 0.698982162827
2.84125582809 0.699151823925
2.8418841465 0.699321794315
2.8425124649 0.699492073513
2.84314078331 0.699662661019
2.84376910172 0.69983355632
2.84439742012 0.700004758885
2.84502573853 0.700176268172
2.84565405693 0.700348083621
2.84628237534 0.700520204659
2.84691069374 0.700692630699
2.84753901215 0.700865361138
2.84816733055 0.701038395358
2.84879564896 0.701211732728
2.84942396736 0.701385372601
2.85005228577 0.701559314317
2.85068060417 0.7017335572
2.85130892258 0.701908100561
2.85193724098 0.702082943695
2.85256555939 0.702258085884
2.85319387779 0.702433526395
2.8538221962 0.702609264482
2.8544505146 0.702785299382
2.85507883301 0.702961630321
2.85570715141 0.703138256508
2.85633546982 0.70331517714
2.85696378822 0.703492391399
2.85759210663 0.703669898453
2.85822042503 0.703847697456
2.85884874344 0.704025787548
2.85947706184 0.704204167856
2.86010538025 0.704382837492
2.86073369865 0.704561795554
2.86136201706 0.704741041128
2.86199033546 0.704920573284
2.86261865387 0.705100391079
2.86324697227 0.705280493558
2.86387529068 0.70546087975
2.86450360909 0.705641548672
2.86513192749 0.705822499328
2.8657602459 0.706003730706
2.8663885643 0.706185241784
2.86701688271 0.706367031523
2.86764520111 0.706549098875
2.86827351952 0.706731442774
2.86890183792 0.706914062144
2.86953015633 0.707096955896
2.87015847473 0.707280122926
2.87078679314 0.707463562118
2.87141511154 0.707647272343
2.87204342995 0.707831252459
2.87267174835 0.708015501311
2.87330006676 0.708200017731
2.87392838516 0.70838480054
2.87455670357 0.708569848543
2.87518502197 0.708755160535
2.87581334038 0.708940735297
2.87644165878 0.709126571599
2.87706997719 0.709312668196
2.87769829559 0.709499023834
2.878326614 0.709685637243
2.8789549324 0.709872507144
2.87958325081 0.710059632243
2.88021156921 0.710247011235
2.88083988762 0.710434642803
2.88146820602 0.710622525619
2.88209652443 0.71081065834
2.88272484283 0.710999039613
2.88335316124 0.711187668074
2.88398147964 0.711376542345
2.88460979805 0.711565661038
2.88523811646 0.711755022752
2.88586643486 0.711944626076
2.88649475327 0.712134469586
2.88712307167 0.712324551846
2.88775139008 0.712514871411
2.88837970848 0.712705426823
2.88900802689 0.712896216611
2.88963634529 0.713087239297
2.8902646637 0.713278493388
2.8908929821 0.713469977381
2.89152130051 0.713661689763
2.89214961891 0.713853629008
2.89277793732 0.714045793583
2.89340625572 0.714238181939
2.89403457413 0.71443079252
2.89466289253 0.714623623757
2.89529121094 0.714816674073
2.89591952934 0.715009941877
2.89654784775 0.715203425572
2.89717616615 0.715397123545
2.89780448456 0.715591034178
2.89843280296 0.715785155839
2.89906112137 0.715979486888
2.89968943977 0.716174025673
2.90031775818 0.716368770534
2.90094607658 0.7165637198
2.90157439499 0.71675887179
2.90220271339 0.716954224812
2.9028310318 0.717149777167
2.9034593502 0.717345527145
2.90408766861 0.717541473025
2.90471598701 0.717737613079
2.90534430542 0.717933945567
2.90597262383 0.718130468741
2.90660094223 0.718327180845
2.90722926064 0.718524080111
2.90785757904 0.718721164763
2.90848589745 0.718918433017
2.90911421585 0.719115883079
2.90974253426 0.719313513146
2.91037085266 0.719511321406
2.91099917107 0.719709306039
2.91162748947 0.719907465216
2.91225580788 0.720105797099
2.91288412628 0.720304299842
2.91351244469 0.720502971591
2.91414076309 0.720701810482
2.9147690815 0.720900814644
2.9153973999 0.721099982198
2.91602571831 0.721299311256
2.91665403671 0.721498799923
2.91728235512 0.721698446294
2.91791067352 0.721898248459
2.91853899193 0.722098204499
2.91916731033 0.722298312486
2.91979562874 0.722498570485
2.92042394714 0.722698976556
2.92105226555 0.722899528748
2.92168058395 0.723100225104
2.92230890236 0.72330106366
2.92293722076 0.723502042445
2.92356553917 0.723703159481
2.92419385757 0.723904412781
2.92482217598 0.724105800353
2.92545049438 0.724307320198
2.92607881279 0.72450897031
2.9267071312 0.724710748675
2.9273354496 0.724912653275
2.92796376801 0.725114682083
2.92859208641 0.725316833068
2.92922040482 0.72551910419
2.92984872322 0.725721493403
2.93047704163 0.725923998659
2.93110536003 0.726126617897
2.93173367844 0.726329349057
2.93236199684 0.726532190068
2.93299031525 0.726735138855
2.93361863365 0.726938193337
2.93424695206 0.727141351429
2.93487527046 0.727344611039
2.93550358887 0.727547970068
2.93613190727 0.727751426414
2.93676022568 0.727954977969
2.93738854408 0.72815862262
2.93801686249 0.728362358247
2.93864518089 0.728566182729
2.9392734993 0.728770093936
2.9399018177 0.728974089735
2.94053013611 0.729178167988
2.94115845451 0.729382326553
2.94178677292 0.729586563282
2.94241509132 0.729790876023
2.94304340973 0.72999526262
2.94367172813 0.730199720914
2.94430004654 0.730404248739
2.94492836494 0.730608843926
2.94555668335 0.730813504303
2.94618500175 0.731018227693
2.94681332016 0.731223011915
2.94744163857 0.731427854785
2.94806995697 0.731632754115
2.94869827538 0.731837707713
2.94932659378 0.732042713385
2.94995491219 0.732247768931
2.95058323059 0.73245287215
2.951211549 0.732658020836
2.9518398674 0.732863212782
2.95246818581 0.733068445777
2.95309650421 0.733273717606
2.95372482262 0.733479026052
2.95435314102 0.733684368896
2.95498145943 0.733889743915
2.95560977783 0.734095148884
2.95623809624 0.734300581576
2.95686641464 0.734506039761
2.95749473305 0.734711521207
2.95812305145 0.73491702368
2.95875136986 0.735122544943
2.95937968826 0.735328082757
2.96000800667 0.735533634883
2.96063632507 0.735739199077
2.96126464348 0.735944773097
2.96189296188 0.736150354697
2.96252128029 0.736355941629
2.96314959869 0.736561531645
2.9637779171 0.736767122494
2.9644062355 0.736972711926
2.96503455391 0.737178297689
2.96566287231 0.737383877527
2.96629119072 0.737589449188
2.96691950912 0.737795010416
2.96754782753 0.738000558953
2.96817614594 0.738206092544
2.96880446434 0.738411608931
2.96943278275 0.738617105855
2.97006110115 0.738822581058
2.97068941956 0.739028032281
2.97131773796 0.739233457265
2.97194605637 0.73943885375
2.97257437477 0.739644219477
2.97320269318 0.739849552186
2.97383101158 0.740054849619
2.97445932999 0.740260109515
2.97508764839 0.740465329616
2.9757159668 0.740670507663
2.9763442852 0.740875641399
2.97697260361 0.741080728566
2.97760092201 0.741285766906
2.97822924042 0.741490754165
2.97885755882 0.741695688087
2.97948587723 0.741900566417
2.98011419563 0.742105386902
2.98074251404 0.74231014729
2.98137083244 0.742514845331
2.98199915085 0.742719478773
2.98262746925 0.74292404537
2.98325578766 0.743128542874
2.98388410606 0.74333296904
2.98451242447 0.743537321624
2.98514074287 0.743741598384
2.98576906128 0.743945797081
2.98639737968 0.744149915476
2.98702569809 0.744353951334
2.98765401649 0.744557902419
2.9882823349 0.744761766501
2.98891065331 0.744965541349
2.98953897171 0.745169224737
2.99016729012 0.74537281444
2.99079560852 0.745576308235
2.99142392693 0.745779703904
2.99205224533 0.745982999229
2.99268056374 0.746186191996
2.99330888214 0.746389279994
2.99393720055 0.746592261016
2.99456551895 0.746795132856
2.99519383736 0.746997893311
2.99582215576 0.747200540185
2.99645047417 0.74740307128
2.99707879257 0.747605484406
2.99770711098 0.747807777374
2.99833542938 0.748009947999
2.99896374779 0.7482119941
2.99959206619 0.748413913501
3.0002203846 0.748615704026
3.000848703 0.748817363507
3.00147702141 0.749018889779
3.00210533981 0.74922028068
3.00273365822 0.749421534052
3.00336197662 0.749622647743
3.00399029503 0.749823619605
3.00461861343 0.750024447492
3.00524693184 0.750225129266
3.00587525024 0.750425662792
3.00650356865 0.750626045939
3.00713188705 0.750826276582
3.00776020546 0.751026352601
3.00838852386 0.751226271878
3.00901684227 0.751426032305
3.00964516068 0.751625631775
3.01027347908 0.751825068189
3.01090179749 0.75202433945
3.01153011589 0.752223443469
3.0121584343 0.752422378162
3.0127867527 0.752621141451
3.01341507111 0.752819731262
3.01404338951 0.753018145527
3.01467170792 0.753216382185
3.01530002632 0.753414439179
3.01592834473 0.753612314461
3.01655666313 0.753810005986
3.01718498154 0.754007511715
3.01781329994 0.754204829618
3.01844161835 0.754401957668
3.01906993675 0.754598893847
3.01969825516 0.754795636141
3.02032657356 0.754992182545
3.02095489197 0.755188531057
3.02158321037 0.755384679686
3.02221152878 0.755580626444
3.02283984718 0.755776369351
3.02346816559 0.755971906435
3.02409648399 0.75616723573
3.0247248024 0.756362355276
3.0253531208 0.756557263121
3.02598143921 0.756751957321
3.02660975761 0.756946435938
3.02723807602 0.757140697041
3.02786639442 0.757334738708
3.02849471283 0.757528559022
3.02912303123 0.757722156076
3.02975134964 0.757915527969
3.03037966805 0.758108672808
3.03100798645 0.758301588708
3.03163630486 0.758494273791
3.03226462326 0.758686726188
3.03289294167 0.758878944038
3.03352126007 0.759070925485
3.03414957848 0.759262668686
3.03477789688 0.759454171802
3.03540621529 0.759645433004
3.03603453369 0.759836450471
3.0366628521 0.76002722239
3.0372911705 0.760217746957
3.03791948891 0.760408022377
3.03854780731 0.760598046861
3.03917612572 0.76078781863
3.03980444412 0.760977335916
3.04043276253 0.761166596956
3.04106108093 0.761355599998
3.04168939934 0.761544343298
3.04231771774 0.761732825121
3.04294603615 0.761921043742
3.04357435455 0.762108997443
3.04420267296 0.762296684517
3.04483099136 0.762484103265
3.04545930977 0.762671251998
3.04608762817 0.762858129036
3.04671594658 0.763044732708
3.04734426498 0.763231061353
3.04797258339 0.763417113319
3.04860090179 0.763602886963
3.0492292202 0.763788380653
3.0498575386 0.763973592766
3.05048585701 0.764158521689
3.05111417542 0.764343165817
3.05174249382 0.764527523556
3.05237081223 0.764711593323
3.05299913063 0.764895373544
3.05362744904 0.765078862655
3.05425576744 0.765262059101
3.05488408585 0.765444961338
3.05551240425 0.765627567833
3.05614072266 0.765809877061
3.05676904106 0.76599188751
3.05739735947 0.766173597677
3.05802567787 0.766355006067
3.05865399628 0.7665361112
3.05928231468 0.766716911603
3.05991063309 0.766897405815
3.06053895149 0.767077592384
3.0611672699 0.767257469871
3.0617955883 0.767437036846
3.06242390671 0.767616291889
3.06305222511 0.767795233594
3.06368054352 0.767973860561
3.06430886192 0.768152171405
3.06493718033 0.768330164749
3.06556549873 0.76850783923
3.06619381714 0.768685193493
3.06682213554 0.768862226196
3.06745045395 0.769038936006
3.06807877235 0.769215321604
3.06870709076 0.769391381679
3.06933540916 0.769567114933
3.06996372757 0.76974252008
3.07059204597 0.769917595844
3.07122036438 0.770092340959
3.07184868279 0.770266754174
3.07247700119 0.770440834245
3.0731053196 0.770614579944
3.073733638 0.770787990051
3.07436195641 0.77096106336
3.07499027481 0.771133798673
3.07561859322 0.771306194808
3.07624691162 0.771478250591
3.07687523003 0.771649964862
3.07750354843 0.771821336472
3.07813186684 0.771992364283
3.07876018524 0.77216304717
3.07938850365 0.772333384019
3.08001682205 0.772503373727
3.08064514046 0.772673015206
3.08127345886 0.772842307376
3.08190177727 0.773011249171
3.08253009567 0.773179839537
3.08315841408 0.773348077432
3.08378673248 0.773515961825
3.08441505089 0.773683491699
3.08504336929 0.773850666046
3.0856716877 0.774017483874
3.0863000061 0.7741839442
3.08692832451 0.774350046054
3.08755664291 0.774515788479
3.08818496132 0.77468117053
3.08881327972 0.774846191273
3.08944159813 0.775010849789
3.09006991653 0.775175145168
3.09069823494 0.775339076514
3.09132655334 0.775502642944
3.09195487175 0.775665843587
3.09258319016 0.775828677582
3.09321150856 0.775991144085
3.09383982697 0.776153242259
3.09446814537 0.776314971285
3.09509646378 0.776476330353
3.09572478218 0.776637318665
3.09635310059 0.776797935439
3.09698141899 0.776958179902
3.0976097374 0.777118051295
3.0982380558 0.777277548872
3.09886637421 0.777436671899
3.09949469261 0.777595419654
3.10012301102 0.77775379143
3.10075132942 0.777911786529
3.10137964783 0.778069404269
3.10200796623 0.77822664398
3.10263628464 0.778383505002
3.10326460304 0.778539986691
3.10389292145 0.778696088414
3.10452123985 0.778851809552
3.10514955826 0.779007149496
3.10577787666 0.779162107654
3.10640619507 0.779316683443
3.10703451347 0.779470876295
3.10766283188 0.779624685652
3.10829115028 0.779778110974
3.10891946869 0.779931151727
3.10954778709 0.780083807396
3.1101761055 0.780236077475
3.1108044239 0.780387961472
3.11143274231 0.780539458907
3.11206106071 0.780690569316
3.11268937912 0.780841292243
3.11331769753 0.780991627248
3.11394601593 0.781141573904
3.11457433434 0.781291131795
3.11520265274 0.781440300519
3.11583097115 0.781589079687
3.11645928955 0.781737468922
3.11708760796 0.78188546786
3.11771592636 0.782033076152
3.11834424477 0.782180293458
3.11897256317 0.782327119454
3.11960088158 0.782473553828
3.12022919998 0.78261959628
3.12085751839 0.782765246523
3.12148583679 0.782910504285
3.1221141552 0.783055369303
3.1227424736 0.783199841331
3.12337079201 0.783343920132
3.12399911041 0.783487605485
3.12462742882 0.78363089718
3.12525574722 0.783773795021
3.12588406563 0.783916298822
3.12651238403 0.784058408414
3.12714070244 0.784200123638
3.12776902084 0.784341444349
3.12839733925 0.784482370413
3.12902565765 0.784622901711
3.12965397606 0.784763038135
3.13028229446 0.784902779591
3.13091061287 0.785042125998
3.13153893127 0.785181077286
3.13216724968 0.785319633399
3.13279556808 0.785457794293
3.13342388649 0.785595559938
3.1340522049 0.785732930315
3.1346805233 0.785869905419
3.13530884171 0.786006485257
3.13593716011 0.786142669848
3.13656547852 0.786278459225
3.13719379692 0.786413853433
3.13782211533 0.786548852529
3.13845043373 0.786683456584
3.13907875214 0.786817665679
3.13970707054 0.786951479911
3.14033538895 0.787084899387
3.14096370735 0.787217924226
3.14159202576 0.787350554562
3.14222034416 0.78748279054
3.14284866257 0.787614632317
3.14347698097 0.787746080063
3.14410529938 0.787877133961
3.14473361778 0.788007794204
3.14536193619 0.788138061001
3.14599025459 0.788267934571
3.146618573 0.788397415144
3.1472468914 0.788526502966
3.14787520981 0.788655198291
3.14850352821 0.78878350139
3.14913184662 0.788911412541
3.14976016502 0.789038932038
3.15038848343 0.789166060186
3.15101680183 0.789292797302
3.15164512024 0.789419143715
3.15227343864 0.789545099766
3.15290175705 0.789670665807
3.15353007545 0.789795842206
3.15415839386 0.789920629337
3.15478671227 0.790045027591
3.15541503067 0.790169037369
3.15604334908 0.790292659084
3.15667166748 0.790415893159
3.15729998589 0.790538740032
3.15792830429 0.790661200152
3.1585566227 0.790783273977
3.1591849411 0.790904961981
3.15981325951 0.791026264646
3.16044157791 0.791147182468
3.16106989632 0.791267715952
3.16169821472 0.791387865619
3.16232653313 0.791507631997
3.16295485153 0.791627015628
3.16358316994 0.791746017065
3.16421148834 0.791864636872
3.16483980675 0.791982875624
3.16546812515 0.79210073391
3.16609644356 0.792218212326
3.16672476196 0.792335311483
3.16735308037 0.792452032002
3.16798139877 0.792568374514
3.16860971718 0.792684339664
3.16923803558 0.792799928105
3.16986635399 0.792915140502
3.17049467239 0.793029977533
3.1711229908 0.793144439885
3.1717513092 0.793258528255
3.17237962761 0.793372243355
3.17300794601 0.793485585903
3.17363626442 0.793598556631
3.17426458282 0.79371115628
3.17489290123 0.793823385604
3.17552121964 0.793935245366
3.17614953804 0.794046736338
3.17677785645 0.794157859307
3.17740617485 0.794268615067
3.17803449326 0.794379004423
3.17866281166 0.794489028192
3.17929113007 0.7945986872
3.17991944847 0.794707982284
3.18054776688 0.794816914291
3.18117608528 0.794925484078
3.18180440369 0.795033692514
3.18243272209 0.795141540476
3.1830610405 0.795249028852
3.1836893589 0.79535615854
3.18431767731 0.795462930448
3.18494599571 0.795569345494
3.18557431412 0.795675404607
3.18620263252 0.795781108723
3.18683095093 0.795886458791
3.18745926933 0.795991455769
3.18808758774 0.796096100623
3.18871590614 0.79620039433
3.18934422455 0.796304337876
3.18997254295 0.796407932258
3.19060086136 0.796511178482
3.19122917976 0.796614077562
3.19185749817 0.796716630522
3.19248581657 0.796818838396
3.19311413498 0.796920702228
3.19374245338 0.79702222307
3.19437077179 0.797123401982
3.19499909019 0.797224240037
3.1956274086 0.797324738312
3.19625572701 0.797424897897
3.19688404541 0.79752471989
3.19751236382 0.797624205397
3.19814068222 0.797723355534
3.19876900063 0.797822171424
3.19939731903 0.7979206542
3.20002563744 0.798018805004
3.20065395584 0.798116624987
3.20128227425 0.798214115306
3.20191059265 0.798311277129
3.20253891106 0.798408111631
3.20316722946 0.798504619998
3.20379554787 0.79860080342
3.20442386627 0.798696663099
3.20505218468 0.798792200242
3.20568050308 0.798887416069
3.20630882149 0.798982311802
3.20693713989 0.799076888675
3.2075654583 0.799171147929
3.2081937767 0.799265090813
3.20882209511 0.799358718583
3.20945041351 0.799452032505
3.21007873192 0.799545033849
3.21070705032 0.799637723896
3.21133536873 0.799730103933
3.21196368713 0.799822175254
3.21259200554 0.799913939163
3.21322032394 0.800005396969
3.21384864235 0.800096549988
3.21447696075 0.800187399546
3.21510527916 0.800277946973
3.21573359756 0.800368193608
3.21636191597 0.800458140797
3.21699023437 0.800547789892
3.21761855278 0.800637142253
3.21824687119 0.800726199247
3.21887518959 0.800814962246
3.219503508 0.80090343263
3.2201318264 0.800991611787
3.22076014481 0.80107950111
3.22138846321 0.801167101998
3.22201678162 0.801254415857
3.22264510002 0.801341444101
3.22327341843 0.801428188148
3.22390173683 0.801514649424
3.22453005524 0.80160082936
3.22515837364 0.801686729394
3.22578669205 0.80177235097
3.22641501045 0.801857695537
3.22704332886 0.801942764551
3.22767164726 0.802027559473
3.22829996567 0.802112081772
3.22892828407 0.802196332919
3.22955660248 0.802280314395
3.23018492088 0.802364027682
3.23081323929 0.802447474271
3.23144155769 0.802530655658
3.2320698761 0.802613573342
3.2326981945 0.802696228831
3.23332651291 0.802778623635
3.23395483131 0.802860759271
3.23458314972 0.802942637261
3.23521146812 0.803024259131
3.23583978653 0.803105626412
3.23646810493 0.803186740642
3.23709642334 0.803267603361
3.23772474175 0.803348216117
3.23835306015 0.803428580459
3.23898137856 0.803508697943
3.23960969696 0.803588570129
3.24023801537 0.803668198582
3.24086633377 0.80374758487
3.24149465218 0.803826730568
3.24212297058 0.803905637251
3.24275128899 0.803984306503
3.24337960739 0.804062739909
3.2440079258 0.804140939059
3.2446362442 0.804218905547
3.24526456261 0.804296640971
3.24589288101 0.804374146933
3.24652119942 0.804451425037
3.24714951782 0.804528476894
3.24777783623 0.804605304117
3.24840615463 0.804681908321
3.24903447304 0.804758291126
3.24966279144 0.804834454156
3.25029110985 0.804910399038
3.25091942825 0.804986127402
3.25154774666 0.805061640881
3.25217606506 0.805136941111
3.25280438347 0.805212029732
3.25343270187 0.805286908386
3.25406102028 0.805361578718
3.25468933868 0.805436042378
3.25531765709 0.805510301015
3.25594597549 0.805584356283
3.2565742939 0.80565820984
3.2572026123 0.805731863343
3.25783093071 0.805805318455
3.25845924911 0.80587857684
3.25908756752 0.805951640162
3.25971588593 0.806024510092
3.26034420433 0.8060971883
3.26097252274 0.806169676458
3.26160084114 0.806241976243
3.26222915955 0.80631408933
3.26285747795 0.806386017399
3.26348579636 0.80645776213
3.26411411476 0.806529325207
3.26474243317 0.806600708313
3.26537075157 0.806671913135
3.26599906998 0.806742941359
3.26662738838 0.806813794676
3.26725570679 0.806884474776
3.26788402519 0.80695498335
3.2685123436 0.807025322091
3.269140662 0.807095492695
3.26976898041 0.807165496857
3.27039729881 0.807235336272
3.27102561722 0.80730501264
3.27165393562 0.807374527659
3.27228225403 0.807443883028
3.27291057243 0.807513080447
3.27353889084 0.807582121618
3.27416720924 0.807651008242
3.27479552765 0.807719742022
3.27542384605 0.80778832466
3.27605216446 0.80785675786
3.27668048286 0.807925043325
3.27730880127 0.80799318276
3.27793711967 0.808061177869
3.27856543808 0.808129030356
3.27919375648 0.808196741926
3.27982207489 0.808264314283
3.2804503933 0.808331749133
3.2810787117 0.808399048179
3.28170703011 0.808466213126
3.28233534851 0.808533245678
3.28296366692 0.808600147539
3.28359198532 0.808666920412
3.28422030373 0.808733566001
3.28484862213 0.808800086007
3.28547694054 0.808866482134
3.28610525894 0.808932756081
3.28673357735 0.80899890955
3.28736189575 0.809064944241
3.28799021416 0.809130861853
3.28861853256 0.809196664083
3.28924685097 0.809262352629
3.28987516937 0.809327929188
3.29050348778 0.809393395453
3.29113180618 0.809458753119
3.29176012459 0.809524003878
3.29238844299 0.809589149423
3.2930167614 0.809654191441
3.2936450798 0.809719131623
3.29427339821 0.809783971655
3.29490171661 0.809848713223
3.29553003502 0.809913358009
3.29615835342 0.809977907698
3.29678667183 0.810042363968
3.29741499023 0.810106728498
3.29804330864 0.810171002965
3.29867162704 0.810235189044
3.29929994545 0.810299288407
3.29992826385 0.810363302724
3.30055658226 0.810427233665
3.30118490067 0.810491082896
3.30181321907 0.81055485208
3.30244153748 0.810618542879
3.30306985588 0.810682156953
3.30369817429 0.810745695958
3.30432649269 0.810809161548
3.3049548111 0.810872555375
3.3055831295 0.810935879089
3.30621144791 0.810999134335
3.30683976631 0.811062322757
3.30746808472 0.811125445997
3.30809640312 0.811188505691
3.30872472153 0.811251503474
3.30935303993 0.81131444098
3.30998135834 0.811377319835
3.31060967674 0.811440141667
3.31123799515 0.811502908098
3.31186631355 0.811565620746
3.31249463196 0.811628281229
3.31312295036 0.811690891158
3.31375126877 0.811753452144
3.31437958717 0.81181596579
3.31500790558 0.811878433701
3.31563622398 0.811940857474
3.31626454239 0.812003238704
3.31689286079 0.812065578982
3.3175211792 0.812127879897
3.3181494976 0.812190143031
3.31877781601 0.812252369965
3.31940613441 0.812314562273
3.32003445282 0.812376721529
3.32066277122 0.812438849299
3.32129108963 0.812500947148
3.32191940804 0.812563016635
3.32254772644 0.812625059314
3.32317604485 0.812687076738
3.32380436325 0.812749070454
3.32443268166 0.812811042002
3.32506100006 0.812872992921
3.32568931847 0.812934924745
3.32631763687 0.812996839003
3.32694595528 0.813058737218
3.32757427368 0.81312062091
3.32820259209 0.813182491595
3.32883091049 0.813244350783
3.3294592289 0.813306199978
3.3300875473 0.813368040682
3.33071586571 0.81342987439
3.33134418411 0.813491702593
3.33197250252 0.813553526777
3.33260082092 0.813615348421
3.33322913933 0.813677169003
3.33385745773 0.813738989992
3.33448577614 0.813800812853
3.33511409454 0.813862639047
3.33574241295 0.813924470027
3.33637073135 0.813986307244
3.33699904976 0.814048152142
3.33762736816 0.814110006158
3.33825568657 0.814171870726
3.33888400497 0.814233747274
3.33951232338 0.814295637223
3.34014064178 0.814357541989
3.34076896019 0.814419462983
3.34139727859 0.814481401611
3.342025597 0.81454335927
3.34265391541 0.814605337355
3.34328223381 0.814667337253
3.34391055222 0.814729360345
3.34453887062 0.814791408008
3.34516718903 0.81485348161
3.34579550743 0.814915582516
3.34642382584 0.814977712082
3.34705214424 0.815039871662
3.34768046265 0.815102062598
3.34830878105 0.815164286232
3.34893709946 0.815226543896
3.34956541786 0.815288836915
3.35019373627 0.815351166611
3.35082205467 0.815413534298
3.35145037308 0.815475941283
3.35207869148 0.815538388867
3.35270700989 0.815600878344
3.35333532829 0.815663411003
3.3539636467 0.815725988126
3.3545919651 0.815788610987
3.35522028351 0.815851280854
3.35584860191 0.81591399899
3.35647692032 0.815976766649
3.35710523872 0.816039585079
3.35773355713 0.816102455522
3.35836187553 0.816165379213
3.35899019394 0.816228357378
3.35961851234 0.81629139124
3.36024683075 0.816354482011
3.36087514915 0.8164176309
3.36150346756 0.816480839106
3.36213178596 0.816544107821
3.36276010437 0.816607438233
3.36338842278 0.816670831519
3.36401674118 0.816734288852
3.36464505959 0.816797811396
3.36527337799 0.816861400309
3.3659016964 0.81692505674
3.3665300148 0.816988781833
3.36715833321 0.817052576723
3.36778665161 0.817116442538
3.36841497002 0.8171803804
3.36904328842 0.817244391422
3.36967160683 0.817308476711
3.37029992523 0.817372637365
3.37092824364 0.817436874475
3.37155656204 0.817501189125
3.37218488045 0.817565582392
3.37281319885 0.817630055345
3.37344151726 0.817694609044
3.37406983566 0.817759244544
3.37469815407 0.81782396289
3.37532647247 0.817888765121
3.37595479088 0.817953652267
3.37658310928 0.818018625351
3.37721142769 0.818083685389
3.37783974609 0.818148833389
3.3784680645 0.818214070349
3.3790963829 0.818279397262
3.37972470131 0.818344815112
3.38035301971 0.818410324876
3.38098133812 0.818475927521
3.38160965652 0.818541624009
3.38223797493 0.818607415291
3.38286629333 0.818673302313
3.38349461174 0.818739286012
3.38412293015 0.818805367315
3.38475124855 0.818871547145
3.38537956696 0.818937826414
3.38600788536 0.819004206026
3.38663620377 0.819070686878
3.38726452217 0.819137269859
3.38789284058 0.819203955849
3.38852115898 0.819270745722
3.38914947739 0.81933764034
3.38977779579 0.819404640561
3.3904061142 0.819471747233
3.3910344326 0.819538961194
3.39166275101 0.819606283277
3.39229106941 0.819673714306
3.39291938782 0.819741255095
3.39354770622 0.819808906452
3.39417602463 0.819876669175
3.39480434303 0.819944544055
3.39543266144 0.820012531874
3.39606097984 0.820080633406
3.39668929825 0.820148849416
3.39731761665 0.820217180662
3.39794593506 0.820285627893
3.39857425346 0.820354191849
3.39920257187 0.820422873263
3.39983089027 0.820491672858
3.40045920868 0.82056059135
3.40108752708 0.820629629447
3.40171584549 0.820698787846
3.40234416389 0.820768067239
3.4029724823 0.820837468307
3.4036008007 0.820906991723
3.40422911911 0.820976638154
3.40485743752 0.821046408254
3.40548575592 0.821116302674
3.40611407433 0.821186322051
3.40674239273 0.821256467018
3.40737071114 0.821326738197
3.40799902954 0.821397136203
3.40862734795 0.821467661641
3.40925566635 0.82153831511
3.40988398476 0.821609097196
3.41051230316 0.821680008482
3.41114062157 0.821751049538
3.41176893997 0.821822220929
3.41239725838 0.821893523209
3.41302557678 0.821964956924
3.41365389519 0.822036522612
3.41428221359 0.822108220802
3.414910532 0.822180052016
3.4155388504 0.822252016765
3.41616716881 0.822324115553
3.41679548721 0.822396348875
3.41742380562 0.822468717218
3.41805212402 0.822541221061
3.41868044243 0.822613860872
3.41930876083 0.822686637112
3.41993707924 0.822759550236
3.42056539764 0.822832600685
3.42119371605 0.822905788896
3.42182203445 0.822979115296
3.42245035286 0.823052580303
3.42307867126 0.823126184328
3.42370698967 0.82319992777
3.42433530807 0.823273811025
3.42496362648 0.823347834475
3.42559194489 0.823421998497
3.42622026329 0.823496303458
3.4268485817 0.823570749718
3.4274769001 0.823645337625
3.42810521851 0.823720067523
3.42873353691 0.823794939745
3.42936185532 0.823869954616
3.42999017372 0.823945112451
3.43061849213 0.82402041356
3.43124681053 0.824095858242
3.43187512894 0.824171446788
3.43250344734 0.82424717948
3.43313176575 0.824323056593
3.43376008415 0.824399078392
3.43438840256 0.824475245136
3.43501672096 0.824551557072
3.43564503937 0.824628014442
3.43627335777 0.824704617477
3.43690167618 0.824781366402
3.43752999458 0.824858261432
3.43815831299 0.824935302774
3.43878663139 0.825012490627
3.4394149498 0.825089825181
3.4400432682 0.825167306618
3.44067158661 0.825244935112
3.44129990501 0.825322710828
3.44192822342 0.825400633924
3.44255654182 0.825478704548
3.44318486023 0.825556922841
3.44381317863 0.825635288935
3.44444149704 0.825713802955
3.44506981544 0.825792465016
3.44569813385 0.825871275226
3.44632645226 0.825950233685
3.44695477066 0.826029340483
3.44758308907 0.826108595705
3.44821140747 0.826187999424
3.44883972588 0.826267551708
3.44946804428 0.826347252615
3.45009636269 0.826427102197
3.45072468109 0.826507100495
3.4513529995 0.826587247545
3.4519813179 0.826667543372
3.45260963631 0.826747987994
3.45323795471 0.826828581424
3.45386627312 0.826909323662
3.45449459152 0.826990214703
3.45512290993 0.827071254533
3.45575122833 0.827152443132
3.45637954674 0.827233780469
3.45700786514 0.827315266507
3.45763618355 0.827396901202
3.45826450195 0.827478684499
3.45889282036 0.827560616339
3.45952113876 0.827642696652
3.46014945717 0.827724925361
3.46077777557 0.827807302383
3.46140609398 0.827889827625
3.46203441238 0.827972500988
3.46266273079 0.828055322364
3.46329104919 0.828138291637
3.4639193676 0.828221408685
3.464547686 0.828304673378
3.46517600441 0.828388085576
3.46580432281 0.828471645135
3.46643264122 0.828555351901
3.46706095963 0.828639205713
3.46768927803 0.828723206402
3.46831759644 0.828807353793
3.46894591484 0.828891647702
3.46957423325 0.828976087939
3.47020255165 0.829060674304
3.47083087006 0.829145406593
3.47145918846 0.829230284592
3.47208750687 0.829315308081
3.47271582527 0.829400476831
3.47334414368 0.829485790608
3.47397246208 0.82957124917
3.47460078049 0.829656852267
3.47522909889 0.829742599641
3.4758574173 0.82982849103
3.4764857357 0.829914526161
3.47711405411 0.830000704756
3.47774237251 0.830087026531
3.47837069092 0.830173491192
3.47899900932 0.830260098439
3.47962732773 0.830346847967
3.48025564613 0.830433739461
3.48088396454 0.830520772601
3.48151228294 0.830607947059
3.48214060135 0.830695262501
3.48276891975 0.830782718585
3.48339723816 0.830870314964
3.48402555656 0.830958051282
3.48465387497 0.831045927178
3.48528219337 0.831133942282
3.48591051178 0.831222096221
3.48653883018 0.83131038861
3.48716714859 0.831398819063
3.487795467 0.831487387183
3.4884237854 0.831576092569
3.48905210381 0.831664934812
3.48968042221 0.831753913497
3.49030874062 0.831843028202
3.49093705902 0.8319322785
3.49156537743 0.832021663956
3.49219369583 0.832111184129
3.49282201424 0.832200838572
3.49345033264 0.832290626831
3.49407865105 0.832380548447
3.49470696945 0.832470602952
3.49533528786 0.832560789875
3.49596360626 0.832651108736
3.49659192467 0.832741559052
3.49722024307 0.83283214033
3.49784856148 0.832922852074
3.49847687988 0.83301369378
3.49910519829 0.833104664939
3.49973351669 0.833195765036
3.5003618351 0.83328699355
3.5009901535 0.833378349953
3.50161847191 0.833469833712
3.50224679031 0.833561444288
3.50287510872 0.833653181136
3.50350342712 0.833745043706
3.50413174553 0.833837031442
3.50476006393 0.83392914378
3.50538838234 0.834021380153
3.50601670074 0.834113739988
3.50664501915 0.834206222706
3.50727333755 0.834298827721
3.50790165596 0.834391554444
3.50852997437 0.834484402279
3.50915829277 0.834577370624
3.50978661118 0.834670458873
3.51041492958 0.834763666413
3.51104324799 0.834856992628
3.51167156639 0.834950436893
3.5122998848 0.835043998582
3.5129282032 0.835137677061
3.51355652161 0.835231471691
3.51418484001 0.835325381828
3.51481315842 0.835419406823
3.51544147682 0.835513546024
3.51606979523 0.835607798769
3.51669811363 0.835702164395
3.51732643204 0.835796642234
3.51795475044 0.835891231611
3.51858306885 0.835985931846
3.51921138725 0.836080742257
3.51983970566 0.836175662154
3.52046802406 0.836270690844
3.52109634247 0.836365827628
3.52172466087 0.836461071804
3.52235297928 0.836556422664
3.52298129768 0.836651879496
3.52360961609 0.836747441582
3.52423793449 0.836843108201
3.5248662529 0.836938878627
3.5254945713 0.837034752129
3.52612288971 0.837130727973
3.52675120811 0.837226805419
3.52737952652 0.837322983723
3.52800784492 0.837419262138
3.52863616333 0.83751563991
3.52926448174 0.837612116284
3.52989280014 0.837708690497
3.53052111855 0.837805361786
3.53114943695 0.837902129381
3.53177775536 0.837998992509
3.53240607376 0.838095950392
3.53303439217 0.838193002249
3.53366271057 0.838290147295
3.53429102898 0.83838738474
3.53491934738 0.838484713792
3.53554766579 0.838582133653
3.53617598419 0.838679643522
3.5368043026 0.838777242595
3.537432621 0.838874930064
3.53806093941 0.838972705117
3.53868925781 0.839070566937
3.53931757622 0.839168514706
3.53994589462 0.839266547601
3.54057421303 0.839364664795
3.54120253143 0.839462865458
3.54183084984 0.839561148758
3.54245916824 0.839659513856
3.54308748665 0.839757959914
3.54371580505 0.839856486088
3.54434412346 0.839955091531
3.54497244186 0.840053775392
3.54560076027 0.84015253682
3.54622907867 0.840251374957
3.54685739708 0.840350288944
3.54748571548 0.840449277918
3.54811403389 0.840548341014
3.54874235229 0.840647477363
3.5493706707 0.840746686093
3.54999898911 0.840845966331
3.55062730751 0.840945317198
3.55125562592 0.841044737814
3.55188394432 0.841144227297
3.55251226273 0.84124378476
3.55314058113 0.841343409315
3.55376889954 0.84144310007
3.55439721794 0.841542856133
3.55502553635 0.841642676606
3.55565385475 0.84174256059
3.55628217316 0.841842507185
3.55691049156 0.841942515485
3.55753880997 0.842042584585
3.55816712837 0.842142713575
3.55879544678 0.842242901545
3.55942376518 0.84234314758
3.56005208359 0.842443450766
3.56068040199 0.842543810184
3.5613087204 0.842644224914
3.5619370388 0.842744694034
3.56256535721 0.842845216619
3.56319367561 0.842945791742
3.56382199402 0.843046418476
3.56445031242 0.843147095888
3.56507863083 0.843247823048
3.56570694923 0.843348599021
3.56633526764 0.843449422869
3.56696358604 0.843550293656
3.56759190445 0.843651210441
3.56822022285 0.843752172283
3.56884854126 0.843853178238
3.56947685966 0.843954227361
3.57010517807 0.844055318705
3.57073349648 0.844156451322
3.57136181488 0.844257624263
3.57199013329 0.844358836576
3.57261845169 0.844460087309
3.5732467701 0.844561375506
3.5738750885 0.844662700212
3.57450340691 0.844764060471
3.57513172531 0.844865455324
3.57576004372 0.844966883812
3.57638836212 0.845068344973
3.57701668053 0.845169837846
3.57764499893 0.845271361468
3.57827331734 0.845372914874
3.57890163574 0.845474497099
3.57952995415 0.845576107176
3.58015827255 0.845677744139
3.58078659096 0.845779407018
3.58141490936 0.845881094845
3.58204322777 0.845982806649
3.58267154617 0.84608454146
3.58329986458 0.846186298305
3.58392818298 0.846288076212
3.58455650139 0.846389874208
3.58518481979 0.846491691318
3.5858131382 0.846593526568
3.5864414566 0.846695378983
3.58706977501 0.846797247587
3.58769809341 0.846899131403
3.58832641182 0.847001029455
3.58895473022 0.847102940765
3.58958304863 0.847204864355
3.59021136703 0.847306799247
3.59083968544 0.847408744463
3.59146800385 0.847510699024
3.59209632225 0.84761266195
3.59272464066 0.847714632262
3.59335295906 0.847816608981
3.59398127747 0.847918591128
3.59460959587 0.848020577721
3.59523791428 0.848122567781
3.59586623268 0.848224560328
3.59649455109 0.848326554382
3.59712286949 0.848428548963
3.5977511879 0.848530543091
3.5983795063 0.848632535786
3.59900782471 0.848734526069
3.59963614311 0.848836512959
3.60026446152 0.848938495477
3.60089277992 0.849040472645
3.60152109833 0.849142443482
3.60214941673 0.849244407011
3.60277773514 0.849346362254
3.60340605354 0.849448308232
3.60403437195 0.849550243967
3.60466269035 0.849652168484
3.60529100876 0.849754080804
3.60591932716 0.849855979953
3.60654764557 0.849957864954
3.60717596397 0.850059734833
3.60780428238 0.850161588615
3.60843260078 0.850263425327
3.60906091919 0.850365243996
3.60968923759 0.850467043649
3.610317556 0.850568823315
3.6109458744 0.850670582023
3.61157419281 0.850772318804
3.61220251122 0.850874032687
3.61283082962 0.850975722705
3.61345914803 0.851077387892
3.61408746643 0.851179027279
3.61471578484 0.851280639903
3.61534410324 0.851382224798
3.61597242165 0.851483781002
3.61660074005 0.851585307552
3.61722905846 0.851686803487
3.61785737686 0.851788267847
3.61848569527 0.851889699675
3.61911401367 0.851991098011
3.61974233208 0.852092461899
3.62037065048 0.852193790386
3.62099896889 0.852295082516
3.62162728729 0.852396337338
3.6222556057 0.852497553901
3.6228839241 0.852598731254
3.62351224251 0.85269986845
3.62414056091 0.852800964543
3.62476887932 0.852902018586
3.62539719772 0.853003029636
3.62602551613 0.853103996751
3.62665383453 0.85320491899
3.62728215294 0.853305795414
3.62791047134 0.853406625086
3.62853878975 0.853507407071
3.62916710815 0.853608140434
3.62979542656 0.853708824243
3.63042374496 0.853809457567
3.63105206337 0.853910039478
3.63168038177 0.854010569049
3.63230870018 0.854111045355
3.63293701859 0.854211467473
3.63356533699 0.854311834481
3.6341936554 0.85441214546
3.6348219738 0.854512399492
3.63545029221 0.854612595663
3.63607861061 0.854712733058
3.63670692902 0.854812810767
3.63733524742 0.85491282788
3.63796356583 0.85501278349
3.63859188423 0.855112676692
3.63922020264 0.855212506582
3.63984852104 0.855312272261
3.64047683945 0.855411972829
3.64110515785 0.85551160739
3.64173347626 0.85561117505
3.64236179466 0.855710674917
3.64299011307 0.855810106102
3.64361843147 0.855909467718
3.64424674988 0.856008758879
3.64487506828 0.856107978703
3.64550338669 0.85620712631
3.64613170509 0.856306200823
3.6467600235 0.856405201366
3.6473883419 0.856504127066
3.64801666031 0.856602977054
3.64864497871 0.856701750462
3.64927329712 0.856800446424
3.64990161552 0.856899064078
3.65052993393 0.856997602564
3.65115825233 0.857096061025
3.65178657074 0.857194438606
3.65241488914 0.857292734456
3.65304320755 0.857390947723
3.65367152596 0.857489077563
3.65429984436 0.857587123132
3.65492816277 0.857685083587
3.65555648117 0.857782958091
3.65618479958 0.857880745808
3.65681311798 0.857978445906
3.65744143639 0.858076057554
3.65806975479 0.858173579926
3.6586980732 0.858271012198
3.6593263916 0.858368353548
3.65995471001 0.858465603158
3.66058302841 0.858562760213
3.66121134682 0.8586598239
3.66183966522 0.85875679341
3.66246798363 0.858853667937
3.66309630203 0.858950446677
3.66372462044 0.85904712883
3.66435293884 0.859143713599
3.66498125725 0.85924020019
3.66560957565 0.859336587812
3.66623789406 0.859432875677
3.66686621246 0.859529063
3.66749453087 0.859625148999
3.66812284927 0.859721132898
3.66875116768 0.859817013919
3.66937948608 0.859912791292
3.67000780449 0.860008464247
3.67063612289 0.860104032019
3.6712644413 0.860199493847
3.6718927597 0.86029484897
3.67252107811 0.860390096635
3.67314939651 0.860485236087
3.67377771492 0.860580266579
3.67440603333 0.860675187365
3.67503435173 0.860769997703
3.67566267014 0.860864696854
3.67629098854 0.860959284083
3.67691930695 0.861053758658
3.67754762535 0.86114811985
3.67817594376 0.861242366935
3.67880426216 0.86133649919
3.67943258057 0.861430515899
3.68006089897 0.861524416345
3.68068921738 0.861618199819
3.68131753578 0.861711865613
3.68194585419 0.861805413022
3.68257417259 0.861898841347
3.683202491 0.861992149891
3.6838308094 0.862085337959
3.68445912781 0.862178404864
3.68508744621 0.862271349919
3.68571576462 0.862364172441
3.68634408302 0.862456871752
3.68697240143 0.862549447176
3.68760071983 0.862641898043
3.68822903824 0.862734223684
3.68885735664 0.862826423436
3.68948567505 0.862918496638
3.69011399345 0.863010442633
3.69074231186 0.86310226077
3.69137063026 0.863193950398
3.69199894867 0.863285510872
3.69262726707 0.863376941551
3.69325558548 0.863468241797
3.69388390388 0.863559410976
3.69451222229 0.863650448457
3.6951405407 0.863741353615
3.6957688591 0.863832125826
3.69639717751 0.863922764472
3.69702549591 0.864013268938
3.69765381432 0.864103638612
3.69828213272 0.864193872888
3.69891045113 0.864283971163
3.69953876953 0.864373932836
3.70016708794 0.864463757312
3.70079540634 0.864553444
3.70142372475 0.864642992311
3.70205204315 0.864732401662
3.70268036156 0.864821671473
3.70330867996 0.864910801167
3.70393699837 0.864999790174
3.70456531677 0.865088637924
3.70519363518 0.865177343853
3.70582195358 0.865265907402
3.70645027199 0.865354328013
3.70707859039 0.865442605136
3.7077069088 0.86553073822
3.7083352272 0.865618726723
3.70896354561 0.865706570104
3.70959186401 0.865794267826
3.71022018242 0.865881819358
3.71084850082 0.865969224171
3.71147681923 0.86605648174
3.71210513763 0.866143591546
3.71273345604 0.866230553073
3.71336177444 0.866317365808
3.71399009285 0.866404029243
3.71461841125 0.866490542874
3.71524672966 0.866576906202
3.71587504807 0.86666311873
3.71650336647 0.866749179966
3.71713168488 0.866835089423
3.71776000328 0.866920846617
3.71838832169 0.867006451068
3.71901664009 0.867091902301
3.7196449585 0.867177199845
3.7202732769 0.867262343231
3.72090159531 0.867347331997
3.72152991371 0.867432165684
3.72215823212 0.867516843836
3.72278655052 0.867601366003
3.72341486893 0.867685731738
3.72404318733 0.867769940597
3.72467150574 0.867853992142
3.72529982414 0.867937885939
3.72592814255 0.868021621558
3.72655646095 0.868105198571
3.72718477936 0.868188616557
3.72781309776 0.868271875098
3.72844141617 0.86835497378
3.72906973457 0.868437912193
3.72969805298 0.868520689931
3.73032637138 0.868603306593
3.73095468979 0.868685761781
3.73158300819 0.868768055102
3.7322113266 0.868850186167
3.732839645 0.86893215459
3.73346796341 0.869013959992
3.73409628181 0.869095601994
3.73472460022 0.869177080225
3.73535291862 0.869258394316
3.73598123703 0.869339543902
3.73660955544 0.869420528624
3.73723787384 0.869501348124
3.73786619225 0.869582002052
3.73849451065 0.869662490058
3.73912282906 0.8697428118
3.73975114746 0.869822966938
3.74037946587 0.869902955136
3.74100778427 0.869982776063
3.74163610268 0.870062429391
3.74226442108 0.870141914797
3.74289273949 0.870221231963
3.74352105789 0.870300380573
3.7441493763 0.870379360317
3.7447776947 0.870458170887
3.74540601311 0.870536811982
3.74603433151 0.870615283302
3.74666264992 0.870693584554
3.74729096832 0.870771715446
3.74791928673 0.870849675693
3.74854760513 0.870927465013
3.74917592354 0.871005083128
3.74980424194 0.871082529762
3.75043256035 0.871159804648
3.75106087875 0.871236907519
3.75168919716 0.871313838112
3.75231751556 0.871390596172
3.75294583397 0.871467181443
3.75357415237 0.871543593676
3.75420247078 0.871619832627
3.75483078918 0.871695898053
3.75545910759 0.871771789716
3.75608742599 0.871847507385
3.7567157444 0.871923050829
3.75734406281 0.871998419823
3.75797238121 0.872073614147
3.75860069962 0.872148633581
3.75922901802 0.872223477914
3.75985733643 0.872298146937
3.76048565483 0.872372640443
3.76111397324 0.872446958232
3.76174229164 0.872521100107
3.76237061005 0.872595065874
3.76299892845 0.872668855344
3.76362724686 0.872742468332
3.76425556526 0.872815904657
3.76488388367 0.87288916414
3.76551220207 0.872962246609
3.76614052048 0.873035151894
3.76676883888 0.87310787983
3.76739715729 0.873180430255
3.76802547569 0.873252803012
3.7686537941 0.873324997946
3.7692821125 0.873397014908
3.76991043091 0.873468853752
3.77053874931 0.873540514335
3.77116706772 0.87361199652
3.77179538612 0.873683300173
3.77242370453 0.873754425162
3.77305202293 0.873825371362
3.77368034134 0.873896138649
3.77430865974 0.873966726905
3.77493697815 0.874037136015
3.77556529655 0.874107365867
3.77619361496 0.874177416354
3.77682193336 0.874247287373
3.77745025177 0.874316978824
3.77807857018 0.87438649061
3.77870688858 0.87445582264
3.77933520699 0.874524974826
3.77996352539 0.874593947081
3.7805918438 0.874662739326
3.7812201622 0.874731351484
3.78184848061 0.87479978348
3.78247679901 0.874868035246
3.78310511742 0.874936106715
3.78373343582 0.875003997825
3.78436175423 0.875071708517
3.78499007263 0.875139238737
3.78561839104 0.875206588433
3.78624670944 0.875273757558
3.78687502785 0.875340746068
3.78750334625 0.875407553922
3.78813166466 0.875474181084
3.78875998306 0.87554062752
3.78938830147 0.875606893202
3.79001661987 0.875672978104
3.79064493828 0.875738882203
3.79127325668 0.875804605481
3.79190157509 0.875870147923
3.79252989349 0.875935509517
3.7931582119 0.876000690255
3.7937865303 0.876065690133
3.79441484871 0.876130509149
3.79504316711 0.876195147307
3.79567148552 0.876259604613
3.79629980392 0.876323881076
3.79692812233 0.876387976709
3.79755644073 0.876451891529
3.79818475914 0.876515625555
3.79881307755 0.876579178812
3.79944139595 0.876642551325
3.80006971436 0.876705743126
3.80069803276 0.876768754247
3.80132635117 0.876831584726
3.80195466957 0.876894234603
3.80258298798 0.876956703923
3.80321130638 0.877018992731
3.80383962479 0.877081101079
3.80446794319 0.877143029021
3.8050962616 0.877204776613
3.80572458 0.877266343916
3.80635289841 0.877327730993
3.80698121681 0.877388937912
3.80760953522 0.877449964743
3.80823785362 0.877510811559
3.80886617203 0.877571478437
3.80949449043 0.877631965457
3.81012280884 0.877692272702
3.81075112724 0.877752400259
3.81137944565 0.877812348216
3.81200776405 0.877872116667
3.81263608246 0.877931705707
3.81326440086 0.877991115436
3.81389271927 0.878050345955
3.81452103767 0.87810939737
3.81514935608 0.878168269788
3.81577767448 0.878226963323
3.81640599289 0.878285478087
3.81703431129 0.878343814198
3.8176626297 0.878401971777
3.8182909481 0.878459950948
3.81891926651 0.878517751837
3.81954758492 0.878575374574
3.82017590332 0.878632819291
3.82080422173 0.878690086123
3.82143254013 0.878747175211
3.82206085854 0.878804086694
3.82268917694 0.878860820717
3.82331749535 0.878917377428
3.82394581375 0.878973756976
3.82457413216 0.879029959516
3.82520245056 0.879085985202
3.82583076897 0.879141834194
3.82645908737 0.879197506653
3.82708740578 0.879253002743
3.82771572418 0.879308322633
3.82834404259 0.879363466491
3.82897236099 0.879418434491
3.8296006794 0.879473226809
3.8302289978 0.879527843623
3.83085731621 0.879582285113
3.83148563461 0.879636551465
3.83211395302 0.879690642863
3.83274227142 0.879744559498
3.83337058983 0.879798301561
3.83399890823 0.879851869248
3.83462722664 0.879905262754
3.83525554504 0.87995848228
3.83588386345 0.880011528028
3.83651218185 0.880064400204
3.83714050026 0.880117099014
3.83776881866 0.88016962467
3.83839713707 0.880221977383
3.83902545547 0.880274157369
3.83965377388 0.880326164846
3.84028209229 0.880378000035
3.84091041069 0.880429663156
3.8415387291 0.880481154437
3.8421670475 0.880532474105
3.84279536591 0.880583622389
3.84342368431 0.880634599523
3.84405200272 0.880685405741
3.84468032112 0.880736041281
3.84530863953 0.880786506382
3.84593695793 0.880836801287
3.84656527634 0.88088692624
3.84719359474 0.880936881487
3.84782191315 0.880986667278
3.84845023155 0.881036283864
3.84907854996 0.881085731499
3.84970686836 0.881135010439
3.85033518677 0.881184120941
3.85096350517 0.881233063267
3.85159182358 0.881281837679
3.85222014198 0.881330444442
3.85284846039 0.881378883822
3.85347677879 0.881427156089
3.8541050972 0.881475261515
3.8547334156 0.881523200372
3.85536173401 0.881570972936
3.85599005241 0.881618579486
3.85661837082 0.8816660203
3.85724668922 0.881713295661
3.85787500763 0.881760405853
3.85850332603 0.881807351161
3.85913164444 0.881854131874
3.85975996284 0.881900748281
3.86038828125 0.881947200675
3.86101659966 0.881993489349
3.86164491806 0.8820396146
3.86227323647 0.882085576725
3.86290155487 0.882131376024
3.86352987328 0.882177012798
3.86415819168 0.882222487352
3.86478651009 0.882267799991
3.86541482849 0.882312951022
3.8660431469 0.882357940754
3.8666714653 0.882402769499
3.86729978371 0.882447437569
3.86792810211 0.882491945279
3.86855642052 0.882536292944
3.86918473892 0.882580480885
3.86981305733 0.882624509419
3.87044137573 0.88266837887
3.87106969414 0.88271208956
3.87169801254 0.882755641814
3.87232633095 0.88279903596
3.87295464935 0.882842272325
3.87358296776 0.882885351239
3.87421128616 0.882928273036
3.87483960457 0.882971038046
3.87546792297 0.883013646607
3.87609624138 0.883056099054
3.87672455978 0.883098395725
3.87735287819 0.88314053696
3.87798119659 0.8831825231
3.878609515 0.883224354488
3.8792378334 0.883266031468
3.87986615181 0.883307554386
3.88049447021 0.883348923588
3.88112278862 0.883390139425
3.88175110703 0.883431202245
3.88237942543 0.8834721124
3.88300774384 0.883512870243
3.88363606224 0.883553476129
3.88426438065 0.883593930413
3.88489269905 0.883634233452
3.88552101746 0.883674385605
3.88614933586 0.883714387231
3.88677765427 0.883754238691
3.88740597267 0.883793940348
3.88803429108 0.883833492566
3.88866260948 0.883872895709
3.88929092789 0.883912150143
3.88991924629 0.883951256236
3.8905475647 0.883990214357
3.8911758831 0.884029024874
3.89180420151 0.88406768816
3.89243251991 0.884106204586
3.89306083832 0.884144574526
3.89368915672 0.884182798355
3.89431747513 0.884220876447
3.89494579353 0.884258809179
3.89557411194 0.88429659693
3.89620243034 0.884334240078
3.89683074875 0.884371739002
3.89745906715 0.884409094085
3.89808738556 0.884446305708
3.89871570396 0.884483374255
3.89934402237 0.884520300108
3.89997234077 0.884557083653
3.90060065918 0.884593725277
3.90122897758 0.884630225365
3.90185729599 0.884666584307
3.9024856144 0.88470280249
3.9031139328 0.884738880305
3.90374225121 0.884774818141
3.90437056961 0.884810616392
3.90499888802 0.884846275448
3.90562720642 0.884881795703
3.90625552483 0.884917177552
3.90688384323 0.884952421388
3.90751216164 0.884987527608
3.90814048004 0.885022496607
3.90876879845 0.885057328784
3.90939711685 0.885092024537
3.91002543526 0.885126584263
3.91065375366 0.885161008362
3.91128207207 0.885195297235
3.91191039047 0.885229451282
3.91253870888 0.885263470904
3.91316702728 0.885297356505
3.91379534569 0.885331108486
3.91442366409 0.885364727252
3.9150519825 0.885398213206
3.9156803009 0.885431566753
3.91630861931 0.885464788298
3.91693693771 0.885497878248
3.91756525612 0.885530837008
3.91819357452 0.885563664986
3.91882189293 0.88559636259
3.91945021133 0.885628930226
3.92007852974 0.885661368305
3.92070684814 0.885693677234
3.92133516655 0.885725857423
3.92196348495 0.885757909283
3.92259180336 0.885789833224
3.92322012177 0.885821629657
3.92384844017 0.885853298993
3.92447675858 0.885884841643
3.92510507698 0.885916258021
3.92573339539 0.885947548537
3.92636171379 0.885978713606
3.9269900322 0.886009753641
3.9276183506 0.886040669054
3.92824666901 0.88607146026
3.92887498741 0.886102127673
3.92950330582 0.886132671708
3.93013162422 0.886163092779
3.93075994263 0.886193391301
3.93138826103 0.88622356769
3.93201657944 0.886253622361
3.93264489784 0.88628355573
3.93327321625 0.886313368212
3.93390153465 0.886343060225
3.93452985306 0.886372632184
3.93515817146 0.886402084506
3.93578648987 0.886431417607
3.93641480827 0.886460631905
3.93704312668 0.886489727816
3.93767144508 0.886518705758
3.93829976349 0.886547566148
3.93892808189 0.886576309403
3.9395564003 0.88660493594
3.9401847187 0.886633446177
3.94081303711 0.886661840531
3.94144135551 0.886690119421
3.94206967392 0.886718283263
3.94269799232 0.886746332475
3.94332631073 0.886774267476
3.94395462914 0.886802088682
3.94458294754 0.88682979651
3.94521126595 0.88685739138
3.94583958435 0.886884873708
3.94646790276 0.886912243911
3.94709622116 0.886939502407
3.94772453957 0.886966649614
3.94835285797 0.886993685948
3.94898117638 0.887020611828
3.94960949478 0.887047427668
3.95023781319 0.887074133888
3.95086613159 0.887100730903
3.95149445 0.887127219129
3.9521227684 0.887153598984
3.95275108681 0.887179870884
3.95337940521 0.887206035244
3.95400772362 0.887232092481
3.95463604202 0.887258043009
3.95526436043 0.887283887245
3.95589267883 0.887309625604
3.95652099724 0.887335258501
3.95714931564 0.887360786349
3.95777763405 0.887386209564
3.95840595245 0.88741152856
3.95903427086 0.887436743751
3.95966258926 0.887461855549
3.96029090767 0.887486864369
3.96091922607 0.887511770623
3.96154754448 0.887536574723
3.96217586288 0.887561277083
3.96280418129 0.887585878113
3.96343249969 0.887610378225
3.9640608181 0.88763477783
3.96468913651 0.887659077339
3.96531745491 0.887683277161
3.96594577332 0.887707377708
3.96657409172 0.887731379388
3.96720241013 0.88775528261
3.96783072853 0.887779087783
3.96845904694 0.887802795315
3.96908736534 0.887826405614
3.96971568375 0.887849919085
3.97034400215 0.887873336138
3.97097232056 0.887896657176
3.97160063896 0.887919882607
3.97222895737 0.887943012834
3.97285727577 0.887966048263
3.97348559418 0.887988989298
3.97411391258 0.888011836342
3.97474223099 0.888034589799
3.97537054939 0.888057250069
3.9759988678 0.888079817556
3.9766271862 0.88810229266
3.97725550461 0.888124675782
3.97788382301 0.888146967323
3.97851214142 0.88816916768
3.97914045982 0.888191277253
3.97976877823 0.888213296441
3.98039709663 0.88823522564
3.98102541504 0.888257065247
3.98165373344 0.888278815659
3.98228205185 0.88830047727
3.98291037025 0.888322050476
3.98353868866 0.888343535671
3.98416700706 0.888364933248
3.98479532547 0.888386243599
3.98542364388 0.888407467117
3.98605196228 0.888428604192
3.98668028069 0.888449655216
3.98730859909 0.888470620577
3.9879369175 0.888491500666
3.9885652359 0.888512295869
3.98919355431 0.888533006575
3.98982187271 0.888553633169
3.99045019112 0.888574176038
3.99107850952 0.888594635567
3.99170682793 0.88861501214
3.99233514633 0.888635306141
3.99296346474 0.888655517951
3.99359178314 0.888675647953
3.99422010155 0.888695696528
3.99484841995 0.888715664055
3.99547673836 0.888735550914
3.99610505676 0.888755357483
3.99673337517 0.88877508414
3.99736169357 0.888794731261
3.99799001198 0.888814299222
3.99861833038 0.888833788397
3.99924664879 0.88885319916
3.99987496719 0.888872531885
4.0005032856 0.888891786943
4.001131604 0.888910964706
4.00175992241 0.888930065543
4.00238824081 0.888949089825
4.00301655922 0.888968037918
4.00364487762 0.888986910191
4.00427319603 0.889005707009
4.00490151443 0.889024428739
4.00552983284 0.889043075744
4.00615815125 0.889061648388
4.00678646965 0.889080147034
4.00741478806 0.889098572042
4.00804310646 0.889116923774
4.00867142487 0.889135202587
4.00929974327 0.889153408842
4.00992806168 0.889171542895
4.01055638008 0.889189605103
4.01118469849 0.88920759582
4.01181301689 0.889225515401
4.0124413353 0.8892433642
4.0130696537 0.889261142567
4.01369797211 0.889278850855
4.01432629051 0.889296489413
4.01495460892 0.88931405859
4.01558292732 0.889331558734
4.01621124573 0.889348990191
4.01683956413 0.889366353308
4.01746788254 0.889383648427
4.01809620094 0.889400875894
4.01872451935 0.88941803605
4.01935283775 0.889435129236
4.01998115616 0.889452155792
4.02060947456 0.889469116058
4.02123779297 0.88948601037
4.02186611137 0.889502839066
4.02249442978 0.88951960248
4.02312274818 0.889536300948
4.02375106659 0.889552934801
4.02437938499 0.889569504373
4.0250077034 0.889586009993
4.0256360218 0.889602451992
4.02626434021 0.889618830697
4.02689265862 0.889635146437
4.02752097702 0.889651399536
4.02814929543 0.88966759032
4.02877761383 0.889683719113
4.02940593224 0.889699786236
4.03003425064 0.88971579201
4.03066256905 0.889731736757
4.03129088745 0.889747620794
4.03191920586 0.889763444439
4.03254752426 0.889779208008
4.03317584267 0.889794911816
4.03380416107 0.889810556177
4.03443247948 0.889826141404
4.03506079788 0.889841667807
4.03568911629 0.889857135697
4.03631743469 0.889872545382
4.0369457531 0.88988789717
4.0375740715 0.889903191367
4.03820238991 0.889918428278
4.03883070831 0.889933608207
4.03945902672 0.889948731455
4.04008734512 0.889963798325
4.04071566353 0.889978809115
4.04134398193 0.889993764124
4.04197230034 0.89000866365
4.04260061874 0.890023507987
4.04322893715 0.890038297432
4.04385725555 0.890053032276
4.04448557396 0.890067712812
4.04511389236 0.890082339331
4.04574221077 0.890096912121
4.04637052917 0.890111431471
4.04699884758 0.890125897668
4.04762716599 0.890140310995
4.04825548439 0.890154671738
4.0488838028 0.89016898018
4.0495121212 0.8901832366
4.05014043961 0.89019744128
4.05076875801 0.890211594497
4.05139707642 0.890225696529
4.05202539482 0.890239747652
4.05265371323 0.89025374814
4.05328203163 0.890267698266
4.05391035004 0.890281598302
4.05453866844 0.890295448519
4.05516698685 0.890309249185
4.05579530525 0.890323000567
4.05642362366 0.890336702933
4.05705194206 0.890350356547
4.05768026047 0.890363961672
4.05830857887 0.890377518571
4.05893689728 0.890391027504
4.05956521568 0.890404488731
4.06019353409 0.890417902508
4.06082185249 0.890431269094
4.0614501709 0.890444588742
4.0620784893 0.890457861707
4.06270680771 0.890471088241
4.06333512611 0.890484268595
4.06396344452 0.890497403018
4.06459176292 0.890510491758
4.06522008133 0.890523535061
4.06584839973 0.890536533174
4.06647671814 0.89054948634
4.06710503654 0.890562394801
4.06773335495 0.890575258798
4.06836167336 0.89058807857
4.06898999176 0.890600854357
4.06961831017 0.890613586393
4.07024662857 0.890626274915
4.07087494698 0.890638920157
4.07150326538 0.890651522351
4.07213158379 0.890664081727
4.07275990219 0.890676598515
4.0733882206 0.890689072943
4.074016539 0.890701505238
4.07464485741 0.890713895625
4.07527317581 0.890726244328
4.07590149422 0.890738551569
4.07652981262 0.890750817568
4.07715813103 0.890763042545
4.07778644943 0.890775226719
4.07841476784 0.890787370304
4.07904308624 0.890799473518
4.07967140465 0.890811536572
4.08029972305 0.890823559679
4.08092804146 0.89083554305
4.08155635986 0.890847486894
4.08218467827 0.890859391419
4.08281299667 0.89087125683
4.08344131508 0.890883083333
4.08406963348 0.890894871132
4.08469795189 0.890906620427
4.08532627029 0.890918331419
4.0859545887 0.890930004308
4.0865829071 0.89094163929
4.08721122551 0.890953236563
4.08783954391 0.890964796319
4.08846786232 0.890976318753
4.08909618073 0.890987804056
4.08972449913 0.890999252418
4.09035281754 0.891010664028
4.09098113594 0.891022039073
4.09160945435 0.891033377738
4.09223777275 0.891044680209
4.09286609116 0.891055946668
4.09349440956 0.891067177295
4.09412272797 0.891078372272
4.09475104637 0.891089531776
4.09537936478 0.891100655984
4.09600768318 0.891111745072
4.09663600159 0.891122799213
4.09726431999 0.891133818581
4.0978926384 0.891144803346
4.0985209568 0.891155753677
4.09914927521 0.891166669743
4.09977759361 0.891177551711
4.10040591202 0.891188399744
4.10103423042 0.891199214008
4.10166254883 0.891209994664
4.10229086723 0.891220741874
4.10291918564 0.891231455795
4.10354750404 0.891242136586
4.10417582245 0.891252784403
4.10480414085 0.891263399402
4.10543245926 0.891273981734
4.10606077766 0.891284531553
4.10668909607 0.891295049008
4.10731741447 0.891305534249
4.10794573288 0.891315987423
4.10857405128 0.891326408676
4.10920236969 0.891336798152
4.1098306881 0.891347155994
4.1104590065 0.891357482345
4.11108732491 0.891367777344
4.11171564331 0.891378041129
4.11234396172 0.891388273838
4.11297228012 0.891398475607
4.11360059853 0.89140864657
4.11422891693 0.891418786859
4.11485723534 0.891428896607
4.11548555374 0.891438975942
4.11611387215 0.891449024993
4.11674219055 0.891459043887
4.11737050896 0.89146903275
4.11799882736 0.891478991705
4.11862714577 0.891488920875
4.11925546417 0.891498820382
4.11988378258 0.891508690344
4.12051210098 0.89151853088
4.12114041939 0.891528342107
4.12176873779 0.891538124139
4.1223970562 0.891547877091
4.1230253746 0.891557601076
4.12365369301 0.891567296203
4.12428201141 0.891576962582
4.12491032982 0.891586600322
4.12553864822 0.891596209529
4.12616696663 0.891605790308
4.12679528503 0.891615342763
4.12742360344 0.891624866995
4.12805192184 0.891634363106
4.12868024025 0.891643831196
4.12930855865 0.891653271361
4.12993687706 0.891662683699
4.13056519547 0.891672068304
4.13119351387 0.89168142527
4.13182183228 0.891690754689
4.13245015068 0.891700056653
4.13307846909 0.891709331249
4.13370678749 0.891718578567
4.1343351059 0.891727798692
4.1349634243 0.891736991709
4.13559174271 0.891746157703
4.13622006111 0.891755296755
4.13684837952 0.891764408946
4.13747669792 0.891773494356
4.13810501633 0.891782553061
4.13873333473 0.89179158514
4.13936165314 0.891800590666
4.13998997154 0.891809569714
4.14061828995 0.891818522356
4.14124660835 0.891827448662
4.14187492676 0.891836348702
4.14250324516 0.891845222545
4.14313156357 0.891854070256
4.14375988197 0.891862891901
4.14438820038 0.891871687544
4.14501651878 0.891880457247
4.14564483719 0.891889201072
4.14627315559 0.891897919077
4.146901474 0.891906611322
4.1475297924 0.891915277863
4.14815811081 0.891923918755
4.14878642921 0.891932534053
4.14941474762 0.891941123809
4.15004306602 0.891949688075
4.15067138443 0.8919582269
4.15129970284 0.891966740334
4.15192802124 0.891975228423
4.15255633965 0.891983691214
4.15318465805 0.89199212875
4.15381297646 0.892000541074
4.15444129486 0.89200892823
4.15506961327 0.892017290256
4.15569793167 0.892025627192
4.15632625008 0.892033939076
4.15695456848 0.892042225943
4.15758288689 0.892050487829
4.15821120529 0.892058724768
4.1588395237 0.89206693679
4.1594678421 0.892075123929
4.16009616051 0.892083286212
4.16072447891 0.892091423668
4.16135279732 0.892099536325
4.16198111572 0.892107624207
4.16260943413 0.892115687338
4.16323775253 0.892123725742
4.16386607094 0.89213173944
4.16449438934 0.892139728452
4.16512270775 0.892147692798
4.16575102615 0.892155632494
4.16637934456 0.892163547556
4.16700766296 0.892171438001
4.16763598137 0.89217930384
4.16826429977 0.892187145088
4.16889261818 0.892194961753
4.16952093658 0.892202753847
4.17014925499 0.892210521378
4.17077757339 0.892218264352
4.1714058918 0.892225982775
4.17203421021 0.892233676652
4.17266252861 0.892241345986
4.17329084702 0.892248990778
4.17391916542 0.89225661103
4.17454748383 0.892264206741
4.17517580223 0.892271777908
4.17580412064 0.892279324528
4.17643243904 0.892286846597
4.17706075745 0.892294344109
4.17768907585 0.892301817056
4.17831739426 0.892309265431
4.17894571266 0.892316689224
4.17957403107 0.892324088424
4.18020234947 0.892331463018
4.18083066788 0.892338812993
4.18145898628 0.892346138334
4.18208730469 0.892353439027
4.18271562309 0.892360715052
4.1833439415 0.892367966392
4.1839722599 0.892375193028
4.18460057831 0.892382394937
4.18522889671 0.892389572099
4.18585721512 0.892396724489
4.18648553352 0.892403852084
4.18711385193 0.892410954856
4.18774217033 0.892418032779
4.18837048874 0.892425085825
4.18899880714 0.892432113964
4.18962712555 0.892439117165
4.19025544395 0.892446095396
4.19088376236 0.892453048624
4.19151208076 0.892459976815
4.19214039917 0.892466879933
4.19276871758 0.892473757941
4.19339703598 0.892480610801
4.19402535439 0.892487438474
4.19465367279 0.89249424092
4.1952819912 0.892501018096
4.1959103096 0.89250776996
4.19653862801 0.892514496468
4.19716694641 0.892521197575
4.19779526482 0.892527873234
4.19842358322 0.892534523398
4.19905190163 0.892541148018
4.19968022003 0.892547747044
4.20030853844 0.892554320425
4.20093685684 0.892560868109
4.20156517525 0.892567390043
4.20219349365 0.892573886171
4.20282181206 0.892580356439
4.20345013046 0.892586800788
4.20407844887 0.892593219163
4.20470676727 0.892599611502
4.20533508568 0.892605977745
4.20596340408 0.892612317833
4.20659172249 0.8926186317
4.20722004089 0.892624919285
4.2078483593 0.892631180522
4.2084766777 0.892637415344
4.20910499611 0.892643623686
4.20973331451 0.892649805478
4.21036163292 0.892655960651
4.21098995132 0.892662089136
4.21161826973 0.892668190859
4.21224658813 0.892674265748
4.21287490654 0.892680313731
4.21350322495 0.89268633473
4.21413154335 0.892692328672
4.21475986176 0.892698295477
4.21538818016 0.892704235069
4.21601649857 0.892710147368
4.21664481697 0.892716032293
4.21727313538 0.892721889763
4.21790145378 0.892727719695
4.21852977219 0.892733522006
4.21915809059 0.892739296611
4.219786409 0.892745043424
4.2204147274 0.892750762357
4.22104304581 0.892756453324
4.22167136421 0.892762116235
4.22229968262 0.892767751
4.22292800102 0.892773357528
4.22355631943 0.892778935726
4.22418463783 0.892784485502
4.22481295624 0.89279000676
4.22544127464 0.892795499406
4.22606959305 0.892800963344
4.22669791145 0.892806398474
4.22732622986 0.892811804701
4.22795454826 0.892817181922
4.22858286667 0.892822530039
4.22921118507 0.89282784895
4.22983950348 0.892833138551
4.23046782188 0.892838398739
4.23109614029 0.89284362941
4.23172445869 0.892848830458
4.2323527771 0.892854001776
4.2329810955 0.892859143257
4.23360941391 0.892864254791
4.23423773232 0.892869336269
4.23486605072 0.892874387581
4.23549436913 0.892879408614
4.23612268753 0.892884399256
4.23675100594 0.892889359393
4.23737932434 0.89289428891
4.23800764275 0.892899187693
4.23863596115 0.892904055623
4.23926427956 0.892908892584
4.23989259796 0.892913698457
4.24052091637 0.892918473122
4.24114923477 0.892923216458
4.24177755318 0.892927928345
4.24240587158 0.892932608659
4.24303418999 0.892937257277
4.24366250839 0.892941874075
4.2442908268 0.892946458928
4.2449191452 0.892951011708
4.24554746361 0.892955532289
4.24617578201 0.892960020543
4.24680410042 0.89296447634
4.24743241882 0.89296889955
4.24806073723 0.892973290042
4.24868905563 0.892977647684
4.24931737404 0.892981972343
4.24994569244 0.892986263886
4.25057401085 0.892990522177
4.25120232925 0.892994747082
4.25183064766 0.892998938462
4.25245896606 0.893003096181
4.25308728447 0.893007220101
4.25371560287 0.893011310081
4.25434392128 0.893015365982
4.25497223969 0.893019387662
4.25560055809 0.89302337498
4.2562288765 0.893027327792
4.2568571949 0.893031245954
4.25748551331 0.893035129323
4.25811383171 0.893038977751
4.25874215012 0.893042791093
4.25937046852 0.893046569201
4.25999878693 0.893050311926
4.26062710533 0.893054019121
4.26125542374 0.893057690633
4.26188374214 0.893061326314
4.26251206055 0.89306492601
4.26314037895 0.893068489569
4.26376869736 0.893072016837
4.26439701576 0.893075507661
4.26502533417 0.893078961884
4.26565365257 0.893082379351
4.26628197098 0.893085759905
4.26691028938 0.893089103388
4.26753860779 0.89309240964
4.26816692619 0.893095678504
4.2687952446 0.893098909818
4.269423563 0.89310210342
4.27005188141 0.89310525915
4.27068019981 0.893108376844
4.27130851822 0.893111456339
4.27193683662 0.893114497469
4.27256515503 0.89311750007
4.27319347343 0.893120463976
4.27382179184 0.893123389018
4.27445011024 0.893126275031
4.27507842865 0.893129121844
4.27570674706 0.893131929288
4.27633506546 0.893134697194
4.27696338387 0.89313742539
4.27759170227 0.893140113704
4.27822002068 0.893142761964
4.27884833908 0.893145369996
4.27947665749 0.893147937626
4.28010497589 0.893150464679
4.2807332943 0.893152950978
4.2813616127 0.893155396348
4.28198993111 0.893157800611
4.28261824951 0.893160163589
4.28324656792 0.893162485102
4.28387488632 0.893164764971
4.28450320473 0.893167003016
4.28513152313 0.893169199055
4.28575984154 0.893171352905
4.28638815994 0.893173464386
4.28701647835 0.893175533311
4.28764479675 0.893177559498
4.28827311516 0.893179542761
4.28890143356 0.893181482914
4.28952975197 0.893183379771
4.29015807037 0.893185233144
4.29078638878 0.893187042845
4.29141470718 0.893188808686
4.29204302559 0.893190530475
4.29267134399 0.893192208024
4.2932996624 0.893193841142
4.2939279808 0.893195429635
4.29455629921 0.893196973312
4.29518461761 0.893198471979
4.29581293602 0.893199925443
4.29644125443 0.893201333508
4.29706957283 0.89320269598
4.29769789124 0.893204012661
4.29832620964 0.893205283355
4.29895452805 0.893206507864
4.29958284645 0.89320768599
4.30021116486 0.893208817534
4.30083948326 0.893209902296
4.30146780167 0.893210940076
4.30209612007 0.893211930672
4.30272443848 0.893212873883
4.30335275688 0.893213769505
4.30398107529 0.893214617336
4.30460939369 0.893215417172
4.3052377121 0.893216168807
4.3058660305 0.893216872037
4.30649434891 0.893217526655
4.30712266731 0.893218132456
4.30775098572 0.89321868923
4.30837930412 0.893219196771
4.30900762253 0.893219654869
4.30963594093 0.893220063314
4.31026425934 0.893220421898
4.31089257774 0.893220730409
4.31152089615 0.893220988634
4.31214921455 0.893221196364
4.31277753296 0.893221353383
4.31340585136 0.89322145948
4.31403416977 0.893221514439
4.31466248817 0.893221518046
4.31529080658 0.893221470086
4.31591912498 0.893221370342
4.31654744339 0.893221218598
4.3171757618 0.893221014636
4.3178040802 0.893220758238
4.31843239861 0.893220449185
4.31906071701 0.893220087259
4.31968903542 0.893219672238
4.32031735382 0.893219203903
4.32094567223 0.893218682031
4.32157399063 0.893218106402
4.32220230904 0.893217476792
4.32283062744 0.893216792979
4.32345894585 0.893216054737
4.32408726425 0.893215261844
4.32471558266 0.893214414074
4.32534390106 0.893213511201
4.32597221947 0.893212552999
4.32660053787 0.893211539241
4.32722885628 0.8932104697
4.32785717468 0.893209344146
4.32848549309 0.893208162352
4.32911381149 0.893206924088
4.3297421299 0.893205629123
4.3303704483 0.893204277228
4.33099876671 0.893202868171
4.33162708511 0.89320140172
4.33225540352 0.893199877643
4.33288372192 0.893198295706
4.33351204033 0.893196655677
4.33414035873 0.89319495732
4.33476867714 0.893193200401
4.33539699554 0.893191384684
4.33602531395 0.893189509934
4.33665363235 0.893187575914
4.33728195076 0.893185582386
4.33791026917 0.893183529113
4.33853858757 0.893181415856
4.33916690598 0.893179242377
4.33979522438 0.893177008435
4.34042354279 0.893174713791
4.34105186119 0.893172358204
4.3416801796 0.893169941433
4.342308498 0.893167463235
4.34293681641 0.893164923369
4.34356513481 0.893162321591
4.34419345322 0.893159657658
4.34482177162 0.893156931326
4.34545009003 0.893154142349
4.34607840843 0.893151290483
4.34670672684 0.893148375481
4.34733504524 0.893145397098
4.34796336365 0.893142355086
4.34859168205 0.893139249198
4.34922000046 0.893136079186
4.34984831886 0.8931328448
4.35047663727 0.893129545793
4.35110495567 0.893126181913
4.35173327408 0.893122752912
4.35236159248 0.893119258537
4.35298991089 0.893115698538
4.35361822929 0.893112072662
4.3542465477 0.893108380657
4.3548748661 0.893104622271
4.35550318451 0.893100797248
4.35613150291 0.893096905336
4.35675982132 0.89309294628
4.35738813972 0.893088919824
4.35801645813 0.893084825713
4.35864477654 0.89308066369
4.35927309494 0.893076433499
4.35990141335 0.893072134882
4.36052973175 0.893067767582
4.36115805016 0.893063331339
4.36178636856 0.893058825896
4.36241468697 0.893054250992
4.36304300537 0.893049606368
4.36367132378 0.893044891762
4.36429964218 0.893040106915
4.36492796059 0.893035251565
4.36555627899 0.893030325448
4.3661845974 0.893025328304
4.3668129158 0.893020259868
4.36744123421 0.893015119878
4.36806955261 0.893009908068
4.36869787102 0.893004624174
4.36932618942 0.892999267932
4.36995450783 0.892993839075
4.37058282623 0.892988337337
4.37121114464 0.892982762452
4.37183946304 0.892977114152
4.37246778145 0.89297139217
4.37309609985 0.892965596236
4.37372441826 0.892959726084
4.37435273666 0.892953781443
4.37498105507 0.892947762043
4.37560937347 0.892941667615
4.37623769188 0.892935497887
4.37686601028 0.892929252588
4.37749432869 0.892922931448
4.37812264709 0.892916534192
4.3787509655 0.89291006055
4.37937928391 0.892903510246
4.38000760231 0.892896883008
4.38063592072 0.892890178562
4.38126423912 0.892883396633
4.38189255753 0.892876536945
4.38252087593 0.892869599222
4.38314919434 0.89286258319
4.38377751274 0.89285548857
4.38440583115 0.892848315087
4.38503414955 0.892841062461
4.38566246796 0.892833730415
4.38629078636 0.892826318671
4.38691910477 0.892818826949
4.38754742317 0.89281125497
4.38817574158 0.892803602453
4.38880405998 0.892795869119
4.38943237839 0.892788054685
4.39006069679 0.892780158872
4.3906890152 0.892772181395
4.3913173336 0.892764121974
4.39194565201 0.892755980325
4.39257397041 0.892747756165
4.39320228882 0.89273944921
4.39383060722 0.892731059175
4.39445892563 0.892722585775
4.39508724403 0.892714028726
4.39571556244 0.892705387742
4.39634388084 0.892696662536
4.39697219925 0.892687852821
4.39760051765 0.892678958311
4.39822883606 0.892669978718
4.39885715446 0.892660913753
4.39948547287 0.892651763128
4.40011379128 0.892642526553
4.40074210968 0.892633203741
4.40137042809 0.892623794399
4.40199874649 0.892614298239
4.4026270649 0.892604714968
4.4032553833 0.892595044296
4.40388370171 0.89258528593
4.40451202011 0.892575439579
4.40514033852 0.89256550495
4.40576865692 0.892555481749
4.40639697533 0.892545369682
4.40702529373 0.892535168456
4.40765361214 0.892524877776
4.40828193054 0.892514497346
4.40891024895 0.892504026872
4.40953856735 0.892493466057
4.41016688576 0.892482814604
4.41079520416 0.892472072218
4.41142352257 0.8924612386
4.41205184097 0.892450313453
4.41268015938 0.892439296477
4.41330847778 0.892428187376
4.41393679619 0.892416985849
4.41456511459 0.892405691597
4.415193433 0.892394304319
4.4158217514 0.892382823716
4.41645006981 0.892371249486
4.41707838821 0.892359581327
4.41770670662 0.892347818938
4.41833502502 0.892335962017
4.41896334343 0.89232401026
4.41959166183 0.892311963364
4.42021998024 0.892299821027
4.42084829865 0.892287582942
4.42147661705 0.892275248807
4.42210493546 0.892262818315
4.42273325386 0.892250291162
4.42336157227 0.892237667041
4.42398989067 0.892224945646
4.42461820908 0.89221212667
4.42524652748 0.892199209805
4.42587484589 0.892186194745
4.42650316429 0.892173081181
4.4271314827 0.892159868804
4.4277598011 0.892146557305
4.42838811951 0.892133146375
4.42901643791 0.892119635704
4.42964475632 0.89210602498
4.43027307472 0.892092313895
4.43090139313 0.892078502135
4.43152971153 0.892064589389
4.43215802994 0.892050575346
4.43278634834 0.892036459692
4.43341466675 0.892022242114
4.43404298515 0.8920079223
4.43467130356 0.891993499934
4.43529962196 0.891978974703
4.43592794037 0.891964346291
4.43655625877 0.891949614384
4.43718457718 0.891934778665
4.43781289558 0.891919838819
4.43844121399 0.891904794528
4.43906953239 0.891889645477
4.4396978508 0.891874391346
4.4403261692 0.891859031819
4.44095448761 0.891843566576
4.44158280602 0.891827995299
4.44221112442 0.891812317669
4.44283944283 0.891796533367
4.44346776123 0.891780642071
4.44409607964 0.891764643461
4.44472439804 0.891748537216
4.44535271645 0.891732323015
4.44598103485 0.891716000536
4.44660935326 0.891699569456
4.44723767166 0.891683029453
4.44786599007 0.891666380203
4.44849430847 0.891649621382
4.44912262688 0.891632752667
4.44975094528 0.891615773733
4.45037926369 0.891598684255
4.45100758209 0.891581483907
4.4516359005 0.891564172364
4.4522642189 0.891546749299
4.45289253731 0.891529214385
4.45352085571 0.891511567296
4.45414917412 0.891493807703
4.45477749252 0.891475935278
4.45540581093 0.891457949693
4.45603412933 0.891439850619
4.45666244774 0.891421637726
4.45729076614 0.891403310685
4.45791908455 0.891384869165
4.45854740295 0.891366312835
4.45917572136 0.891347641365
4.45980403976 0.891328854422
4.46043235817 0.891309951675
4.46106067657 0.89129093279
4.46168899498 0.891271797436
4.46231731339 0.891252545278
4.46294563179 0.891233175983
4.4635739502 0.891213689216
4.4642022686 0.891194084643
4.46483058701 0.891174361928
4.46545890541 0.891154520736
4.46608722382 0.891134560731
4.46671554222 0.891114481576
4.46734386063 0.891094282934
4.46797217903 0.891073964468
4.46860049744 0.89105352584
4.46922881584 0.891032966711
4.46985713425 0.891012286744
4.47048545265 0.890991485598
4.47111377106 0.890970562934
4.47174208946 0.890949518413
4.47237040787 0.890928351693
4.47299872627 0.890907062433
4.47362704468 0.890885650292
4.47425536308 0.890864114929
4.47488368149 0.890842456
4.47551199989 0.890820673164
4.4761403183 0.890798766076
4.4767686367 0.890776734394
4.47739695511 0.890754577772
4.47802527351 0.890732295868
4.47865359192 0.890709888334
4.47928191032 0.890687354827
4.47991022873 0.890664695001
4.48053854713 0.890641908508
4.48116686554 0.890618995002
4.48179518394 0.890595954136
4.48242350235 0.890572785562
4.48305182075 0.890549488931
4.48368013916 0.890526063897
4.48430845757 0.890502510108
4.48493677597 0.890478827216
4.48556509438 0.890455014871
4.48619341278 0.890431072723
4.48682173119 0.890407000419
4.48745004959 0.89038279761
4.488078368 0.890358463944
4.4887066864 0.890333999067
4.48933500481 0.890309402628
4.48996332321 0.890284674273
4.49059164162 0.890259813649
4.49121996002 0.890234820402
4.49184827843 0.890209694177
4.49247659683 0.890184434619
4.49310491524 0.890159041373
4.49373323364 0.890133514082
4.49436155205 0.890107852392
4.49498987045 0.890082055944
4.49561818886 0.890056124381
4.49624650726 0.890030057346
4.49687482567 0.890003854481
4.49750314407 0.889977515426
4.49813146248 0.889951039824
4.49875978088 0.889924427314
4.49938809929 0.889897677536
4.50001641769 0.88987079013
4.5006447361 0.889843764734
4.5012730545 0.889816600989
4.50190137291 0.88978929853
4.50252969131 0.889761856997
4.50315800972 0.889734276027
4.50378632812 0.889706555255
4.50441464653 0.889678694319
4.50504296494 0.889650692854
4.50567128334 0.889622550496
4.50629960175 0.889594266879
4.50692792015 0.889565841638
4.50755623856 0.889537274407
4.50818455696 0.889508564818
4.50881287537 0.889479712507
4.50944119377 0.889450717104
4.51006951218 0.889421578241
4.51069783058 0.889392295552
4.51132614899 0.889362868665
4.51195446739 0.889333297213
4.5125827858 0.889303580825
4.5132111042 0.889273719132
4.51383942261 0.889243711761
4.51446774101 0.889213558343
4.51509605942 0.889183258504
4.51572437782 0.889152811874
4.51635269623 0.88912221808
4.51698101463 0.889091476747
4.51760933304 0.889060587504
4.51823765144 0.889029549974
4.51886596985 0.888998363785
4.51949428825 0.888967028561
4.52012260666 0.888935543926
4.52075092506 0.888903909505
4.52137924347 0.88887212492
4.52200756187 0.888840189796
4.52263588028 0.888808103753
4.52326419868 0.888775866416
4.52389251709 0.888743477404
4.52452083549 0.88871093634
4.5251491539 0.888678242843
4.52577747231 0.888645396535
4.52640579071 0.888612397034
4.52703410912 0.88857924396
4.52766242752 0.888545936931
4.52829074593 0.888512475566
4.52891906433 0.888478859482
4.52954738274 0.888445088297
4.53017570114 0.888411161627
4.53080401955 0.888377079089
4.53143233795 0.888342840298
4.53206065636 0.888308444869
4.53268897476 0.888273892418
4.53331729317 0.888239182558
4.53394561157 0.888204314904
4.53457392998 0.888169289068
4.53520224838 0.888134104664
4.53583056679 0.888098761304
4.53645888519 0.888063258599
4.5370872036 0.888027596161
4.537715522 0.887991773601
4.53834384041 0.88795579053
4.53897215881 0.887919646556
4.53960047722 0.887883341289
4.54022879562 0.887846874338
4.54085711403 0.887810245312
4.54148543243 0.887773453818
4.54211375084 0.887736499464
4.54274206924 0.887699381857
4.54337038765 0.887662100602
4.54399870605 0.887624655306
4.54462702446 0.887587045573
4.54525534286 0.88754927101
4.54588366127 0.88751133122
4.54651197968 0.887473225807
4.54714029808 0.887434954374
4.54776861649 0.887396516525
4.54839693489 0.887357911861
4.5490252533 0.887319139984
4.5496535717 0.887280200496
4.55028189011 0.887241092997
4.55091020851 0.887201817088
4.55153852692 0.887162372368
4.55216684532 0.887122758438
4.55279516373 0.887082974894
4.55342348213 0.887043021337
4.55405180054 0.887002897363
4.55468011894 0.886962602569
4.55530843735 0.886922136553
4.55593675575 0.886881498911
4.55656507416 0.886840689238
4.55719339256 0.88679970713
4.55782171097 0.88675855218
4.55845002937 0.886717223984
4.55907834778 0.886675722135
4.55970666618 0.886634046226
4.56033498459 0.88659219585
4.56096330299 0.886550170598
4.5615916214 0.886507970063
4.5622199398 0.886465593835
4.56284825821 0.886423041505
4.56347657661 0.886380312662
4.56410489502 0.886337406897
4.56473321342 0.886294323798
4.56536153183 0.886251062954
4.56598985023 0.886207623953
4.56661816864 0.886164006381
4.56724648705 0.886120209827
4.56787480545 0.886076233875
4.56850312386 0.886032078113
4.56913144226 0.885987742125
4.56975976067 0.885943225496
4.57038807907 0.885898527811
4.57101639748 0.885853648652
4.57164471588 0.885808587604
4.57227303429 0.885763344248
4.57290135269 0.885717918168
4.5735296711 0.885672308944
4.5741579895 0.885626516158
4.57478630791 0.88558053939
4.57541462631 0.885534378221
4.57604294472 0.885488032228
4.57667126312 0.885441500993
4.57729958153 0.885394784093
4.57792789993 0.885347881105
4.57855621834 0.885300791608
4.57918453674 0.885253515178
4.57981285515 0.885206051391
4.58044117355 0.885158399823
4.58106949196 0.88511056005
4.58169781036 0.885062531645
4.58232612877 0.885014314183
4.58295444717 0.884965907238
4.58358276558 0.884917310383
4.58421108398 0.88486852319
4.58483940239 0.884819545231
4.58546772079 0.884770376077
4.5860960392 0.8847210153
4.5867243576 0.88467146247
4.58735267601 0.884621717157
4.58798099442 0.884571778929
4.58860931282 0.884521647356
4.58923763123 0.884471322005
4.58986594963 0.884420802446
4.59049426804 0.884370088243
4.59112258644 0.884319178965
4.59175090485 0.884268074177
4.59237922325 0.884216773444
4.59300754166 0.884165276332
4.59363586006 0.884113582404
4.59426417847 0.884061691225
4.59489249687 0.884009602358
4.59552081528 0.883957315365
4.59614913368 0.88390482981
4.59677745209 0.883852145252
4.59740577049 0.883799261255
4.5980340889 0.883746177377
4.5986624073 0.883692893179
4.59929072571 0.88363940822
4.59991904411 0.88358572206
4.60054736252 0.883531834257
4.60117568092 0.883477744367
4.60180399933 0.88342345195
4.60243231773 0.88336895656
4.60306063614 0.883314257755
4.60368895454 0.88325935509
4.60431727295 0.88320424812
4.60494559135 0.883148936399
4.60557390976 0.883093419482
4.60620222816 0.883037696921
4.60683054657 0.882981768269
4.60745886497 0.88292563308
4.60808718338 0.882869290903
4.60871550179 0.882812741291
4.60934382019 0.882755983794
4.6099721386 0.882699017962
4.610600457 0.882641843345
4.61122877541 0.882584459491
4.61185709381 0.882526865948
4.61248541222 0.882469062265
4.61311373062 0.882411047989
4.61374204903 0.882352822666
4.61437036743 0.882294385842
4.61499868584 0.882235737064
4.61562700424 0.882176875875
4.61625532265 0.882117801821
4.61688364105 0.882058514445
4.61751195946 0.881999013291
4.61814027786 0.881939297901
4.61876859627 0.881879367817
4.61939691467 0.881819222581
4.62002523308 0.881758861735
4.62065355148 0.881698284818
4.62128186989 0.88163749137
4.62191018829 0.881576480932
4.6225385067 0.881515253041
4.6231668251 0.881453807236
4.62379514351 0.881392143054
4.62442346191 0.881330260034
4.62505178032 0.88126815771
4.62568009872 0.88120583562
4.62630841713 0.881143293298
4.62693673553 0.88108053028
4.62756505394 0.8810175461
4.62819337234 0.880954340291
4.62882169075 0.880890912387
4.62945000916 0.880827261921
4.63007832756 0.880763388423
4.63070664597 0.880699291427
4.63133496437 0.880634970462
4.63196328278 0.880570425059
4.63259160118 0.880505654748
4.63321991959 0.880440659058
4.63384823799 0.880375437518
4.6344765564 0.880309989655
4.6351048748 0.880244314998
4.63573319321 0.880178413072
4.63636151161 0.880112283406
4.63698983002 0.880045925523
4.63761814842 0.879979338951
4.63824646683 0.879912523212
4.63887478523 0.879845477833
4.63950310364 0.879778202335
4.64013142204 0.879710696242
4.64075974045 0.879642959076
4.64138805885 0.879574990359
4.64201637726 0.879506789614
4.64264469566 0.879438356359
4.64327301407 0.879369690115
4.64390133247 0.879300790403
4.64452965088 0.879231656741
4.64515796928 0.879162288647
4.64578628769 0.879092685639
4.64641460609 0.879022847235
4.6470429245 0.878952772951
4.6476712429 0.878882462304
4.64829956131 0.878811914809
4.64892787971 0.878741129982
4.64955619812 0.878670107336
4.65018451653 0.878598846386
4.65081283493 0.878527346645
4.65144115334 0.878455607626
4.65206947174 0.878383628841
4.65269779015 0.878311409802
4.65332610855 0.878238950019
4.65395442696 0.878166249005
4.65458274536 0.878093306267
4.65521106377 0.878020121317
4.65583938217 0.877946693662
4.65646770058 0.877873022811
4.65709601898 0.877799108272
4.65772433739 0.877724949552
4.65835265579 0.877650546157
4.6589809742 0.877575897594
4.6596092926 0.877501003367
4.66023761101 0.877425862983
4.66086592941 0.877350475945
4.66149424782 0.877274841757
4.66212256622 0.877198959923
4.66275088463 0.877122829944
4.66337920303 0.877046451324
4.66400752144 0.876969823563
4.66463583984 0.876892946163
4.66526415825 0.876815818624
4.66589247665 0.876738440446
4.66652079506 0.876660811129
4.66714911346 0.87658293017
4.66777743187 0.876504797069
4.66840575027 0.876426411323
4.66903406868 0.876347772429
4.66966238708 0.876268879883
4.67029070549 0.876189733182
4.6709190239 0.876110331821
4.6715473423 0.876030675295
4.67217566071 0.875950763098
4.67280397911 0.875870594724
4.67343229752 0.875790169666
4.67406061592 0.875709487417
4.67468893433 0.87562854747
4.67531725273 0.875547349314
4.67594557114 0.875465892442
4.67657388954 0.875384176345
4.67720220795 0.875302200511
4.67783052635 0.87521996443
4.67845884476 0.875137467592
4.67908716316 0.875054709484
4.67971548157 0.874971689594
4.68034379997 0.87488840741
4.68097211838 0.874804862417
4.68160043678 0.874721054102
4.68222875519 0.874636981951
4.68285707359 0.874552645449
4.683485392 0.874468044079
4.6841137104 0.874383177327
4.68474202881 0.874298044674
4.68537034721 0.874212645605
4.68599866562 0.874126979602
4.68662698402 0.874041046145
4.68725530243 0.873954844717
4.68788362083 0.873868374798
4.68851193924 0.873781635869
4.68914025764 0.873694627408
4.68976857605 0.873607348895
4.69039689445 0.873519799809
4.69102521286 0.873431979627
4.69165353127 0.873343887828
4.69228184967 0.873255523887
4.69291016808 0.873166887282
4.69353848648 0.873077977487
4.69416680489 0.87298879398
4.69479512329 0.872899336234
4.6954234417 0.872809603724
4.6960517601 0.872719595923
4.69668007851 0.872629312306
4.69730839691 0.872538752343
4.69793671532 0.872447915509
4.69856503372 0.872356801274
4.69919335213 0.87226540911
4.69982167053 0.872173738487
4.70044998894 0.872081788876
4.70107830734 0.871989559746
4.70170662575 0.871897050566
4.70233494415 0.871804260805
4.70296326256 0.871711189931
4.70359158096 0.871617837412
4.70421989937 0.871524202714
4.70484821777 0.871430285304
4.70547653618 0.871336084648
4.70610485458 0.871241600212
4.70673317299 0.871146831461
4.70736149139 0.871051777859
4.7079898098 0.870956438871
4.7086181282 0.870860813959
4.70924644661 0.870764902588
4.70987476501 0.870668704218
4.71050308342 0.870572218314
4.71113140182 0.870475444335
4.71175972023 0.870378381743
4.71238803864 0.870281029999
4.71301635704 0.870183388563
4.71364467545 0.870085456894
4.71427299385 0.869987234451
4.71490131226 0.869888720693
4.71552963066 0.869789915078
4.71615794907 0.869690817063
4.71678626747 0.869591426107
4.71741458588 0.869491741665
4.71804290428 0.869391763193
4.71867122269 0.869291490148
4.71929954109 0.869190921985
4.7199278595 0.869090058158
4.7205561779 0.868988898121
4.72118449631 0.868887441329
4.72181281471 0.868785687234
4.72244113312 0.86868363529
4.72306945152 0.86858128495
4.72369776993 0.868478635664
4.72432608833 0.868375686884
4.72495440674 0.868272438062
4.72558272514 0.868168888648
4.72621104355 0.868065038092
4.72683936195 0.867960885844
4.72746768036 0.867856431352
4.72809599876 0.867751674066
4.72872431717 0.867646613435
4.72935263557 0.867541248905
4.72998095398 0.867435579924
4.73060927238 0.867329605939
4.73123759079 0.867223326397
4.73186590919 0.867116740743
4.7324942276 0.867009848424
4.73312254601 0.866902648884
4.73375086441 0.866795141569
4.73437918282 0.866687325922
4.73500750122 0.866579201387
4.73563581963 0.866470767409
4.73626413803 0.866362023429
4.73689245644 0.866252968891
4.73752077484 0.866143603237
4.73814909325 0.866033925908
4.73877741165 0.865923936345
4.73940573006 0.865813633991
4.74003404846 0.865703018285
4.74066236687 0.865592088667
4.74129068527 0.865480844578
4.74191900368 0.865369285456
4.74254732208 0.86525741074
4.74317564049 0.865145219868
4.74380395889 0.86503271228
4.7444322773 0.864919887412
4.7450605957 0.864806744702
4.74568891411 0.864693283587
4.74631723251 0.864579503503
4.74694555092 0.864465403886
4.74757386932 0.864350984173
4.74820218773 0.864236243797
4.74883050613 0.864121182196
4.74945882454 0.864005798802
4.75008714294 0.86389009305
4.75071546135 0.863774064374
4.75134377975 0.863657712208
4.75197209816 0.863541035985
4.75260041656 0.863424035137
4.75322873497 0.863306709097
4.75385705338 0.863189057296
4.75448537178 0.863071079167
4.75511369019 0.86295277414
4.75574200859 0.862834141648
4.756370327 0.862715181119
4.7569986454 0.862595891985
4.75762696381 0.862476273676
4.75825528221 0.86235632562
4.75888360062 0.862236047248
4.75951191902 0.862115437988
4.76014023743 0.861994497268
4.76076855583 0.861873224518
4.76139687424 0.861751619164
4.76202519264 0.861629680635
4.76265351105 0.861507408358
4.76328182945 0.861384801759
4.76391014786 0.861261860265
4.76453846626 0.861138583303
4.76516678467 0.861014970299
4.76579510307 0.860891020678
4.76642342148 0.860766733865
4.76705173988 0.860642109287
4.76768005829 0.860517146367
4.76830837669 0.86039184453
4.7689366951 0.860266203201
4.7695650135 0.860140221803
4.77019333191 0.860013899759
4.77082165031 0.859887236495
4.77144996872 0.859760231431
4.77207828712 0.859632883992
4.77270660553 0.859505193599
4.77333492393 0.859377159676
4.77396324234 0.859248781643
4.77459156075 0.859120058924
4.77521987915 0.858990990939
4.77584819756 0.858861577109
4.77647651596 0.858731816856
4.77710483437 0.8586017096
4.77773315277 0.858471254762
4.77836147118 0.858340451762
4.77898978958 0.85820930002
4.77961810799 0.858077798956
4.78024642639 0.85794594799
4.7808747448 0.85781374654
4.7815030632 0.857681194026
4.78213138161 0.857548289867
4.78275970001 0.857415033482
4.78338801842 0.857281424289
4.78401633682 0.857147461705
4.78464465523 0.85701314515
4.78527297363 0.856878474042
4.78590129204 0.856743447797
4.78652961044 0.856608065833
4.78715792885 0.856472327568
4.78778624725 0.856336232419
4.78841456566 0.856199779802
4.78904288406 0.856062969135
4.78967120247 0.855925799834
4.79029952087 0.855788271315
4.79092783928 0.855650382995
4.79155615768 0.855512134289
4.79218447609 0.855373524614
4.79281279449 0.855234553385
4.7934411129 0.855095220018
4.7940694313 0.854955523929
4.79469774971 0.854815464532
4.79532606812 0.854675041244
4.79595438652 0.854534253479
4.79658270493 0.854393100651
4.79721102333 0.854251582177
4.79783934174 0.854109697469
4.79846766014 0.853967445945
4.79909597855 0.853824827016
4.79972429695 0.853681840099
4.80035261536 0.853538484607
4.80098093376 0.853394759954
4.80160925217 0.853250665555
4.80223757057 0.853106200823
4.80286588898 0.852961365172
4.80349420738 0.852816158017
4.80412252579 0.852670578771
4.80475084419 0.852524626847
4.8053791626 0.85237830166
4.806007481 0.852231602622
4.80663579941 0.852084529148
4.80726411781 0.85193708065
4.80789243622 0.851789256543
4.80852075462 0.851641056239
4.80914907303 0.851492479152
4.80977739143 0.851343524695
4.81040570984 0.851194192281
4.81103402824 0.851044481324
4.81166234665 0.850894391237
4.81229066505 0.850743921433
4.81291898346 0.850593071325
4.81354730186 0.850441840326
4.81417562027 0.85029022785
4.81480393867 0.85013823331
4.81543225708 0.849985856119
4.81606057549 0.84983309569
4.81668889389 0.849679951437
4.8173172123 0.849526422772
4.8179455307 0.84937250911
4.81857384911 0.849218209862
4.81920216751 0.849063524444
4.81983048592 0.848908452268
4.82045880432 0.848752992747
4.82108712273 0.848597145296
4.82171544113 0.848440909328
4.82234375954 0.848284284256
4.82297207794 0.848127269495
4.82360039635 0.847969864458
4.82422871475 0.847812068558
4.82485703316 0.847653881211
4.82548535156 0.84749530183
4.82611366997 0.847336329829
4.82674198837 0.847176964623
4.82737030678 0.847017205626
4.82799862518 0.846857052252
4.82862694359 0.846696503917
4.82925526199 0.846535560035
4.8298835804 0.846374220021
4.8305118988 0.84621248329
4.83114021721 0.846050349257
4.83176853561 0.845887817337
4.83239685402 0.845724886947
4.83302517242 0.845561557501
4.83365349083 0.845397828416
4.83428180923 0.845233699108
4.83491012764 0.845069168992
4.83553844604 0.844904237486
4.83616676445 0.844738904006
4.83679508286 0.844573167968
4.83742340126 0.84440702879
4.83805171967 0.844240485888
4.83868003807 0.844073538681
4.83930835648 0.843906186586
4.83993667488 0.84373842902
4.84056499329 0.843570265402
4.84119331169 0.84340169515
4.8418216301 0.843232717683
4.8424499485 0.843063332419
4.84307826691 0.842893538778
4.84370658531 0.84272333618
4.84433490372 0.842552724042
4.84496322212 0.842381701787
4.84559154053 0.842210268833
4.84621985893 0.842038424601
4.84684817734 0.841866168513
4.84747649574 0.841693499988
4.84810481415 0.841520418449
4.84873313255 0.841346923318
4.84936145096 0.841173014016
4.84998976936 0.840998689965
4.85061808777 0.840823950589
4.85124640617 0.840648795311
4.85187472458 0.840473223553
4.85250304298 0.84029723474
4.85313136139 0.840120828296
4.85375967979 0.839944003645
4.8543879982 0.839766760212
4.8550163166 0.839589097423
4.85564463501 0.839411014703
4.85627295341 0.839232511478
4.85690127182 0.839053587175
4.85752959023 0.83887424122
4.85815790863 0.838694473041
4.85878622704 0.838514282066
4.85941454544 0.838333667722
4.86004286385 0.838152629439
4.86067118225 0.837971166644
4.86129950066 0.837789278769
4.86192781906 0.837606965242
4.86255613747 0.837424225495
4.86318445587 0.837241058957
4.86381277428 0.837057465061
4.86444109268 0.836873443238
4.86506941109 0.836688992921
4.86569772949 0.836504113542
4.8663260479 0.836318804536
4.8669543663 0.836133065335
4.86758268471 0.835946895374
4.86821100311 0.835760294089
4.86883932152 0.835573260915
4.86946763992 0.835385795287
4.87009595833 0.835197896643
4.87072427673 0.835009564419
4.87135259514 0.834820798053
4.87198091354 0.834631596985
4.87260923195 0.834441960652
4.87323755035 0.834251888494
4.87386586876 0.834061379951
4.87449418716 0.833870434464
4.87512250557 0.833679051475
4.87575082397 0.833487230425
4.87637914238 0.833294970757
4.87700746078 0.833102271914
4.87763577919 0.83290913334
4.8782640976 0.83271555448
4.878892416 0.832521534779
4.87952073441 0.832327073682
4.88014905281 0.832132170637
4.88077737122 0.831936825091
4.88140568962 0.831741036491
4.88203400803 0.831544804286
4.88266232643 0.831348127926
4.88329064484 0.831151006861
4.88391896324 0.830953440542
4.88454728165 0.83075542842
4.88517560005 0.830556969947
4.88580391846 0.830358064577
4.88643223686 0.830158711764
4.88706055527 0.829958910962
4.88768887367 0.829758661626
4.88831719208 0.829557963214
4.88894551048 0.829356815181
4.88957382889 0.829155216986
4.89020214729 0.828953168086
4.8908304657 0.828750667943
4.8914587841 0.828547716016
4.89208710251 0.828344311765
4.89271542091 0.828140454654
4.89334373932 0.827936144144
4.89397205772 0.8277313797
4.89460037613 0.827526160787
4.89522869453 0.827320486868
4.89585701294 0.827114357412
4.89648533134 0.826907771885
4.89711364975 0.826700729755
4.89774196815 0.826493230492
4.89837028656 0.826285273565
4.89899860497 0.826076858446
4.89962692337 0.825867984606
4.90025524178 0.825658651518
4.90088356018 0.825448858656
4.90151187859 0.825238605494
4.90214019699 0.82502789151
4.9027685154 0.824816716178
4.9033968338 0.824605078978
4.90402515221 0.824392979387
4.90465347061 0.824180416886
4.90528178902 0.823967390956
4.90591010742 0.823753901078
4.90653842583 0.823539946735
4.90716674423 0.823325527412
4.90779506264 0.823110642593
4.90842338104 0.822895291764
4.90905169945 0.822679474413
4.90968001785 0.822463190028
4.91030833626 0.822246438098
4.91093665466 0.822029218114
4.91156497307 0.821811529567
4.91219329147 0.821593371951
4.91282160988 0.821374744758
4.91344992828 0.821155647486
4.91407824669 0.820936079628
4.91470656509 0.820716040684
4.9153348835 0.82049553015
4.9159632019 0.820274547529
4.91659152031 0.820053092319
4.91721983871 0.819831164024
4.91784815712 0.819608762147
4.91847647552 0.819385886192
4.91910479393 0.819162535665
4.91973311234 0.818938710075
4.92036143074 0.818714408928
4.92098974915 0.818489631734
4.92161806755 0.818264378005
4.92224638596 0.818038647253
4.92287470436 0.817812438992
4.92350302277 0.817585752735
4.92413134117 0.817358588
4.92475965958 0.817130944304
4.92538797798 0.816902821166
4.92601629639 0.816674218106
4.92664461479 0.816445134645
4.9272729332 0.816215570306
4.9279012516 0.815985524615
4.92852957001 0.815754997096
4.92915788841 0.815523987276
4.92978620682 0.815292494685
4.93041452522 0.815060518852
4.93104284363 0.814828059309
4.93167116203 0.814595115588
4.93229948044 0.814361687224
4.93292779884 0.814127773752
4.93355611725 0.81389337471
4.93418443565 0.813658489637
4.93481275406 0.813423118072
4.93544107246 0.813187259558
4.93606939087 0.812950913637
4.93669770927 0.812714079856
4.93732602768 0.812476757759
4.93795434608 0.812238946895
4.93858266449 0.812000646813
4.93921098289 0.811761857065
4.9398393013 0.811522577202
4.94046761971 0.81128280678
4.94109593811 0.811042545354
4.94172425652 0.810801792481
4.94235257492 0.810560547721
4.94298089333 0.810318810634
4.94360921173 0.810076580783
4.94423753014 0.809833857732
4.94486584854 0.809590641046
4.94549416695 0.809346930293
4.94612248535 0.809102725041
4.94675080376 0.808858024863
4.94737912216 0.80861282933
4.94800744057 0.808367138016
4.94863575897 0.808120950498
4.94926407738 0.807874266353
4.94989239578 0.80762708516
4.95052071419 0.807379406502
4.95114903259 0.807131229961
4.951777351 0.806882555122
4.9524056694 0.806633381572
4.95303398781 0.806383708899
4.95366230621 0.806133536694
4.95429062462 0.805882864548
4.95491894302 0.805631692056
4.95554726143 0.805380018814
4.95617557983 0.805127844419
4.95680389824 0.804875168471
4.95743221664 0.804621990573
4.95806053505 0.804368310326
4.95868885345 0.804114127337
4.95931717186 0.803859441214
4.95994549026 0.803604251564
4.96057380867 0.803348558001
4.96120212708 0.803092360136
4.96183044548 0.802835657585
4.96245876389 0.802578449966
4.96308708229 0.802320736898
4.9637154007 0.802062518001
4.9643437191 0.8018037929
4.96497203751 0.801544561219
4.96560035591 0.801284822586
4.96622867432 0.80102457663
4.96685699272 0.800763822983
4.96748531113 0.800502561279
4.96811362953 0.800240791154
4.96874194794 0.799978512244
4.96937026634 0.799715724191
4.96999858475 0.799452426636
4.97062690315 0.799188619224
4.97125522156 0.798924301601
4.97188353996 0.798659473415
4.97251185837 0.798394134318
4.97314017677 0.798128283963
4.97376849518 0.797861922005
4.97439681358 0.797595048101
4.97502513199 0.797327661911
4.97565345039 0.797059763097
4.9762817688 0.796791351323
4.9769100872 0.796522426256
4.97753840561 0.796252987564
4.97816672401 0.795983034919
4.97879504242 0.795712567995
4.97942336082 0.795441586466
4.98005167923 0.795170090011
4.98067999763 0.79489807831
4.98130831604 0.794625551046
4.98193663445 0.794352507905
4.98256495285 0.794078948573
4.98319327126 0.793804872742
4.98382158966 0.793530280102
4.98444990807 0.79325517035
4.98507822647 0.792979543182
4.98570654488 0.792703398298
4.98633486328 0.7924267354
4.98696318169 0.792149554192
4.98759150009 0.791871854383
4.9882198185 0.791593635682
4.9888481369 0.7913148978
4.98947645531 0.791035640453
4.99010477371 0.790755863357
4.99073309212 0.790475566233
4.99136141052 0.790194748803
4.99198972893 0.789913410791
4.99261804733 0.789631551926
4.99324636574 0.789349171938
4.99387468414 0.789066270559
4.99450300255 0.788782847524
4.99513132095 0.788498902572
4.99575963936 0.788214435444
4.99638795776 0.787929445882
4.99701627617 0.787643933634
4.99764459457 0.787357898447
4.99827291298 0.787071340073
4.99890123138 0.786784258266
4.99952954979 0.786496652784
5.00015786819 0.786208523386
5.0007861866 0.785919869834
5.001414505 0.785630691894
5.00204282341 0.785340989334
5.00267114182 0.785050761924
5.00329946022 0.784760009438
5.00392777863 0.784468731653
5.00455609703 0.784176928348
5.00518441544 0.783884599305
5.00581273384 0.78359174431
5.00644105225 0.783298363149
5.00706937065 0.783004455615
5.00769768906 0.7827100215
5.00832600746 0.782415060601
5.00895432587 0.782119572719
5.00958264427 0.781823557655
5.01021096268 0.781527015215
5.01083928108 0.781229945208
5.01146759949 0.780932347444
5.01209591789 0.780634221739
5.0127242363 0.780335567911
5.0133525547 0.780036385778
5.01398087311 0.779736675166
5.01460919151 0.7794364359
5.01523750992 0.779135667811
5.01586582832 0.778834370732
5.01649414673 0.778532544497
5.01712246513 0.778230188946
5.01775078354 0.777927303922
5.01837910194 0.777623889269
5.01900742035 0.777319944837
5.01963573875 0.777015470475
5.02026405716 0.77671046604
5.02089237556 0.77640493139
5.02152069397 0.776098866384
5.02214901237 0.775792270889
5.02277733078 0.775485144771
5.02340564919 0.775177487901
5.02403396759 0.774869300153
5.024662286 0.774560581405
5.0252906044 0.774251331538
5.02591892281 0.773941550435
5.02654724121 0.773631237984
5.02717555962 0.773320394075
5.02780387802 0.773009018603
5.02843219643 0.772697111464
5.02906051483 0.77238467256
5.02968883324 0.772071701794
5.03031715164 0.771758199074
5.03094547005 0.771444164311
5.03157378845 0.771129597419
5.03220210686 0.770814498316
5.03283042526 0.770498866923
5.03345874367 0.770182703165
5.03408706207 0.76986600697
5.03471538048 0.769548778269
5.03534369888 0.769231016998
5.03597201729 0.768912723096
5.03660033569 0.768593896504
5.0372286541 0.768274537168
5.0378569725 0.767954645038
5.03848529091 0.767634220067
5.03911360931 0.767313262211
5.03974192772 0.766991771429
5.04037024612 0.766669747687
5.04099856453 0.766347190951
5.04162688293 0.766024101192
5.04225520134 0.765700478384
5.04288351974 0.765376322507
5.04351183815 0.765051633542
5.04414015656 0.764726411474
5.04476847496 0.764400656294
5.04539679337 0.764074367994
5.04602511177 0.763747546571
5.04665343018 0.763420192026
5.04728174858 0.763092304362
5.04791006699 0.76276388359
5.04853838539 0.762434929719
5.0491667038 0.762105442766
5.0497950222 0.761775422751
5.05042334061 0.761444869698
5.05105165901 0.761113783632
5.05167997742 0.760782164586
5.05230829582 0.760450012594
5.05293661423 0.760117327696
5.05356493263 0.759784109934
5.05419325104 0.759450359355
5.05482156944 0.75911607601
5.05544988785 0.758781259953
5.05607820625 0.758445911243
5.05670652466 0.758110029942
5.05733484306 0.757773616117
5.05796316147 0.757436669838
5.05859147987 0.757099191181
5.05921979828 0.756761180223
5.05984811668 0.756422637047
5.06047643509 0.75608356174
5.06110475349 0.755743954392
5.0617330719 0.755403815099
5.0623613903 0.755063143959
5.06298970871 0.754721941076
5.06361802711 0.754380206556
5.06424634552 0.75403794051
5.06487466393 0.753695143055
5.06550298233 0.75335181431
5.06613130074 0.753007954398
5.06675961914 0.752663563448
5.06738793755 0.752318641592
5.06801625595 0.751973188965
5.06864457436 0.751627205709
5.06927289276 0.751280691969
5.06990121117 0.750933647893
5.07052952957 0.750586073636
5.07115784798 0.750237969354
5.07178616638 0.74988933521
5.07241448479 0.749540171369
5.07304280319 0.749190478004
5.0736711216 0.748840255288
5.07429944 0.7484895034
5.07492775841 0.748138222525
5.07555607681 0.747786412851
5.07618439522 0.747434074569
5.07681271362 0.747081207878
5.07744103203 0.746727812977
5.07806935043 0.746373890073
5.07869766884 0.746019439376
5.07932598724 0.7456644611
5.07995430565 0.745308955464
5.08058262405 0.744952922693
5.08121094246 0.744596363013
5.08183926086 0.744239276658
5.08246757927 0.743881663865
5.08309589767 0.743523524875
5.08372421608 0.743164859934
5.08435253448 0.742805669294
5.08498085289 0.742445953208
5.0856091713 0.742085711938
5.0862374897 0.741724945748
5.08686580811 0.741363654906
5.08749412651 0.741001839687
5.08812244492 0.740639500369
5.08875076332 0.740276637235
5.08937908173 0.739913250572
5.09000740013 0.739549340673
5.09063571854 0.739184907836
5.09126403694 0.73881995236
5.09189235535 0.738454474554
5.09252067375 0.738088474729
5.09314899216 0.737721953199
5.09377731056 0.737354910287
5.09440562897 0.736987346317
5.09503394737 0.736619261619
5.09566226578 0.73625065653
5.09629058418 0.735881531387
5.09691890259 0.735511886537
5.09754722099 0.735141722329
5.0981755394 0.734771039117
5.0988038578 0.734399837259
5.09943217621 0.734028117121
5.10006049461 0.733655879071
5.10068881302 0.733283123483
5.10131713142 0.732909850736
5.10194544983 0.732536061212
5.10257376823 0.732161755302
5.10320208664 0.731786933398
5.10383040504 0.731411595898
5.10445872345 0.731035743207
5.10508704185 0.730659375732
5.10571536026 0.730282493887
5.10634367867 0.729905098091
5.10697199707 0.729527188766
5.10760031548 0.729148766342
5.10822863388 0.728769831251
5.10885695229 0.728390383932
5.10948527069 0.728010424828
5.1101135891 0.727629954389
5.1107419075 0.727248973068
5.11137022591 0.726867481324
5.11199854431 0.726485479621
5.11262686272 0.726102968427
5.11325518112 0.725719948217
5.11388349953 0.725336419471
5.11451181793 0.724952382672
5.11514013634 0.72456783831
5.11576845474 0.724182786881
5.11639677315 0.723797228883
5.11702509155 0.723411164823
5.11765340996 0.723024595211
5.11828172836 0.722637520562
5.11891004677 0.722249941397
5.11953836517 0.721861858242
5.12016668358 0.721473271629
5.12079500198 0.721084182094
5.12142332039 0.72069459018
5.12205163879 0.720304496432
5.1226799572 0.719913901404
5.1233082756 0.719522805654
5.12393659401 0.719131209744
5.12456491241 0.718739114243
5.12519323082 0.718346519725
5.12582154922 0.717953426769
5.12644986763 0.717559835959
5.12707818604 0.717165747885
5.12770650444 0.716771163143
5.12833482285 0.716376082333
5.12896314125 0.715980506061
5.12959145966 0.715584434939
5.13021977806 0.715187869583
5.13084809647 0.714790810616
5.13147641487 0.714393258665
5.13210473328 0.713995214364
5.13273305168 0.713596678351
5.13336137009 0.713197651271
5.13398968849 0.712798133773
5.1346180069 0.712398126512
5.1352463253 0.711997630149
5.13587464371 0.71159664535
5.13650296211 0.711195172787
5.13713128052 0.710793213136
5.13775959892 0.710390767082
5.13838791733 0.709987835311
5.13901623573 0.709584418517
5.13964455414 0.709180517401
5.14027287254 0.708776132667
5.14090119095 0.708371265026
5.14152950935 0.707965915194
5.14215782776 0.707560083893
5.14278614616 0.707153771849
5.14341446457 0.706746979797
5.14404278297 0.706339708475
5.14467110138 0.705931958627
5.14529941978 0.705523731003
5.14592773819 0.705115026359
5.14655605659 0.704705845457
5.147184375 0.704296189062
5.14781269341 0.703886057948
5.14844101181 0.703475452893
5.14906933022 0.703064374682
5.14969764862 0.702652824103
5.15032596703 0.702240801953
5.15095428543 0.701828309033
5.15158260384 0.701415346149
5.15221092224 0.701001914115
5.15283924065 0.700588013748
5.15346755905 0.700173645874
5.15409587746 0.699758811322
5.15472419586 0.699343510928
5.15535251427 0.698927745533
5.15598083267 0.698511515985
5.15660915108 0.698094823137
5.15723746948 0.697677667848
5.15786578789 0.697260050982
5.15849410629 0.696841973411
5.1591224247 0.69642343601
5.1597507431 0.696004439662
5.16037906151 0.695584985256
5.16100737991 0.695165073684
5.16163569832 0.694744705847
5.16226401672 0.69432388265
5.16289233513 0.693902605006
5.16352065353 0.693480873831
5.16414897194 0.693058690048
5.16477729034 0.692636054587
5.16540560875 0.692212968384
5.16603392715 0.691789432378
5.16666224556 0.691365447517
5.16729056396 0.690941014754
5.16791888237 0.690516135047
5.16854720078 0.690090809361
5.16917551918 0.689665038667
5.16980383759 0.689238823941
5.17043215599 0.688812166165
5.1710604744 0.688385066329
5.1716887928 0.687957525426
5.17231711121 0.687529544457
5.17294542961 0.687101124428
5.17357374802 0.686672266351
5.17420206642 0.686242971245
5.17483038483 0.685813240134
5.17545870323 0.685383074048
5.17608702164 0.684952474024
5.17671534004 0.684521441103
5.17734365845 0.684089976333
5.17797197685 0.68365808077
5.17860029526 0.683225755473
5.17922861366 0.682793001509
5.17985693207 0.68235981995
5.18048525047 0.681926211873
5.18111356888 0.681492178364
5.18174188728 0.681057720513
5.18237020569 0.680622839416
5.18299852409 0.680187536176
5.1836268425 0.679751811901
5.1842551609 0.679315667706
5.18488347931 0.678879104711
5.18551179771 0.678442124043
5.18614011612 0.678004726835
5.18676843452 0.677566914225
5.18739675293 0.677128687358
5.18802507133 0.676690047385
5.18865338974 0.676250995464
5.18928170815 0.675811532756
5.18991002655 0.675371660432
5.19053834496 0.674931379667
5.19116666336 0.674490691641
5.19179498177 0.674049597543
5.19242330017 0.673608098565
5.19305161858 0.673166195907
5.19367993698 0.672723890775
5.19430825539 0.672281184381
5.19493657379 0.671838077942
5.1955648922 0.671394572682
5.1961932106 0.670950669832
5.19682152901 0.670506370627
5.19744984741 0.67006167631
5.19807816582 0.66961658813
5.19870648422 0.669171107339
5.19933480263 0.6687252352
5.19996312103 0.668278972979
5.20059143944 0.667832321948
5.20121975784 0.667385283386
5.20184807625 0.666937858579
5.20247639465 0.666490048818
5.20310471306 0.666041855399
5.20373303146 0.665593279627
5.20436134987 0.66514432281
5.20498966827 0.664694986264
5.20561798668 0.66424527131
5.20624630508 0.663795179278
5.20687462349 0.6633447115
5.20750294189 0.662893869316
5.2081312603 0.662442654073
5.2087595787 0.661991067123
5.20938789711 0.661539109824
5.21001621552 0.66108678354
5.21064453392 0.660634089643
5.21127285233 0.660181029509
5.21190117073 0.65972760452
5.21252948914 0.659273816066
5.21315780754 0.658819665542
5.21378612595 0.658365154348
5.21441444435 0.657910283892
5.21504276276 0.657455055588
5.21567108116 0.656999470854
5.21629939957 0.656543531116
5.21692771797 0.656087237806
5.21755603638 0.655630592362
5.21818435478 0.655173596226
5.21881267319 0.65471625085
5.21944099159 0.654258557688
5.22006931 0.653800518204
5.2206976284 0.653342133865
5.22132594681 0.652883406146
5.22195426521 0.652424336526
5.22258258362 0.651964926492
5.22321090202 0.651505177536
5.22383922043 0.651045091158
5.22446753883 0.650584668861
5.22509585724 0.650123912156
5.22572417564 0.649662822559
5.22635249405 0.649201401594
5.22698081245 0.648739650789
5.22760913086 0.648277571679
5.22823744926 0.647815165805
5.22886576767 0.647352434714
5.22949408607 0.646889379957
5.23012240448 0.646426003096
5.23075072289 0.645962305693
5.23137904129 0.645498289321
5.2320073597 0.645033955556
5.2326356781 0.644569305981
5.23326399651 0.644104342185
5.23389231491 0.643639065763
5.23452063332 0.643173478316
5.23514895172 0.642707581451
5.23577727013 0.64224137678
5.23640558853 0.641774865923
5.23703390694 0.641308050504
5.23766222534 0.640840932155
5.23829054375 0.640373512511
5.23891886215 0.639905793216
5.23954718056 0.639437775917
5.24017549896 0.638969462271
5.24080381737 0.638500853936
5.24143213577 0.638031952579
5.24206045418 0.637562759874
5.24268877258 0.637093277496
5.24331709099 0.636623507132
5.24394540939 0.63615345047
5.2445737278 0.635683109207
5.2452020462 0.635212485045
5.24583036461 0.634741579689
5.24645868301 0.634270394855
5.24708700142 0.633798932262
5.24771531982 0.633327193634
5.24834363823 0.632855180702
5.24897195663 0.632382895203
5.24960027504 0.63191033888
5.25022859344 0.63143751348
5.25085691185 0.630964420759
5.25148523026 0.630491062475
5.25211354866 0.630017440395
5.25274186707 0.629543556289
5.25337018547 0.629069411936
5.25399850388 0.628595009118
5.25462682228 0.628120349623
5.25525514069 0.627645435246
5.25588345909 0.627170267788
5.2565117775 0.626694849053
5.2571400959 0.626219180853
5.25776841431 0.625743265005
5.25839673271 0.625267103333
5.25902505112 0.624790697664
5.25965336952 0.624314049833
5.26028168793 0.623837161679
5.26091000633 0.623360035047
5.26153832474 0.62288267179
5.26216664314 0.622405073762
5.26279496155 0.621927242827
5.26342327995 0.621449180851
5.26405159836 0.620970889709
5.26467991676 0.620492371278
5.26530823517 0.620013627444
5.26593655357 0.619534660096
5.26656487198 0.61905547113
5.26719319038 0.618576062445
5.26782150879 0.618096435949
5.26844982719 0.617616593554
5.2690781456 0.617136537176
5.269706464 0.616656268739
5.27033478241 0.61617579017
5.27096310081 0.615695103402
5.27159141922 0.615214210376
5.27221973763 0.614733113034
5.27284805603 0.614251813327
5.27347637444 0.61377031321
5.27410469284 0.613288614643
5.27473301125 0.612806719592
5.27536132965 0.612324630027
5.27598964806 0.611842347925
5.27661796646 0.611359875267
5.27724628487 0.610877214041
5.27787460327 0.610394366238
5.27850292168 0.609911333855
5.27913124008 0.609428118895
5.27975955849 0.608944723366
5.28038787689 0.60846114928
5.2810161953 0.607977398656
5.2816445137 0.607493473516
5.28227283211 0.607009375889
5.28290115051 0.606525107808
5.28352946892 0.606040671312
5.28415778732 0.605556068444
5.28478610573 0.605071301252
5.28541442413 0.604586371791
5.28604274254 0.60410128212
5.28667106094 0.6036160343
5.28729937935 0.603130630402
5.28792769775 0.602645072499
5.28855601616 0.60215936267
5.28918433456 0.601673502997
5.28981265297 0.60118749557
5.29044097137 0.600701342481
5.29106928978 0.600215045829
5.29169760818 0.599728607717
5.29232592659 0.599242030252
5.292954245 0.598755315547
5.2935825634 0.59826846572
5.29421088181 0.597781482893
5.29483920021 0.597294369193
5.29546751862 0.596807126751
5.29609583702 0.596319757704
5.29672415543 0.595832264192
5.29735247383 0.595344648362
5.29798079224 0.594856912364
5.29860911064 0.594369058354
5.29923742905 0.593881088489
5.29986574745 0.593393004936
5.30049406586 0.592904809862
5.30112238426 0.59241650544
5.30175070267 0.59192809385
5.30237902107 0.591439577272
5.30300733948 0.590950957894
5.30363565788 0.590462237907
5.30426397629 0.589973419506
5.30489229469 0.589484504892
5.3055206131 0.588995496268
5.3061489315 0.588506395845
5.30677724991 0.588017205834
5.30740556831 0.587527928453
5.30803388672 0.587038565925
5.30866220512 0.586549120474
5.30929052353 0.586059594331
5.30991884193 0.585569989731
5.31054716034 0.585080308912
5.31117547874 0.584590554116
5.31180379715 0.584100727592
5.31243211555 0.583610831588
5.31306043396 0.583120868362
5.31368875237 0.582630840172
5.31431707077 0.58214074928
5.31494538918 0.581650597955
5.31557370758 0.581160388467
5.31620202599 0.580670123092
5.31683034439 0.580179804109
5.3174586628 0.5796894338
5.3180869812 0.579199014453
5.31871529961 0.578708548358
5.31934361801 0.578218037809
5.31997193642 0.577727485106
5.32060025482 0.57723689255
5.32122857323 0.576746262447
5.32185689163 0.576255597107
5.32248521004 0.575764898842
5.32311352844 0.57527416997
5.32374184685 0.574783412812
5.32437016525 0.574292629691
5.32499848366 0.573801822935
5.32562680206 0.573310994876
5.32625512047 0.572820147848
5.32688343887 0.572329284189
5.32751175728 0.571838406242
5.32814007568 0.571347516352
5.32876839409 0.570856616867
5.32939671249 0.570365710139
5.3300250309 0.569874798523
5.3306533493 0.569383884378
5.33128166771 0.568892970067
5.33190998611 0.568402057953
5.33253830452 0.567911150406
5.33316662292 0.567420249797
5.33379494133 0.566929358502
5.33442325974 0.566438478896
5.33505157814 0.565947613363
5.33567989655 0.565456764286
5.33630821495 0.564965934051
5.33693653336 0.564475125049
5.33756485176 0.563984339674
5.33819317017 0.56349358032
5.33882148857 0.563002849388
5.33944980698 0.562512149279
5.34007812538 0.562021482397
5.34070644379 0.56153085115
5.34133476219 0.561040257948
5.3419630806 0.560549705205
5.342591399 0.560059195335
5.34321971741 0.559568730759
5.34384803581 0.559078313895
5.34447635422 0.558587947169
5.34510467262 0.558097633006
5.34573299103 0.557607373836
5.34636130943 0.557117172089
5.34698962784 0.5566270302
5.34761794624 0.556136950604
5.34824626465 0.555646935741
5.34887458305 0.555156988051
5.34950290146 0.554667109978
5.35013121986 0.554177303968
5.35075953827 0.553687572468
5.35138785667 0.553197917929
5.35201617508 0.552708342804
5.35264449348 0.552218849546
5.35327281189 0.551729440613
5.35390113029 0.551240118463
5.3545294487 0.550750885558
5.35515776711 0.55026174436
5.35578608551 0.549772697335
5.35641440392 0.549283746948
5.35704272232 0.54879489567
5.35767104073 0.54830614597
5.35829935913 0.547817500321
5.35892767754 0.547328961198
5.35955599594 0.546840531076
5.36018431435 0.546352212434
5.36081263275 0.54586400775
5.36144095116 0.545375919507
5.36206926956 0.544887950187
5.36269758797 0.544400102274
5.36332590637 0.543912378254
5.36395422478 0.543424780615
5.36458254318 0.542937311846
5.36521086159 0.542449974437
5.36583917999 0.541962770879
5.3664674984 0.541475703666
5.3670958168 0.540988775293
5.36772413521 0.540501988254
5.36835245361 0.540015345047
5.36898077202 0.53952884817
5.36960909042 0.539042500122
5.37023740883 0.538556303404
5.37086572723 0.538070260517
5.37149404564 0.537584373963
5.37212236404 0.537098646247
5.37275068245 0.536613079872
5.37337900085 0.536127677344
5.37400731926 0.535642441169
5.37463563766 0.535157373854
5.37526395607 0.534672477907
5.37589227448 0.534187755837
5.37652059288 0.533703210154
5.37714891129 0.533218843366
5.37777722969 0.532734657985
5.3784055481 0.532250656523
5.3790338665 0.53176684149
5.37966218491 0.531283215399
5.38029050331 0.530799780764
5.38091882172 0.530316540096
5.38154714012 0.529833495911
5.38217545853 0.529350650721
5.38280377693 0.528868007041
5.38343209534 0.528385567385
5.38406041374 0.527903334269
5.38468873215 0.527421310207
5.38531705055 0.526939497713
5.38594536896 0.526457899304
5.38657368736 0.525976517494
5.38720200577 0.525495354798
5.38783032417 0.525014413731
5.38845864258 0.524533696809
5.38908696098 0.524053206546
5.38971527939 0.523572945457
5.39034359779 0.523092916057
5.3909719162 0.522613120859
5.3916002346 0.522133562377
5.39222855301 0.521654243125
5.39285687141 0.521175165617
5.39348518982 0.520696332364
5.39411350822 0.52021774588
5.39474182663 0.519739408675
5.39537014503 0.519261323261
5.39599846344 0.518783492149
5.39662678185 0.518305917848
5.39725510025 0.517828602867
5.39788341866 0.517351549715
5.39851173706 0.516874760899
5.39914005547 0.516398238927
5.39976837387 0.515921986303
5.40039669228 0.515446005533
5.40102501068 0.514970299121
5.40165332909 0.51449486957
5.40228164749 0.514019719381
5.4029099659 0.513544851056
5.4035382843 0.513070267094
5.40416660271 0.512595969992
5.40479492111 0.512121962249
5.40542323952 0.51164824636
5.40605155792 0.51117482482
5.40667987633 0.510701700121
5.40730819473 0.510228874756
5.40793651314 0.509756351213
5.40856483154 0.509284131983
5.40919314995 0.508812219552
5.40982146835 0.508340616404
5.41044978676 0.507869325025
5.41107810516 0.507398347896
5.41170642357 0.506927687496
5.41233474197 0.506457346306
5.41296306038 0.5059873268
5.41359137878 0.505517631454
5.41421969719 0.50504826274
5.41484801559 0.504579223129
5.415476334 0.504110515089
5.4161046524 0.503642141087
5.41673297081 0.503174103587
5.41736128922 0.502706405052
5.41798960762 0.502239047941
5.41861792603 0.501772034712
5.41924624443 0.501305367819
5.41987456284 0.500839049716
5.42050288124 0.500373082854
5.42113119965 0.499907469679
5.42175951805 0.499442212638
5.42238783646 0.498977314173
5.42301615486 0.498512776724
5.42364447327 0.498048602729
5.42427279167 0.497584794622
5.42490111008 0.497121354836
5.42552942848 0.496658285799
5.42615774689 0.496195589937
5.42678606529 0.495733269675
5.4274143837 0.495271327431
5.4280427021 0.494809765624
5.42867102051 0.494348586667
5.42929933891 0.493887792972
5.42992765732 0.493427386947
5.43055597572 0.492967370995
5.43118429413 0.49250774752
5.43181261253 0.492048518917
5.43244093094 0.491589687583
5.43306924934 0.491131255908
5.43369756775 0.49067322628
5.43432588615 0.490215601084
5.43495420456 0.4897583827
5.43558252296 0.489301573505
5.43621084137 0.488845175872
5.43683915977 0.488389192172
5.43746747818 0.487933624769
5.43809579659 0.487478476027
5.43872411499 0.487023748302
5.4393524334 0.48656944395
5.4399807518 0.48611556532
5.44060907021 0.485662114759
5.44123738861 0.485209094609
5.44186570702 0.484756507208
5.44249402542 0.48430435489
5.44312234383 0.483852639984
5.44375066223 0.483401364816
5.44437898064 0.482950531707
5.44500729904 0.482500142973
5.44563561745 0.482050200926
5.44626393585 0.481600707875
5.44689225426 0.481151666122
5.44752057266 0.480703077967
5.44814889107 0.480254945702
5.44877720947 0.479807271618
5.44940552788 0.479360057998
5.45003384628 0.478913307123
5.45066216469 0.478467021268
5.45129048309 0.478021202702
5.4519188015 0.477575853691
5.4525471199 0.477130976494
5.45317543831 0.476686573368
5.45380375671 0.476242646561
5.45443207512 0.475799198319
5.45506039352 0.475356230881
5.45568871193 0.474913746483
5.45631703033 0.474471747352
5.45694534874 0.474030235713
5.45757366714 0.473589213784
5.45820198555 0.473148683778
5.45883030396 0.472708647903
5.45945862236 0.47226910836
5.46008694077 0.471830067346
5.46071525917 0.471391527051
5.46134357758 0.470953489661
5.46197189598 0.470515957354
5.46260021439 0.470078932305
5.46322853279 0.46964241668
5.4638568512 0.469206412641
5.4644851696 0.468770922345
5.46511348801 0.46833594794
5.46574180641 0.467901491571
5.46637012482 0.467467555374
5.46699844322 0.467034141482
5.46762676163 0.46660125202
5.46825508003 0.466168889106
5.46888339844 0.465737054854
5.46951171684 0.465305751369
5.47014003525 0.464874980751
5.47076835365 0.464444745095
5.47139667206 0.464015046486
5.47202499046 0.463585887005
5.47265330887 0.463157268726
5.47328162727 0.462729193716
5.47390994568 0.462301664036
5.47453826408 0.461874681739
5.47516658249 0.461448248872
5.47579490089 0.461022367474
5.4764232193 0.46059703958
5.4770515377 0.460172267214
5.47767985611 0.459748052397
5.47830817451 0.45932439714
5.47893649292 0.458901303448
5.47956481133 0.458478773319
5.48019312973 0.458056808744
5.48082144814 0.457635411705
5.48144976654 0.457214584179
5.48207808495 0.456794328135
5.48270640335 0.456374645533
5.48333472176 0.455955538328
5.48396304016 0.455537008466
5.48459135857 0.455119057885
5.48521967697 0.454701688517
5.48584799538 0.454284902285
5.48647631378 0.453868701105
5.48710463219 0.453453086885
5.48773295059 0.453038061525
5.488361269 0.452623626918
5.4889895874 0.452209784948
5.48961790581 0.451796537491
5.49024622421 0.451383886417
5.49087454262 0.450971833585
5.49150286102 0.450560380848
5.49213117943 0.450149530051
5.49275949783 0.449739283029
5.49338781624 0.44932964161
5.49401613464 0.448920607614
5.49464445305 0.448512182852
5.49527277145 0.448104369127
5.49590108986 0.447697168233
5.49652940826 0.447290581957
5.49715772667 0.446884612075
5.49778604507 0.446479260357
5.49841436348 0.446074528563
5.49904268188 0.445670418444
5.49967100029 0.445266931743
5.5002993187 0.444864070194
5.5009276371 0.444461835523
5.50155595551 0.444060229447
5.50218427391 0.443659253672
5.50281259232 0.443258909897
5.50344091072 0.442859199811
5.50406922913 0.442460125096
5.50469754753 0.442061687423
5.50532586594 0.441663888455
5.50595418434 0.441266729843
5.50658250275 0.440870213233
5.50721082115 0.440474340258
5.50783913956 0.440079112545
5.50846745796 0.43968453171
5.50909577637 0.439290599358
5.50972409477 0.438897317087
5.51035241318 0.438504686484
5.51098073158 0.438112709129
5.51160904999 0.437721386588
5.51223736839 0.437330720422
5.5128656868 0.436940712179
5.5134940052 0.436551363399
5.51412232361 0.436162675612
5.51475064201 0.435774650336
5.51537896042 0.435387289084
5.51600727882 0.435000593354
5.51663559723 0.434614564636
5.51726391563 0.434229204412
5.51789223404 0.433844514151
5.51852055244 0.433460495314
5.51914887085 0.43307714935
5.51977718925 0.432694477699
5.52040550766 0.432312481791
5.52103382607 0.431931163046
5.52166214447 0.431550522872
5.52229046288 0.431170562669
5.52291878128 0.430791283824
5.52354709969 0.430412687716
5.52417541809 0.430034775713
5.5248037365 0.429657549171
5.5254320549 0.429281009437
5.52606037331 0.428905157848
5.52668869171 0.428529995727
5.52731701012 0.428155524391
5.52794532852 0.427781745143
5.52857364693 0.427408659277
5.52920196533 0.427036268074
5.52983028374 0.426664572807
5.53045860214 0.426293574736
5.53108692055 0.425923275112
5.53171523895 0.425553675173
5.53234355736 0.425184776147
5.53297187576 0.424816579251
5.53360019417 0.424449085692
5.53422851257 0.424082296664
5.53485683098 0.42371621335
5.53548514938 0.423350836924
5.53611346779 0.422986168546
5.53674178619 0.422622209368
5.5373701046 0.422258960526
5.537998423 0.42189642315
5.53862674141 0.421534598354
5.53925505981 0.421173487245
5.53988337822 0.420813090914
5.54051169662 0.420453410444
5.54114001503 0.420094446906
5.54176833344 0.419736201358
5.54239665184 0.419378674846
5.54302497025 0.419021868408
5.54365328865 0.418665783066
5.54428160706 0.418310419833
5.54490992546 0.41795577971
5.54553824387 0.417601863685
5.54616656227 0.417248672735
5.54679488068 0.416896207825
5.54742319908 0.416544469909
5.54805151749 0.416193459928
5.54867983589 0.415843178812
5.5493081543 0.415493627478
5.5499364727 0.415144806832
5.55056479111 0.414796717767
5.55119310951 0.414449361165
5.55182142792 0.414102737894
5.55244974632 0.413756848813
5.55307806473 0.413411694767
5.55370638313 0.413067276588
5.55433470154 0.412723595097
5.55496301994 0.412380651102
5.55559133835 0.4120384454
5.55621965675 0.411696978775
5.55684797516 0.411356251998
5.55747629356 0.411016265828
5.55810461197 0.410677021013
5.55873293037 0.410338518285
5.55936124878 0.410000758369
5.55998956718 0.409663741971
5.56061788559 0.409327469791
5.56124620399 0.408991942512
5.5618745224 0.408657160805
5.56250284081 0.40832312533
5.56313115921 0.407989836734
5.56375947762 0.40765729565
5.56438779602 0.4073255027
5.56501611443 0.406994458493
5.56564443283 0.406664163623
5.56627275124 0.406334618674
5.56690106964 0.406005824216
5.56752938805 0.405677780807
5.56815770645 0.405350488991
5.56878602486 0.4050239493
5.56941434326 0.404698162254
5.57004266167 0.404373128356
5.57067098007 0.404048848102
5.57129929848 0.40372532197
5.57192761688 0.403402550428
5.57255593529 0.40308053393
5.57318425369 0.402759272917
5.5738125721 0.402438767817
5.5744408905 0.402119019045
5.57506920891 0.401800027002
5.57569752731 0.401481792077
5.57632584572 0.401164314647
5.57695416412 0.400847595072
5.57758248253 0.400531633703
5.57821080093 0.400216430875
5.57883911934 0.399901986912
5.57946743774 0.399588302122
5.58009575615 0.399275376802
5.58072407455 0.398963211236
5.58135239296 0.398651805692
5.58198071136 0.398341160427
5.58260902977 0.398031275684
5.58323734818 0.397722151693
5.58386566658 0.397413788671
5.58449398499 0.397106186819
5.58512230339 0.396799346328
5.5857506218 0.396493267374
5.5863789402 0.396187950119
5.58700725861 0.395883394713
5.58763557701 0.395579601291
5.58826389542 0.395276569976
5.58889221382 0.394974300876
5.58952053223 0.394672794087
5.59014885063 0.394372049691
5.59077716904 0.394072067754
5.59140548744 0.393772848333
5.59203380585 0.393474391469
5.59266212425 0.393176697187
5.59329044266 0.392879765504
5.59391876106 0.392583596418
5.59454707947 0.392288189917
5.59517539787 0.391993545973
5.59580371628 0.391699664545
5.59643203468 0.391406545581
5.59706035309 0.391114189011
5.59768867149 0.390822594753
5.5983169899 0.390531762714
5.5989453083 0.390241692783
5.59957362671 0.389952384838
5.60020194511 0.389663838743
5.60083026352 0.389376054346
5.60145858192 0.389089031486
5.60208690033 0.388802769983
5.60271521873 0.388517269647
5.60334353714 0.388232530273
5.60397185555 0.387948551641
5.60460017395 0.387665333519
5.60522849236 0.387382875661
5.60585681076 0.387101177806
5.60648512917 0.386820239681
5.60711344757 0.386540060998
5.60774176598 0.386260641456
5.60837008438 0.385981980739
5.60899840279 0.385704078517
5.60962672119 0.385426934449
5.6102550396 0.385150548178
5.610883358 0.384874919332
5.61151167641 0.384600047529
5.61213999481 0.384325932369
5.61276831322 0.38405257344
5.61339663162 0.383779970318
5.61402495003 0.383508122563
5.61465326843 0.383237029721
5.61528158684 0.382966691325
5.61590990524 0.382697106894
5.61653822365 0.382428275933
5.61716654205 0.382160197935
5.61779486046 0.381892872375
5.61842317886 0.38162629872
5.61905149727 0.381360476417
5.61967981567 0.381095404904
5.62030813408 0.380831083604
5.62093645248 0.380567511924
5.62156477089 0.380304689259
5.62219308929 0.380042614991
5.6228214077 0.379781288487
5.6234497261 0.379520709101
5.62407804451 0.379260876172
5.62470636292 0.379001789026
5.62533468132 0.378743446975
5.62596299973 0.378485849319
5.62659131813 0.378228995341
5.62721963654 0.377972884313
5.62784795494 0.377717515492
5.62847627335 0.377462888122
5.62910459175 0.377209001433
5.62973291016 0.37695585464
5.63036122856 0.376703446946
5.63098954697 0.376451777541
5.63161786537 0.376200845598
5.63224618378 0.37595065028
5.63287450218 0.375701190735
5.63350282059 0.375452466097
5.63413113899 0.375204475485
5.6347594574 0.374957218009
5.6353877758 0.374710692759
5.63601609421 0.374464898817
5.63664441261 0.374219835249
5.63727273102 0.373975501107
5.63790104942 0.373731895431
5.63852936783 0.373489017245
5.63915768623 0.373246865563
5.63978600464 0.373005439382
5.64041432304 0.372764737688
5.64104264145 0.372524759453
5.64167095985 0.372285503634
5.64229927826 0.372046969176
5.64292759666 0.371809155011
5.64355591507 0.371572060057
5.64418423347 0.371335683217
5.64481255188 0.371100023385
5.64544087029 0.370865079436
5.64606918869 0.370630850236
5.6466975071 0.370397334636
5.6473258255 0.370164531475
5.64795414391 0.369932439576
5.64858246231 0.369701057751
5.64921078072 0.369470384799
5.64983909912 0.369240419504
5.65046741753 0.369011160639
5.65109573593 0.368782606961
5.65172405434 0.368554757218
5.65235237274 0.368327610141
5.65298069115 0.36810116445
5.65360900955 0.367875418851
5.65423732796 0.367650372038
5.65486564636 0.36742602269
5.65549396477 0.367202369476
5.65612228317 0.36697941105
5.65675060158 0.366757146053
5.65737891998 0.366535573115
5.65800723839 0.366314690849
5.65863555679 0.366094497861
5.6592638752 0.365874992739
5.6598921936 0.365656174061
5.66052051201 0.365438040392
5.66114883041 0.365220590284
5.66177714882 0.365003822275
5.66240546722 0.364787734892
5.66303378563 0.36457232665
5.66366210403 0.364357596048
5.66429042244 0.364143541577
5.66491874084 0.363930161712
5.66554705925 0.363717454916
5.66617537766 0.363505419641
5.66680369606 0.363294054326
5.66743201447 0.363083357397
5.66806033287 0.362873327268
5.66868865128 0.36266396234
5.66931696968 0.362455261003
5.66994528809 0.362247221634
5.67057360649 0.362039842597
5.6712019249 0.361833122246
5.6718302433 0.36162705892
5.67245856171 0.361421650948
5.67308688011 0.361216896646
5.67371519852 0.361012794319
5.67434351692 0.360809342258
5.67497183533 0.360606538743
5.67560015373 0.360404382044
5.67622847214 0.360202870416
5.67685679054 0.360002002103
5.67748510895 0.359801775339
5.67811342735 0.359602188345
5.67874174576 0.359403239329
5.67937006416 0.359204926489
5.67999838257 0.359007248011
5.68062670097 0.358810202069
5.68125501938 0.358613786825
5.68188333778 0.358418000432
5.68251165619 0.358222841028
5.68313997459 0.358028306742
5.683768293 0.35783439569
5.6843966114 0.357641105979
5.68502492981 0.357448435701
5.68565324821 0.357256382941
5.68628156662 0.357064945769
5.68690988503 0.356874122247
5.68753820343 0.356683910423
5.68816652184 0.356494308336
5.68879484024 0.356305314014
5.68942315865 0.356116925472
5.69005147705 0.355929140717
5.69067979546 0.355741957741
5.69130811386 0.35555537453
5.69193643227 0.355369389056
5.69256475067 0.355183999281
5.69319306908 0.354999203156
5.69382138748 0.354814998623
5.69444970589 0.354631383612
5.69507802429 0.354448356042
5.6957063427 0.354265913822
5.6963346611 0.354084054852
5.69696297951 0.353902777019
5.69759129791 0.353722078202
5.69821961632 0.353541956269
5.69884793472 0.353362409076
5.69947625313 0.353183434472
5.70010457153 0.353005030294
5.70073288994 0.352827194369
5.70136120834 0.352649924513
5.70198952675 0.352473218536
5.70261784515 0.352297074232
5.70324616356 0.352121489391
5.70387448196 0.35194646179
5.70450280037 0.351771989197
5.70513111877 0.35159806937
5.70575943718 0.351424700058
5.70638775558 0.351251879001
5.70701607399 0.351079603927
5.7076443924 0.350907872557
5.7082727108 0.350736682602
5.70890102921 0.350566031763
5.70952934761 0.350395917733
5.71015766602 0.350226338194
5.71078598442 0.350057290821
5.71141430283 0.349888773278
5.71204262123 0.349720783221
5.71267093964 0.349553318297
5.71329925804 0.349386376144
5.71392757645 0.349219954391
5.71455589485 0.349054050658
5.71518421326 0.348888662557
5.71581253166 0.34872378769
5.71644085007 0.348559423652
5.71706916847 0.34839556803
5.71769748688 0.348232218399
5.71832580528 0.34806937233
5.71895412369 0.347907027382
5.71958244209 0.347745181108
5.7202107605 0.347583831053
5.7208390789 0.347422974751
5.72146739731 0.347262609732
5.72209571571 0.347102733515
5.72272403412 0.346943343611
5.72335235252 0.346784437526
5.72398067093 0.346626012755
5.72460898933 0.346468066787
5.72523730774 0.346310597103
5.72586562614 0.346153601175
5.72649394455 0.345997076471
5.72712226295 0.345841020447
5.72775058136 0.345685430555
5.72837889977 0.345530304238
5.72900721817 0.345375638933
5.72963553658 0.345221432068
5.73026385498 0.345067681066
5.73089217339 0.344914383341
5.73152049179 0.344761536301
5.7321488102 0.344609137348
5.7327771286 0.344457183875
5.73340544701 0.344305673269
5.73403376541 0.344154602912
5.73466208382 0.344003970177
5.73529040222 0.343853772432
5.73591872063 0.343704007038
5.73654703903 0.343554671349
5.73717535744 0.343405762714
5.73780367584 0.343257278475
5.73843199425 0.343109215966
5.73906031265 0.342961572519
5.73968863106 0.342814345457
5.74031694946 0.342667532096
5.74094526787 0.34252112975
5.74157358627 0.342375135724
5.74220190468 0.342229547318
5.74283022308 0.342084361827
5.74345854149 0.34193957654
5.74408685989 0.341795188739
5.7447151783 0.341651195704
5.7453434967 0.341507594706
5.74597181511 0.341364383013
5.74660013351 0.341221557887
5.74722845192 0.341079116585
5.74785677032 0.340937056359
5.74848508873 0.340795374456
5.74911340714 0.340654068117
5.74974172554 0.340513134581
5.75037004395 0.340372571079
5.75099836235 0.340232374839
5.75162668076 0.340092543085
5.75225499916 0.339953073035
5.75288331757 0.339813961903
5.75351163597 0.339675206899
5.75413995438 0.339536805229
5.75476827278 0.339398754095
5.75539659119 0.339261050693
5.75602490959 0.339123692216
5.756653228 0.338986675855
5.7572815464 0.338849998794
5.75790986481 0.338713658215
5.75853818321 0.338577651297
5.75916650162 0.338441975213
5.75979482002 0.338306627133
5.76042313843 0.338171604227
5.76105145683 0.338036903656
5.76167977524 0.337902522582
5.76230809364 0.337768458163
5.76293641205 0.337634707551
5.76356473045 0.3375012679
5.76419304886 0.337368136355
5.76482136726 0.337235310064
5.76544968567 0.337102786168
5.76607800407 0.336970561808
5.76670632248 0.336838634119
5.76733464088 0.336707000237
5.76796295929 0.336575657294
5.76859127769 0.336444602419
5.7692195961 0.33631383274
5.76984791451 0.336183345382
5.77047623291 0.336053137467
5.77110455132 0.335923206117
5.77173286972 0.335793548451
5.77236118813 0.335664161585
5.77298950653 0.335535042634
5.77361782494 0.335406188713
5.77424614334 0.335277596933
5.77487446175 0.335149264404
5.77550278015 0.335021188235
5.77613109856 0.334893365534
5.77675941696 0.334765793406
5.77738773537 0.334638468957
5.77801605377 0.33451138929
5.77864437218 0.334384551508
5.77927269058 0.334257952713
5.77990100899 0.334131590006
5.78052932739 0.334005460487
5.7811576458 0.333879561254
5.7817859642 0.333753889408
5.78241428261 0.333628442046
5.78304260101 0.333503216267
5.78367091942 0.333378209166
5.78429923782 0.333253417843
5.78492755623 0.333128839393
5.78555587463 0.333004470914
5.78618419304 0.332880309503
5.78681251144 0.332756352256
5.78744082985 0.332632596271
5.78806914825 0.332509038645
5.78869746666 0.332385676475
5.78932578506 0.332262506861
5.78995410347 0.3321395269
5.79058242188 0.332016733691
5.79121074028 0.331894124336
5.79183905869 0.331771695933
5.79246737709 0.331649445586
5.7930956955 0.331527370396
5.7937240139 0.331405467467
5.79435233231 0.331283733903
5.79498065071 0.331162166811
5.79560896912 0.331040763297
5.79623728752 0.33091952047
5.79686560593 0.33079843544
5.79749392433 0.330677505318
5.79812224274 0.330556727218
5.79875056114 0.330436098254
5.79937887955 0.330315615544
5.80000719795 0.330195276205
5.80063551636 0.330075077358
5.80126383476 0.329955016126
5.80189215317 0.329835089634
5.80252047157 0.329715295009
5.80314878998 0.329595629379
5.80377710838 0.329476089878
5.80440542679 0.329356673639
5.80503374519 0.329237377799
5.8056620636 0.329118199498
5.806290382 0.328999135878
5.80691870041 0.328880184084
5.80754701881 0.328761341265
5.80817533722 0.328642604572
5.80880365562 0.328523971159
5.80943197403 0.328405438183
5.81006029243 0.328287002806
5.81068861084 0.328168662191
5.81131692924 0.328050413507
5.81194524765 0.327932253924
5.81257356606 0.327814180617
5.81320188446 0.327696190765
5.81383020287 0.327578281551
5.81445852127 0.327460450159
5.81508683968 0.327342693782
5.81571515808 0.327225009612
5.81634347649 0.327107394849
5.81697179489 0.326989846695
5.8176001133 0.326872362358
5.8182284317 0.326754939048
5.81885675011 0.326637573982
5.81948506851 0.32652026438
5.82011338692 0.326403007467
5.82074170532 0.326285800473
5.82137002373 0.326168640634
5.82199834213 0.326051525188
5.82262666054 0.325934451381
5.82325497894 0.325817416462
5.82388329735 0.325700417686
5.82451161575 0.325583452314
5.82513993416 0.325466517611
5.82576825256 0.325349610847
5.82639657097 0.325232729301
5.82702488937 0.325115870253
5.82765320778 0.324999030991
5.82828152618 0.32488220881
5.82890984459 0.324765401008
5.82953816299 0.324648604891
5.8301664814 0.32453181777
5.8307947998 0.324415036963
5.83142311821 0.324298259794
5.83205143661 0.324181483591
5.83267975502 0.324064705692
5.83330807343 0.323947923439
5.83393639183 0.323831134182
5.83456471024 0.323714335276
5.83519302864 0.323597524083
5.83582134705 0.323480697974
5.83644966545 0.323363854323
5.83707798386 0.323246990514
5.83770630226 0.323130103937
5.83833462067 0.32301319199
5.83896293907 0.322896252075
5.83959125748 0.322779281605
5.84021957588 0.322662277998
5.84084789429 0.322545238682
5.84147621269 0.322428161088
5.8421045311 0.322311042659
5.8427328495 0.322193880844
5.84336116791 0.322076673099
5.84398948631 0.321959416888
5.84461780472 0.321842109684
5.84524612312 0.321724748967
5.84587444153 0.321607332225
5.84650275993 0.321489856955
5.84713107834 0.321372320661
5.84775939674 0.321254720856
5.84838771515 0.321137055062
5.84901603355 0.321019320807
5.84964435196 0.320901515631
5.85027267036 0.320783637079
5.85090098877 0.320665682708
5.85152930717 0.32054765008
5.85215762558 0.32042953677
5.85278594398 0.320311340358
5.85341426239 0.320193058436
5.8540425808 0.320074688603
5.8546708992 0.319956228468
5.85529921761 0.319837675649
5.85592753601 0.319719027773
5.85655585442 0.319600282478
5.85718417282 0.319481437408
5.85781249123 0.31936249022
5.85844080963 0.319243438579
5.85906912804 0.319124280158
5.85969744644 0.319005012643
5.86032576485 0.318885633727
5.86095408325 0.318766141115
5.86158240166 0.31864653252
5.86221072006 0.318526805666
5.86283903847 0.318406958287
5.86346735687 0.318286988126
5.86409567528 0.318166892939
5.86472399368 0.318046670489
5.86535231209 0.317926318551
5.86598063049 0.31780583491
5.8666089489 0.317685217362
5.8672372673 0.317564463713
5.86786558571 0.31744357178
5.86849390411 0.317322539389
5.86912222252 0.31720136438
5.86975054092 0.317080044601
5.87037885933 0.316958577911
5.87100717773 0.316836962182
5.87163549614 0.316715195296
5.87226381454 0.316593275144
5.87289213295 0.316471199631
5.87352045135 0.316348966672
5.87414876976 0.316226574194
5.87477708817 0.316104020134
5.87540540657 0.31598130244
5.87603372498 0.315858419075
5.87666204338 0.315735368009
5.87729036179 0.315612147226
5.87791868019 0.315488754722
5.8785469986 0.315365188503
5.879175317 0.315241446589
5.87980363541 0.315117527009
5.88043195381 0.314993427807
5.88106027222 0.314869147035
5.88168859062 0.314744682762
5.88231690903 0.314620033064
5.88294522743 0.314495196034
5.88357354584 0.314370169773
5.88420186424 0.314244952396
5.88483018265 0.31411954203
5.88545850105 0.313993936816
5.88608681946 0.313868134905
5.88671513786 0.313742134461
5.88734345627 0.313615933662
5.88797177467 0.313489530697
5.88860009308 0.313362923769
5.88922841148 0.313236111091
5.88985672989 0.313109090892
5.89048504829 0.312981861412
5.8911133667 0.312854420905
5.8917416851 0.312726767635
5.89237000351 0.312598899884
5.89299832191 0.312470815941
5.89362664032 0.312342514114
5.89425495872 0.312213992719
5.89488327713 0.312085250089
5.89551159554 0.311956284568
5.89613991394 0.311827094513
5.89676823235 0.311697678296
5.89739655075 0.311568034302
5.89802486916 0.311438160928
5.89865318756 0.311308056586
5.89928150597 0.3111777197
5.89990982437 0.311047148709
5.90053814278 0.310916342065
5.90116646118 0.310785298233
5.90179477959 0.310654015694
5.90242309799 0.310522492939
5.9030514164 0.310390728475
5.9036797348 0.310258720824
5.90430805321 0.31012646852
5.90493637161 0.309993970111
5.90556469002 0.309861224159
5.90619300842 0.309728229241
5.90682132683 0.309594983946
5.90744964523 0.30946148688
5.90807796364 0.309327736661
5.90870628204 0.309193731921
5.90933460045 0.309059471308
5.90996291885 0.308924953482
5.91059123726 0.308790177118
5.91121955566 0.308655140907
5.91184787407 0.308519843552
5.91247619247 0.308384283772
5.91310451088 0.308248460298
5.91373282928 0.30811237188
5.91436114769 0.307976017277
5.91498946609 0.307839395267
5.9156177845 0.30770250464
5.91624610291 0.307565344201
5.91687442131 0.307427912771
5.91750273972 0.307290209183
5.91813105812 0.307152232288
5.91875937653 0.307013980949
5.91938769493 0.306875454045
5.92001601334 0.306736650469
5.92064433174 0.306597569131
5.92127265015 0.306458208952
5.92190096855 0.306318568872
5.92252928696 0.306178647842
5.92315760536 0.306038444832
5.92378592377 0.305897958823
5.92441424217 0.305757188814
5.92504256058 0.305616133816
5.92567087898 0.305474792859
5.92629919739 0.305333164985
5.92692751579 0.305191249252
5.9275558342 0.305049044733
5.9281841526 0.304906550516
5.92881247101 0.304763765704
5.92944078941 0.304620689416
5.93006910782 0.304477320786
5.93069742622 0.304333658963
5.93132574463 0.304189703111
5.93195406303 0.304045452408
5.93258238144 0.30390090605
5.93321069984 0.303756063248
5.93383901825 0.303610923225
5.93446733665 0.303465485223
5.93509565506 0.303319748498
5.93572397346 0.30317371232
5.93635229187 0.303027375978
5.93698061028 0.302880738772
5.93760892868 0.30273380002
5.93823724709 0.302586559056
5.93886556549 0.302439015228
5.9394938839 0.302291167899
5.9401222023 0.302143016449
5.94075052071 0.301994560273
5.94137883911 0.30184579878
5.94200715752 0.301696731397
5.94263547592 0.301547357566
5.94326379433 0.301397676742
5.94389211273 0.301247688398
5.94452043114 0.301097392023
5.94514874954 0.300946787119
5.94577706795 0.300795873205
5.94640538635 0.300644649817
5.94703370476 0.300493116504
5.94766202316 0.300341272831
5.94829034157 0.300189118381
5.94891865997 0.300036652751
5.94954697838 0.299883875551
5.95017529678 0.299730786412
5.95080361519 0.299577384975
5.95143193359 0.299423670901
5.952060252 0.299269643865
5.9526885704 0.299115303557
5.95331688881 0.298960649682
5.95394520721 0.298805681963
5.95457352562 0.298650400137
5.95520184402 0.298494803957
5.95583016243 0.298338893191
5.95645848083 0.298182667623
5.95708679924 0.298026127053
5.95771511765 0.297869271297
5.95834343605 0.297712100185
5.95897175446 0.297554613563
5.95960007286 0.297396811294
5.96022839127 0.297238693254
5.96085670967 0.297080259339
5.96148502808 0.296921509455
5.96211334648 0.296762443527
5.96274166489 0.296603061496
5.96336998329 0.296443363316
5.9639983017 0.296283348958
5.9646266201 0.296123018409
5.96525493851 0.29596237167
5.96588325691 0.29580140876
5.96651157532 0.29564012971
5.96713989372 0.295478534569
5.96776821213 0.295316623401
5.96839653053 0.295154396286
5.96902484894 0.294991853317
5.96965316734 0.294828994605
5.97028148575 0.294665820276
5.97090980415 0.29450233047
5.97153812256 0.294338525343
5.97216644096 0.294174405068
5.97279475937 0.294009969831
5.97342307777 0.293845219834
5.97405139618 0.293680155295
5.97467971458 0.293514776447
5.97530803299 0.293349083537
5.97593635139 0.29318307683
5.9765646698 0.293016756603
5.9771929882 0.292850123151
5.97782130661 0.292683176783
5.97844962502 0.292515917822
5.97907794342 0.292348346607
5.97970626183 0.292180463494
5.98033458023 0.292012268851
5.98096289864 0.291843763063
5.98159121704 0.291674946529
5.98221953545 0.291505819664
5.98284785385 0.291336382898
5.98347617226 0.291166636674
5.98410449066 0.290996581453
5.98473280907 0.290826217708
5.98536112747 0.290655545928
5.98598944588 0.290484566618
5.98661776428 0.290313280296
5.98724608269 0.290141687496
5.98787440109 0.289969788766
5.9885027195 0.289797584668
5.9891310379 0.289625075782
5.98975935631 0.289452262699
5.99038767471 0.289279146026
5.99101599312 0.289105726385
5.99164431152 0.288932004411
5.99227262993 0.288757980755
5.99290094833 0.288583656083
5.99352926674 0.288409031074
5.99415758514 0.288234106422
5.99478590355 0.288058882835
5.99541422195 0.287883361036
5.99604254036 0.287707541761
5.99667085876 0.287531425763
5.99729917717 0.287355013806
5.99792749557 0.287178306669
5.99855581398 0.287001305147
5.99918413239 0.286824010048
5.99981245079 0.286646422193
6.0004407692 0.286468542418
6.0010690876 0.286290371573
6.00169740601 0.286111910522
6.00232572441 0.285933160142
6.00295404282 0.285754121325
6.00358236122 0.285574794976
6.00421067963 0.285395182014
6.00483899803 0.285215283372
6.00546731644 0.285035099997
6.00609563484 0.284854632848
6.00672395325 0.284673882898
6.00735227165 0.284492851135
6.00798059006 0.28431153856
6.00860890846 0.284129946186
6.00923722687 0.283948075041
6.00986554527 0.283765926165
6.01049386368 0.283583500613
6.01112218208 0.283400799451
6.01175050049 0.283217823759
6.01237881889 0.283034574632
6.0130071373 0.282851053175
6.0136354557 0.282667260508
6.01426377411 0.282483197764
6.01489209251 0.282298866087
6.01552041092 0.282114266637
6.01614872932 0.281929400584
6.01677704773 0.281744269111
6.01740536613 0.281558873415
6.01803368454 0.281373214706
6.01866200294 0.281187294205
6.01929032135 0.281001113145
6.01991863976 0.280814672774
6.02054695816 0.280627974351
6.02117527657 0.280441019146
6.02180359497 0.280253808444
6.02243191338 0.28006634354
6.02306023178 0.279878625743
6.02368855019 0.279690656371
6.02431686859 0.279502436759
6.024945187 0.279313968248
6.0255735054 0.279125252197
6.02620182381 0.278936289972
6.02683014221 0.278747082953
6.02745846062 0.278557632532
6.02808677902 0.278367940112
6.02871509743 0.278178007106
6.02934341583 0.277987834943
6.02997173424 0.277797425059
6.03060005264 0.277606778903
6.03122837105 0.277415897936
6.03185668945 0.27722478363
6.03248500786 0.277033437468
6.03311332626 0.276841860943
6.03374164467 0.27665005556
6.03436996307 0.276458022837
6.03499828148 0.2762657643
6.03562659988 0.276073281487
6.03625491829 0.275880575947
6.03688323669 0.27568764924
6.0375115551 0.275494502935
6.0381398735 0.275301138613
6.03876819191 0.275107557866
6.03939651031 0.274913762296
6.04002482872 0.274719753515
6.04065314713 0.274525533144
6.04128146553 0.274331102818
6.04190978394 0.274136464178
6.04253810234 0.273941618878
6.04316642075 0.273746568581
6.04379473915 0.27355131496
6.04442305756 0.273355859697
6.04505137596 0.273160204485
6.04567969437 0.272964351027
6.04630801277 0.272768301035
6.04693633118 0.272572056229
6.04756464958 0.272375618341
6.04819296799 0.272178989113
6.04882128639 0.271982170293
6.0494496048 0.27178516364
6.0500779232 0.271587970923
6.05070624161 0.27139059392
6.05133456001 0.271193034417
6.05196287842 0.270995294209
6.05259119682 0.270797375101
6.05321951523 0.270599278905
6.05384783363 0.270401007444
6.05447615204 0.270202562548
6.05510447044 0.270003946057
6.05573278885 0.269805159817
6.05636110725 0.269606205685
6.05698942566 0.269407085525
6.05761774406 0.26920780121
6.05824606247 0.26900835462
6.05887438087 0.268808747644
6.05950269928 0.268608982179
6.06013101768 0.26840906013
6.06075933609 0.268208983408
6.0613876545 0.268008753935
6.0620159729 0.267808373639
6.06264429131 0.267607844455
6.06327260971 0.267407168326
6.06390092812 0.267206347202
6.06452924652 0.267005383043
6.06515756493 0.266804277811
6.06578588333 0.266603033481
6.06641420174 0.266401652031
6.06704252014 0.266200135448
6.06767083855 0.265998485724
6.06829915695 0.265796704861
6.06892747536 0.265594794865
6.06955579376 0.265392757749
6.07018411217 0.265190595534
6.07081243057 0.264988310246
6.07144074898 0.264785903919
6.07206906738 0.264583378591
6.07269738579 0.264380736309
6.07332570419 0.264177979123
6.0739540226 0.263975109092
6.074582341 0.263772128279
6.07521065941 0.263569038755
6.07583897781 0.263365842594
6.07646729622 0.263162541877
6.07709561462 0.262959138692
6.07772393303 0.26275563513
6.07835225143 0.26255203329
6.07898056984 0.262348335274
6.07960888824 0.262144543191
6.08023720665 0.261940659154
6.08086552505 0.261736685282
6.08149384346 0.261532623698
6.08212216187 0.261328476532
6.08275048027 0.261124245916
6.08337879868 0.260919933988
6.08400711708 0.260715542891
6.08463543549 0.260511074772
6.08526375389 0.260306531783
6.0858920723 0.260101916081
6.0865203907 0.259897229825
6.08714870911 0.25969247518
6.08777702751 0.259487654314
6.08840534592 0.259282769401
6.08903366432 0.259077822616
6.08966198273 0.258872816141
6.09029030113 0.258667752159
6.09091861954 0.258462632859
6.09154693794 0.25825746043
6.09217525635 0.258052237069
6.09280357475 0.257846964974
6.09343189316 0.257641646345
6.09406021156 0.257436283388
6.09468852997 0.257230878309
6.09531684837 0.257025433321
6.09594516678 0.256819950636
6.09657348518 0.256614432472
6.09720180359 0.256408881046
6.09783012199 0.256203298582
6.0984584404 0.255997687302
6.0990867588 0.255792049435
6.09971507721 0.255586387209
6.10034339561 0.255380702856
6.10097171402 0.25517499861
6.10160003242 0.254969276705
6.10222835083 0.254763539381
6.10285666924 0.254557788875
6.10348498764 0.254352027431
6.10411330605 0.25414625729
6.10474162445 0.253940480698
6.10536994286 0.253734699901
6.10599826126 0.253528917147
6.10662657967 0.253323134685
6.10725489807 0.253117354764
6.10788321648 0.252911579637
6.10851153488 0.252705811556
6.10913985329 0.252500052774
6.10976817169 0.252294305546
6.1103964901 0.252088572128
6.1110248085 0.251882854775
6.11165312691 0.251677155743
6.11228144531 0.251471477289
6.11290976372 0.251265821672
6.11353808212 0.251060191149
6.11416640053 0.250854587977
6.11479471893 0.250649014415
6.11542303734 0.250443472722
6.11605135574 0.250237965155
6.11667967415 0.250032493973
6.11730799255 0.249827061432
6.11793631096 0.249621669792
6.11856462936 0.249416321309
6.11919294777 0.249211018239
6.11982126617 0.24900576284
6.12044958458 0.248800557365
6.12107790298 0.24859540407
6.12170622139 0.248390305208
6.12233453979 0.248185263033
6.1229628582 0.247980279796
6.12359117661 0.247775357747
6.12421949501 0.247570499137
6.12484781342 0.247365706213
6.12547613182 0.247160981222
6.12610445023 0.246956326409
6.12673276863 0.246751744018
6.12736108704 0.24654723629
6.12798940544 0.246342805467
6.12861772385 0.246138453786
6.12924604225 0.245934183484
6.12987436066 0.245729996795
6.13050267906 0.245525895951
6.13113099747 0.245321883183
6.13175931587 0.245117960718
6.13238763428 0.244914130781
6.13301595268 0.244710395596
6.13364427109 0.244506757383
6.13427258949 0.244303218359
6.1349009079 0.24409978074
6.1355292263 0.243896446737
6.13615754471 0.24369321856
6.13678586311 0.243490098415
6.13741418152 0.243287088505
6.13804249992 0.24308419103
6.13867081833 0.242881408186
6.13929913673 0.242678742167
6.13992745514 0.242476195163
6.14055577354 0.242273769359
6.14118409195 0.24207146694
6.14181241035 0.241869290083
6.14244072876 0.241667240965
6.14306904716 0.241465321756
6.14369736557 0.241263534623
6.14432568398 0.241061881731
6.14495400238 0.240860365239
6.14558232079 0.2406589873
6.14621063919 0.240457750067
6.1468389576 0.240256655686
6.147467276 0.240055706298
6.14809559441 0.239854904042
6.14872391281 0.239654251048
6.14935223122 0.239453749447
6.14998054962 0.23925340136
6.15060886803 0.239053208907
6.15123718643 0.238853174201
6.15186550484 0.238653299349
6.15249382324 0.238453586456
6.15312214165 0.238254037619
6.15375046005 0.238054654931
6.15437877846 0.23785544048
6.15500709686 0.237656396347
6.15563541527 0.237457524609
6.15626373367 0.237258827337
6.15689205208 0.237060306595
6.15752037048 0.236861964443
6.15814868889 0.236663802935
6.15877700729 0.236465824118
6.1594053257 0.236268030034
6.1600336441 0.236070422718
6.16066196251 0.2358730042
6.16129028091 0.235675776502
6.16191859932 0.235478741642
6.16254691772 0.235281901629
6.16317523613 0.235085258469
6.16380355453 0.234888814157
6.16443187294 0.234692570686
6.16506019135 0.234496530038
6.16568850975 0.234300694192
6.16631682816 0.234105065118
6.16694514656 0.233909644778
6.16757346497 0.233714435131
6.16820178337 0.233519438125
6.16883010178 0.233324655703
6.16945842018 0.233130089799
6.17008673859 0.232935742343
6.17071505699 0.232741615253
6.1713433754 0.232547710443
6.1719716938 0.23235402982
6.17260001221 0.232160575279
6.17322833061 0.231967348713
6.17385664902 0.231774352004
6.17448496742 0.231581587026
6.17511328583 0.231389055646
6.17574160423 0.231196759724
6.17636992264 0.231004701111
6.17699824104 0.230812881649
6.17762655945 0.230621303173
6.17825487785 0.230429967511
6.17888319626 0.23023887648
6.17951151466 0.230048031891
6.18013983307 0.229857435545
6.18076815147 0.229667089235
6.18139646988 0.229476994747
6.18202478828 0.229287153856
6.18265310669 0.22909756833
6.18328142509 0.228908239927
6.1839097435 0.228719170398
6.1845380619 0.228530361483
6.18516638031 0.228341814914
6.18579469872 0.228153532416
6.18642301712 0.227965515701
6.18705133553 0.227777766476
6.18767965393 0.227590286435
6.18830797234 0.227403077266
6.18893629074 0.227216140646
6.18956460915 0.227029478243
6.19019292755 0.226843091715
6.19082124596 0.226656982712
6.19144956436 0.226471152874
6.19207788277 0.22628560383
6.19270620117 0.226100337202
6.19333451958 0.225915354599
6.19396283798 0.225730657622
6.19459115639 0.225546247864
6.19521947479 0.225362126905
6.1958477932 0.225178296316
6.1964761116 0.22499475766
6.19710443001 0.224811512487
6.19773274841 0.224628562338
6.19836106682 0.224445908746
6.19898938522 0.224263553231
6.19961770363 0.224081497304
6.20024602203 0.223899742465
6.20087434044 0.223718290204
6.20150265884 0.223537142002
6.20213097725 0.223356299327
6.20275929565 0.223175763638
6.20338761406 0.222995536383
6.20401593246 0.222815619001
6.20464425087 0.222636012918
6.20527256927 0.22245671955
6.20590088768 0.222277740304
6.20652920609 0.222099076573
6.20715752449 0.221920729742
6.2077858429 0.221742701184
6.2084141613 0.221564992261
6.20904247971 0.221387604325
6.20967079811 0.221210538715
6.21029911652 0.22103379676
6.21092743492 0.220857379779
6.21155575333 0.220681289079
6.21218407173 0.220505525955
6.21281239014 0.220330091691
6.21344070854 0.220154987561
6.21406902695 0.219980214828
6.21469734535 0.21980577474
6.21532566376 0.219631668538
6.21595398216 0.219457897449
6.21658230057 0.219284462689
6.21721061897 0.219111365463
6.21783893738 0.218938606965
6.21846725578 0.218766188375
6.21909557419 0.218594110865
6.21972389259 0.218422375592
6.220352211 0.218250983702
6.2209805294 0.218079936331
6.22160884781 0.217909234603
6.22223716621 0.217738879627
6.22286548462 0.217568872505
6.22349380302 0.217399214322
6.22412212143 0.217229906156
6.22475043983 0.21706094907
6.22537875824 0.216892344116
6.22600707664 0.216724092334
6.22663539505 0.216556194752
6.22726371346 0.216388652385
6.22789203186 0.216221466237
6.22852035027 0.216054637301
6.22914866867 0.215888166555
6.22977698708 0.215722054966
6.23040530548 0.215556303491
6.23103362389 0.215390913072
6.23166194229 0.215225884639
6.2322902607 0.215061219111
6.2329185791 0.214896917394
6.23354689751 0.214732980383
6.23417521591 0.214569408957
6.23480353432 0.214406203988
6.23543185272 0.214243366331
6.23606017113 0.21408089683
6.23668848953 0.213918796318
6.23731680794 0.213757065614
6.23794512634 0.213595705525
6.23857344475 0.213434716846
6.23920176315 0.213274100358
6.23983008156 0.213113856831
6.24045839996 0.212953987022
6.24108671837 0.212794491675
6.24171503677 0.212635371521
6.24234335518 0.212476627281
6.24297167358 0.212318259661
6.24359999199 0.212160269354
6.24422831039 0.212002657041
6.2448566288 0.211845423392
6.2454849472 0.211688569063
6.24611326561 0.211532094696
6.24674158401 0.211376000922
6.24736990242 0.211220288359
6.24799822083 0.211064957613
6.24862653923 0.210910009274
6.24925485764 0.210755443924
6.24988317604 0.210601262129
6.25051149445 0.210447464443
6.25113981285 0.210294051408
6.25176813126 0.210141023552
6.25239644966 0.20998838139
6.25302476807 0.209836125427
6.25365308647 0.209684256152
6.25428140488 0.209532774042
6.25490972328 0.209381679562
6.25553804169 0.209230973164
6.25616636009 0.209080655287
6.2567946785 0.208930726356
6.2574229969 0.208781186786
6.25805131531 0.208632036977
6.25867963371 0.208483277316
6.25930795212 0.208334908177
6.25993627052 0.208186929924
6.26056458893 0.208039342905
6.26119290733 0.207892147457
6.26182122574 0.207745343902
6.26244954414 0.207598932552
6.26307786255 0.207452913704
6.26370618095 0.207307287643
6.26433449936 0.207162054642
6.26496281776 0.207017214959
6.26559113617 0.206872768841
6.26621945457 0.206728716523
6.26684777298 0.206585058224
6.26747609138 0.206441794152
6.26810440979 0.206298924504
6.2687327282 0.206156449461
6.2693610466 0.206014369193
6.26998936501 0.205872683857
6.27061768341 0.205731393598
6.27124600182 0.205590498546
6.27187432022 0.20544999882
6.27250263863 0.205309894526
6.27313095703 0.205170185757
6.27375927544 0.205030872594
6.27438759384 0.204891955105
6.27501591225 0.204753433343
6.27564423065 0.204615307353
6.27627254906 0.204477577163
6.27690086746 0.20434024279
6.27752918587 0.20420330424
6.27815750427 0.204066761502
6.27878582268 0.203930614558
6.27941414108 0.203794863373
6.28004245949 0.203659507901
6.28067077789 0.203524548083
6.2812990963 0.203389983849
6.2819274147 0.203255815115
6.28255573311 0.203122041784


==> figs/prb/new/nkp6.dat <==
#Efld	gamma	t0	gap	Tlat	test	Nmax	thrhd	amp
#0.600	0.10	1.0	0.00	0.00	0	1000	0.05	0.0
0.0 0.41497875339
0.000628318405151 0.414868890468
0.0012566368103 0.414759159059
0.00188495521545 0.414649559175
0.00251327362061 0.414540090824
0.00314159202576 0.414430754016
0.00376991043091 0.41432154876
0.00439822883606 0.414212475062
0.00502654724121 0.414103532931
0.00565486564636 0.413994722373
0.00628318405151 0.413886043395
0.00691150245667 0.413777496001
0.00753982086182 0.413669080198
0.00816813926697 0.413560795989
0.00879645767212 0.413452643379
0.00942477607727 0.413344622371
0.0100530944824 0.413236732968
0.0106814128876 0.413128975172
0.0113097312927 0.413021348986
0.0119380496979 0.412913854409
0.012566368103 0.412806491444
0.0131946865082 0.41269926009
0.0138230049133 0.412592160347
0.0144513233185 0.412485192213
0.0150796417236 0.412378355687
0.0157079601288 0.412271650768
0.0163362785339 0.412165077452
0.0169645969391 0.412058635736
0.0175929153442 0.411952325617
0.0182212337494 0.41184614709
0.0188495521545 0.411740100151
0.0194778705597 0.411634184794
0.0201061889648 0.411528401013
0.02073450737 0.411422748801
0.0213628257751 0.411317228153
0.0219911441803 0.411211839059
0.0226194625854 0.411106581513
0.0232477809906 0.411001455505
0.0238760993958 0.410896461026
0.0245044178009 0.410791598067
0.0251327362061 0.410686866617
0.0257610546112 0.410582266665
0.0263893730164 0.410477798201
0.0270176914215 0.410373461211
0.0276460098267 0.410269255685
0.0282743282318 0.410165181608
0.028902646637 0.410061238967
0.0295309650421 0.409957427748
0.0301592834473 0.409853747937
0.0307876018524 0.409750199518
0.0314159202576 0.409646782476
0.0320442386627 0.409543496795
0.0326725570679 0.409440342457
0.033300875473 0.409337319446
0.0339291938782 0.409234427743
0.0345575122833 0.40913166733
0.0351858306885 0.409029038189
0.0358141490936 0.4089265403
0.0364424674988 0.408824173643
0.0370707859039 0.408721938197
0.0376991043091 0.408619833942
0.0383274227142 0.408517860856
0.0389557411194 0.408416018916
0.0395840595245 0.408314308101
0.0402123779297 0.408212728386
0.0408406963348 0.408111279749
0.04146901474 0.408009962165
0.0420973331451 0.407908775609
0.0427256515503 0.407807720057
0.0433539699554 0.407706795481
0.0439822883606 0.407606001857
0.0446106067657 0.407505339157
0.0452389251709 0.407404807353
0.045867243576 0.407304406418
0.0464955619812 0.407204136324
0.0471238803864 0.407103997041
0.0477521987915 0.40700398854
0.0483805171967 0.40690411079
0.0490088356018 0.406804363763
0.049637154007 0.406704747425
0.0502654724121 0.406605261747
0.0508937908173 0.406505906695
0.0515221092224 0.406406682237
0.0521504276276 0.40630758834
0.0527787460327 0.40620862497
0.0534070644379 0.406109792094
0.054035382843 0.406011089676
0.0546637012482 0.405912517681
0.0552920196533 0.405814076074
0.0559203380585 0.405715764818
0.0565486564636 0.405617583877
0.0571769748688 0.405519533213
0.0578052932739 0.405421612789
0.0584336116791 0.405323822565
0.0590619300842 0.405226162505
0.0596902484894 0.405128632567
0.0603185668945 0.405031232713
0.0609468852997 0.404933962902
0.0615752037048 0.404836823093
0.06220352211 0.404739813245
0.0628318405151 0.404642933315
0.0634601589203 0.404546183263
0.0640884773254 0.404449563044
0.0647167957306 0.404353072615
0.0653451141357 0.404256711933
0.0659734325409 0.404160480953
0.066601750946 0.40406437963
0.0672300693512 0.403968407919
0.0678583877563 0.403872565774
0.0684867061615 0.403776853148
0.0691150245667 0.403681269995
0.0697433429718 0.403585816267
0.070371661377 0.403490491917
0.0709999797821 0.403395296895
0.0716282981873 0.403300231153
0.0722566165924 0.403205294642
0.0728849349976 0.403110487312
0.0735132534027 0.403015809111
0.0741415718079 0.402921259991
0.074769890213 0.402826839898
0.0753982086182 0.402732548782
0.0760265270233 0.402638386589
0.0766548454285 0.402544353268
0.0772831638336 0.402450448764
0.0779114822388 0.402356673023
0.0785398006439 0.402263025993
0.0791681190491 0.402169507617
0.0797964374542 0.40207611784
0.0804247558594 0.401982856606
0.0810530742645 0.40188972386
0.0816813926697 0.401796719545
0.0823097110748 0.401703843603
0.08293802948 0.401611095976
0.0835663478851 0.401518476606
0.0841946662903 0.401425985435
0.0848229846954 0.401333622404
0.0854513031006 0.401241387452
0.0860796215057 0.40114928052
0.0867079399109 0.401057301546
0.087336258316 0.400965450471
0.0879645767212 0.400873727231
0.0885928951263 0.400782131766
0.0892212135315 0.400690664013
0.0898495319366 0.400599323908
0.0904778503418 0.400508111388
0.0911061687469 0.40041702639
0.0917344871521 0.400326068848
0.0923628055573 0.400235238698
0.0929911239624 0.400144535874
0.0936194423676 0.400053960311
0.0942477607727 0.399963511942
0.0948760791779 0.399873190701
0.095504397583 0.39978299652
0.0961327159882 0.399692929331
0.0967610343933 0.399602989067
0.0973893527985 0.399513175658
0.0980176712036 0.399423489036
0.0986459896088 0.399333929131
0.0992743080139 0.399244495872
0.0999026264191 0.39915518919
0.100530944824 0.399066009013
0.101159263229 0.39897695527
0.101787581635 0.398888027889
0.10241590004 0.398799226798
0.103044218445 0.398710551924
0.10367253685 0.398622003193
0.104300855255 0.398533580532
0.10492917366 0.398445283866
0.105557492065 0.398357113122
0.106185810471 0.398269068224
0.106814128876 0.398181149096
0.107442447281 0.398093355662
0.108070765686 0.398005687846
0.108699084091 0.397918145572
0.109327402496 0.397830728761
0.109955720901 0.397743437336
0.110584039307 0.397656271218
0.111212357712 0.39756923033
0.111840676117 0.397482314591
0.112468994522 0.397395523923
0.113097312927 0.397308858245
0.113725631332 0.397222317476
0.114353949738 0.397135901537
0.114982268143 0.397049610345
0.115610586548 0.396963443818
0.116238904953 0.396877401876
0.116867223358 0.396791484434
0.117495541763 0.396705691409
0.118123860168 0.396620022719
0.118752178574 0.396534478279
0.119380496979 0.396449058005
0.120008815384 0.396363761812
0.120637133789 0.396278589614
0.121265452194 0.396193541327
0.121893770599 0.396108616863
0.122522089005 0.396023816137
0.12315040741 0.39593913906
0.123778725815 0.395854585547
0.12440704422 0.395770155509
0.125035362625 0.395685848857
0.12566368103 0.395601665503
0.126291999435 0.395517605358
0.126920317841 0.395433668333
0.127548636246 0.395349854337
0.128176954651 0.39526616328
0.128805273056 0.395182595071
0.129433591461 0.395099149618
0.130061909866 0.395015826832
0.130690228271 0.394932626618
0.131318546677 0.394849548885
0.131946865082 0.39476659354
0.132575183487 0.394683760489
0.133203501892 0.39460104964
0.133831820297 0.394518460897
0.134460138702 0.394435994166
0.135088457108 0.394353649352
0.135716775513 0.394271426359
0.136345093918 0.394189325093
0.136973412323 0.394107345457
0.137601730728 0.394025487354
0.138230049133 0.393943750687
0.138858367538 0.393862135359
0.139486685944 0.393780641272
0.140115004349 0.393699268328
0.140743322754 0.393618016428
0.141371641159 0.393536885473
0.141999959564 0.393455875364
0.142628277969 0.393374986001
0.143256596375 0.393294217283
0.14388491478 0.393213569111
0.144513233185 0.393133041384
0.14514155159 0.393052633999
0.145769869995 0.392972346855
0.1463981884 0.392892179849
0.147026506805 0.392812132881
0.147654825211 0.392732205845
0.148283143616 0.39265239864
0.148911462021 0.392572711161
0.149539780426 0.392493143304
0.150168098831 0.392413694964
0.150796417236 0.392334366038
0.151424735641 0.392255156419
0.152053054047 0.392176066002
0.152681372452 0.392097094681
0.153309690857 0.392018242349
0.153938009262 0.3919395089
0.154566327667 0.391860894226
0.155194646072 0.39178239822
0.155822964478 0.391704020774
0.156451282883 0.39162576178
0.157079601288 0.391547621129
0.157707919693 0.391469598712
0.158336238098 0.39139169442
0.158964556503 0.391313908142
0.159592874908 0.391236239769
0.160221193314 0.391158689189
0.160849511719 0.391081256294
0.161477830124 0.39100394097
0.162106148529 0.390926743106
0.162734466934 0.390849662591
0.163362785339 0.390772699311
0.163991103745 0.390695853155
0.16461942215 0.390619124009
0.165247740555 0.39054251176
0.16587605896 0.390466016293
0.166504377365 0.390389637496
0.16713269577 0.390313375252
0.167761014175 0.390237229448
0.168389332581 0.390161199969
0.169017650986 0.390085286697
0.169645969391 0.390009489519
0.170274287796 0.389933808317
0.170902606201 0.389858242975
0.171530924606 0.389782793375
0.172159243011 0.389707459401
0.172787561417 0.389632240935
0.173415879822 0.389557137858
0.174044198227 0.389482150053
0.174672516632 0.3894072774
0.175300835037 0.389332519782
0.175929153442 0.389257877077
0.176557471848 0.389183349167
0.177185790253 0.389108935931
0.177814108658 0.38903463725
0.178442427063 0.388960453002
0.179070745468 0.388886383066
0.179699063873 0.388812427321
0.180327382278 0.388738585644
0.180955700684 0.388664857915
0.181584019089 0.388591244011
0.182212337494 0.388517743808
0.182840655899 0.388444357184
0.183468974304 0.388371084016
0.184097292709 0.388297924179
0.184725611115 0.388224877549
0.18535392952 0.388151944003
0.185982247925 0.388079123415
0.18661056633 0.388006415661
0.187238884735 0.387933820615
0.18786720314 0.387861338152
0.188495521545 0.387788968145
0.189123839951 0.387716710468
0.189752158356 0.387644564995
0.190380476761 0.387572531598
0.191008795166 0.387500610151
0.191637113571 0.387428800526
0.192265431976 0.387357102595
0.192893750381 0.38728551623
0.193522068787 0.387214041302
0.194150387192 0.387142677682
0.194778705597 0.387071425242
0.195407024002 0.387000283852
0.196035342407 0.386929253382
0.196663660812 0.386858333703
0.197291979218 0.386787524684
0.197920297623 0.386716826194
0.198548616028 0.386646238102
0.199176934433 0.386575760277
0.199805252838 0.386505392589
0.200433571243 0.386435134904
0.201061889648 0.386364987091
0.201690208054 0.386294949017
0.202318526459 0.38622502055
0.202946844864 0.386155201557
0.203575163269 0.386085491904
0.204203481674 0.386015891457
0.204831800079 0.385946400084
0.205460118484 0.38587701765
0.20608843689 0.38580774402
0.206716755295 0.385738579059
0.2073450737 0.385669522633
0.207973392105 0.385600574607
0.20860171051 0.385531734844
0.209230028915 0.38546300321
0.209858347321 0.385394379567
0.210486665726 0.385325863779
0.211114984131 0.38525745571
0.211743302536 0.385189155223
0.212371620941 0.385120962181
0.212999939346 0.385052876445
0.213628257751 0.384984897879
0.214256576157 0.384917026344
0.214884894562 0.384849261702
0.215513212967 0.384781603814
0.216141531372 0.384714052542
0.216769849777 0.384646607745
0.217398168182 0.384579269286
0.218026486588 0.384512037024
0.218654804993 0.38444491082
0.219283123398 0.384377890533
0.219911441803 0.384310976022
0.220539760208 0.384244167147
0.221168078613 0.384177463768
0.221796397018 0.384110865742
0.222424715424 0.384044372929
0.223053033829 0.383977985187
0.223681352234 0.383911702373
0.224309670639 0.383845524346
0.224937989044 0.383779450963
0.225566307449 0.383713482082
0.226194625854 0.383647617558
0.22682294426 0.38358185725
0.227451262665 0.383516201014
0.22807958107 0.383450648705
0.228707899475 0.38338520018
0.22933621788 0.383319855296
0.229964536285 0.383254613906
0.230592854691 0.383189475868
0.231221173096 0.383124441035
0.231849491501 0.383059509263
0.232477809906 0.382994680406
0.233106128311 0.382929954318
0.233734446716 0.382865330855
0.234362765121 0.382800809869
0.234991083527 0.382736391214
0.235619401932 0.382672074745
0.236247720337 0.382607860313
0.236876038742 0.382543747772
0.237504357147 0.382479736975
0.238132675552 0.382415827774
0.238760993958 0.382352020022
0.239389312363 0.382288313571
0.240017630768 0.382224708272
0.240645949173 0.382161203978
0.241274267578 0.382097800539
0.241902585983 0.382034497807
0.242530904388 0.381971295633
0.243159222794 0.381908193867
0.243787541199 0.381845192361
0.244415859604 0.381782290964
0.245044178009 0.381719489527
0.245672496414 0.3816567879
0.246300814819 0.381594185932
0.246929133224 0.381531683472
0.24755745163 0.381469280371
0.248185770035 0.381406976477
0.24881408844 0.381344771639
0.249442406845 0.381282665706
0.25007072525 0.381220658526
0.250699043655 0.381158749948
0.251327362061 0.38109693982
0.251955680466 0.381035227988
0.252583998871 0.380973614303
0.253212317276 0.380912098609
0.253840635681 0.380850680756
0.254468954086 0.38078936059
0.255097272491 0.380728137958
0.255725590897 0.380667012706
0.256353909302 0.380605984682
0.256982227707 0.380545053732
0.257610546112 0.380484219701
0.258238864517 0.380423482435
0.258867182922 0.380362841781
0.259495501328 0.380302297584
0.260123819733 0.38024184969
0.260752138138 0.380181497943
0.261380456543 0.380121242189
0.262008774948 0.380061082272
0.262637093353 0.380001018038
0.263265411758 0.37994104933
0.263893730164 0.379881175994
0.264522048569 0.379821397872
0.265150366974 0.37976171481
0.265778685379 0.379702126651
0.266407003784 0.379642633238
0.267035322189 0.379583234416
0.267663640594 0.379523930027
0.268291959 0.379464719915
0.268920277405 0.379405603922
0.26954859581 0.379346581891
0.270176914215 0.379287653666
0.27080523262 0.379228819088
0.271433551025 0.379170077999
0.272061869431 0.379111430243
0.272690187836 0.37905287566
0.273318506241 0.378994414093
0.273946824646 0.378936045384
0.274575143051 0.378877769373
0.275203461456 0.378819585903
0.275831779861 0.378761494814
0.276460098267 0.378703495948
0.277088416672 0.378645589145
0.277716735077 0.378587774247
0.278345053482 0.378530051093
0.278973371887 0.378472419525
0.279601690292 0.378414879382
0.280230008698 0.378357430506
0.280858327103 0.378300072735
0.281486645508 0.37824280591
0.282114963913 0.37818562987
0.282743282318 0.378128544456
0.283371600723 0.378071549506
0.283999919128 0.37801464486
0.284628237534 0.377957830357
0.285256555939 0.377901105837
0.285884874344 0.377844471137
0.286513192749 0.377787926098
0.287141511154 0.377731470557
0.287769829559 0.377675104354
0.288398147964 0.377618827326
0.28902646637 0.377562639311
0.289654784775 0.377506540149
0.29028310318 0.377450529677
0.290911421585 0.377394607732
0.29153973999 0.377338774154
0.292168058395 0.377283028778
0.292796376801 0.377227371444
0.293424695206 0.377171801988
0.294053013611 0.377116320247
0.294681332016 0.37706092606
0.295309650421 0.377005619262
0.295937968826 0.376950399691
0.296566287231 0.376895267184
0.297194605637 0.376840221577
0.297822924042 0.376785262707
0.298451242447 0.37673039041
0.299079560852 0.376675604524
0.299707879257 0.376620904883
0.300336197662 0.376566291325
0.300964516068 0.376511763686
0.301592834473 0.376457321801
0.302221152878 0.376402965506
0.302849471283 0.376348694637
0.303477789688 0.37629450903
0.304106108093 0.376240408521
0.304734426498 0.376186392944
0.305362744904 0.376132462135
0.305991063309 0.37607861593
0.306619381714 0.376024854163
0.307247700119 0.37597117667
0.307876018524 0.375917583286
0.308504336929 0.375864073845
0.309132655334 0.375810648183
0.30976097374 0.375757306134
0.310389292145 0.375704047533
0.31101761055 0.375650872214
0.311645928955 0.375597780012
0.31227424736 0.375544770761
0.312902565765 0.375491844296
0.313530884171 0.37543900045
0.314159202576 0.375386239058
0.314787520981 0.375333559955
0.315415839386 0.375280962973
0.316044157791 0.375228447947
0.316672476196 0.375176014711
0.317300794601 0.375123663098
0.317929113007 0.375071392942
0.318557431412 0.375019204077
0.319185749817 0.374967096337
0.319814068222 0.374915069554
0.320442386627 0.374863123562
0.321070705032 0.374811258194
0.321699023438 0.374759473285
0.322327341843 0.374707768666
0.322955660248 0.374656144171
0.323583978653 0.374604599634
0.324212297058 0.374553134887
0.324840615463 0.374501749763
0.325468933868 0.374450444094
0.326097252274 0.374399217715
0.326725570679 0.374348070457
0.327353889084 0.374297002154
0.327982207489 0.374246012637
0.328610525894 0.374195101741
0.329238844299 0.374144269296
0.329867162704 0.374093515136
0.33049548111 0.374042839093
0.331123799515 0.373992241
0.33175211792 0.373941720689
0.332380436325 0.373891277992
0.33300875473 0.373840912741
0.333637073135 0.373790624769
0.334265391541 0.373740413908
0.334893709946 0.37369027999
0.335522028351 0.373640222847
0.336150346756 0.373590242311
0.336778665161 0.373540338214
0.337406983566 0.373490510389
0.338035301971 0.373440758667
0.338663620377 0.373391082879
0.339291938782 0.373341482859
0.339920257187 0.373291958437
0.340548575592 0.373242509446
0.341176893997 0.373193135717
0.341805212402 0.373143837082
0.342433530807 0.373094613373
0.343061849213 0.373045464421
0.343690167618 0.372996390058
0.344318486023 0.372947390116
0.344946804428 0.372898464427
0.345575122833 0.372849612821
0.346203441238 0.372800835131
0.346831759644 0.372752131187
0.347460078049 0.372703500823
0.348088396454 0.372654943868
0.348716714859 0.372606460155
0.349345033264 0.372558049515
0.349973351669 0.372509711779
0.350601670074 0.37246144678
0.35122998848 0.372413254347
0.351858306885 0.372365134314
0.35248662529 0.37231708651
0.353114943695 0.372269110768
0.3537432621 0.372221206919
0.354371580505 0.372173374794
0.354999898911 0.372125614225
0.355628217316 0.372077925043
0.356256535721 0.372030307079
0.356884854126 0.371982760165
0.357513172531 0.371935284132
0.358141490936 0.371887878812
0.358769809341 0.371840544035
0.359398127747 0.371793279634
0.360026446152 0.371746085439
0.360654764557 0.371698961282
0.361283082962 0.371651906994
0.361911401367 0.371604922406
0.362539719772 0.371558007351
0.363168038177 0.371511161659
0.363796356583 0.371464385161
0.364424674988 0.37141767769
0.365052993393 0.371371039076
0.365681311798 0.371324469152
0.366309630203 0.371277967747
0.366937948608 0.371231534694
0.367566267014 0.371185169825
0.368194585419 0.37113887297
0.368822903824 0.371092643962
0.369451222229 0.371046482631
0.370079540634 0.37100038881
0.370707859039 0.370954362329
0.371336177444 0.370908403021
0.37196449585 0.370862510717
0.372592814255 0.370816685248
0.37322113266 0.370770926447
0.373849451065 0.370725234144
0.37447776947 0.370679608173
0.375106087875 0.370634048363
0.375734406281 0.370588554547
0.376362724686 0.370543126558
0.376991043091 0.370497764226
0.377619361496 0.370452467383
0.378247679901 0.370407235862
0.378875998306 0.370362069494
0.379504316711 0.370316968111
0.380132635117 0.370271931546
0.380760953522 0.370226959629
0.381389271927 0.370182052194
0.382017590332 0.370137209072
0.382645908737 0.370092430095
0.383274227142 0.370047715097
0.383902545547 0.370003063907
0.384530863953 0.36995847636
0.385159182358 0.369913952288
0.385787500763 0.369869491522
0.386415819168 0.369825093895
0.387044137573 0.36978075924
0.387672455978 0.369736487388
0.388300774384 0.369692278174
0.388929092789 0.369648131428
0.389557411194 0.369604046984
0.390185729599 0.369560024674
0.390814048004 0.369516064332
0.391442366409 0.36947216579
0.392070684814 0.36942832888
0.39269900322 0.369384553436
0.393327321625 0.369340839291
0.39395564003 0.369297186277
0.394583958435 0.369253594228
0.39521227684 0.369210062977
0.395840595245 0.369166592357
0.396468913651 0.369123182202
0.397097232056 0.369079832344
0.397725550461 0.369036542617
0.398353868866 0.368993312854
0.398982187271 0.368950142889
0.399610505676 0.368907032557
0.400238824081 0.368863981689
0.400867142487 0.36882099012
0.401495460892 0.368778057684
0.402123779297 0.368735184214
0.402752097702 0.368692369545
0.403380416107 0.36864961351
0.404008734512 0.368606915944
0.404637052917 0.368564276681
0.405265371323 0.368521695555
0.405893689728 0.368479172399
0.406522008133 0.36843670705
0.407150326538 0.36839429934
0.407778644943 0.368351949105
0.408406963348 0.36830965618
0.409035281754 0.368267420398
0.409663600159 0.368225241594
0.410291918564 0.368183119605
0.410920236969 0.368141054264
0.411548555374 0.368099045406
0.412176873779 0.368057092867
0.412805192184 0.368015196482
0.41343351059 0.367973356086
0.414061828995 0.367931571514
0.4146901474 0.367889842602
0.415318465805 0.367848169186
0.41594678421 0.367806551101
0.416575102615 0.367764988183
0.417203421021 0.367723480267
0.417831739426 0.36768202719
0.418460057831 0.367640628788
0.419088376236 0.367599284897
0.419716694641 0.367557995352
0.420345013046 0.367516759991
0.420973331451 0.36747557865
0.421601649857 0.367434451165
0.422229968262 0.367393377372
0.422858286667 0.36735235711
0.423486605072 0.367311390213
0.424114923477 0.36727047652
0.424743241882 0.367229615867
0.425371560287 0.367188808092
0.425999878693 0.367148053031
0.426628197098 0.367107350522
0.427256515503 0.367066700403
0.427884833908 0.367026102511
0.428513152313 0.366985556683
0.429141470718 0.366945062758
0.429769789124 0.366904620573
0.430398107529 0.366864229966
0.431026425934 0.366823890776
0.431654744339 0.36678360284
0.432283062744 0.366743365998
0.432911381149 0.366703180086
0.433539699554 0.366663044945
0.43416801796 0.366622960413
0.434796336365 0.366582926328
0.43542465477 0.366542942529
0.436052973175 0.366503008856
0.43668129158 0.366463125147
0.437309609985 0.366423291242
0.437937928391 0.366383506981
0.438566246796 0.366343772202
0.439194565201 0.366304086746
0.439822883606 0.366264450452
0.440451202011 0.36622486316
0.441079520416 0.366185324711
0.441707838821 0.366145834943
0.442336157227 0.366106393699
0.442964475632 0.366067000817
0.443592794037 0.366027656139
0.444221112442 0.365988359505
0.444849430847 0.365949110757
0.445477749252 0.365909909734
0.446106067657 0.365870756278
0.446734386063 0.365831650231
0.447362704468 0.365792591433
0.447991022873 0.365753579727
0.448619341278 0.365714614953
0.449247659683 0.365675696953
0.449875978088 0.36563682557
0.450504296494 0.365598000645
0.451132614899 0.365559222021
0.451760933304 0.365520489539
0.452389251709 0.365481803043
0.453017570114 0.365443162375
0.453645888519 0.365404567377
0.454274206924 0.365366017893
0.45490252533 0.365327513765
0.455530843735 0.365289054837
0.45615916214 0.365250640951
0.456787480545 0.365212271952
0.45741579895 0.365173947684
0.458044117355 0.365135667988
0.45867243576 0.365097432711
0.459300754166 0.365059241695
0.459929072571 0.365021094785
0.460557390976 0.364982991826
0.461185709381 0.364944932661
0.461814027786 0.364906917136
0.462442346191 0.364868945094
0.463070664597 0.364831016382
0.463698983002 0.364793130845
0.464327301407 0.364755288327
0.464955619812 0.364717488674
0.465583938217 0.364679731731
0.466212256622 0.364642017345
0.466840575027 0.364604345361
0.467468893433 0.364566715625
0.468097211838 0.364529127984
0.468725530243 0.364491582284
0.469353848648 0.364454078372
0.469982167053 0.364416616093
0.470610485458 0.364379195296
0.471238803864 0.364341815827
0.471867122269 0.364304477533
0.472495440674 0.364267180261
0.473123759079 0.36422992386
0.473752077484 0.364192708177
0.474380395889 0.36415553306
0.475008714294 0.364118398356
0.4756370327 0.364081303915
0.476265351105 0.364044249583
0.47689366951 0.364007235211
0.477521987915 0.363970260647
0.47815030632 0.363933325739
0.478778624725 0.363896430336
0.47940694313 0.363859574289
0.480035261536 0.363822757445
0.480663579941 0.363785979656
0.481291898346 0.36374924077
0.481920216751 0.363712540637
0.482548535156 0.363675879108
0.483176853561 0.363639256033
0.483805171967 0.363602671263
0.484433490372 0.363566124647
0.485061808777 0.363529616038
0.485690127182 0.363493145285
0.486318445587 0.36345671224
0.486946763992 0.363420316755
0.487575082397 0.36338395868
0.488203400803 0.363347637869
0.488831719208 0.363311354172
0.489460037613 0.363275107441
0.490088356018 0.36323889753
0.490716674423 0.36320272429
0.491344992828 0.363166587574
0.491973311234 0.363130487235
0.492601629639 0.363094423126
0.493229948044 0.3630583951
0.493858266449 0.363022403011
0.494486584854 0.362986446712
0.495114903259 0.362950526057
0.495743221664 0.3629146409
0.49637154007 0.362878791094
0.496999858475 0.362842976496
0.49762817688 0.362807196958
0.498256495285 0.362771452336
0.49888481369 0.362735742485
0.499513132095 0.36270006726
0.5001414505 0.362664426516
0.500769768906 0.362628820108
0.501398087311 0.362593247893
0.502026405716 0.362557709726
0.502654724121 0.362522205464
0.503283042526 0.362486734962
0.503911360931 0.362451298078
0.504539679337 0.362415894667
0.505167997742 0.362380524587
0.505796316147 0.362345187695
0.506424634552 0.362309883849
0.507052952957 0.362274612905
0.507681271362 0.362239374722
0.508309589767 0.362204169157
0.508937908173 0.362168996068
0.509566226578 0.362133855314
0.510194544983 0.362098746754
0.510822863388 0.362063670246
0.511451181793 0.362028625648
0.512079500198 0.361993612821
0.512707818604 0.361958631623
0.513336137009 0.361923681915
0.513964455414 0.361888763555
0.514592773819 0.361853876404
0.515221092224 0.361819020322
0.515849410629 0.361784195169
0.516477729034 0.361749400806
0.51710604744 0.361714637094
0.517734365845 0.361679903894
0.51836268425 0.361645201067
0.518991002655 0.361610528474
0.51961932106 0.361575885978
0.520247639465 0.361541273439
0.52087595787 0.361506690721
0.521504276276 0.361472137684
0.522132594681 0.361437614193
0.522760913086 0.36140312011
0.523389231491 0.361368655297
0.524017549896 0.361334219617
0.524645868301 0.361299812935
0.525274186707 0.361265435114
0.525902505112 0.361231086017
0.526530823517 0.361196765509
0.527159141922 0.361162473453
0.527787460327 0.361128209715
0.528415778732 0.361093974159
0.529044097137 0.36105976665
0.529672415543 0.361025587052
0.530300733948 0.360991435233
0.530929052353 0.360957311056
0.531557370758 0.360923214388
0.532185689163 0.360889145095
0.532814007568 0.360855103043
0.533442325974 0.360821088098
0.534070644379 0.360787100128
0.534698962784 0.360753138999
0.535327281189 0.360719204578
0.535955599594 0.360685296733
0.536583917999 0.360651415331
0.537212236404 0.36061756024
0.53784055481 0.360583731328
0.538468873215 0.360549928464
0.53909719162 0.360516151516
0.539725510025 0.360482400353
0.54035382843 0.360448674843
0.540982146835 0.360414974856
0.54161046524 0.360381300262
0.542238783646 0.36034765093
0.542867102051 0.360314026729
0.543495420456 0.36028042753
0.544123738861 0.360246853204
0.544752057266 0.360213303621
0.545380375671 0.360179778651
0.546008694077 0.360146278167
0.546637012482 0.360112802038
0.547265330887 0.360079350137
0.547893649292 0.360045922336
0.548521967697 0.360012518506
0.549150286102 0.35997913852
0.549778604507 0.359945782249
0.550406922913 0.359912449568
0.551035241318 0.359879140348
0.551663559723 0.359845854463
0.552291878128 0.359812591787
0.552920196533 0.359779352193
0.553548514938 0.359746135554
0.554176833344 0.359712941746
0.554805151749 0.359679770641
0.555433470154 0.359646622116
0.556061788559 0.359613496045
0.556690106964 0.359580392303
0.557318425369 0.359547310765
0.557946743774 0.359514251307
0.55857506218 0.359481213804
0.559203380585 0.359448198133
0.55983169899 0.359415204171
0.560460017395 0.359382231792
0.5610883358 0.359349280876
0.561716654205 0.359316351297
0.56234497261 0.359283442934
0.562973291016 0.359250555665
0.563601609421 0.359217689366
0.564229927826 0.359184843917
0.564858246231 0.359152019194
0.565486564636 0.359119215077
0.566114883041 0.359086431445
0.566743201447 0.359053668176
0.567371519852 0.35902092515
0.567999838257 0.358988202246
0.568628156662 0.358955499344
0.569256475067 0.358922816324
0.569884793472 0.358890153066
0.570513111877 0.358857509451
0.571141430283 0.358824885359
0.571769748688 0.358792280671
0.572398067093 0.358759695269
0.573026385498 0.358727129034
0.573654703903 0.358694581848
0.574283022308 0.358662053592
0.574911340714 0.35862954415
0.575539659119 0.358597053403
0.576167977524 0.358564581234
0.576796295929 0.358532127526
0.577424614334 0.358499692163
0.578052932739 0.358467275028
0.578681251144 0.358434876005
0.57930956955 0.358402494977
0.579937887955 0.358370131829
0.58056620636 0.358337786446
0.581194524765 0.358305458711
0.58182284317 0.358273148511
0.582451161575 0.358240855731
0.58307947998 0.358208580256
0.583707798386 0.358176321971
0.584336116791 0.358144080763
0.584964435196 0.358111856519
0.585592753601 0.358079649124
0.586221072006 0.358047458466
0.586849390411 0.358015284431
0.587477708817 0.357983126908
0.588106027222 0.357950985783
0.588734345627 0.357918860944
0.589362664032 0.357886752279
0.589990982437 0.357854659678
0.590619300842 0.357822583028
0.591247619247 0.357790522218
0.591875937653 0.357758477137
0.592504256058 0.357726447676
0.593132574463 0.357694433723
0.593760892868 0.357662435168
0.594389211273 0.357630451902
0.595017529678 0.357598483815
0.595645848083 0.357566530797
0.596274166489 0.357534592741
0.596902484894 0.357502669536
0.597530803299 0.357470761074
0.598159121704 0.357438867248
0.598787440109 0.357406987949
0.599415758514 0.357375123069
0.60004407692 0.357343272501
0.600672395325 0.357311436137
0.60130071373 0.357279613872
0.601929032135 0.357247805597
0.60255735054 0.357216011208
0.603185668945 0.357184230597
0.60381398735 0.357152463658
0.604442305756 0.357120710286
0.605070624161 0.357088970376
0.605698942566 0.357057243823
0.606327260971 0.357025530521
0.606955579376 0.356993830367
0.607583897781 0.356962143255
0.608212216187 0.356930469082
0.608840534592 0.356898807744
0.609468852997 0.356867159138
0.610097171402 0.35683552316
0.610725489807 0.356803899707
0.611353808212 0.356772288677
0.611982126617 0.356740689968
0.612610445023 0.356709103476
0.613238763428 0.3566775291
0.613867081833 0.356645966739
0.614495400238 0.356614416291
0.615123718643 0.356582877655
0.615752037048 0.356551350731
0.616380355453 0.356519835417
0.617008673859 0.356488331613
0.617636992264 0.35645683922
0.618265310669 0.356425358137
0.618893629074 0.356393888265
0.619521947479 0.356362429505
0.620150265884 0.356330981758
0.62077858429 0.356299544926
0.621406902695 0.356268118909
0.6220352211 0.35623670361
0.622663539505 0.35620529893
0.62329185791 0.356173904773
0.623920176315 0.356142521041
0.62454849472 0.356111147637
0.625176813126 0.356079784463
0.625805131531 0.356048431425
0.626433449936 0.356017088424
0.627061768341 0.355985755366
0.627690086746 0.355954432154
0.628318405151 0.355923118694
0.628946723557 0.355891814889
0.629575041962 0.355860520646
0.630203360367 0.355829235869
0.630831678772 0.355797960464
0.631459997177 0.355766694337
0.632088315582 0.355735437395
0.632716633987 0.355704189543
0.633344952393 0.355672950689
0.633973270798 0.355641720739
0.634601589203 0.355610499601
0.635229907608 0.355579287183
0.635858226013 0.355548083391
0.636486544418 0.355516888135
0.637114862823 0.355485701323
0.637743181229 0.355454522862
0.638371499634 0.355423352663
0.638999818039 0.355392190635
0.639628136444 0.355361036686
0.640256454849 0.355329890727
0.640884773254 0.355298752668
0.64151309166 0.355267622418
0.642141410065 0.355236499889
0.64276972847 0.355205384992
0.643398046875 0.355174277637
0.64402636528 0.355143177736
0.644654683685 0.3551120852
0.64528300209 0.355080999942
0.645911320496 0.355049921873
0.646539638901 0.355018850907
0.647167957306 0.354987786956
0.647796275711 0.354956729932
0.648424594116 0.35492567975
0.649052912521 0.354894636323
0.649681230927 0.354863599564
0.650309549332 0.354832569389
0.650937867737 0.35480154571
0.651566186142 0.354770528444
0.652194504547 0.354739517505
0.652822822952 0.354708512807
0.653451141357 0.354677514268
0.654079459763 0.354646521802
0.654707778168 0.354615535325
0.655336096573 0.354584554754
0.655964414978 0.354553580006
0.656592733383 0.354522610997
0.657221051788 0.354491647645
0.657849370193 0.354460689867
0.658477688599 0.35442973758
0.659106007004 0.354398790703
0.659734325409 0.354367849155
0.660362643814 0.354336912852
0.660990962219 0.354305981715
0.661619280624 0.354275055663
0.66224759903 0.354244134614
0.662875917435 0.354213218489
0.66350423584 0.354182307207
0.664132554245 0.354151400689
0.66476087265 0.354120498854
0.665389191055 0.354089601625
0.66601750946 0.354058708922
0.666645827866 0.354027820665
0.667274146271 0.353996936778
0.667902464676 0.353966057181
0.668530783081 0.353935181797
0.669159101486 0.353904310548
0.669787419891 0.353873443357
0.670415738297 0.353842580146
0.671044056702 0.35381172084
0.671672375107 0.353780865362
0.672300693512 0.353750013634
0.672929011917 0.353719165583
0.673557330322 0.353688321131
0.674185648727 0.353657480203
0.674813967133 0.353626642725
0.675442285538 0.353595808621
0.676070603943 0.353564977818
0.676698922348 0.35353415024
0.677327240753 0.353503325814
0.677955559158 0.353472504465
0.678583877563 0.353441686122
0.679212195969 0.353410870709
0.679840514374 0.353380058155
0.680468832779 0.353349248388
0.681097151184 0.353318441333
0.681725469589 0.35328763692
0.682353787994 0.353256835077
0.6829821064 0.353226035732
0.683610424805 0.353195238814
0.68423874321 0.353164444252
0.684867061615 0.353133651976
0.68549538002 0.353102861914
0.686123698425 0.353072073998
0.68675201683 0.353041288156
0.687380335236 0.35301050432
0.688008653641 0.352979722419
0.688636972046 0.352948942386
0.689265290451 0.352918164151
0.689893608856 0.352887387647
0.690521927261 0.352856612803
0.691150245667 0.352825839554
0.691778564072 0.352795067831
0.692406882477 0.352764297566
0.693035200882 0.352733528693
0.693663519287 0.352702761145
0.694291837692 0.352671994856
0.694920156097 0.352641229758
0.695548474503 0.352610465787
0.696176792908 0.352579702876
0.696805111313 0.35254894096
0.697433429718 0.352518179973
0.698061748123 0.352487419852
0.698690066528 0.352456660531
0.699318384933 0.352425901945
0.699946703339 0.352395144032
0.700575021744 0.352364386727
0.701203340149 0.352333629966
0.701831658554 0.352302873687
0.702459976959 0.352272117826
0.703088295364 0.352241362321
0.70371661377 0.352210607109
0.704344932175 0.352179852128
0.70497325058 0.352149097317
0.705601568985 0.352118342613
0.70622988739 0.352087587956
0.706858205795 0.352056833284
0.7074865242 0.352026078536
0.708114842606 0.351995323653
0.708743161011 0.351964568574
0.709371479416 0.351933813238
0.709999797821 0.351903057587
0.710628116226 0.351872301561
0.711256434631 0.3518415451
0.711884753036 0.351810788147
0.712513071442 0.351780030641
0.713141389847 0.351749272526
0.713769708252 0.351718513743
0.714398026657 0.351687754234
0.715026345062 0.351656993942
0.715654663467 0.351626232809
0.716282981873 0.351595470779
0.716911300278 0.351564707794
0.717539618683 0.3515339438
0.718167937088 0.351503178739
0.718796255493 0.351472412555
0.719424573898 0.351441645193
0.720052892303 0.351410876598
0.720681210709 0.351380106715
0.721309529114 0.351349335489
0.721937847519 0.351318562865
0.722566165924 0.351287788789
0.723194484329 0.351257013208
0.723822802734 0.351226236067
0.72445112114 0.351195457313
0.725079439545 0.351164676893
0.72570775795 0.351133894755
0.726336076355 0.351103110845
0.72696439476 0.351072325111
0.727592713165 0.351041537502
0.72822103157 0.351010747965
0.728849349976 0.350979956449
0.729477668381 0.350949162903
0.730105986786 0.350918367275
0.730734305191 0.350887569516
0.731362623596 0.350856769574
0.731990942001 0.350825967399
0.732619260406 0.350795162943
0.733247578812 0.350764356154
0.733875897217 0.350733546983
0.734504215622 0.350702735382
0.735132534027 0.350671921302
0.735760852432 0.350641104694
0.736389170837 0.35061028551
0.737017489243 0.350579463702
0.737645807648 0.350548639221
0.738274126053 0.350517812022
0.738902444458 0.350486982056
0.739530762863 0.350456149276
0.740159081268 0.350425313636
0.740787399673 0.35039447509
0.741415718079 0.350363633591
0.742044036484 0.350332789093
0.742672354889 0.350301941552
0.743300673294 0.35027109092
0.743928991699 0.350240237154
0.744557310104 0.350209380209
0.74518562851 0.35017852004
0.745813946915 0.350147656603
0.74644226532 0.350116789853
0.747070583725 0.350085919748
0.74769890213 0.350055046243
0.748327220535 0.350024169296
0.74895553894 0.349993288863
0.749583857346 0.349962404902
0.750212175751 0.34993151737
0.750840494156 0.349900626226
0.751468812561 0.349869731426
0.752097130966 0.349838832931
0.752725449371 0.349807930698
0.753353767776 0.349777024686
0.753982086182 0.349746114855
0.754610404587 0.349715201164
0.755238722992 0.349684283572
0.755867041397 0.34965336204
0.756495359802 0.349622436527
0.757123678207 0.349591506995
0.757751996613 0.349560573404
0.758380315018 0.349529635715
0.759008633423 0.349498693889
0.759636951828 0.349467747888
0.760265270233 0.349436797674
0.760893588638 0.349405843209
0.761521907043 0.349374884454
0.762150225449 0.349343921373
0.762778543854 0.349312953929
0.763406862259 0.349281982084
0.764035180664 0.349251005803
0.764663499069 0.349220025047
0.765291817474 0.349189039782
0.76592013588 0.349158049972
0.766548454285 0.349127055581
0.76717677269 0.349096056574
0.767805091095 0.349065052915
0.7684334095 0.34903404457
0.769061727905 0.349003031504
0.76969004631 0.348972013683
0.770318364716 0.348940991073
0.770946683121 0.34890996364
0.771575001526 0.34887893135
0.772203319931 0.348847894171
0.772831638336 0.348816852069
0.773459956741 0.348785805012
0.774088275146 0.348754752967
0.774716593552 0.348723695901
0.775344911957 0.348692633784
0.775973230362 0.348661566582
0.776601548767 0.348630494265
0.777229867172 0.348599416802
0.777858185577 0.348568334161
0.778486503983 0.348537246312
0.779114822388 0.348506153224
0.779743140793 0.348475054867
0.780371459198 0.348443951212
0.780999777603 0.348412842228
0.781628096008 0.348381727886
0.782256414413 0.348350608157
0.782884732819 0.348319483011
0.783513051224 0.348288352422
0.784141369629 0.348257216359
0.784769688034 0.348226074795
0.785398006439 0.348194927701
0.786026324844 0.348163775051
0.78665464325 0.348132616817
0.787282961655 0.348101452971
0.78791128006 0.348070283487
0.788539598465 0.348039108338
0.78916791687 0.348007927497
0.789796235275 0.34797674094
0.79042455368 0.347945548638
0.791052872086 0.347914350568
0.791681190491 0.347883146704
0.792309508896 0.347851937019
0.792937827301 0.347820721491
0.793566145706 0.347789500093
0.794194464111 0.347758272802
0.794822782516 0.347727039593
0.795451100922 0.347695800443
0.796079419327 0.347664555327
0.796707737732 0.347633304223
0.797336056137 0.347602047107
0.797964374542 0.347570783957
0.798592692947 0.347539514749
0.799221011353 0.347508239462
0.799849329758 0.347476958073
0.800477648163 0.34744567056
0.801105966568 0.347414376901
0.801734284973 0.347383077076
0.802362603378 0.347351771062
0.802990921783 0.34732045884
0.803619240189 0.347289140388
0.804247558594 0.347257815686
0.804875876999 0.347226484714
0.805504195404 0.347195147451
0.806132513809 0.347163803878
0.806760832214 0.347132453976
0.80738915062 0.347101097726
0.808017469025 0.347069735107
0.80864578743 0.347038366103
0.809274105835 0.347006990693
0.80990242424 0.346975608861
0.810530742645 0.346944220587
0.81115906105 0.346912825855
0.811787379456 0.346881424646
0.812415697861 0.346850016943
0.813044016266 0.34681860273
0.813672334671 0.346787181989
0.814300653076 0.346755754705
0.814928971481 0.34672432086
0.815557289886 0.346692880438
0.816185608292 0.346661433424
0.816813926697 0.346629979803
0.817442245102 0.346598519558
0.818070563507 0.346567052675
0.818698881912 0.346535579138
0.819327200317 0.346504098934
0.819955518723 0.346472612048
0.820583837128 0.346441118465
0.821212155533 0.346409618172
0.821840473938 0.346378111154
0.822468792343 0.346346597399
0.823097110748 0.346315076894
0.823725429153 0.346283549625
0.824353747559 0.346252015579
0.824982065964 0.346220474745
0.825610384369 0.346188927109
0.826238702774 0.34615737266
0.826867021179 0.346125811386
0.827495339584 0.346094243275
0.82812365799 0.346062668317
0.828751976395 0.346031086499
0.8293802948 0.345999497812
0.830008613205 0.345967902244
0.83063693161 0.345936299785
0.831265250015 0.345904690425
0.83189356842 0.345873074154
0.832521886826 0.345841450962
0.833150205231 0.34580982084
0.833778523636 0.345778183778
0.834406842041 0.345746539769
0.835035160446 0.345714888801
0.835663478851 0.345683230869
0.836291797256 0.345651565962
0.836920115662 0.345619894073
0.837548434067 0.345588215194
0.838176752472 0.345556529317
0.838805070877 0.345524836435
0.839433389282 0.345493136541
0.840061707687 0.345461429629
0.840690026093 0.34542971569
0.841318344498 0.345397994719
0.841946662903 0.345366266709
0.842574981308 0.345334531655
0.843203299713 0.34530278955
0.843831618118 0.34527104039
0.844459936523 0.345239284168
0.845088254929 0.34520752088
0.845716573334 0.34517575052
0.846344891739 0.345143973085
0.846973210144 0.345112188569
0.847601528549 0.345080396968
0.848229846954 0.345048598279
0.848858165359 0.345016792497
0.849486483765 0.34498497962
0.85011480217 0.344953159643
0.850743120575 0.344921332564
0.85137143898 0.34488949838
0.851999757385 0.344857657088
0.85262807579 0.344825808686
0.853256394196 0.344793953171
0.853884712601 0.344762090541
0.854513031006 0.344730220796
0.855141349411 0.344698343933
0.855769667816 0.34466645995
0.856397986221 0.344634568847
0.857026304626 0.344602670624
0.857654623032 0.344570765278
0.858282941437 0.344538852811
0.858911259842 0.34450693322
0.859539578247 0.344475006508
0.860167896652 0.344443072673
0.860796215057 0.344411131717
0.861424533463 0.34437918364
0.862052851868 0.344347228442
0.862681170273 0.344315266125
0.863309488678 0.34428329669
0.863937807083 0.344251320139
0.864566125488 0.344219336474
0.865194443893 0.344187345695
0.865822762299 0.344155347807
0.866451080704 0.34412334281
0.867079399109 0.344091330708
0.867707717514 0.344059311503
0.868336035919 0.344027285199
0.868964354324 0.343995251798
0.869592672729 0.343963211304
0.870220991135 0.343931163721
0.87084930954 0.343899109053
0.871477627945 0.343867047303
0.87210594635 0.343834978476
0.872734264755 0.343802902577
0.87336258316 0.343770819611
0.873990901566 0.343738729581
0.874619219971 0.343706632494
0.875247538376 0.343674528355
0.875875856781 0.343642417169
0.876504175186 0.343610298942
0.877132493591 0.34357817368
0.877760811996 0.343546041389
0.878389130402 0.343513902077
0.879017448807 0.343481755748
0.879645767212 0.343449602411
0.880274085617 0.343417442072
0.880902404022 0.343385274739
0.881530722427 0.343353100418
0.882159040833 0.343320919118
0.882787359238 0.343288730847
0.883415677643 0.343256535612
0.884043996048 0.343224333422
0.884672314453 0.343192124285
0.885300632858 0.34315990821
0.885928951263 0.343127685207
0.886557269669 0.343095455283
0.887185588074 0.343063218448
0.887813906479 0.343030974712
0.888442224884 0.342998724085
0.889070543289 0.342966466577
0.889698861694 0.342934202197
0.890327180099 0.342901930956
0.890955498505 0.342869652864
0.89158381691 0.342837367932
0.892212135315 0.342805076172
0.89284045372 0.342772777594
0.893468772125 0.342740472209
0.89409709053 0.34270816003
0.894725408936 0.342675841067
0.895353727341 0.342643515333
0.895982045746 0.34261118284
0.896610364151 0.342578843601
0.897238682556 0.342546497627
0.897867000961 0.342514144931
0.898495319366 0.342481785527
0.899123637772 0.342449419428
0.899751956177 0.342417046647
0.900380274582 0.342384667197
0.901008592987 0.342352281092
0.901636911392 0.342319888346
0.902265229797 0.342287488974
0.902893548203 0.342255082989
0.903521866608 0.342222670406
0.904150185013 0.342190251239
0.904778503418 0.342157825505
0.905406821823 0.342125393217
0.906035140228 0.342092954391
0.906663458633 0.342060509042
0.907291777039 0.342028057187
0.907920095444 0.34199559884
0.908548413849 0.341963134019
0.909176732254 0.341930662739
0.909805050659 0.341898185017
0.910433369064 0.341865700869
0.911061687469 0.341833210313
0.911690005875 0.341800713364
0.91231832428 0.341768210042
0.912946642685 0.341735700362
0.91357496109 0.341703184342
0.914203279495 0.341670662001
0.9148315979 0.341638133356
0.915459916306 0.341605598426
0.916088234711 0.341573057228
0.916716553116 0.341540509781
0.917344871521 0.341507956105
0.917973189926 0.341475396217
0.918601508331 0.341442830137
0.919229826736 0.341410257885
0.919858145142 0.34137767948
0.920486463547 0.341345094941
0.921114781952 0.341312504288
0.921743100357 0.341279907542
0.922371418762 0.341247304722
0.922999737167 0.341214695849
0.923628055573 0.341182080944
0.924256373978 0.341149460027
0.924884692383 0.341116833119
0.925513010788 0.341084200242
0.926141329193 0.341051561416
0.926769647598 0.341018916664
0.927397966003 0.340986266007
0.928026284409 0.340953609467
0.928654602814 0.340920947065
0.929282921219 0.340888278825
0.929911239624 0.340855604768
0.930539558029 0.340822924918
0.931167876434 0.340790239296
0.931796194839 0.340757547927
0.932424513245 0.340724850832
0.93305283165 0.340692148036
0.933681150055 0.340659439562
0.93430946846 0.340626725433
0.934937786865 0.340594005674
0.93556610527 0.340561280308
0.936194423676 0.34052854936
0.936822742081 0.340495812854
0.937451060486 0.340463070815
0.938079378891 0.340430323267
0.938707697296 0.340397570236
0.939336015701 0.340364811746
0.939964334106 0.340332047823
0.940592652512 0.340299278492
0.941220970917 0.340266503778
0.941849289322 0.340233723709
0.942477607727 0.340200938309
0.943105926132 0.340168147604
0.943734244537 0.340135351622
0.944362562943 0.340102550388
0.944990881348 0.34006974393
0.945619199753 0.340036932274
0.946247518158 0.340004115447
0.946875836563 0.339971293476
0.947504154968 0.339938466389
0.948132473373 0.339905634213
0.948760791779 0.339872796976
0.949389110184 0.339839954706
0.950017428589 0.339807107431
0.950645746994 0.339774255179
0.951274065399 0.339741397978
0.951902383804 0.339708535858
0.952530702209 0.339675668846
0.953159020615 0.339642796972
0.95378733902 0.339609920264
0.954415657425 0.339577038753
0.95504397583 0.339544152467
0.955672294235 0.339511261436
0.95630061264 0.339478365689
0.956928931046 0.339445465257
0.957557249451 0.33941256017
0.958185567856 0.339379650458
0.958813886261 0.339346736151
0.959442204666 0.33931381728
0.960070523071 0.339280893875
0.960698841476 0.339247965968
0.961327159882 0.33921503359
0.961955478287 0.339182096771
0.962583796692 0.339149155544
0.963212115097 0.339116209939
0.963840433502 0.339083259989
0.964468751907 0.339050305725
0.965097070313 0.33901734718
0.965725388718 0.338984384385
0.966353707123 0.338951417373
0.966982025528 0.338918446177
0.967610343933 0.338885470829
0.968238662338 0.338852491362
0.968866980743 0.338819507808
0.969495299149 0.338786520203
0.970123617554 0.338753528577
0.970751935959 0.338720532966
0.971380254364 0.338687533403
0.972008572769 0.338654529921
0.972636891174 0.338621522554
0.973265209579 0.338588511338
0.973893527985 0.338555496305
0.97452184639 0.33852247749
0.975150164795 0.338489454929
0.9757784832 0.338456428655
0.976406801605 0.338423398703
0.97703512001 0.33839036511
0.977663438416 0.338357327909
0.978291756821 0.338324287137
0.978920075226 0.338291242829
0.979548393631 0.33825819502
0.980176712036 0.338225143746
0.980805030441 0.338192089044
0.981433348846 0.338159030949
0.982061667252 0.338125969499
0.982689985657 0.338092904728
0.983318304062 0.338059836675
0.983946622467 0.338026765375
0.984574940872 0.337993690866
0.985203259277 0.337960613185
0.985831577682 0.337927532368
0.986459896088 0.337894448454
0.987088214493 0.337861361479
0.987716532898 0.337828271483
0.988344851303 0.337795178501
0.988973169708 0.337762082573
0.989601488113 0.337728983736
0.990229806519 0.337695882029
0.990858124924 0.33766277749
0.991486443329 0.337629670158
0.992114761734 0.337596560071
0.992743080139 0.337563447269
0.993371398544 0.33753033179
0.993999716949 0.337497213673
0.994628035355 0.337464092959
0.99525635376 0.337430969685
0.995884672165 0.337397843893
0.99651299057 0.337364715621
0.997141308975 0.337331584909
0.99776962738 0.337298451799
0.998397945786 0.337265316329
0.999026264191 0.33723217854
0.999654582596 0.337199038473
1.000282901 0.337165896168
1.00091121941 0.337132751666
1.00153953781 0.337099605008
1.00216785622 0.337066456234
1.00279617462 0.337033305388
1.00342449303 0.337000152508
1.00405281143 0.336966997638
1.00468112984 0.336933840818
1.00530944824 0.33690068209
1.00593776665 0.336867521497
1.00656608505 0.336834359081
1.00719440346 0.336801194882
1.00782272186 0.336768028945
1.00845104027 0.336734861311
1.00907935867 0.336701692023
1.00970767708 0.336668521124
1.01033599548 0.336635348656
1.01096431389 0.336602174663
1.01159263229 0.336568999188
1.0122209507 0.336535822273
1.0128492691 0.336502643964
1.01347758751 0.336469464302
1.01410590591 0.336436283333
1.01473422432 0.336403101099
1.01536254272 0.336369917645
1.01599086113 0.336336733015
1.01661917953 0.336303547252
1.01724749794 0.336270360403
1.01787581635 0.33623717251
1.01850413475 0.336203983619
1.01913245316 0.336170793775
1.01976077156 0.336137603022
1.02038908997 0.336104411406
1.02101740837 0.336071218971
1.02164572678 0.336038025764
1.02227404518 0.336004831829
1.02290236359 0.335971637212
1.02353068199 0.335938441959
1.0241590004 0.335905246117
1.0247873188 0.33587204973
1.02541563721 0.335838852845
1.02604395561 0.335805655508
1.02667227402 0.335772457766
1.02730059242 0.335739259665
1.02792891083 0.335706061252
1.02855722923 0.335672862573
1.02918554764 0.335639663676
1.02981386604 0.335606464608
1.03044218445 0.335573265416
1.03107050285 0.335540066146
1.03169882126 0.335506866848
1.03232713966 0.335473667567
1.03295545807 0.335440468352
1.03358377647 0.335407269251
1.03421209488 0.335374070312
1.03484041328 0.335340871582
1.03546873169 0.33530767311
1.03609705009 0.335274474945
1.0367253685 0.335241277134
1.0373536869 0.335208079727
1.03798200531 0.335174882771
1.03861032372 0.335141686317
1.03923864212 0.335108490412
1.03986696053 0.335075295106
1.04049527893 0.335042100449
1.04112359734 0.335008906488
1.04175191574 0.334975713275
1.04238023415 0.334942520858
1.04300855255 0.334909329288
1.04363687096 0.334876138614
1.04426518936 0.334842948885
1.04489350777 0.334809760153
1.04552182617 0.334776572467
1.04615014458 0.334743385878
1.04677846298 0.334710200436
1.04740678139 0.334677016192
1.04803509979 0.334643833196
1.0486634182 0.334610651499
1.0492917366 0.334577471152
1.04992005501 0.334544292206
1.05054837341 0.334511114713
1.05117669182 0.334477938723
1.05180501022 0.334444764289
1.05243332863 0.334411591461
1.05306164703 0.334378420291
1.05368996544 0.334345250831
1.05431828384 0.334312083133
1.05494660225 0.334278917249
1.05557492065 0.334245753231
1.05620323906 0.334212591131
1.05683155746 0.334179431001
1.05745987587 0.334146272895
1.05808819427 0.334113116865
1.05871651268 0.334079962962
1.05934483109 0.334046811241
1.05997314949 0.334013661754
1.0606014679 0.333980514555
1.0612297863 0.333947369695
1.06185810471 0.333914227229
1.06248642311 0.333881087211
1.06311474152 0.333847949692
1.06374305992 0.333814814728
1.06437137833 0.333781682372
1.06499969673 0.333748552678
1.06562801514 0.333715425699
1.06625633354 0.333682301491
1.06688465195 0.333649180106
1.06751297035 0.333616061599
1.06814128876 0.333582946026
1.06876960716 0.333549833439
1.06939792557 0.333516723895
1.07002624397 0.333483617447
1.07065456238 0.333450514151
1.07128288078 0.333417414061
1.07191119919 0.333384317233
1.07253951759 0.333351223722
1.073167836 0.333318133583
1.0737961544 0.333285046871
1.07442447281 0.333251963643
1.07505279121 0.333218883953
1.07568110962 0.333185807858
1.07630942802 0.333152735412
1.07693774643 0.333119666674
1.07756606483 0.333086601697
1.07819438324 0.333053540539
1.07882270164 0.333020483256
1.07945102005 0.332987429904
1.08007933846 0.33295438054
1.08070765686 0.33292133522
1.08133597527 0.332888294001
1.08196429367 0.33285525694
1.08259261208 0.332822224093
1.08322093048 0.332789195519
1.08384924889 0.332756171273
1.08447756729 0.332723151414
1.0851058857 0.332690135998
1.0857342041 0.332657125083
1.08636252251 0.332624118727
1.08699084091 0.332591116987
1.08761915932 0.332558119921
1.08824747772 0.332525127587
1.08887579613 0.332492140042
1.08950411453 0.332459157346
1.09013243294 0.332426179555
1.09076075134 0.332393206729
1.09138906975 0.332360238926
1.09201738815 0.332327276204
1.09264570656 0.332294318622
1.09327402496 0.332261366238
1.09390234337 0.332228419112
1.09453066177 0.332195477302
1.09515898018 0.332162540867
1.09578729858 0.332129609866
1.09641561699 0.332096684359
1.09704393539 0.332063764405
1.0976722538 0.332030850063
1.0983005722 0.331997941393
1.09892889061 0.331965038454
1.09955720901 0.331932141305
1.10018552742 0.331899250008
1.10081384583 0.331866364622
1.10144216423 0.331833485206
1.10207048264 0.331800611821
1.10269880104 0.331767744526
1.10332711945 0.331734883383
1.10395543785 0.331702028452
1.10458375626 0.331669179793
1.10521207466 0.331636337466
1.10584039307 0.331603501533
1.10646871147 0.331570672054
1.10709702988 0.33153784909
1.10772534828 0.331505032702
1.10835366669 0.331472222951
1.10898198509 0.331439419898
1.1096103035 0.331406623605
1.1102386219 0.331373834132
1.11086694031 0.331341051542
1.11149525871 0.331308275895
1.11212357712 0.331275507254
1.11275189552 0.33124274568
1.11338021393 0.331209991234
1.11400853233 0.33117724398
1.11463685074 0.331144503978
1.11526516914 0.331111771292
1.11589348755 0.331079045982
1.11652180595 0.331046328112
1.11715012436 0.331013617744
1.11777844276 0.33098091494
1.11840676117 0.330948219763
1.11903507957 0.330915532275
1.11966339798 0.33088285254
1.12029171638 0.33085018062
1.12092003479 0.330817516577
1.1215483532 0.330784860476
1.1221766716 0.330752212379
1.12280499001 0.330719572349
1.12343330841 0.330686940449
1.12406162682 0.330654316744
1.12468994522 0.330621701296
1.12531826363 0.33058909417
1.12594658203 0.330556495427
1.12657490044 0.330523905134
1.12720321884 0.330491323352
1.12783153725 0.330458750147
1.12845985565 0.330426185582
1.12908817406 0.330393629721
1.12971649246 0.330361082628
1.13034481087 0.330328544368
1.13097312927 0.330296015006
1.13160144768 0.330263494604
1.13222976608 0.330230983229
1.13285808449 0.330198480945
1.13348640289 0.330165987815
1.1341147213 0.330133503906
1.1347430397 0.330101029282
1.13537135811 0.330068564008
1.13599967651 0.330036108149
1.13662799492 0.33000366177
1.13725631332 0.329971224937
1.13788463173 0.329938797714
1.13851295013 0.329906380167
1.13914126854 0.329873972362
1.13976958694 0.329841574364
1.14039790535 0.329809186239
1.14102622375 0.329776808052
1.14165454216 0.329744439869
1.14228286057 0.329712081757
1.14291117897 0.329679733781
1.14353949738 0.329647396007
1.14416781578 0.329615068501
1.14479613419 0.32958275133
1.14542445259 0.32955044456
1.146052771 0.329518148257
1.1466810894 0.329485862488
1.14730940781 0.32945358732
1.14793772621 0.329421322818
1.14856604462 0.32938906905
1.14919436302 0.329356826083
1.14982268143 0.329324593983
1.15045099983 0.329292372817
1.15107931824 0.329260162653
1.15170763664 0.329227963557
1.15233595505 0.329195775597
1.15296427345 0.32916359884
1.15359259186 0.329131433353
1.15422091026 0.329099279205
1.15484922867 0.329067136461
1.15547754707 0.329035005191
1.15610586548 0.329002885461
1.15673418388 0.328970777339
1.15736250229 0.328938680894
1.15799082069 0.328906596193
1.1586191391 0.328874523305
1.1592474575 0.328842462296
1.15987577591 0.328810413236
1.16050409431 0.328778376193
1.16113241272 0.328746351234
1.16176073112 0.328714338429
1.16238904953 0.328682337846
1.16301736794 0.328650349553
1.16364568634 0.328618373619
1.16427400475 0.328586410113
1.16490232315 0.328554459103
1.16553064156 0.328522520658
1.16615895996 0.328490594848
1.16678727837 0.328458681741
1.16741559677 0.328426781406
1.16804391518 0.328394893913
1.16867223358 0.32836301933
1.16930055199 0.328331157728
1.16992887039 0.328299309174
1.1705571888 0.32826747374
1.1711855072 0.328235651494
1.17181382561 0.328203842506
1.17244214401 0.328172046846
1.17307046242 0.328140264582
1.17369878082 0.328108495787
1.17432709923 0.328076740528
1.17495541763 0.328044998876
1.17558373604 0.328013270902
1.17621205444 0.327981556675
1.17684037285 0.327949856265
1.17746869125 0.327918169743
1.17809700966 0.327886497179
1.17872532806 0.327854838643
1.17935364647 0.327823194206
1.17998196487 0.327791563939
1.18061028328 0.327759947912
1.18123860168 0.327728346196
1.18186692009 0.327696758861
1.18249523849 0.327665185979
1.1831235569 0.32763362762
1.18375187531 0.327602083856
1.18438019371 0.327570554756
1.18500851212 0.327539040394
1.18563683052 0.327507540839
1.18626514893 0.327476056163
1.18689346733 0.327444586437
1.18752178574 0.327413131733
1.18815010414 0.327381692122
1.18877842255 0.327350267676
1.18940674095 0.327318858466
1.19003505936 0.327287464564
1.19066337776 0.327256086042
1.19129169617 0.327224722972
1.19192001457 0.327193375425
1.19254833298 0.327162043473
1.19317665138 0.327130727189
1.19380496979 0.327099426645
1.19443328819 0.327068141912
1.1950616066 0.327036873063
1.195689925 0.327005620171
1.19631824341 0.326974383307
1.19694656181 0.326943162544
1.19757488022 0.326911957955
1.19820319862 0.326880769612
1.19883151703 0.326849597587
1.19945983543 0.326818441954
1.20008815384 0.326787302786
1.20071647224 0.326756180154
1.20134479065 0.326725074133
1.20197310905 0.326693984794
1.20260142746 0.326662912212
1.20322974586 0.326631856458
1.20385806427 0.326600817607
1.20448638268 0.326569795731
1.20511470108 0.326538790904
1.20574301949 0.3265078032
1.20637133789 0.32647683269
1.2069996563 0.32644587945
1.2076279747 0.326414943553
1.20825629311 0.326384025072
1.20888461151 0.326353124081
1.20951292992 0.326322240653
1.21014124832 0.326291374863
1.21076956673 0.326260526784
1.21139788513 0.326229696491
1.21202620354 0.326198884057
1.21265452194 0.326168089557
1.21328284035 0.326137313064
1.21391115875 0.326106554652
1.21453947716 0.326075814397
1.21516779556 0.326045092372
1.21579611397 0.326014388652
1.21642443237 0.325983703311
1.21705275078 0.325953036424
1.21768106918 0.325922388065
1.21830938759 0.325891758308
1.21893770599 0.32586114723
1.2195660244 0.325830554904
1.2201943428 0.325799981405
1.22082266121 0.325769426807
1.22145097961 0.325738891187
1.22207929802 0.325708374619
1.22270761642 0.325677877178
1.22333593483 0.32564739894
1.22396425323 0.325616939978
1.22459257164 0.32558650037
1.22522089005 0.325556080189
1.22584920845 0.325525679511
1.22647752686 0.325495298413
1.22710584526 0.325464936968
1.22773416367 0.325434595253
1.22836248207 0.325404273344
1.22899080048 0.325373971316
1.22961911888 0.325343689245
1.23024743729 0.325313427206
1.23087575569 0.325283185276
1.2315040741 0.32525296353
1.2321323925 0.325222762044
1.23276071091 0.325192580895
1.23338902931 0.325162420158
1.23401734772 0.32513227991
1.23464566612 0.325102160226
1.23527398453 0.325072061184
1.23590230293 0.325041982859
1.23653062134 0.325011925328
1.23715893974 0.324981888667
1.23778725815 0.324951872953
1.23841557655 0.324921878262
1.23904389496 0.32489190467
1.23967221336 0.324861952256
1.24030053177 0.324832021094
1.24092885017 0.324802111263
1.24155716858 0.324772222839
1.24218548698 0.324742355898
1.24281380539 0.324712510518
1.24344212379 0.324682686775
1.2440704422 0.324652884748
1.2446987606 0.324623104512
1.24532707901 0.324593346146
1.24595539742 0.324563609726
1.24658371582 0.324533895329
1.24721203423 0.324504203034
1.24784035263 0.324474532917
1.24846867104 0.324444885056
1.24909698944 0.324415259528
1.24972530785 0.324385656411
1.25035362625 0.324356075782
1.25098194466 0.32432651772
1.25161026306 0.324296982302
1.25223858147 0.324267469606
1.25286689987 0.324237979709
1.25349521828 0.32420851269
1.25412353668 0.324179068626
1.25475185509 0.324149647595
1.25538017349 0.324120249677
1.2560084919 0.324090874948
1.2566368103 0.324061523486
1.25726512871 0.324032195371
1.25789344711 0.32400289068
1.25852176552 0.323973609492
1.25915008392 0.323944351885
1.25977840233 0.323915117938
1.26040672073 0.323885907728
1.26103503914 0.323856721335
1.26166335754 0.323827558838
1.26229167595 0.323798420314
1.26291999435 0.323769305842
1.26354831276 0.323740215502
1.26417663116 0.323711149372
1.26480494957 0.323682107531
1.26543326797 0.323653090058
1.26606158638 0.323624097032
1.26668990479 0.323595128532
1.26731822319 0.323566184637
1.2679465416 0.323537265425
1.26857486 0.323508370977
1.26920317841 0.323479501372
1.26983149681 0.323450656688
1.27045981522 0.323421837006
1.27108813362 0.323393042404
1.27171645203 0.323364272962
1.27234477043 0.32333552876
1.27297308884 0.323306809876
1.27360140724 0.323278116392
1.27422972565 0.323249448385
1.27485804405 0.323220805936
1.27548636246 0.323192189125
1.27611468086 0.323163598032
1.27674299927 0.323135032736
1.27737131767 0.323106493317
1.27799963608 0.323077979855
1.27862795448 0.323049492431
1.27925627289 0.323021031123
1.27988459129 0.322992596013
1.2805129097 0.322964187181
1.2811412281 0.322935804706
1.28176954651 0.322907448669
1.28239786491 0.322879119151
1.28302618332 0.32285081623
1.28365450172 0.322822539989
1.28428282013 0.322794290508
1.28491113853 0.322766067866
1.28553945694 0.322737872145
1.28616777534 0.322709703425
1.28679609375 0.322681561786
1.28742441216 0.32265344731
1.28805273056 0.322625360077
1.28868104897 0.322597300168
1.28930936737 0.322569267664
1.28993768578 0.322541262645
1.29056600418 0.322513285193
1.29119432259 0.322485335389
1.29182264099 0.322457413313
1.2924509594 0.322429519047
1.2930792778 0.322401652672
1.29370759621 0.322373814268
1.29433591461 0.322346003918
1.29496423302 0.322318221703
1.29559255142 0.322290467703
1.29622086983 0.322262742
1.29684918823 0.322235044677
1.29747750664 0.322207375813
1.29810582504 0.32217973549
1.29873414345 0.322152123791
1.29936246185 0.322124540797
1.29999078026 0.322096986589
1.30061909866 0.322069461249
1.30124741707 0.322041964859
1.30187573547 0.3220144975
1.30250405388 0.321987059255
1.30313237228 0.321959650206
1.30376069069 0.321932270433
1.30438900909 0.32190492002
1.3050173275 0.321877599048
1.3056456459 0.3218503076
1.30627396431 0.321823045757
1.30690228271 0.321795813602
1.30753060112 0.321768611216
1.30815891953 0.321741438683
1.30878723793 0.321714296084
1.30941555634 0.321687183501
1.31004387474 0.321660101018
1.31067219315 0.321633048717
1.31130051155 0.321606026679
1.31192882996 0.321579034988
1.31255714836 0.321552073727
1.31318546677 0.321525142977
1.31381378517 0.321498242821
1.31444210358 0.321471373343
1.31507042198 0.321444534624
1.31569874039 0.321417726748
1.31632705879 0.321390949798
1.3169553772 0.321364203856
1.3175836956 0.321337489006
1.31821201401 0.32131080533
1.31884033241 0.321284152911
1.31946865082 0.321257531833
1.32009696922 0.321230942178
1.32072528763 0.32120438403
1.32135360603 0.321177857472
1.32198192444 0.321151362587
1.32261024284 0.321124899459
1.32323856125 0.32109846817
1.32386687965 0.321072068804
1.32449519806 0.321045701445
1.32512351646 0.321019366176
1.32575183487 0.320993063081
1.32638015327 0.320966792242
1.32700847168 0.320940553745
1.32763679008 0.320914347671
1.32826510849 0.320888174106
1.3288934269 0.320862033132
1.3295217453 0.320835924834
1.33015006371 0.320809849294
1.33077838211 0.320783806599
1.33140670052 0.32075779683
1.33203501892 0.320731820072
1.33266333733 0.320705876409
1.33329165573 0.320679965925
1.33391997414 0.320654088704
1.33454829254 0.32062824483
1.33517661095 0.320602434388
1.33580492935 0.32057665746
1.33643324776 0.320550914133
1.33706156616 0.32052520449
1.33768988457 0.320499528615
1.33831820297 0.320473886593
1.33894652138 0.320448278507
1.33957483978 0.320422704444
1.34020315819 0.320397164486
1.34083147659 0.320371658719
1.341459795 0.320346187227
1.3420881134 0.320320750095
1.34271643181 0.320295347407
1.34334475021 0.320269979248
1.34397306862 0.320244645703
1.34460138702 0.320219346857
1.34522970543 0.320194082794
1.34585802383 0.320168853599
1.34648634224 0.320143659357
1.34711466064 0.320118500154
1.34774297905 0.320093376074
1.34837129745 0.320068287202
1.34899961586 0.320043233623
1.34962793427 0.320018215422
1.35025625267 0.319993232685
1.35088457108 0.319968285497
1.35151288948 0.319943373942
1.35214120789 0.319918498107
1.35276952629 0.319893658076
1.3533978447 0.319868853935
1.3540261631 0.319844085769
1.35465448151 0.319819353664
1.35528279991 0.319794657705
1.35591111832 0.319769997978
1.35653943672 0.319745374567
1.35716775513 0.31972078756
1.35779607353 0.319696237041
1.35842439194 0.319671723096
1.35905271034 0.319647245811
1.35968102875 0.319622805271
1.36030934715 0.319598401563
1.36093766556 0.319574034772
1.36156598396 0.319549704984
1.36219430237 0.319525412284
1.36282262077 0.31950115676
1.36345093918 0.319476938497
1.36407925758 0.319452757581
1.36470757599 0.319428614097
1.36533589439 0.319404508133
1.3659642128 0.319380439774
1.3665925312 0.319356409107
1.36722084961 0.319332416217
1.36784916801 0.319308461191
1.36847748642 0.319284544115
1.36910580482 0.319260665076
1.36973412323 0.31923682416
1.37036244164 0.319213021453
1.37099076004 0.319189257042
1.37161907845 0.319165531014
1.37224739685 0.319141843454
1.37287571526 0.31911819445
1.37350403366 0.319094584087
1.37413235207 0.319071012454
1.37476067047 0.319047479636
1.37538898888 0.31902398572
1.37601730728 0.319000530793
1.37664562569 0.318977114942
1.37727394409 0.318953738253
1.3779022625 0.318930400814
1.3785305809 0.318907102711
1.37915889931 0.318883844031
1.37978721771 0.318860624861
1.38041553612 0.318837445289
1.38104385452 0.318814305402
1.38167217293 0.318791205285
1.38230049133 0.318768145028
1.38292880974 0.318745124716
1.38355712814 0.318722144438
1.38418544655 0.318699204279
1.38481376495 0.318676304329
1.38544208336 0.318653444673
1.38607040176 0.3186306254
1.38669872017 0.318607846596
1.38732703857 0.318585108349
1.38795535698 0.318562410747
1.38858367538 0.318539753878
1.38921199379 0.318517137828
1.38984031219 0.318494562685
1.3904686306 0.318472028537
1.39109694901 0.318449535472
1.39172526741 0.318427083577
1.39235358582 0.318404672941
1.39298190422 0.31838230365
1.39361022263 0.318359975792
1.39423854103 0.318337689457
1.39486685944 0.31831544473
1.39549517784 0.318293241701
1.39612349625 0.318271080457
1.39675181465 0.318248961087
1.39738013306 0.318226883677
1.39800845146 0.318204848317
1.39863676987 0.318182855095
1.39926508827 0.318160904098
1.39989340668 0.318138995415
1.40052172508 0.318117129134
1.40115004349 0.318095305343
1.40177836189 0.318073524131
1.4024066803 0.318051785586
1.4030349987 0.318030089796
1.40366331711 0.318008436849
1.40429163551 0.317986826834
1.40491995392 0.31796525984
1.40554827232 0.317943735955
1.40617659073 0.317922255268
1.40680490913 0.317900817866
1.40743322754 0.31787942384
1.40806154594 0.317858073276
1.40868986435 0.317836766265
1.40931818275 0.317815502894
1.40994650116 0.317794283253
1.41057481956 0.31777310743
1.41120313797 0.317751975515
1.41183145638 0.317730887595
1.41245977478 0.31770984376
1.41308809319 0.317688844099
1.41371641159 0.3176678887
1.41434473 0.317646977653
1.4149730484 0.317626111047
1.41560136681 0.317605288971
1.41622968521 0.317584511513
1.41685800362 0.317563778764
1.41748632202 0.317543090812
1.41811464043 0.317522447746
1.41874295883 0.317501849656
1.41937127724 0.317481296631
1.41999959564 0.31746078876
1.42062791405 0.317440326132
1.42125623245 0.317419908838
1.42188455086 0.317399536965
1.42251286926 0.317379210605
1.42314118767 0.317358929846
1.42376950607 0.317338694777
1.42439782448 0.317318505489
1.42502614288 0.317298362071
1.42565446129 0.317278264612
1.42628277969 0.317258213202
1.4269110981 0.317238207931
1.4275394165 0.317218248889
1.42816773491 0.317198336165
1.42879605331 0.317178469849
1.42942437172 0.31715865003
1.43005269012 0.3171388768
1.43068100853 0.317119150247
1.43130932693 0.317099470462
1.43193764534 0.317079837534
1.43256596375 0.317060251554
1.43319428215 0.317040712611
1.43382260056 0.317021220795
1.43445091896 0.317001776198
1.43507923737 0.316982378908
1.43570755577 0.316963029016
1.43633587418 0.316943726611
1.43696419258 0.316924471786
1.43759251099 0.316905264628
1.43822082939 0.31688610523
1.4388491478 0.31686699368
1.4394774662 0.31684793007
1.44010578461 0.31682891449
1.44073410301 0.31680994703
1.44136242142 0.316791027781
1.44199073982 0.316772156833
1.44261905823 0.316753334277
1.44324737663 0.316734560203
1.44387569504 0.316715834702
1.44450401344 0.316697157864
1.44513233185 0.31667852978
1.44576065025 0.316659950541
1.44638896866 0.316641420238
1.44701728706 0.31662293896
1.44764560547 0.3166045068
1.44827392387 0.316586123847
1.44890224228 0.316567790193
1.44953056068 0.316549505929
1.45015887909 0.316531271144
1.45078719749 0.316513085931
1.4514155159 0.316494950381
1.4520438343 0.316476864583
1.45267215271 0.31645882863
1.45330047112 0.316440842612
1.45392878952 0.31642290662
1.45455710793 0.316405020746
1.45518542633 0.316387185081
1.45581374474 0.316369399716
1.45644206314 0.316351664742
1.45707038155 0.31633398025
1.45769869995 0.316316346331
1.45832701836 0.316298763078
1.45895533676 0.316281230581
1.45958365517 0.316263748931
1.46021197357 0.316246318221
1.46084029198 0.316228938541
1.46146861038 0.316211609983
1.46209692879 0.316194332638
1.46272524719 0.316177106599
1.4633535656 0.316159931956
1.463981884 0.316142808801
1.46461020241 0.316125737226
1.46523852081 0.316108717322
1.46586683922 0.316091749182
1.46649515762 0.316074832896
1.46712347603 0.316057968556
1.46775179443 0.316041156255
1.46838011284 0.316024396085
1.46900843124 0.316007688136
1.46963674965 0.315991032501
1.47026506805 0.315974429271
1.47089338646 0.31595787854
1.47152170486 0.315941380398
1.47215002327 0.315924934937
1.47277834167 0.31590854225
1.47340666008 0.315892202429
1.47403497849 0.315875915566
1.47466329689 0.315859681752
1.4752916153 0.315843501081
1.4759199337 0.315827373643
1.47654825211 0.315811299532
1.47717657051 0.315795278839
1.47780488892 0.315779311658
1.47843320732 0.315763398079
1.47906152573 0.315747538196
1.47968984413 0.315731732101
1.48031816254 0.315715979886
1.48094648094 0.315700281643
1.48157479935 0.315684637466
1.48220311775 0.315669047445
1.48283143616 0.315653511675
1.48345975456 0.315638030248
1.48408807297 0.315622603255
1.48471639137 0.31560723079
1.48534470978 0.315591912945
1.48597302818 0.315576649813
1.48660134659 0.315561441487
1.48722966499 0.315546288059
1.4878579834 0.315531189622
1.4884863018 0.315516146268
1.48911462021 0.315501158091
1.48974293861 0.315486225184
1.49037125702 0.315471347638
1.49099957542 0.315456525548
1.49162789383 0.315441759005
1.49225621223 0.315427048104
1.49288453064 0.315412392936
1.49351284904 0.315397793595
1.49414116745 0.315383250173
1.49476948586 0.315368762765
1.49539780426 0.315354331462
1.49602612267 0.315339956359
1.49665444107 0.315325637547
1.49728275948 0.315311375121
1.49791107788 0.315297169173
1.49853939629 0.315283019797
1.49916771469 0.315268927086
1.4997960331 0.315254891133
1.5004243515 0.315240912032
1.50105266991 0.315226989875
1.50168098831 0.315213124756
1.50230930672 0.315199316769
1.50293762512 0.315185566007
1.50356594353 0.315171872563
1.50419426193 0.315158236531
1.50482258034 0.315144658004
1.50545089874 0.315131137076
1.50607921715 0.31511767384
1.50670753555 0.315104268391
1.50733585396 0.31509092082
1.50796417236 0.315077631223
1.50859249077 0.315064399693
1.50922080917 0.315051226323
1.50984912758 0.315038111207
1.51047744598 0.315025054439
1.51110576439 0.315012056112
1.51173408279 0.314999116321
1.5123624012 0.314986235159
1.5129907196 0.31497341272
1.51361903801 0.314960649098
1.51424735641 0.314947944387
1.51487567482 0.31493529868
1.51550399323 0.314922712072
1.51613231163 0.314910184657
1.51676063004 0.314897716528
1.51738894844 0.31488530778
1.51801726685 0.314872958507
1.51864558525 0.314860668802
1.51927390366 0.31484843876
1.51990222206 0.314836268475
1.52053054047 0.314824158041
1.52115885887 0.314812107552
1.52178717728 0.314800117103
1.52241549568 0.314788186787
1.52304381409 0.3147763167
1.52367213249 0.314764506934
1.5243004509 0.314752757585
1.5249287693 0.314741068747
1.52555708771 0.314729440514
1.52618540611 0.314717872981
1.52681372452 0.314706366241
1.52744204292 0.31469492039
1.52807036133 0.314683535522
1.52869867973 0.314672211731
1.52932699814 0.314660949112
1.52995531654 0.314649747759
1.53058363495 0.314638607767
1.53121195335 0.314627529231
1.53184027176 0.314616512244
1.53246859016 0.314605556902
1.53309690857 0.3145946633
1.53372522697 0.314583831532
1.53435354538 0.314573061692
1.53498186378 0.314562353876
1.53561018219 0.314551708177
1.5362385006 0.314541124692
1.536866819 0.314530603515
1.53749513741 0.31452014474
1.53812345581 0.314509748462
1.53875177422 0.314499414777
1.53938009262 0.314489143779
1.54000841103 0.314478935563
1.54063672943 0.314468790223
1.54126504784 0.314458707856
1.54189336624 0.314448688556
1.54252168465 0.314438732418
1.54315000305 0.314428839536
1.54377832146 0.314419010007
1.54440663986 0.314409243925
1.54503495827 0.314399541384
1.54566327667 0.314389902482
1.54629159508 0.314380327311
1.54691991348 0.314370815968
1.54754823189 0.314361368549
1.54817655029 0.314351985147
1.5488048687 0.314342665858
1.5494331871 0.314333410778
1.55006150551 0.314324220001
1.55068982391 0.314315093624
1.55131814232 0.314306031741
1.55194646072 0.314297034448
1.55257477913 0.31428810184
1.55320309753 0.314279234013
1.55383141594 0.314270431061
1.55445973434 0.314261693081
1.55508805275 0.314253020168
1.55571637115 0.314244412416
1.55634468956 0.314235869923
1.55697300797 0.314227392783
1.55760132637 0.314218981092
1.55822964478 0.314210634946
1.55885796318 0.314202354439
1.55948628159 0.314194139668
1.56011459999 0.314185990728
1.5607429184 0.314177907715
1.5613712368 0.314169890725
1.56199955521 0.314161939853
1.56262787361 0.314154055195
1.56325619202 0.314146236846
1.56388451042 0.314138484903
1.56451282883 0.314130799461
1.56514114723 0.314123180617
1.56576946564 0.314115628465
1.56639778404 0.314108143101
1.56702610245 0.314100724623
1.56765442085 0.314093373124
1.56828273926 0.314086088702
1.56891105766 0.314078871452
1.56953937607 0.31407172147
1.57016769447 0.314064638852
1.57079601288 0.314057623695
1.57142433128 0.314050676093
1.57205264969 0.314043796143
1.57268096809 0.314036983942
1.5733092865 0.314030239585
1.5739376049 0.314023563167
1.57456592331 0.314016954786
1.57519424171 0.314010414538
1.57582256012 0.314003942518
1.57645087852 0.313997538823
1.57707919693 0.313991203548
1.57770751534 0.313984936791
1.57833583374 0.313978738646
1.57896415215 0.313972609212
1.57959247055 0.313966548583
1.58022078896 0.313960556855
1.58084910736 0.313954634126
1.58147742577 0.313948780492
1.58210574417 0.313942996048
1.58273406258 0.313937280892
1.58336238098 0.313931635119
1.58399069939 0.313926058826
1.58461901779 0.313920552109
1.5852473362 0.313915115064
1.5858756546 0.313909747789
1.58650397301 0.313904450379
1.58713229141 0.313899222932
1.58776060982 0.313894065542
1.58838892822 0.313888978308
1.58901724663 0.313883961324
1.58964556503 0.313879014689
1.59027388344 0.313874138498
1.59090220184 0.313869332849
1.59153052025 0.313864597836
1.59215883865 0.313859933558
1.59278715706 0.313855340111
1.59341547546 0.313850817591
1.59404379387 0.313846366095
1.59467211227 0.313841985719
1.59530043068 0.313837676561
1.59592874908 0.313833438717
1.59655706749 0.313829272284
1.59718538589 0.313825177358
1.5978137043 0.313821154036
1.59844202271 0.313817202415
1.59907034111 0.313813322592
1.59969865952 0.313809514663
1.60032697792 0.313805778725
1.60095529633 0.313802114876
1.60158361473 0.313798523211
1.60221193314 0.313795003828
1.60284025154 0.313791556823
1.60346856995 0.313788182293
1.60409688835 0.313784880336
1.60472520676 0.313781651048
1.60535352516 0.313778494526
1.60598184357 0.313775410867
1.60661016197 0.313772400168
1.60723848038 0.313769462525
1.60786679878 0.313766598037
1.60849511719 0.313763806799
1.60912343559 0.313761088909
1.609751754 0.313758444463
1.6103800724 0.31375587356
1.61100839081 0.313753376295
1.61163670921 0.313750952766
1.61226502762 0.313748603069
1.61289334602 0.313746327303
1.61352166443 0.313744125564
1.61414998283 0.313741997949
1.61477830124 0.313739944555
1.61540661964 0.313737965479
1.61603493805 0.313736060819
1.61666325645 0.313734230671
1.61729157486 0.313732475134
1.61791989326 0.313730794303
1.61854821167 0.313729188276
1.61917653008 0.31372765715
1.61980484848 0.313726201023
1.62043316689 0.313724819991
1.62106148529 0.313723514153
1.6216898037 0.313722283604
1.6223181221 0.313721128443
1.62294644051 0.313720048766
1.62357475891 0.313719044672
1.62420307732 0.313718116256
1.62483139572 0.313717263617
1.62545971413 0.313716486851
1.62608803253 0.313715786057
1.62671635094 0.313715161331
1.62734466934 0.31371461277
1.62797298775 0.313714140473
1.62860130615 0.313713744536
1.62922962456 0.313713425057
1.62985794296 0.313713182132
1.63048626137 0.31371301586
1.63111457977 0.313712926338
1.63174289818 0.313712913663
1.63237121658 0.313712977933
1.63299953499 0.313713119244
1.63362785339 0.313713337695
1.6342561718 0.313713633383
1.6348844902 0.313714006406
1.63551280861 0.313714456859
1.63614112701 0.313714984842
1.63676944542 0.313715590452
1.63739776382 0.313716273786
1.63802608223 0.313717034941
1.63865440063 0.313717874016
1.63928271904 0.313718791106
1.63991103745 0.313719786311
1.64053935585 0.313720859728
1.64116767426 0.313722011453
1.64179599266 0.313723241585
1.64242431107 0.313724550221
1.64305262947 0.313725937459
1.64368094788 0.313727403395
1.64430926628 0.313728948129
1.64493758469 0.313730571756
1.64556590309 0.313732274376
1.6461942215 0.313734056085
1.6468225399 0.31373591698
1.64745085831 0.31373785716
1.64807917671 0.313739876722
1.64870749512 0.313741975764
1.64933581352 0.313744154383
1.64996413193 0.313746412676
1.65059245033 0.313748750742
1.65122076874 0.313751168679
1.65184908714 0.313753666582
1.65247740555 0.313756244551
1.65310572395 0.313758902683
1.65373404236 0.313761641075
1.65436236076 0.313764459825
1.65499067917 0.31376735903
1.65561899757 0.313770338789
1.65624731598 0.313773399199
1.65687563438 0.313776540358
1.65750395279 0.313779762363
1.65813227119 0.313783065311
1.6587605896 0.313786449301
1.659388908 0.31378991443
1.66001722641 0.313793460796
1.66064554482 0.313797088497
1.66127386322 0.313800797629
1.66190218163 0.313804588291
1.66253050003 0.313808460581
1.66315881844 0.313812414595
1.66378713684 0.313816450433
1.66441545525 0.31382056819
1.66504377365 0.313824767966
1.66567209206 0.313829049857
1.66630041046 0.313833413962
1.66692872887 0.313837860378
1.66755704727 0.313842389202
1.66818536568 0.313847000533
1.66881368408 0.313851694467
1.66944200249 0.313856471104
1.67007032089 0.31386133054
1.6706986393 0.313866272872
1.6713269577 0.3138712982
1.67195527611 0.313876406619
1.67258359451 0.313881598229
1.67321191292 0.313886873127
1.67384023132 0.313892231409
1.67446854973 0.313897673175
1.67509686813 0.313903198521
1.67572518654 0.313908807546
1.67635350494 0.313914500347
1.67698182335 0.313920277021
1.67761014175 0.313926137666
1.67823846016 0.313932082381
1.67886677856 0.313938111261
1.67949509697 0.313944224406
1.68012341537 0.313950421913
1.68075173378 0.31395670388
1.68138005219 0.313963070403
1.68200837059 0.313969521581
1.682636689 0.313976057512
1.6832650074 0.313982678292
1.68389332581 0.31398938402
1.68452164421 0.313996174793
1.68514996262 0.31400305071
1.68577828102 0.314010011866
1.68640659943 0.314017058361
1.68703491783 0.314024190291
1.68766323624 0.314031407754
1.68829155464 0.314038710848
1.68891987305 0.314046099671
1.68954819145 0.314053574319
1.69017650986 0.314061134891
1.69080482826 0.314068781484
1.69143314667 0.314076514196
1.69206146507 0.314084333124
1.69268978348 0.314092238365
1.69331810188 0.314100230018
1.69394642029 0.31410830818
1.69457473869 0.314116472948
1.6952030571 0.314124724419
1.6958313755 0.314133062693
1.69645969391 0.314141487865
1.69708801231 0.314150000033
1.69771633072 0.314158599295
1.69834464912 0.314167285748
1.69897296753 0.31417605949
1.69960128593 0.314184920619
1.70022960434 0.314193869231
1.70085792274 0.314202905424
1.70148624115 0.314212029296
1.70211455956 0.314221240943
1.70274287796 0.314230540464
1.70337119637 0.314239927956
1.70399951477 0.314249403516
1.70462783318 0.314258967241
1.70525615158 0.31426861923
1.70588446999 0.314278359578
1.70651278839 0.314288188385
1.7071411068 0.314298105746
1.7077694252 0.31430811176
1.70839774361 0.314318206523
1.70902606201 0.314328390133
1.70965438042 0.314338662687
1.71028269882 0.314349024283
1.71091101723 0.314359475017
1.71153933563 0.314370014988
1.71216765404 0.314380644291
1.71279597244 0.314391363026
1.71342429085 0.314402171287
1.71405260925 0.314413069174
1.71468092766 0.314424056783
1.71530924606 0.314435134211
1.71593756447 0.314446301556
1.71656588287 0.314457558914
1.71719420128 0.314468906382
1.71782251968 0.314480344059
1.71845083809 0.31449187204
1.71907915649 0.314503490424
1.7197074749 0.314515199306
1.7203357933 0.314526998785
1.72096411171 0.314538888957
1.72159243011 0.314550869919
1.72222074852 0.314562941768
1.72284906693 0.314575104602
1.72347738533 0.314587358516
1.72410570374 0.314599703609
1.72473402214 0.314612139977
1.72536234055 0.314624667716
1.72599065895 0.314637286925
1.72661897736 0.3146499977
1.72724729576 0.314662800137
1.72787561417 0.314675694333
1.72850393257 0.314688680386
1.72913225098 0.314701758392
1.72976056938 0.314714928448
1.73038888779 0.314728190651
1.73101720619 0.314741545097
1.7316455246 0.314754991884
1.732273843 0.314768531107
1.73290216141 0.314782162864
1.73353047981 0.314795887251
1.73415879822 0.314809704366
1.73478711662 0.314823614304
1.73541543503 0.314837617162
1.73604375343 0.314851713037
1.73667207184 0.314865902025
1.73730039024 0.314880184223
1.73792870865 0.314894559728
1.73855702705 0.314909028636
1.73918534546 0.314923591043
1.73981366386 0.314938247046
1.74044198227 0.314952996741
1.74107030067 0.314967840225
1.74169861908 0.314982777595
1.74232693748 0.314997808945
1.74295525589 0.315012934374
1.7435835743 0.315028153977
1.7442118927 0.31504346785
1.74484021111 0.315058876091
1.74546852951 0.315074378794
1.74609684792 0.315089976056
1.74672516632 0.315105667974
1.74735348473 0.315121454643
1.74798180313 0.31513733616
1.74861012154 0.315153312621
1.74923843994 0.315169384122
1.74986675835 0.315185550758
1.75049507675 0.315201812627
1.75112339516 0.315218169824
1.75175171356 0.315234622445
1.75238003197 0.315251170586
1.75300835037 0.315267814343
1.75363666878 0.315284553811
1.75426498718 0.315301389087
1.75489330559 0.315318320267
1.75552162399 0.315335347446
1.7561499424 0.31535247072
1.7567782608 0.315369690185
1.75740657921 0.315387005937
1.75803489761 0.315404418071
1.75866321602 0.315421926683
1.75929153442 0.315439531868
1.75991985283 0.315457233722
1.76054817123 0.315475032342
1.76117648964 0.315492927821
1.76180480804 0.315510920257
1.76243312645 0.315529009743
1.76306144485 0.315547196377
1.76368976326 0.315565480252
1.76431808167 0.315583861465
1.76494640007 0.315602340111
1.76557471848 0.315620916285
1.76620303688 0.315639590082
1.76683135529 0.315658361598
1.76745967369 0.315677230928
1.7680879921 0.315696198167
1.7687163105 0.315715263411
1.76934462891 0.315734426753
1.76997294731 0.31575368829
1.77060126572 0.315773048117
1.77122958412 0.315792506328
1.77185790253 0.315812063018
1.77248622093 0.315831718282
1.77311453934 0.315851472216
1.77374285774 0.315871324914
1.77437117615 0.315891276471
1.77499949455 0.315911326981
1.77562781296 0.31593147654
1.77625613136 0.315951725242
1.77688444977 0.315972073181
1.77751276817 0.315992520453
1.77814108658 0.316013067153
1.77876940498 0.316033713373
1.77939772339 0.31605445921
1.78002604179 0.316075304757
1.7806543602 0.316096250109
1.7812826786 0.316117295361
1.78191099701 0.316138440606
1.78253931541 0.31615968594
1.78316763382 0.316181031455
1.78379595222 0.316202477247
1.78442427063 0.31622402341
1.78505258904 0.316245670038
1.78568090744 0.316267417224
1.78630922585 0.316289265064
1.78693754425 0.31631121365
1.78756586266 0.316333263078
1.78819418106 0.31635541344
1.78882249947 0.316377664832
1.78945081787 0.316400017346
1.79007913628 0.316422471076
1.79070745468 0.316445026116
1.79133577309 0.316467682561
1.79196409149 0.316490440503
1.7925924099 0.316513300036
1.7932207283 0.316536261254
1.79384904671 0.31655932425
1.79447736511 0.316582489118
1.79510568352 0.316605755951
1.79573400192 0.316629124843
1.79636232033 0.316652595886
1.79699063873 0.316676169175
1.79761895714 0.316699844802
1.79824727554 0.316723622861
1.79887559395 0.316747503445
1.79950391235 0.316771486646
1.80013223076 0.316795572558
1.80076054916 0.316819761274
1.80138886757 0.316844052887
1.80201718597 0.31686844749
1.80264550438 0.316892945175
1.80327382278 0.316917546036
1.80390214119 0.316942250165
1.80453045959 0.316967057654
1.805158778 0.316991968597
1.80578709641 0.317016983086
1.80641541481 0.317042101214
1.80704373322 0.317067323072
1.80767205162 0.317092648754
1.80830037003 0.317118078352
1.80892868843 0.317143611958
1.80955700684 0.317169249664
1.81018532524 0.317194991564
1.81081364365 0.317220837747
1.81144196205 0.317246788308
1.81207028046 0.317272843338
1.81269859886 0.317299002928
1.81332691727 0.317325267172
1.81395523567 0.31735163616
1.81458355408 0.317378109985
1.81521187248 0.317404688738
1.81584019089 0.317431372511
1.81646850929 0.317458161396
1.8170968277 0.317485055484
1.8177251461 0.317512054867
1.81835346451 0.317539159637
1.81898178291 0.317566369884
1.81961010132 0.3175936857
1.82023841972 0.317621107176
1.82086673813 0.317648634404
1.82149505653 0.317676267475
1.82212337494 0.317704006479
1.82275169334 0.317731851509
1.82338001175 0.317759802655
1.82400833015 0.317787860007
1.82463664856 0.317816023657
1.82526496696 0.317844293696
1.82589328537 0.317872670213
1.82652160378 0.317901153301
1.82714992218 0.31792974305
1.82777824059 0.317958439549
1.82840655899 0.31798724289
1.8290348774 0.318016153164
1.8296631958 0.318045170459
1.83029151421 0.318074294868
1.83091983261 0.318103526479
1.83154815102 0.318132865383
1.83217646942 0.318162311671
1.83280478783 0.318191865431
1.83343310623 0.318221526755
1.83406142464 0.318251295732
1.83468974304 0.318281172452
1.83531806145 0.318311157004
1.83594637985 0.318341249479
1.83657469826 0.318371449966
1.83720301666 0.318401758554
1.83783133507 0.318432175333
1.83845965347 0.318462700393
1.83908797188 0.318493333823
1.83971629028 0.318524075711
1.84034460869 0.318554926148
1.84097292709 0.318585885222
1.8416012455 0.318616953022
1.8422295639 0.318648129638
1.84285788231 0.318679415158
1.84348620071 0.318710809672
1.84411451912 0.318742313267
1.84474283752 0.318773926033
1.84537115593 0.318805648058
1.84599947433 0.318837479431
1.84662779274 0.31886942024
1.84725611115 0.318901470574
1.84788442955 0.318933630521
1.84851274796 0.318965900169
1.84914106636 0.318998279607
1.84976938477 0.319030768922
1.85039770317 0.319063368202
1.85102602158 0.319096077536
1.85165433998 0.319128897011
1.85228265839 0.319161826716
1.85291097679 0.319194866737
1.8535392952 0.319228017163
1.8541676136 0.31926127808
1.85479593201 0.319294649577
1.85542425041 0.319328131741
1.85605256882 0.319361724659
1.85668088722 0.319395428418
1.85730920563 0.319429243106
1.85793752403 0.319463168809
1.85856584244 0.319497205615
1.85919416084 0.319531353611
1.85982247925 0.319565612882
1.86045079765 0.319599983517
1.86107911606 0.319634465602
1.86170743446 0.319669059222
1.86233575287 0.319703764466
1.86296407127 0.319738581418
1.86359238968 0.319773510166
1.86422070808 0.319808550795
1.86484902649 0.319843703393
1.86547734489 0.319878968044
1.8661056633 0.319914344835
1.8667339817 0.319949833852
1.86736230011 0.31998543518
1.86799061852 0.320021148906
1.86861893692 0.320056975114
1.86924725533 0.320092913891
1.86987557373 0.320128965322
1.87050389214 0.320165129491
1.87113221054 0.320201406486
1.87176052895 0.32023779639
1.87238884735 0.320274299288
1.87301716576 0.320310915266
1.87364548416 0.320347644409
1.87427380257 0.320384486802
1.87490212097 0.320421442528
1.87553043938 0.320458511673
1.87615875778 0.320495694322
1.87678707619 0.320532990558
1.87741539459 0.320570400467
1.878043713 0.320607924132
1.8786720314 0.320645561637
1.87930034981 0.320683313067
1.87992866821 0.320721178505
1.88055698662 0.320759158036
1.88118530502 0.320797251743
1.88181362343 0.32083545971
1.88244194183 0.32087378202
1.88307026024 0.320912218757
1.88369857864 0.320950770005
1.88432689705 0.320989435846
1.88495521545 0.321028216364
1.88558353386 0.321067111642
1.88621185226 0.321106121763
1.88684017067 0.321145246809
1.88746848907 0.321184486864
1.88809680748 0.321223842011
1.88872512589 0.321263312331
1.88935344429 0.321302897908
1.8899817627 0.321342598823
1.8906100811 0.32138241516
1.89123839951 0.321422347
1.89186671791 0.321462394425
1.89249503632 0.321502557517
1.89312335472 0.321542836359
1.89375167313 0.321583231031
1.89437999153 0.321623741616
1.89500830994 0.321664368195
1.89563662834 0.32170511085
1.89626494675 0.321745969661
1.89689326515 0.321786944711
1.89752158356 0.32182803608
1.89814990196 0.32186924385
1.89877822037 0.3219105681
1.89940653877 0.321952008913
1.90003485718 0.321993566369
1.90066317558 0.322035240547
1.90129149399 0.32207703153
1.90191981239 0.322118939397
1.9025481308 0.322160964229
1.9031764492 0.322203106104
1.90380476761 0.322245365105
1.90443308601 0.32228774131
1.90506140442 0.3223302348
1.90568972282 0.322372845654
1.90631804123 0.322415573951
1.90694635963 0.322458419772
1.90757467804 0.322501383195
1.90820299644 0.3225444643
1.90883131485 0.322587663165
1.90945963326 0.322630979871
1.91008795166 0.322674414496
1.91071627007 0.322717967118
1.91134458847 0.322761637816
1.91197290688 0.322805426669
1.91260122528 0.322849333756
1.91322954369 0.322893359154
1.91385786209 0.322937502942
1.9144861805 0.322981765197
1.9151144989 0.323026145999
1.91574281731 0.323070645424
1.91637113571 0.323115263551
1.91699945412 0.323160000456
1.91762777252 0.323204856218
1.91825609093 0.323249830914
1.91888440933 0.32329492462
1.91951272774 0.323340137415
1.92014104614 0.323385469375
1.92076936455 0.323430920577
1.92139768295 0.323476491098
1.92202600136 0.323522181014
1.92265431976 0.323567990402
1.92328263817 0.323613919338
1.92391095657 0.323659967899
1.92453927498 0.32370613616
1.92516759338 0.323752424198
1.92579591179 0.323798832088
1.92642423019 0.323845359907
1.9270525486 0.323892007729
1.927680867 0.32393877563
1.92830918541 0.323985663686
1.92893750381 0.324032671972
1.92956582222 0.324079800563
1.93019414063 0.324127049533
1.93082245903 0.324174418959
1.93145077744 0.324221908913
1.93207909584 0.324269519472
1.93270741425 0.324317250709
1.93333573265 0.324365102699
1.93396405106 0.324413075515
1.93459236946 0.324461169233
1.93522068787 0.324509383925
1.93584900627 0.324557719666
1.93647732468 0.324606176529
1.93710564308 0.324654754588
1.93773396149 0.324703453916
1.93836227989 0.324752274586
1.9389905983 0.324801216671
1.9396189167 0.324850280245
1.94024723511 0.32489946538
1.94087555351 0.324948772149
1.94150387192 0.324998200624
1.94213219032 0.325047750878
1.94276050873 0.325097422983
1.94338882713 0.325147217011
1.94401714554 0.325197133034
1.94464546394 0.325247171124
1.94527378235 0.325297331352
1.94590210075 0.325347613791
1.94653041916 0.325398018511
1.94715873756 0.325448545584
1.94778705597 0.325499195082
1.94841537437 0.325549967074
1.94904369278 0.325600861632
1.94967201118 0.325651878826
1.95030032959 0.325703018727
1.950928648 0.325754281406
1.9515569664 0.325805666933
1.95218528481 0.325857175377
1.95281360321 0.325908806809
1.95344192162 0.325960561298
1.95407024002 0.326012438915
1.95469855843 0.326064439729
1.95532687683 0.326116563808
1.95595519524 0.326168811223
1.95658351364 0.326221182042
1.95721183205 0.326273676335
1.95784015045 0.326326294169
1.95846846886 0.326379035614
1.95909678726 0.326431900738
1.95972510567 0.32648488961
1.96035342407 0.326538002297
1.96098174248 0.326591238868
1.96161006088 0.32664459939
1.96223837929 0.326698083931
1.96286669769 0.326751692559
1.9634950161 0.326805425341
1.9641233345 0.326859282344
1.96475165291 0.326913263636
1.96537997131 0.326967369282
1.96600828972 0.327021599351
1.96663660812 0.327075953908
1.96726492653 0.32713043302
1.96789324493 0.327185036753
1.96852156334 0.327239765174
1.96914988174 0.327294618348
1.96977820015 0.327349596341
1.97040651855 0.327404699219
1.97103483696 0.327459927048
1.97166315536 0.327515279891
1.97229147377 0.327570757816
1.97291979218 0.327626360886
1.97354811058 0.327682089166
1.97417642899 0.327737942722
1.97480474739 0.327793921618
1.9754330658 0.327850025917
1.9760613842 0.327906255684
1.97668970261 0.327962610984
1.97731802101 0.32801909188
1.97794633942 0.328075698435
1.97857465782 0.328132430713
1.97920297623 0.328189288778
1.97983129463 0.328246272692
1.98045961304 0.328303382519
1.98108793144 0.328360618322
1.98171624985 0.328417980162
1.98234456825 0.328475468103
1.98297288666 0.328533082207
1.98360120506 0.328590822536
1.98422952347 0.328648689152
1.98485784187 0.328706682116
1.98548616028 0.328764801491
1.98611447868 0.328823047338
1.98674279709 0.328881419718
1.98737111549 0.328939918691
1.9879994339 0.32899854432
1.9886277523 0.329057296665
1.98925607071 0.329116175786
1.98988438911 0.329175181744
1.99051270752 0.329234314599
1.99114102592 0.329293574411
1.99176934433 0.32935296124
1.99239766273 0.329412475145
1.99302598114 0.329472116187
1.99365429955 0.329531884424
1.99428261795 0.329591779915
1.99491093636 0.32965180272
1.99553925476 0.329711952897
1.99616757317 0.329772230505
1.99679589157 0.329832635602
1.99742420998 0.329893168247
1.99805252838 0.329953828497
1.99868084679 0.330014616411
1.99930916519 0.330075532045
1.9999374836 0.330136575459
2.000565802 0.330197746708
2.00119412041 0.33025904585
2.00182243881 0.330320472942
2.00245075722 0.330382028041
2.00307907562 0.330443711203
2.00370739403 0.330505522484
2.00433571243 0.330567461941
2.00496403084 0.33062952963
2.00559234924 0.330691725607
2.00622066765 0.330754049927
2.00684898605 0.330816502645
2.00747730446 0.330879083818
2.00810562286 0.330941793499
2.00873394127 0.331004631744
2.00936225967 0.331067598607
2.00999057808 0.331130694143
2.01061889648 0.331193918406
2.01124721489 0.331257271451
2.01187553329 0.33132075333
2.0125038517 0.331384364098
2.0131321701 0.331448103808
2.01376048851 0.331511972514
2.01438880692 0.331575970269
2.01501712532 0.331640097125
2.01564544373 0.331704353135
2.01627376213 0.331768738352
2.01690208054 0.331833252827
2.01753039894 0.331897896614
2.01815871735 0.331962669764
2.01878703575 0.332027572329
2.01941535416 0.332092604359
2.02004367256 0.332157765908
2.02067199097 0.332223057024
2.02130030937 0.33228847776
2.02192862778 0.332354028167
2.02255694618 0.332419708294
2.02318526459 0.332485518191
2.02381358299 0.33255145791
2.0244419014 0.3326175275
2.0250702198 0.33268372701
2.02569853821 0.33275005649
2.02632685661 0.332816515989
2.02695517502 0.332883105556
2.02758349342 0.33294982524
2.02821181183 0.33301667509
2.02884013023 0.333083655155
2.02946844864 0.333150765481
2.03009676704 0.333218006118
2.03072508545 0.333285377112
2.03135340385 0.333352878513
2.03198172226 0.333420510366
2.03261004066 0.33348827272
2.03323835907 0.33355616562
2.03386667747 0.333624189115
2.03449499588 0.333692343249
2.03512331429 0.33376062807
2.03575163269 0.333829043624
2.0363799511 0.333897589957
2.0370082695 0.333966267113
2.03763658791 0.334035075139
2.03826490631 0.33410401408
2.03889322472 0.334173083981
2.03952154312 0.334242284886
2.04014986153 0.33431161684
2.04077817993 0.334381079888
2.04140649834 0.334450674073
2.04203481674 0.33452039944
2.04266313515 0.334590256032
2.04329145355 0.334660243892
2.04391977196 0.334730363064
2.04454809036 0.334800613591
2.04517640877 0.334870995516
2.04580472717 0.334941508881
2.04643304558 0.335012153728
2.04706136398 0.3350829301
2.04768968239 0.335153838038
2.04831800079 0.335224877584
2.0489463192 0.33529604878
2.0495746376 0.335367351667
2.05020295601 0.335438786286
2.05083127441 0.335510352677
2.05145959282 0.335582050881
2.05208791122 0.335653880938
2.05271622963 0.335725842888
2.05334454803 0.335797936772
2.05397286644 0.335870162629
2.05460118484 0.335942520498
2.05522950325 0.336015010418
2.05585782166 0.336087632428
2.05648614006 0.336160386568
2.05711445847 0.336233272874
2.05774277687 0.336306291386
2.05837109528 0.336379442142
2.05899941368 0.336452725179
2.05962773209 0.336526140535
2.06025605049 0.336599688246
2.0608843689 0.336673368351
2.0615126873 0.336747180885
2.06214100571 0.336821125886
2.06276932411 0.33689520339
2.06339764252 0.336969413432
2.06402596092 0.337043756049
2.06465427933 0.337118231276
2.06528259773 0.337192839149
2.06591091614 0.337267579702
2.06653923454 0.337342452971
2.06716755295 0.33741745899
2.06779587135 0.337492597794
2.06842418976 0.337567869416
2.06905250816 0.337643273891
2.06968082657 0.337718811252
2.07030914497 0.337794481533
2.07093746338 0.337870284767
2.07156578178 0.337946220987
2.07219410019 0.338022290225
2.07282241859 0.338098492513
2.073450737 0.338174827885
2.0740790554 0.338251296372
2.07470737381 0.338327898006
2.07533569221 0.338404632817
2.07596401062 0.338481500838
2.07659232903 0.338558502099
2.07722064743 0.338635636631
2.07784896584 0.338712904464
2.07847728424 0.338790305629
2.07910560265 0.338867840156
2.07973392105 0.338945508073
2.08036223946 0.339023309411
2.08099055786 0.339101244199
2.08161887627 0.339179312465
2.08224719467 0.339257514239
2.08287551308 0.339335849548
2.08350383148 0.339414318421
2.08413214989 0.339492920886
2.08476046829 0.33957165697
2.0853887867 0.339650526701
2.0860171051 0.339729530106
2.08664542351 0.339808667211
2.08727374191 0.339887938044
2.08790206032 0.339967342631
2.08853037872 0.340046880997
2.08915869713 0.340126553168
2.08978701553 0.340206359171
2.09041533394 0.340286299031
2.09104365234 0.340366372771
2.09167197075 0.340446580418
2.09230028915 0.340526921996
2.09292860756 0.340607397528
2.09355692596 0.34068800704
2.09418524437 0.340768750554
2.09481356277 0.340849628094
2.09544188118 0.340930639683
2.09607019958 0.341011785345
2.09669851799 0.341093065101
2.0973268364 0.341174478975
2.0979551548 0.341256026988
2.09858347321 0.341337709162
2.09921179161 0.341419525519
2.09984011002 0.341501476079
2.10046842842 0.341583560865
2.10109674683 0.341665779897
2.10172506523 0.341748133195
2.10235338364 0.341830620779
2.10298170204 0.34191324267
2.10361002045 0.341995998887
2.10423833885 0.342078889449
2.10486665726 0.342161914376
2.10549497566 0.342245073687
2.10612329407 0.342328367399
2.10675161247 0.342411795532
2.10737993088 0.342495358104
2.10800824928 0.342579055131
2.10863656769 0.342662886632
2.10926488609 0.342746852624
2.1098932045 0.342830953123
2.1105215229 0.342915188146
2.11114984131 0.342999557711
2.11177815971 0.343084061832
2.11240647812 0.343168700525
2.11303479652 0.343253473806
2.11366311493 0.343338381691
2.11429143333 0.343423424194
2.11491975174 0.343508601329
2.11554807014 0.343593913112
2.11617638855 0.343679359556
2.11680470695 0.343764940675
2.11743302536 0.343850656483
2.11806134377 0.343936506992
2.11868966217 0.344022492217
2.11931798058 0.344108612169
2.11994629898 0.34419486686
2.12057461739 0.344281256304
2.12120293579 0.344367780511
2.1218312542 0.344454439494
2.1224595726 0.344541233263
2.12308789101 0.344628161829
2.12371620941 0.344715225204
2.12434452782 0.344802423397
2.12497284622 0.344889756418
2.12560116463 0.344977224278
2.12622948303 0.345064826985
2.12685780144 0.34515256455
2.12748611984 0.34524043698
2.12811443825 0.345328444284
2.12874275665 0.345416586471
2.12937107506 0.345504863549
2.12999939346 0.345593275526
2.13062771187 0.345681822408
2.13125603027 0.345770504203
2.13188434868 0.345859320918
2.13251266708 0.34594827256
2.13314098549 0.346037359133
2.13376930389 0.346126580646
2.1343976223 0.346215937102
2.1350259407 0.346305428508
2.13565425911 0.346395054869
2.13628257751 0.346484816189
2.13691089592 0.346574712472
2.13753921432 0.346664743723
2.13816753273 0.346754909946
2.13879585114 0.346845211144
2.13942416954 0.346935647321
2.14005248795 0.347026218478
2.14068080635 0.34711692462
2.14130912476 0.347207765748
2.14193744316 0.347298741864
2.14256576157 0.34738985297
2.14319407997 0.347481099067
2.14382239838 0.347572480157
2.14445071678 0.34766399624
2.14507903519 0.347755647316
2.14570735359 0.347847433387
2.146335672 0.347939354451
2.1469639904 0.348031410508
2.14759230881 0.348123601558
2.14822062721 0.348215927599
2.14884894562 0.34830838863
2.14947726402 0.34840098465
2.15010558243 0.348493715656
2.15073390083 0.348586581646
2.15136221924 0.348679582617
2.15199053764 0.348772718567
2.15261885605 0.348865989492
2.15324717445 0.348959395388
2.15387549286 0.349052936253
2.15450381126 0.34914661208
2.15513212967 0.349240422867
2.15576044807 0.349334368608
2.15638876648 0.349428449298
2.15701708488 0.349522664932
2.15764540329 0.349617015503
2.15827372169 0.349711501006
2.1589020401 0.349806121435
2.15953035851 0.349900876781
2.16015867691 0.34999576704
2.16078699532 0.350090792202
2.16141531372 0.350185952261
2.16204363213 0.350281247208
2.16267195053 0.350376677035
2.16330026894 0.350472241734
2.16392858734 0.350567941294
2.16455690575 0.350663775708
2.16518522415 0.350759744966
2.16581354256 0.350855849057
2.16644186096 0.350952087971
2.16707017937 0.351048461697
2.16769849777 0.351144970226
2.16832681618 0.351241613544
2.16895513458 0.351338391642
2.16958345299 0.351435304506
2.17021177139 0.351532352125
2.1708400898 0.351629534487
2.1714684082 0.351726851577
2.17209672661 0.351824303384
2.17272504501 0.351921889892
2.17335336342 0.35201961109
2.17398168182 0.352117466962
2.17461000023 0.352215457493
2.17523831863 0.35231358267
2.17586663704 0.352411842476
2.17649495544 0.352510236897
2.17712327385 0.352608765916
2.17775159225 0.352707429517
2.17837991066 0.352806227683
2.17900822906 0.352905160399
2.17963654747 0.353004227646
2.18026486588 0.353103429407
2.18089318428 0.353202765664
2.18152150269 0.353302236399
2.18214982109 0.353401841593
2.1827781395 0.353501581228
2.1834064579 0.353601455284
2.18403477631 0.353701463742
2.18466309471 0.353801606581
2.18529141312 0.353901883783
2.18591973152 0.354002295325
2.18654804993 0.354102841187
2.18717636833 0.354203521348
2.18780468674 0.354304335787
2.18843300514 0.354405284481
2.18906132355 0.354506367408
2.18968964195 0.354607584545
2.19031796036 0.35470893587
2.19094627876 0.354810421359
2.19157459717 0.354912040989
2.19220291557 0.355013794735
2.19283123398 0.355115682574
2.19345955238 0.35521770448
2.19408787079 0.355319860428
2.19471618919 0.355422150394
2.1953445076 0.355524574351
2.195972826 0.355627132274
2.19660114441 0.355729824136
2.19722946281 0.35583264991
2.19785778122 0.355935609569
2.19848609962 0.356038703086
2.19911441803 0.356141930433
2.19974273643 0.356245291582
2.20037105484 0.356348786504
2.20099937325 0.35645241517
2.20162769165 0.356556177552
2.20225601006 0.35666007362
2.20288432846 0.356764103343
2.20351264687 0.356868266692
2.20414096527 0.356972563636
2.20476928368 0.357076994144
2.20539760208 0.357181558185
2.20602592049 0.357286255727
2.20665423889 0.357391086739
2.2072825573 0.357496051187
2.2079108757 0.357601149039
2.20853919411 0.357706380262
2.20916751251 0.357811744822
2.20979583092 0.357917242687
2.21042414932 0.358022873821
2.21105246773 0.35812863819
2.21168078613 0.35823453576
2.21230910454 0.358340566494
2.21293742294 0.358446730358
2.21356574135 0.358553027316
2.21419405975 0.358659457331
2.21482237816 0.358766020367
2.21545069656 0.358872716387
2.21607901497 0.358979545353
2.21670733337 0.359086507228
2.21733565178 0.359193601973
2.21796397018 0.35930082955
2.21859228859 0.359408189921
2.21922060699 0.359515683046
2.2198489254 0.359623308886
2.2204772438 0.3597310674
2.22110556221 0.359838958549
2.22173388062 0.359946982292
2.22236219902 0.360055138587
2.22299051743 0.360163427395
2.22361883583 0.360271848672
2.22424715424 0.360380402377
2.22487547264 0.360489088467
2.22550379105 0.360597906901
2.22613210945 0.360706857633
2.22676042786 0.360815940622
2.22738874626 0.360925155822
2.22801706467 0.36103450319
2.22864538307 0.361143982682
2.22927370148 0.361253594251
2.22990201988 0.361363337854
2.23053033829 0.361473213443
2.23115865669 0.361583220973
2.2317869751 0.361693360398
2.2324152935 0.36180363167
2.23304361191 0.361914034743
2.23367193031 0.362024569568
2.23430024872 0.362135236098
2.23492856712 0.362246034285
2.23555688553 0.36235696408
2.23618520393 0.362468025433
2.23681352234 0.362579218296
2.23744184074 0.362690542618
2.23807015915 0.36280199835
2.23869847755 0.36291358544
2.23932679596 0.363025303839
2.23995511436 0.363137153493
2.24058343277 0.363249134353
2.24121175117 0.363361246365
2.24184006958 0.363473489478
2.24246838799 0.363585863638
2.24309670639 0.363698368792
2.2437250248 0.363811004887
2.2443533432 0.36392377187
2.24498166161 0.364036669684
2.24560998001 0.364149698277
2.24623829842 0.364262857592
2.24686661682 0.364376147575
2.24749493523 0.364489568169
2.24812325363 0.364603119318
2.24875157204 0.364716800967
2.24937989044 0.364830613056
2.25000820885 0.364944555531
2.25063652725 0.365058628332
2.25126484566 0.365172831402
2.25189316406 0.365287164681
2.25252148247 0.365401628112
2.25314980087 0.365516221636
2.25377811928 0.365630945191
2.25440643768 0.365745798719
2.25503475609 0.365860782159
2.25566307449 0.36597589545
2.2562913929 0.366091138531
2.2569197113 0.366206511341
2.25754802971 0.366322013817
2.25817634811 0.366437645898
2.25880466652 0.36655340752
2.25943298492 0.366669298621
2.26006130333 0.366785319137
2.26068962173 0.366901469004
2.26131794014 0.367017748158
2.26194625854 0.367134156535
2.26257457695 0.367250694069
2.26320289536 0.367367360695
2.26383121376 0.367484156348
2.26445953217 0.36760108096
2.26508785057 0.367718134466
2.26571616898 0.367835316799
2.26634448738 0.367952627891
2.26697280579 0.368070067674
2.26760112419 0.368187636082
2.2682294426 0.368305333044
2.268857761 0.368423158492
2.26948607941 0.368541112357
2.27011439781 0.36865919457
2.27074271622 0.368777405059
2.27137103462 0.368895743756
2.27199935303 0.369014210588
2.27262767143 0.369132805485
2.27325598984 0.369251528375
2.27388430824 0.369370379187
2.27451262665 0.369489357847
2.27514094505 0.369608464283
2.27576926346 0.369727698422
2.27639758186 0.36984706019
2.27702590027 0.369966549513
2.27765421867 0.370086166318
2.27828253708 0.370205910528
2.27891085548 0.37032578207
2.27953917389 0.370445780867
2.28016749229 0.370565906844
2.2807958107 0.370686159924
2.2814241291 0.370806540031
2.28205244751 0.370927047088
2.28268076591 0.371047681016
2.28330908432 0.371168441739
2.28393740273 0.371289329177
2.28456572113 0.371410343253
2.28519403954 0.371531483887
2.28582235794 0.371652750999
2.28645067635 0.37177414451
2.28707899475 0.37189566434
2.28770731316 0.372017310407
2.28833563156 0.372139082632
2.28896394997 0.372260980932
2.28959226837 0.372383005225
2.29022058678 0.372505155429
2.29084890518 0.372627431462
2.29147722359 0.372749833241
2.29210554199 0.372872360681
2.2927338604 0.3729950137
2.2933621788 0.373117792213
2.29399049721 0.373240696136
2.29461881561 0.373363725383
2.29524713402 0.373486879868
2.29587545242 0.373610159507
2.29650377083 0.373733564213
2.29713208923 0.373857093899
2.29776040764 0.373980748478
2.29838872604 0.374104527863
2.29901704445 0.374228431966
2.29964536285 0.374352460698
2.30027368126 0.374476613972
2.30090199966 0.374600891698
2.30153031807 0.374725293786
2.30215863647 0.374849820147
2.30278695488 0.37497447069
2.30341527328 0.375099245326
2.30404359169 0.375224143962
2.3046719101 0.375349166508
2.3053002285 0.375474312871
2.30592854691 0.375599582959
2.30655686531 0.37572497668
2.30718518372 0.375850493941
2.30781350212 0.375976134648
2.30844182053 0.376101898707
2.30907013893 0.376227786024
2.30969845734 0.376353796504
2.31032677574 0.376479930053
2.31095509415 0.376606186575
2.31158341255 0.376732565973
2.31221173096 0.376859068152
2.31284004936 0.376985693015
2.31346836777 0.377112440465
2.31409668617 0.377239310404
2.31472500458 0.377366302735
2.31535332298 0.377493417359
2.31598164139 0.377620654177
2.31660995979 0.377748013091
2.3172382782 0.377875494
2.3178665966 0.378003096806
2.31849491501 0.378130821407
2.31912323341 0.378258667702
2.31975155182 0.378386635592
2.32037987022 0.378514724973
2.32100818863 0.378642935745
2.32163650703 0.378771267805
2.32226482544 0.37889972105
2.32289314384 0.379028295376
2.32352146225 0.379156990681
2.32414978065 0.37928580686
2.32477809906 0.379414743809
2.32540641747 0.379543801424
2.32603473587 0.379672979598
2.32666305428 0.379802278227
2.32729137268 0.379931697203
2.32791969109 0.380061236422
2.32854800949 0.380190895776
2.3291763279 0.380320675158
2.3298046463 0.380450574459
2.33043296471 0.380580593573
2.33106128311 0.380710732391
2.33168960152 0.380840990803
2.33231791992 0.380971368701
2.33294623833 0.381101865974
2.33357455673 0.381232482514
2.33420287514 0.381363218208
2.33483119354 0.381494072947
2.33545951195 0.381625046618
2.33608783035 0.381756139111
2.33671614876 0.381887350313
2.33734446716 0.382018680112
2.33797278557 0.382150128394
2.33860110397 0.382281695047
2.33922942238 0.382413379956
2.33985774078 0.382545183007
2.34048605919 0.382677104086
2.34111437759 0.382809143077
2.341742696 0.382941299866
2.3423710144 0.383073574337
2.34299933281 0.383205966373
2.34362765121 0.383338475857
2.34425596962 0.383471102673
2.34488428802 0.383603846703
2.34551260643 0.383736707829
2.34614092484 0.383869685934
2.34676924324 0.384002780897
2.34739756165 0.384135992601
2.34802588005 0.384269320926
2.34865419846 0.384402765751
2.34928251686 0.384536326957
2.34991083527 0.384670004423
2.35053915367 0.384803798028
2.35116747208 0.384937707649
2.35179579048 0.385071733166
2.35242410889 0.385205874456
2.35305242729 0.385340131395
2.3536807457 0.385474503862
2.3543090641 0.385608991731
2.35493738251 0.38574359488
2.35556570091 0.385878313184
2.35619401932 0.386013146518
2.35682233772 0.386148094757
2.35745065613 0.386283157775
2.35807897453 0.386418335445
2.35870729294 0.386553627643
2.35933561134 0.38668903424
2.35996392975 0.38682455511
2.36059224815 0.386960190125
2.36122056656 0.387095939156
2.36184888496 0.387231802076
2.36247720337 0.387367778755
2.36310552177 0.387503869064
2.36373384018 0.387640072873
2.36436215858 0.387776390052
2.36499047699 0.387912820471
2.36561879539 0.388049363998
2.3662471138 0.388186020503
2.36687543221 0.388322789853
2.36750375061 0.388459671917
2.36813206902 0.388596666561
2.36876038742 0.388733773652
2.36938870583 0.388870993058
2.37001702423 0.389008324645
2.37064534264 0.389145768277
2.37127366104 0.389283323822
2.37190197945 0.389420991142
2.37253029785 0.389558770104
2.37315861626 0.389696660571
2.37378693466 0.389834662407
2.37441525307 0.389972775475
2.37504357147 0.390110999638
2.37567188988 0.390249334758
2.37630020828 0.390387780699
2.37692852669 0.390526337321
2.37755684509 0.390665004485
2.3781851635 0.390803782053
2.3788134819 0.390942669886
2.37944180031 0.391081667842
2.38007011871 0.391220775782
2.38069843712 0.391359993564
2.38132675552 0.391499321049
2.38195507393 0.391638758094
2.38258339233 0.391778304557
2.38321171074 0.391917960296
2.38384002914 0.392057725167
2.38446834755 0.392197599029
2.38509666595 0.392337581737
2.38572498436 0.392477673147
2.38635330276 0.392617873115
2.38698162117 0.392758181495
2.38760993958 0.392898598144
2.38823825798 0.393039122914
2.38886657639 0.39317975566
2.38949489479 0.393320496236
2.3901232132 0.393461344495
2.3907515316 0.393602300289
2.39137985001 0.39374336347
2.39200816841 0.393884533892
2.39263648682 0.394025811404
2.39326480522 0.394167195859
2.39389312363 0.394308687107
2.39452144203 0.394450284998
2.39514976044 0.394591989382
2.39577807884 0.394733800108
2.39640639725 0.394875717027
2.39703471565 0.395017739986
2.39766303406 0.395159868834
2.39829135246 0.395302103418
2.39891967087 0.395444443586
2.39954798927 0.395586889186
2.40017630768 0.395729440063
2.40080462608 0.395872096064
2.40143294449 0.396014857035
2.40206126289 0.396157722822
2.4026895813 0.396300693269
2.4033178997 0.396443768221
2.40394621811 0.396586947522
2.40457453651 0.396730231016
2.40520285492 0.396873618547
2.40583117332 0.397017109958
2.40645949173 0.397160705091
2.40708781013 0.397304403789
2.40771612854 0.397448205893
2.40834444695 0.397592111244
2.40897276535 0.397736119685
2.40960108376 0.397880231055
2.41022940216 0.398024445195
2.41085772057 0.398168761944
2.41148603897 0.398313181143
2.41211435738 0.398457702629
2.41274267578 0.398602326242
2.41337099419 0.39874705182
2.41399931259 0.398891879201
2.414627631 0.399036808222
2.4152559494 0.39918183872
2.41588426781 0.399326970532
2.41651258621 0.399472203495
2.41714090462 0.399617537443
2.41776922302 0.399762972213
2.41839754143 0.399908507639
2.41902585983 0.400054143557
2.41965417824 0.4001998798
2.42028249664 0.400345716202
2.42091081505 0.400491652597
2.42153913345 0.400637688818
2.42216745186 0.400783824698
2.42279577026 0.400930060068
2.42342408867 0.401076394761
2.42405240707 0.401222828609
2.42468072548 0.401369361441
2.42530904388 0.40151599309
2.42593736229 0.401662723385
2.42656568069 0.401809552156
2.4271939991 0.401956479233
2.4278223175 0.402103504446
2.42845063591 0.402250627621
2.42907895432 0.402397848589
2.42970727272 0.402545167177
2.43033559113 0.402692583212
2.43096390953 0.402840096523
2.43159222794 0.402987706934
2.43222054634 0.403135414274
2.43284886475 0.403283218367
2.43347718315 0.40343111904
2.43410550156 0.403579116118
2.43473381996 0.403727209426
2.43536213837 0.403875398787
2.43599045677 0.404023684027
2.43661877518 0.404172064968
2.43724709358 0.404320541435
2.43787541199 0.404469113249
2.43850373039 0.404617780234
2.4391320488 0.404766542212
2.4397603672 0.404915399003
2.44038868561 0.405064350431
2.44101700401 0.405213396315
2.44164532242 0.405362536476
2.44227364082 0.405511770735
2.44290195923 0.40566109891
2.44353027763 0.405810520823
2.44415859604 0.405960036291
2.44478691444 0.406109645133
2.44541523285 0.406259347168
2.44604355125 0.406409142214
2.44667186966 0.406559030087
2.44730018806 0.406709010605
2.44792850647 0.406859083586
2.44855682487 0.407009248844
2.44918514328 0.407159506196
2.44981346169 0.407309855459
2.45044178009 0.407460296446
2.4510700985 0.407610828973
2.4516984169 0.407761452854
2.45232673531 0.407912167904
2.45295505371 0.408062973935
2.45358337212 0.408213870762
2.45421169052 0.408364858198
2.45484000893 0.408515936054
2.45546832733 0.408667104143
2.45609664574 0.408818362277
2.45672496414 0.408969710267
2.45735328255 0.409121147925
2.45798160095 0.40927267506
2.45860991936 0.409424291484
2.45923823776 0.409575997007
2.45986655617 0.409727791437
2.46049487457 0.409879674584
2.46112319298 0.410031646257
2.46175151138 0.410183706264
2.46237982979 0.410335854413
2.46300814819 0.410488090513
2.4636364666 0.41064041437
2.464264785 0.410792825791
2.46489310341 0.410945324583
2.46552142181 0.411097910553
2.46614974022 0.411250583505
2.46677805862 0.411403343246
2.46740637703 0.41155618958
2.46803469543 0.411709122312
2.46866301384 0.411862141247
2.46929133224 0.412015246189
2.46991965065 0.412168436941
2.47054796906 0.412321713307
2.47117628746 0.412475075089
2.47180460587 0.41262852209
2.47243292427 0.412782054113
2.47306124268 0.412935670958
2.47368956108 0.413089372428
2.47431787949 0.413243158324
2.47494619789 0.413397028445
2.4755745163 0.413550982594
2.4762028347 0.413705020569
2.47683115311 0.41385914217
2.47745947151 0.414013347197
2.47808778992 0.414167635448
2.47871610832 0.414322006722
2.47934442673 0.414476460818
2.47997274513 0.414630997532
2.48060106354 0.414785616663
2.48122938194 0.414940318008
2.48185770035 0.415095101363
2.48248601875 0.415249966525
2.48311433716 0.41540491329
2.48374265556 0.415559941454
2.48437097397 0.415715050812
2.48499929237 0.415870241158
2.48562761078 0.416025512288
2.48625592918 0.416180863996
2.48688424759 0.416336296076
2.48751256599 0.416491808321
2.4881408844 0.416647400525
2.4887692028 0.416803072481
2.48939752121 0.41695882398
2.49002583961 0.417114654816
2.49065415802 0.41727056478
2.49128247643 0.417426553663
2.49191079483 0.417582621257
2.49253911324 0.417738767352
2.49316743164 0.41789499174
2.49379575005 0.418051294209
2.49442406845 0.41820767455
2.49505238686 0.418364132553
2.49568070526 0.418520668005
2.49630902367 0.418677280696
2.49693734207 0.418833970415
2.49756566048 0.418990736949
2.49819397888 0.419147580087
2.49882229729 0.419304499614
2.49945061569 0.419461495319
2.5000789341 0.419618566988
2.5007072525 0.419775714407
2.50133557091 0.419932937363
2.50196388931 0.420090235641
2.50259220772 0.420247609026
2.50322052612 0.420405057304
2.50384884453 0.420562580258
2.50447716293 0.420720177674
2.50510548134 0.420877849335
2.50573379974 0.421035595025
2.50636211815 0.421193414527
2.50699043655 0.421351307625
2.50761875496 0.4215092741
2.50824707336 0.421667313735
2.50887539177 0.421825426313
2.50950371017 0.421983611614
2.51013202858 0.42214186942
2.51076034698 0.422300199512
2.51138866539 0.422458601671
2.5120169838 0.422617075677
2.5126453022 0.42277562131
2.51327362061 0.42293423835
2.51390193901 0.423092926576
2.51453025742 0.423251685767
2.51515857582 0.423410515702
2.51578689423 0.423569416159
2.51641521263 0.423728386916
2.51704353104 0.423887427751
2.51767184944 0.424046538442
2.51830016785 0.424205718765
2.51892848625 0.424364968497
2.51955680466 0.424524287415
2.52018512306 0.424683675295
2.52081344147 0.424843131913
2.52144175987 0.425002657044
2.52207007828 0.425162250463
2.52269839668 0.425321911946
2.52332671509 0.425481641266
2.52395503349 0.425641438199
2.5245833519 0.425801302517
2.5252116703 0.425961233995
2.52583998871 0.426121232406
2.52646830711 0.426281297522
2.52709662552 0.426441429118
2.52772494392 0.426601626964
2.52835326233 0.426761890833
2.52898158073 0.426922220497
2.52960989914 0.427082615727
2.53023821754 0.427243076295
2.53086653595 0.42740360197
2.53149485435 0.427564192525
2.53212317276 0.427724847728
2.53275149117 0.42788556735
2.53337980957 0.428046351161
2.53400812798 0.428207198929
2.53463644638 0.428368110424
2.53526476479 0.428529085415
2.53589308319 0.428690123669
2.5365214016 0.428851224956
2.53714972 0.429012389042
2.53777803841 0.429173615696
2.53840635681 0.429334904685
2.53903467522 0.429496255775
2.53966299362 0.429657668733
2.54029131203 0.429819143325
2.54091963043 0.429980679319
2.54154794884 0.430142276478
2.54217626724 0.430303934569
2.54280458565 0.430465653357
2.54343290405 0.430627432607
2.54406122246 0.430789272083
2.54468954086 0.43095117155
2.54531785927 0.431113130772
2.54594617767 0.431275149512
2.54657449608 0.431437227534
2.54720281448 0.431599364601
2.54783113289 0.431761560475
2.54845945129 0.431923814921
2.5490877697 0.432086127699
2.5497160881 0.432248498571
2.55034440651 0.432410927301
2.55097272491 0.432573413648
2.55160104332 0.432735957375
2.55222936172 0.432898558241
2.55285768013 0.433061216009
2.55348599854 0.433223930437
2.55411431694 0.433386701287
2.55474263535 0.433549528317
2.55537095375 0.433712411288
2.55599927216 0.433875349959
2.55662759056 0.434038344088
2.55725590897 0.434201393435
2.55788422737 0.434364497757
2.55851254578 0.434527656813
2.55914086418 0.434690870362
2.55976918259 0.43485413816
2.56039750099 0.435017459964
2.5610258194 0.435180835533
2.5616541378 0.435344264623
2.56228245621 0.435507746989
2.56291077461 0.43567128239
2.56353909302 0.43583487058
2.56416741142 0.435998511316
2.56479572983 0.436162204353
2.56542404823 0.436325949445
2.56605236664 0.43648974635
2.56668068504 0.43665359482
2.56730900345 0.43681749461
2.56793732185 0.436981445476
2.56856564026 0.43714544717
2.56919395866 0.437309499446
2.56982227707 0.437473602058
2.57045059547 0.43763775476
2.57107891388 0.437801957303
2.57170723228 0.437966209441
2.57233555069 0.438130510926
2.57296386909 0.43829486151
2.5735921875 0.438459260946
2.57422050591 0.438623708985
2.57484882431 0.438788205379
2.57547714272 0.438952749878
2.57610546112 0.439117342234
2.57673377953 0.439281982197
2.57736209793 0.439446669519
2.57799041634 0.439611403948
2.57861873474 0.439776185236
2.57924705315 0.439941013132
2.57987537155 0.440105887385
2.58050368996 0.440270807745
2.58113200836 0.440435773961
2.58176032677 0.440600785781
2.58238864517 0.440765842955
2.58301696358 0.440930945231
2.58364528198 0.441096092356
2.58427360039 0.441261284079
2.58490191879 0.441426520147
2.5855302372 0.441591800308
2.5861585556 0.441757124309
2.58678687401 0.441922491897
2.58741519241 0.442087902819
2.58804351082 0.442253356821
2.58867182922 0.442418853649
2.58930014763 0.44258439305
2.58992846603 0.442749974769
2.59055678444 0.442915598552
2.59118510284 0.443081264145
2.59181342125 0.443246971293
2.59244173965 0.44341271974
2.59307005806 0.443578509231
2.59369837646 0.443744339512
2.59432669487 0.443910210325
2.59495501328 0.444076121416
2.59558333168 0.444242072529
2.59621165009 0.444408063406
2.59683996849 0.444574093791
2.5974682869 0.444740163429
2.5980966053 0.444906272061
2.59872492371 0.44507241943
2.59935324211 0.44523860528
2.59998156052 0.445404829352
2.60060987892 0.445571091389
2.60123819733 0.445737391134
2.60186651573 0.445903728326
2.60249483414 0.446070102709
2.60312315254 0.446236514024
2.60375147095 0.446402962012
2.60437978935 0.446569446414
2.60500810776 0.44673596697
2.60563642616 0.446902523422
2.60626474457 0.447069115509
2.60689306297 0.447235742973
2.60752138138 0.447402405553
2.60814969978 0.447569102989
2.60877801819 0.44773583502
2.60940633659 0.447902601386
2.610034655 0.448069401827
2.6106629734 0.448236236081
2.61129129181 0.448403103887
2.61191961021 0.448570004985
2.61254792862 0.448736939112
2.61317624702 0.448903906007
2.61380456543 0.449070905407
2.61443288383 0.449237937052
2.61506120224 0.449405000679
2.61568952065 0.449572096025
2.61631783905 0.449739222829
2.61694615746 0.449906380826
2.61757447586 0.450073569755
2.61820279427 0.450240789351
2.61883111267 0.450408039353
2.61945943108 0.450575319496
2.62008774948 0.450742629517
2.62071606789 0.450909969152
2.62134438629 0.451077338138
2.6219727047 0.451244736209
2.6226010231 0.451412163102
2.62322934151 0.451579618553
2.62385765991 0.451747102296
2.62448597832 0.451914614067
2.62511429672 0.452082153601
2.62574261513 0.452249720633
2.62637093353 0.452417314898
2.62699925194 0.45258493613
2.62762757034 0.452752584064
2.62825588875 0.452920258433
2.62888420715 0.453087958973
2.62951252556 0.453255685416
2.63014084396 0.453423437498
2.63076916237 0.453591214951
2.63139748077 0.453759017509
2.63202579918 0.453926844905
2.63265411758 0.454094696873
2.63328243599 0.454262573145
2.63391075439 0.454430473455
2.6345390728 0.454598397535
2.6351673912 0.454766345117
2.63579570961 0.454934315936
2.63642402802 0.455102309721
2.63705234642 0.455270326207
2.63768066483 0.455438365125
2.63830898323 0.455606426206
2.63893730164 0.455774509183
2.63956562004 0.455942613787
2.64019393845 0.45611073975
2.64082225685 0.456278886804
2.64145057526 0.456447054678
2.64207889366 0.456615243105
2.64270721207 0.456783451816
2.64333553047 0.45695168054
2.64396384888 0.45711992901
2.64459216728 0.457288196955
2.64522048569 0.457456484107
2.64584880409 0.457624790195
2.6464771225 0.457793114949
2.6471054409 0.457961458101
2.64773375931 0.458129819379
2.64836207771 0.458298198513
2.64899039612 0.458466595234
2.64961871452 0.458635009271
2.65024703293 0.458803440354
2.65087535133 0.458971888211
2.65150366974 0.459140352573
2.65213198814 0.459308833168
2.65276030655 0.459477329725
2.65338862495 0.459645841973
2.65401694336 0.459814369642
2.65464526176 0.45998291246
2.65527358017 0.460151470155
2.65590189857 0.460320042456
2.65653021698 0.460488629092
2.65715853539 0.46065722979
2.65778685379 0.46082584428
2.6584151722 0.460994472289
2.6590434906 0.461163113544
2.65967180901 0.461331767775
2.66030012741 0.461500434709
2.66092844582 0.461669114074
2.66155676422 0.461837805596
2.66218508263 0.462006509005
2.66281340103 0.462175224027
2.66344171944 0.462343950389
2.66407003784 0.462512687819
2.66469835625 0.462681436045
2.66532667465 0.462850194792
2.66595499306 0.463018963789
2.66658331146 0.463187742762
2.66721162987 0.463356531438
2.66783994827 0.463525329543
2.66846826668 0.463694136805
2.66909658508 0.46386295295
2.66972490349 0.464031777705
2.67035322189 0.464200610795
2.6709815403 0.464369451948
2.6716098587 0.46453830089
2.67223817711 0.464707157346
2.67286649551 0.464876021044
2.67349481392 0.465044891709
2.67412313232 0.465213769067
2.67475145073 0.465382652844
2.67537976913 0.465551542767
2.67600808754 0.46572043856
2.67663640594 0.46588933995
2.67726472435 0.466058246662
2.67789304276 0.466227158422
2.67852136116 0.466396074956
2.67914967957 0.466564995988
2.67977799797 0.466733921246
2.68040631638 0.466902850453
2.68103463478 0.467071783336
2.68166295319 0.467240719619
2.68229127159 0.467409659028
2.68291959 0.467578601288
2.6835479084 0.467747546124
2.68417622681 0.467916493262
2.68480454521 0.468085442426
2.68543286362 0.468254393341
2.68606118202 0.468423345733
2.68668950043 0.468592299325
2.68731781883 0.468761253844
2.68794613724 0.468930209014
2.68857445564 0.46909916456
2.68920277405 0.469268120206
2.68983109245 0.469437075677
2.69045941086 0.469606030699
2.69108772926 0.469774984994
2.69171604767 0.469943938289
2.69234436607 0.470112890308
2.69297268448 0.470281840775
2.69360100288 0.470450789416
2.69422932129 0.470619735953
2.69485763969 0.470788680112
2.6954859581 0.470957621618
2.6961142765 0.471126560194
2.69674259491 0.471295495566
2.69737091331 0.471464427457
2.69799923172 0.471633355592
2.69862755013 0.471802279695
2.69925586853 0.471971199491
2.69988418694 0.472140114704
2.70051250534 0.472309025058
2.70114082375 0.472477930277
2.70176914215 0.472646830086
2.70239746056 0.47281572421
2.70302577896 0.472984612371
2.70365409737 0.473153494296
2.70428241577 0.473322369707
2.70491073418 0.473491238329
2.70553905258 0.473660099886
2.70616737099 0.473828954103
2.70679568939 0.473997800704
2.7074240078 0.474166639413
2.7080523262 0.474335469954
2.70868064461 0.474504292051
2.70930896301 0.474673105429
2.70993728142 0.474841909812
2.71056559982 0.475010704925
2.71119391823 0.475179490491
2.71182223663 0.475348266234
2.71245055504 0.47551703188
2.71307887344 0.475685787152
2.71370719185 0.475854531775
2.71433551025 0.476023265473
2.71496382866 0.47619198797
2.71559214706 0.476360698991
2.71622046547 0.47652939826
2.71684878387 0.476698085501
2.71747710228 0.476866760439
2.71810542068 0.477035422799
2.71873373909 0.477204072305
2.7193620575 0.477372708681
2.7199903759 0.477541331651
2.72061869431 0.477709940941
2.72124701271 0.477878536276
2.72187533112 0.478047117378
2.72250364952 0.478215683974
2.72313196793 0.478384235788
2.72376028633 0.478552772545
2.72438860474 0.478721293969
2.72501692314 0.478889799785
2.72564524155 0.479058289718
2.72627355995 0.479226763493
2.72690187836 0.479395220835
2.72753019676 0.479563661468
2.72815851517 0.479732085119
2.72878683357 0.479900491511
2.72941515198 0.48006888037
2.73004347038 0.480237251421
2.73067178879 0.480405604389
2.73130010719 0.480573939
2.7319284256 0.480742254979
2.732556744 0.48091055205
2.73318506241 0.481078829941
2.73381338081 0.481247088375
2.73444169922 0.481415327079
2.73507001762 0.481583545778
2.73569833603 0.481751744197
2.73632665443 0.481919922063
2.73695497284 0.482088079102
2.73758329124 0.482256215038
2.73821160965 0.482424329598
2.73883992805 0.482592422509
2.73946824646 0.482760493495
2.74009656487 0.482928542283
2.74072488327 0.4830965686
2.74135320168 0.483264572171
2.74198152008 0.483432552723
2.74260983849 0.483600509982
2.74323815689 0.483768443675
2.7438664753 0.483936353528
2.7444947937 0.484104239269
2.74512311211 0.484272100623
2.74575143051 0.484439937317
2.74637974892 0.484607749079
2.74700806732 0.484775535635
2.74763638573 0.484943296712
2.74826470413 0.485111032038
2.74889302254 0.48527874134
2.74952134094 0.485446424345
2.75014965935 0.48561408078
2.75077797775 0.485781710374
2.75140629616 0.485949312853
2.75203461456 0.486116887946
2.75266293297 0.48628443538
2.75329125137 0.486451954883
2.75391956978 0.486619446183
2.75454788818 0.486786909008
2.75517620659 0.486954343087
2.75580452499 0.487121748147
2.7564328434 0.487289123918
2.7570611618 0.487456470128
2.75768948021 0.487623786505
2.75831779861 0.487791072778
2.75894611702 0.487958328675
2.75957443542 0.488125553927
2.76020275383 0.488292748262
2.76083107224 0.48845991141
2.76145939064 0.488627043098
2.76208770905 0.488794143058
2.76271602745 0.488961211019
2.76334434586 0.489128246709
2.76397266426 0.48929524986
2.76460098267 0.489462220201
2.76522930107 0.489629157462
2.76585761948 0.489796061373
2.76648593788 0.489962931665
2.76711425629 0.490129768067
2.76774257469 0.490296570311
2.7683708931 0.490463338128
2.7689992115 0.490630071248
2.76962752991 0.490796769401
2.77025584831 0.49096343232
2.77088416672 0.491130059736
2.77151248512 0.491296651379
2.77214080353 0.491463206981
2.77276912193 0.491629726275
2.77339744034 0.491796208991
2.77402575874 0.491962654862
2.77465407715 0.49212906362
2.77528239555 0.492295434997
2.77591071396 0.492461768726
2.77653903236 0.492628064538
2.77716735077 0.492794322168
2.77779566917 0.492960541347
2.77842398758 0.493126721809
2.77905230598 0.493292863286
2.77968062439 0.493458965513
2.78030894279 0.493625028222
2.7809372612 0.493791051147
2.78156557961 0.493957034022
2.78219389801 0.494122976582
2.78282221642 0.494288878559
2.78345053482 0.494454739689
2.78407885323 0.494620559705
2.78470717163 0.494786338343
2.78533549004 0.494952075338
2.78596380844 0.495117770423
2.78659212685 0.495283423335
2.78722044525 0.495449033808
2.78784876366 0.495614601578
2.78847708206 0.495780126382
2.78910540047 0.495945607953
2.78973371887 0.49611104603
2.79036203728 0.496276440347
2.79099035568 0.496441790641
2.79161867409 0.496607096649
2.79224699249 0.496772358108
2.7928753109 0.496937574753
2.7935036293 0.497102746324
2.79413194771 0.497267872556
2.79476026611 0.497432953187
2.79538858452 0.497597987956
2.79601690292 0.497762976599
2.79664522133 0.497927918855
2.79727353973 0.498092814462
2.79790185814 0.498257663159
2.79853017654 0.498422464684
2.79915849495 0.498587218776
2.79978681335 0.498751925175
2.80041513176 0.498916583618
2.80104345016 0.499081193847
2.80167176857 0.4992457556
2.80230008698 0.499410268618
2.80292840538 0.49957473264
2.80355672379 0.499739147406
2.80418504219 0.499903512658
2.8048133606 0.500067828136
2.805441679 0.500232093581
2.80606999741 0.500396308734
2.80669831581 0.500560473336
2.80732663422 0.500724587129
2.80795495262 0.500888649855
2.80858327103 0.501052661255
2.80921158943 0.501216621072
2.80983990784 0.501380529049
2.81046822624 0.501544384927
2.81109654465 0.50170818845
2.81172486305 0.501871939362
2.81235318146 0.502035637404
2.81298149986 0.502199282322
2.81360981827 0.502362873858
2.81423813667 0.502526411757
2.81486645508 0.502689895763
2.81549477348 0.50285332562
2.81612309189 0.503016701073
2.81675141029 0.503180021868
2.8173797287 0.503343287749
2.8180080471 0.503506498461
2.81863636551 0.503669653752
2.81926468391 0.503832753365
2.81989300232 0.503995797048
2.82052132072 0.504158784547
2.82114963913 0.504321715609
2.82177795753 0.50448458998
2.82240627594 0.504647407407
2.82303459435 0.504810167639
2.82366291275 0.504972870423
2.82429123116 0.505135515506
2.82491954956 0.505298102637
2.82554786797 0.505460631564
2.82617618637 0.505623102035
2.82680450478 0.505785513801
2.82743282318 0.50594786661
2.82806114159 0.50611016021
2.82868945999 0.506272394353
2.8293177784 0.506434568788
2.8299460968 0.506596683266
2.83057441521 0.506758737536
2.83120273361 0.506920731349
2.83183105202 0.507082664457
2.83245937042 0.507244536611
2.83308768883 0.507406347563
2.83371600723 0.507568097063
2.83434432564 0.507729784865
2.83497264404 0.507891410721
2.83560096245 0.508052974383
2.83622928085 0.508214475604
2.83685759926 0.508375914138
2.83748591766 0.508537289738
2.83811423607 0.508698602158
2.83874255447 0.508859851151
2.83937087288 0.509021036473
2.83999919128 0.509182157878
2.84062750969 0.50934321512
2.84125582809 0.509504207956
2.8418841465 0.509665136139
2.8425124649 0.509825999427
2.84314078331 0.509986797576
2.84376910172 0.51014753034
2.84439742012 0.510308197478
2.84502573853 0.510468798747
2.84565405693 0.510629333902
2.84628237534 0.510789802703
2.84691069374 0.510950204907
2.84753901215 0.511110540271
2.84816733055 0.511270808555
2.84879564896 0.511431009517
2.84942396736 0.511591142916
2.85005228577 0.511751208511
2.85068060417 0.511911206063
2.85130892258 0.512071135331
2.85193724098 0.512230996075
2.85256555939 0.512390788056
2.85319387779 0.512550511035
2.8538221962 0.512710164773
2.8544505146 0.512869749032
2.85507883301 0.513029263573
2.85570715141 0.513188708158
2.85633546982 0.51334808255
2.85696378822 0.513507386512
2.85759210663 0.513666619807
2.85822042503 0.513825782198
2.85884874344 0.51398487345
2.85947706184 0.514143893325
2.86010538025 0.514302841588
2.86073369865 0.514461718005
2.86136201706 0.51462052234
2.86199033546 0.514779254358
2.86261865387 0.514937913826
2.86324697227 0.515096500509
2.86387529068 0.515255014173
2.86450360909 0.515413454586
2.86513192749 0.515571821514
2.8657602459 0.515730114725
2.8663885643 0.515888333986
2.86701688271 0.516046479066
2.86764520111 0.516204549732
2.86827351952 0.516362545754
2.86890183792 0.5165204669
2.86953015633 0.51667831294
2.87015847473 0.516836083644
2.87078679314 0.516993778782
2.87141511154 0.517151398124
2.87204342995 0.517308941441
2.87267174835 0.517466408504
2.87330006676 0.517623799084
2.87392838516 0.517781112954
2.87455670357 0.517938349885
2.87518502197 0.51809550965
2.87581334038 0.518252592023
2.87644165878 0.518409596775
2.87706997719 0.518566523682
2.87769829559 0.518723372516
2.878326614 0.518880143052
2.8789549324 0.519036835064
2.87958325081 0.519193448329
2.88021156921 0.519349982621
2.88083988762 0.519506437715
2.88146820602 0.519662813389
2.88209652443 0.519819109418
2.88272484283 0.519975325579
2.88335316124 0.52013146165
2.88398147964 0.520287517408
2.88460979805 0.520443492632
2.88523811646 0.520599387098
2.88586643486 0.520755200587
2.88649475327 0.520910932878
2.88712307167 0.521066583749
2.88775139008 0.52122215298
2.88837970848 0.521377640352
2.88900802689 0.521533045646
2.88963634529 0.521688368642
2.8902646637 0.521843609121
2.8908929821 0.521998766866
2.89152130051 0.522153841658
2.89214961891 0.52230883328
2.89277793732 0.522463741516
2.89340625572 0.522618566147
2.89403457413 0.522773306958
2.89466289253 0.522927963733
2.89529121094 0.523082536256
2.89591952934 0.523237024312
2.89654784775 0.523391427686
2.89717616615 0.523545746165
2.89780448456 0.523699979533
2.89843280296 0.523854127577
2.89906112137 0.524008190085
2.89968943977 0.524162166843
2.90031775818 0.524316057638
2.90094607658 0.52446986226
2.90157439499 0.524623580495
2.90220271339 0.524777212134
2.9028310318 0.524930756964
2.9034593502 0.525084214777
2.90408766861 0.525237585361
2.90471598701 0.525390868507
2.90534430542 0.525544064007
2.90597262383 0.52569717165
2.90660094223 0.525850191229
2.90722926064 0.526003122536
2.90785757904 0.526155965364
2.90848589745 0.526308719504
2.90911421585 0.526461384751
2.90974253426 0.526613960898
2.91037085266 0.526766447739
2.91099917107 0.526918845069
2.91162748947 0.527071152682
2.91225580788 0.527223370374
2.91288412628 0.527375497941
2.91351244469 0.527527535179
2.91414076309 0.527679481885
2.9147690815 0.527831337855
2.9153973999 0.527983102887
2.91602571831 0.528134776779
2.91665403671 0.528286359329
2.91728235512 0.528437850336
2.91791067352 0.5285892496
2.91853899193 0.528740556918
2.91916731033 0.528891772093
2.91979562874 0.529042894924
2.92042394714 0.529193925211
2.92105226555 0.529344862757
2.92168058395 0.529495707363
2.92230890236 0.529646458832
2.92293722076 0.529797116965
2.92356553917 0.529947681566
2.92419385757 0.530098152438
2.92482217598 0.530248529386
2.92545049438 0.530398812213
2.92607881279 0.530549000725
2.9267071312 0.530699094726
2.9273354496 0.530849094023
2.92796376801 0.530998998422
2.92859208641 0.531148807728
2.92922040482 0.53129852175
2.92984872322 0.531448140294
2.93047704163 0.531597663168
2.93110536003 0.531747090182
2.93173367844 0.531896421143
2.93236199684 0.532045655861
2.93299031525 0.532194794145
2.93361863365 0.532343835806
2.93424695206 0.532492780655
2.93487527046 0.532641628502
2.93550358887 0.532790379159
2.93613190727 0.532939032438
2.93676022568 0.533087588151
2.93738854408 0.533236046112
2.93801686249 0.533384406133
2.93864518089 0.533532668028
2.9392734993 0.533680831612
2.9399018177 0.533828896699
2.94053013611 0.533976863105
2.94115845451 0.534124730645
2.94178677292 0.534272499135
2.94241509132 0.534420168392
2.94304340973 0.534567738233
2.94367172813 0.534715208476
2.94430004654 0.534862578937
2.94492836494 0.535009849437
2.94555668335 0.535157019793
2.94618500175 0.535304089825
2.94681332016 0.535451059354
2.94744163857 0.535597928198
2.94806995697 0.535744696179
2.94869827538 0.535891363119
2.94932659378 0.536037928839
2.94995491219 0.536184393161
2.95058323059 0.536330755908
2.951211549 0.536477016903
2.9518398674 0.53662317597
2.95246818581 0.536769232933
2.95309650421 0.536915187616
2.95372482262 0.537061039844
2.95435314102 0.537206789444
2.95498145943 0.537352436241
2.95560977783 0.537497980061
2.95623809624 0.537643420732
2.95686641464 0.537788758081
2.95749473305 0.537933991936
2.95812305145 0.538079122126
2.95875136986 0.538224148479
2.95937968826 0.538369070825
2.96000800667 0.538513888994
2.96063632507 0.538658602816
2.96126464348 0.538803212122
2.96189296188 0.538947716744
2.96252128029 0.539092116513
2.96314959869 0.539236411262
2.9637779171 0.539380600823
2.9644062355 0.539524685031
2.96503455391 0.539668663718
2.96566287231 0.539812536719
2.96629119072 0.539956303869
2.96691950912 0.540099965004
2.96754782753 0.540243519959
2.96817614594 0.54038696857
2.96880446434 0.540530310674
2.96943278275 0.540673546109
2.97006110115 0.540816674713
2.97068941956 0.540959696323
2.97131773796 0.541102610779
2.97194605637 0.54124541792
2.97257437477 0.541388117585
2.97320269318 0.541530709616
2.97383101158 0.541673193852
2.97445932999 0.541815570136
2.97508764839 0.541957838309
2.9757159668 0.542099998214
2.9763442852 0.542242049692
2.97697260361 0.542383992589
2.97760092201 0.542525826747
2.97822924042 0.542667552011
2.97885755882 0.542809168226
2.97948587723 0.542950675237
2.98011419563 0.54309207289
2.98074251404 0.543233361033
2.98137083244 0.54337453951
2.98199915085 0.543515608171
2.98262746925 0.543656566863
2.98325578766 0.543797415434
2.98388410606 0.543938153734
2.98451242447 0.544078781612
2.98514074287 0.544219298918
2.98576906128 0.544359705502
2.98639737968 0.544500001217
2.98702569809 0.544640185912
2.98765401649 0.544780259442
2.9882823349 0.544920221657
2.98891065331 0.545060072411
2.98953897171 0.545199811558
2.99016729012 0.545339438952
2.99079560852 0.545478954449
2.99142392693 0.545618357902
2.99205224533 0.545757649168
2.99268056374 0.545896828102
2.99330888214 0.546035894563
2.99393720055 0.546174848407
2.99456551895 0.546313689493
2.99519383736 0.546452417677
2.99582215576 0.54659103282
2.99645047417 0.546729534781
2.99707879257 0.54686792342
2.99770711098 0.547006198597
2.99833542938 0.547144360174
2.99896374779 0.547282408011
2.99959206619 0.547420341971
3.0002203846 0.547558161917
3.000848703 0.547695867712
3.00147702141 0.54783345922
3.00210533981 0.547970936304
3.00273365822 0.548108298829
3.00336197662 0.548245546662
3.00399029503 0.548382679667
3.00461861343 0.548519697711
3.00524693184 0.548656600661
3.00587525024 0.548793388384
3.00650356865 0.548930060748
3.00713188705 0.549066617622
3.00776020546 0.549203058875
3.00838852386 0.549339384376
3.00901684227 0.549475593996
3.00964516068 0.549611687605
3.01027347908 0.549747665075
3.01090179749 0.549883526276
3.01153011589 0.550019271082
3.0121584343 0.550154899365
3.0127867527 0.550290410999
3.01341507111 0.550425805858
3.01404338951 0.550561083815
3.01467170792 0.550696244746
3.01530002632 0.550831288527
3.01592834473 0.550966215033
3.01655666313 0.551101024142
3.01718498154 0.55123571573
3.01781329994 0.551370289675
3.01844161835 0.551504745856
3.01906993675 0.55163908415
3.01969825516 0.551773304438
3.02032657356 0.5519074066
3.02095489197 0.552041390516
3.02158321037 0.552175256066
3.02221152878 0.552309003133
3.02283984718 0.552442631599
3.02346816559 0.552576141345
3.02409648399 0.552709532256
3.0247248024 0.552842804216
3.0253531208 0.552975957108
3.02598143921 0.553108990817
3.02660975761 0.553241905228
3.02723807602 0.553374700229
3.02786639442 0.553507375705
3.02849471283 0.553639931543
3.02912303123 0.55377236763
3.02975134964 0.553904683856
3.03037966805 0.554036880109
3.03100798645 0.554168956278
3.03163630486 0.554300912252
3.03226462326 0.554432747923
3.03289294167 0.554564463181
3.03352126007 0.554696057918
3.03414957848 0.554827532025
3.03477789688 0.554958885396
3.03540621529 0.555090117924
3.03603453369 0.555221229501
3.0366628521 0.555352220024
3.0372911705 0.555483089385
3.03791948891 0.555613837482
3.03854780731 0.555744464209
3.03917612572 0.555874969463
3.03980444412 0.556005353142
3.04043276253 0.556135615143
3.04106108093 0.556265755364
3.04168939934 0.556395773704
3.04231771774 0.556525670063
3.04294603615 0.556655444339
3.04357435455 0.556785096434
3.04420267296 0.556914626249
3.04483099136 0.557044033684
3.04545930977 0.557173318643
3.04608762817 0.557302481028
3.04671594658 0.557431520742
3.04734426498 0.55756043769
3.04797258339 0.557689231774
3.04860090179 0.557817902901
3.0492292202 0.557946450976
3.0498575386 0.558074875905
3.05048585701 0.558203177594
3.05111417542 0.558331355951
3.05174249382 0.558459410883
3.05237081223 0.5585873423
3.05299913063 0.558715150109
3.05362744904 0.55884283422
3.05425576744 0.558970394543
3.05488408585 0.559097830989
3.05551240425 0.559225143469
3.05614072266 0.559352331895
3.05676904106 0.559479396179
3.05739735947 0.559606336233
3.05802567787 0.559733151971
3.05865399628 0.559859843308
3.05928231468 0.559986410158
3.05991063309 0.560112852435
3.06053895149 0.560239170056
3.0611672699 0.560365362937
3.0617955883 0.560491430994
3.06242390671 0.560617374145
3.06305222511 0.560743192309
3.06368054352 0.560868885402
3.06430886192 0.560994453346
3.06493718033 0.561119896059
3.06556549873 0.561245213461
3.06619381714 0.561370405473
3.06682213554 0.561495472017
3.06745045395 0.561620413015
3.06807877235 0.561745228389
3.06870709076 0.561869918062
3.06933540916 0.561994481958
3.06996372757 0.562118920001
3.07059204597 0.562243232116
3.07122036438 0.562367418228
3.07184868279 0.562491478264
3.07247700119 0.562615412149
3.0731053196 0.562739219811
3.073733638 0.562862901177
3.07436195641 0.562986456176
3.07499027481 0.563109884736
3.07561859322 0.563233186787
3.07624691162 0.563356362259
3.07687523003 0.563479411081
3.07750354843 0.563602333187
3.07813186684 0.563725128506
3.07876018524 0.563847796971
3.07938850365 0.563970338515
3.08001682205 0.564092753071
3.08064514046 0.564215040573
3.08127345886 0.564337200956
3.08190177727 0.564459234155
3.08253009567 0.564581140105
3.08315841408 0.564702918743
3.08378673248 0.564824570005
3.08441505089 0.564946093828
3.08504336929 0.565067490152
3.0856716877 0.565188758913
3.0863000061 0.565309900052
3.08692832451 0.565430913508
3.08755664291 0.565551799221
3.08818496132 0.565672557131
3.08881327972 0.565793187181
3.08944159813 0.565913689312
3.09006991653 0.566034063467
3.09069823494 0.566154309588
3.09132655334 0.56627442762
3.09195487175 0.566394417506
3.09258319016 0.566514279192
3.09321150856 0.566634012622
3.09383982697 0.566753617744
3.09446814537 0.566873094502
3.09509646378 0.566992442845
3.09572478218 0.567111662719
3.09635310059 0.567230754074
3.09698141899 0.567349716857
3.0976097374 0.567468551019
3.0982380558 0.567587256509
3.09886637421 0.567705833278
3.09949469261 0.567824281276
3.10012301102 0.567942600456
3.10075132942 0.56806079077
3.10137964783 0.56817885217
3.10200796623 0.568296784609
3.10263628464 0.568414588043
3.10326460304 0.568532262425
3.10389292145 0.56864980771
3.10452123985 0.568767223854
3.10514955826 0.568884510813
3.10577787666 0.569001668544
3.10640619507 0.569118697005
3.10703451347 0.569235596153
3.10766283188 0.569352365946
3.10829115028 0.569469006344
3.10891946869 0.569585517307
3.10954778709 0.569701898794
3.1101761055 0.569818150767
3.1108044239 0.569934273187
3.11143274231 0.570050266015
3.11206106071 0.570166129214
3.11268937912 0.570281862747
3.11331769753 0.570397466579
3.11394601593 0.570512940672
3.11457433434 0.570628284992
3.11520265274 0.570743499504
3.11583097115 0.570858584174
3.11645928955 0.570973538968
3.11708760796 0.571088363854
3.11771592636 0.571203058799
3.11834424477 0.571317623772
3.11897256317 0.57143205874
3.11960088158 0.571546363673
3.12022919998 0.571660538542
3.12085751839 0.571774583316
3.12148583679 0.571888497967
3.1221141552 0.572002282465
3.1227424736 0.572115936784
3.12337079201 0.572229460896
3.12399911041 0.572342854774
3.12462742882 0.572456118392
3.12525574722 0.572569251725
3.12588406563 0.572682254747
3.12651238403 0.572795127434
3.12714070244 0.572907869762
3.12776902084 0.573020481707
3.12839733925 0.573132963247
3.12902565765 0.57324531436
3.12965397606 0.573357535024
3.13028229446 0.573469625218
3.13091061287 0.573581584921
3.13153893127 0.573693414114
3.13216724968 0.573805112776
3.13279556808 0.57391668089
3.13342388649 0.574028118436
3.1340522049 0.574139425397
3.1346805233 0.574250601757
3.13530884171 0.574361647498
3.13593716011 0.574472562604
3.13656547852 0.57458334706
3.13719379692 0.57469400085
3.13782211533 0.574804523962
3.13845043373 0.57491491638
3.13907875214 0.575025178092
3.13970707054 0.575135309084
3.14033538895 0.575245309345
3.14096370735 0.575355178864
3.14159202576 0.575464917628
3.14222034416 0.575574525628
3.14284866257 0.575684002854
3.14347698097 0.575793349296
3.14410529938 0.575902564947
3.14473361778 0.576011649796
3.14536193619 0.576120603837
3.14599025459 0.576229427063
3.146618573 0.576338119467
3.1472468914 0.576446681043
3.14787520981 0.576555111786
3.14850352821 0.576663411691
3.14913184662 0.576771580753
3.14976016502 0.576879618968
3.15038848343 0.576987526335
3.15101680183 0.577095302848
3.15164512024 0.577202948508
3.15227343864 0.577310463311
3.15290175705 0.577417847257
3.15353007545 0.577525100346
3.15415839386 0.577632222577
3.15478671227 0.577739213952
3.15541503067 0.577846074471
3.15604334908 0.577952804136
3.15667166748 0.578059402949
3.15729998589 0.578165870914
3.15792830429 0.578272208033
3.1585566227 0.578378414311
3.1591849411 0.578484489751
3.15981325951 0.57859043436
3.16044157791 0.578696248141
3.16106989632 0.578801931103
3.16169821472 0.578907483251
3.16232653313 0.579012904592
3.16295485153 0.579118195134
3.16358316994 0.579223354886
3.16421148834 0.579328383855
3.16483980675 0.579433282053
3.16546812515 0.579538049488
3.16609644356 0.579642686171
3.16672476196 0.579747192113
3.16735308037 0.579851567325
3.16798139877 0.57995581182
3.16860971718 0.58005992561
3.16923803558 0.580163908709
3.16986635399 0.580267761129
3.17049467239 0.580371482886
3.1711229908 0.580475073993
3.1717513092 0.580578534467
3.17237962761 0.580681864323
3.17300794601 0.580785063578
3.17363626442 0.580888132248
3.17426458282 0.580991070351
3.17489290123 0.581093877904
3.17552121964 0.581196554927
3.17614953804 0.581299101439
3.17677785645 0.581401517458
3.17740617485 0.581503803006
3.17803449326 0.581605958102
3.17866281166 0.581707982769
3.17929113007 0.581809877027
3.17991944847 0.581911640899
3.18054776688 0.582013274407
3.18117608528 0.582114777576
3.18180440369 0.582216150428
3.18243272209 0.582317392989
3.1830610405 0.582418505283
3.1836893589 0.582519487335
3.18431767731 0.582620339171
3.18494599571 0.582721060819
3.18557431412 0.582821652304
3.18620263252 0.582922113654
3.18683095093 0.583022444899
3.18745926933 0.583122646065
3.18808758774 0.583222717182
3.18871590614 0.58332265828
3.18934422455 0.583422469388
3.18997254295 0.583522150538
3.19060086136 0.583621701761
3.19122917976 0.583721123088
3.19185749817 0.583820414552
3.19248581657 0.583919576185
3.19311413498 0.58401860802
3.19374245338 0.584117510092
3.19437077179 0.584216282434
3.19499909019 0.584314925082
3.1956274086 0.58441343807
3.19625572701 0.584511821435
3.19688404541 0.584610075213
3.19751236382 0.584708199441
3.19814068222 0.584806194155
3.19876900063 0.584904059395
3.19939731903 0.585001795198
3.20002563744 0.585099401603
3.20065395584 0.58519687865
3.20128227425 0.585294226378
3.20191059265 0.585391444829
3.20253891106 0.585488534043
3.20316722946 0.585585494061
3.20379554787 0.585682324925
3.20442386627 0.585779026678
3.20505218468 0.585875599364
3.20568050308 0.585972043024
3.20630882149 0.586068357704
3.20693713989 0.586164543447
3.2075654583 0.5862606003
3.2081937767 0.586356528306
3.20882209511 0.586452327513
3.20945041351 0.586547997966
3.21007873192 0.586643539713
3.21070705032 0.586738952801
3.21133536873 0.586834237279
3.21196368713 0.586929393194
3.21259200554 0.587024420596
3.21322032394 0.587119319534
3.21384864235 0.587214090057
3.21447696075 0.587308732218
3.21510527916 0.587403246066
3.21573359756 0.587497631653
3.21636191597 0.58759188903
3.21699023437 0.587686018252
3.21761855278 0.587780019369
3.21824687119 0.587873892436
3.21887518959 0.587967637507
3.219503508 0.588061254635
3.2201318264 0.588154743877
3.22076014481 0.588248105287
3.22138846321 0.588341338921
3.22201678162 0.588434444835
3.22264510002 0.588527423086
3.22327341843 0.588620273733
3.22390173683 0.588712996831
3.22453005524 0.588805592441
3.22515837364 0.588898060619
3.22578669205 0.588990401427
3.22641501045 0.589082614922
3.22704332886 0.589174701167
3.22767164726 0.58926666022
3.22829996567 0.589358492144
3.22892828407 0.589450197
3.22955660248 0.589541774851
3.23018492088 0.589633225758
3.23081323929 0.589724549785
3.23144155769 0.589815746995
3.2320698761 0.589906817453
3.2326981945 0.589997761222
3.23332651291 0.590088578368
3.23395483131 0.590179268957
3.23458314972 0.590269833053
3.23521146812 0.590360270724
3.23583978653 0.590450582037
3.23646810493 0.590540767058
3.23709642334 0.590630825855
3.23772474175 0.590720758497
3.23835306015 0.590810565052
3.23898137856 0.590900245589
3.23960969696 0.590989800179
3.24023801537 0.591079228891
3.24086633377 0.591168531795
3.24149465218 0.591257708963
3.24212297058 0.591346760466
3.24275128899 0.591435686376
3.24337960739 0.591524486766
3.2440079258 0.591613161708
3.2446362442 0.591701711275
3.24526456261 0.591790135542
3.24589288101 0.591878434582
3.24652119942 0.59196660847
3.24714951782 0.592054657281
3.24777783623 0.592142581091
3.24840615463 0.592230379976
3.24903447304 0.592318054013
3.24966279144 0.592405603277
3.25029110985 0.592493027847
3.25091942825 0.5925803278
3.25154774666 0.592667503214
3.25217606506 0.592754554169
3.25280438347 0.592841480744
3.25343270187 0.592928283017
3.25406102028 0.593014961069
3.25468933868 0.59310151498
3.25531765709 0.593187944832
3.25594597549 0.593274250706
3.2565742939 0.593360432682
3.2572026123 0.593446490845
3.25783093071 0.593532425276
3.25845924911 0.593618236058
3.25908756752 0.593703923275
3.25971588593 0.593789487011
3.26034420433 0.593874927351
3.26097252274 0.593960244378
3.26160084114 0.594045438179
3.26222915955 0.594130508839
3.26285747795 0.594215456444
3.26348579636 0.59430028108
3.26411411476 0.594384982836
3.26474243317 0.594469561797
3.26537075157 0.594554018052
3.26599906998 0.59463835169
3.26662738838 0.594722562798
3.26725570679 0.594806651466
3.26788402519 0.594890617784
3.2685123436 0.594974461841
3.269140662 0.595058183727
3.26976898041 0.595141783534
3.27039729881 0.595225261353
3.27102561722 0.595308617275
3.27165393562 0.595391851392
3.27228225403 0.595474963798
3.27291057243 0.595557954583
3.27353889084 0.595640823843
3.27416720924 0.59572357167
3.27479552765 0.595806198159
3.27542384605 0.595888703404
3.27605216446 0.5959710875
3.27668048286 0.596053350542
3.27730880127 0.596135492627
3.27793711967 0.59621751385
3.27856543808 0.596299414307
3.27919375648 0.596381194096
3.27982207489 0.596462853314
3.2804503933 0.596544392059
3.2810787117 0.596625810429
3.28170703011 0.596707108522
3.28233534851 0.596788286438
3.28296366692 0.596869344276
3.28359198532 0.596950282135
3.28422030373 0.597031100115
3.28484862213 0.597111798318
3.28547694054 0.597192376843
3.28610525894 0.597272835794
3.28673357735 0.59735317527
3.28736189575 0.597433395374
3.28799021416 0.597513496209
3.28861853256 0.597593477878
3.28924685097 0.597673340483
3.28987516937 0.597753084129
3.29050348778 0.597832708919
3.29113180618 0.597912214958
3.29176012459 0.597991602351
3.29238844299 0.598070871202
3.2930167614 0.598150021618
3.2936450798 0.598229053705
3.29427339821 0.598307967568
3.29490171661 0.598386763314
3.29553003502 0.598465441051
3.29615835342 0.598544000886
3.29678667183 0.598622442927
3.29741499023 0.598700767282
3.29804330864 0.598778974059
3.29867162704 0.598857063367
3.29929994545 0.598935035317
3.29992826385 0.599012890017
3.30055658226 0.599090627577
3.30118490067 0.599168248109
3.30181321907 0.599245751722
3.30244153748 0.599323138528
3.30306985588 0.599400408638
3.30369817429 0.599477562165
3.30432649269 0.59955459922
3.3049548111 0.599631519917
3.3055831295 0.599708324367
3.30621144791 0.599785012685
3.30683976631 0.599861584984
3.30746808472 0.599938041378
3.30809640312 0.600014381982
3.30872472153 0.60009060691
3.30935303993 0.600166716277
3.30998135834 0.6002427102
3.31060967674 0.600318588792
3.31123799515 0.600394352172
3.31186631355 0.600470000455
3.31249463196 0.600545533758
3.31312295036 0.600620952198
3.31375126877 0.600696255894
3.31437958717 0.600771444962
3.31500790558 0.600846519521
3.31563622398 0.600921479689
3.31626454239 0.600996325586
3.31689286079 0.601071057331
3.3175211792 0.601145675043
3.3181494976 0.601220178842
3.31877781601 0.601294568849
3.31940613441 0.601368845184
3.32003445282 0.601443007968
3.32066277122 0.601517057322
3.32129108963 0.601590993368
3.32191940804 0.601664816228
3.32254772644 0.601738526024
3.32317604485 0.601812122879
3.32380436325 0.601885606915
3.32443268166 0.601958978256
3.32506100006 0.602032237026
3.32568931847 0.602105383347
3.32631763687 0.602178417346
3.32694595528 0.602251339145
3.32757427368 0.60232414887
3.32820259209 0.602396846647
3.32883091049 0.6024694326
3.3294592289 0.602541906855
3.3300875473 0.602614269539
3.33071586571 0.602686520778
3.33134418411 0.602758660699
3.33197250252 0.602830689428
3.33260082092 0.602902607094
3.33322913933 0.602974413823
3.33385745773 0.603046109745
3.33448577614 0.603117694986
3.33511409454 0.603189169677
3.33574241295 0.603260533945
3.33637073135 0.60333178792
3.33699904976 0.603402931732
3.33762736816 0.60347396551
3.33825568657 0.603544889384
3.33888400497 0.603615703486
3.33951232338 0.603686407945
3.34014064178 0.603757002892
3.34076896019 0.60382748846
3.34139727859 0.603897864779
3.342025597 0.603968131982
3.34265391541 0.604038290201
3.34328223381 0.604108339568
3.34391055222 0.604178280216
3.34453887062 0.604248112278
3.34516718903 0.604317835888
3.34579550743 0.604387451179
3.34642382584 0.604456958285
3.34705214424 0.60452635734
3.34768046265 0.60459564848
3.34830878105 0.604664831838
3.34893709946 0.604733907549
3.34956541786 0.60480287575
3.35019373627 0.604871736576
3.35082205467 0.604940490162
3.35145037308 0.605009136645
3.35207869148 0.605077676162
3.35270700989 0.605146108848
3.35333532829 0.605214434842
3.3539636467 0.60528265428
3.3545919651 0.6053507673
3.35522028351 0.60541877404
3.35584860191 0.605486674638
3.35647692032 0.605554469232
3.35710523872 0.60562215796
3.35773355713 0.605689740963
3.35836187553 0.605757218378
3.35899019394 0.605824590346
3.35961851234 0.605891857006
3.36024683075 0.605959018498
3.36087514915 0.606026074962
3.36150346756 0.606093026539
3.36213178596 0.606159873369
3.36276010437 0.606226615593
3.36338842278 0.606293253353
3.36401674118 0.60635978679
3.36464505959 0.606426216046
3.36527337799 0.606492541262
3.3659016964 0.606558762581
3.3665300148 0.606624880146
3.36715833321 0.606690894099
3.36778665161 0.606756804583
3.36841497002 0.606822611742
3.36904328842 0.606888315718
3.36967160683 0.606953916656
3.37029992523 0.6070194147
3.37092824364 0.607084809993
3.37155656204 0.60715010268
3.37218488045 0.607215292906
3.37281319885 0.607280380816
3.37344151726 0.607345366554
3.37406983566 0.607410250266
3.37469815407 0.607475032099
3.37532647247 0.607539712196
3.37595479088 0.607604290706
3.37658310928 0.607668767773
3.37721142769 0.607733143545
3.37783974609 0.607797418168
3.3784680645 0.607861591789
3.3790963829 0.607925664555
3.37972470131 0.607989636614
3.38035301971 0.608053508114
3.38098133812 0.608117279202
3.38160965652 0.608180950026
3.38223797493 0.608244520734
3.38286629333 0.608307991476
3.38349461174 0.6083713624
3.38412293015 0.608434633654
3.38475124855 0.608497805389
3.38537956696 0.608560877753
3.38600788536 0.608623850895
3.38663620377 0.608686724967
3.38726452217 0.608749500117
3.38789284058 0.608812176496
3.38852115898 0.608874754254
3.38914947739 0.608937233542
3.38977779579 0.608999614511
3.3904061142 0.609061897312
3.3910344326 0.609124082096
3.39166275101 0.609186169014
3.39229106941 0.609248158218
3.39291938782 0.60931004986
3.39354770622 0.609371844092
3.39417602463 0.609433541066
3.39480434303 0.609495140935
3.39543266144 0.60955664385
3.39606097984 0.609618049966
3.39668929825 0.609679359434
3.39731761665 0.609740572409
3.39794593506 0.609801689043
3.39857425346 0.60986270949
3.39920257187 0.609923633903
3.39983089027 0.609984462437
3.40045920868 0.610045195246
3.40108752708 0.610105832484
3.40171584549 0.610166374305
3.40234416389 0.610226820864
3.4029724823 0.610287172317
3.4036008007 0.610347428817
3.40422911911 0.61040759052
3.40485743752 0.610467657582
3.40548575592 0.610527630157
3.40611407433 0.610587508402
3.40674239273 0.610647292473
3.40737071114 0.610706982525
3.40799902954 0.610766578715
3.40862734795 0.6108260812
3.40925566635 0.610885490134
3.40988398476 0.610944805676
3.41051230316 0.611004027983
3.41114062157 0.61106315721
3.41176893997 0.611122193516
3.41239725838 0.611181137058
3.41302557678 0.611239987993
3.41365389519 0.611298746479
3.41428221359 0.611357412674
3.414910532 0.611415986736
3.4155388504 0.611474468822
3.41616716881 0.611532859092
3.41679548721 0.611591157703
3.41742380562 0.611649364815
3.41805212402 0.611707480585
3.41868044243 0.611765505174
3.41930876083 0.611823438739
3.41993707924 0.61188128144
3.42056539764 0.611939033437
3.42119371605 0.611996694888
3.42182203445 0.612054265954
3.42245035286 0.612111746794
3.42307867126 0.612169137568
3.42370698967 0.612226438437
3.42433530807 0.612283649559
3.42496362648 0.612340771097
3.42559194489 0.612397803209
3.42622026329 0.612454746057
3.4268485817 0.612511599801
3.4274769001 0.612568364602
3.42810521851 0.612625040622
3.42873353691 0.61268162802
3.42936185532 0.612738126959
3.42999017372 0.6127945376
3.43061849213 0.612850860104
3.43124681053 0.612907094633
3.43187512894 0.612963241349
3.43250344734 0.613019300413
3.43313176575 0.613075271987
3.43376008415 0.613131156234
3.43438840256 0.613186953315
3.43501672096 0.613242663393
3.43564503937 0.613298286631
3.43627335777 0.613353823191
3.43690167618 0.613409273235
3.43752999458 0.613464636927
3.43815831299 0.613519914429
3.43878663139 0.613575105905
3.4394149498 0.613630211516
3.4400432682 0.613685231428
3.44067158661 0.613740165802
3.44129990501 0.613795014803
3.44192822342 0.613849778593
3.44255654182 0.613904457337
3.44318486023 0.613959051199
3.44381317863 0.614013560341
3.44444149704 0.614067984928
3.44506981544 0.614122325125
3.44569813385 0.614176581094
3.44632645226 0.614230753001
3.44695477066 0.61428484101
3.44758308907 0.614338845284
3.44821140747 0.61439276599
3.44883972588 0.61444660329
3.44946804428 0.614500357351
3.45009636269 0.614554028336
3.45072468109 0.61460761641
3.4513529995 0.614661121739
3.4519813179 0.614714544488
3.45260963631 0.614767884821
3.45323795471 0.614821142904
3.45386627312 0.614874318902
3.45449459152 0.614927412981
3.45512290993 0.614980425305
3.45575122833 0.615033356041
3.45637954674 0.615086205354
3.45700786514 0.61513897341
3.45763618355 0.615191660374
3.45826450195 0.615244266412
3.45889282036 0.61529679169
3.45952113876 0.615349236375
3.46014945717 0.615401600631
3.46077777557 0.615453884626
3.46140609398 0.615506088525
3.46203441238 0.615558212495
3.46266273079 0.615610256702
3.46329104919 0.615662221312
3.4639193676 0.615714106492
3.464547686 0.615765912408
3.46517600441 0.615817639226
3.46580432281 0.615869287114
3.46643264122 0.615920856239
3.46706095963 0.615972346766
3.46768927803 0.616023758862
3.46831759644 0.616075092695
3.46894591484 0.616126348431
3.46957423325 0.616177526237
3.47020255165 0.616228626281
3.47083087006 0.616279648729
3.47145918846 0.616330593748
3.47208750687 0.616381461505
3.47271582527 0.616432252169
3.47334414368 0.616482965905
3.47397246208 0.616533602881
3.47460078049 0.616584163265
3.47522909889 0.616634647224
3.4758574173 0.616685054925
3.4764857357 0.616735386536
3.47711405411 0.616785642224
3.47774237251 0.616835822157
3.47837069092 0.616885926502
3.47899900932 0.616935955427
3.47962732773 0.6169859091
3.48025564613 0.617035787687
3.48088396454 0.617085591358
3.48151228294 0.617135320279
3.48214060135 0.617184974619
3.48276891975 0.617234554545
3.48339723816 0.617284060225
3.48402555656 0.617333491826
3.48465387497 0.617382849518
3.48528219337 0.617432133467
3.48591051178 0.617481343841
3.48653883018 0.617530480809
3.48716714859 0.617579544538
3.487795467 0.617628535197
3.4884237854 0.617677452953
3.48905210381 0.617726297975
3.48968042221 0.61777507043
3.49030874062 0.617823770486
3.49093705902 0.617872398312
3.49156537743 0.617920954075
3.49219369583 0.617969437944
3.49282201424 0.618017850087
3.49345033264 0.618066190672
3.49407865105 0.618114459867
3.49470696945 0.61816265784
3.49533528786 0.618210784759
3.49596360626 0.618258840793
3.49659192467 0.618306826109
3.49722024307 0.618354740876
3.49784856148 0.618402585262
3.49847687988 0.618450359435
3.49910519829 0.618498063563
3.49973351669 0.618545697814
3.5003618351 0.618593262357
3.5009901535 0.618640757359
3.50161847191 0.618688182989
3.50224679031 0.618735539415
3.50287510872 0.618782826805
3.50350342712 0.618830045327
3.50413174553 0.618877195149
3.50476006393 0.618924276439
3.50538838234 0.618971289366
3.50601670074 0.619018234098
3.50664501915 0.619065110802
3.50727333755 0.619111919646
3.50790165596 0.6191586608
3.50852997437 0.61920533443
3.50915829277 0.619251940705
3.50978661118 0.619298479792
3.51041492958 0.61934495186
3.51104324799 0.619391357077
3.51167156639 0.61943769561
3.5122998848 0.619483967628
3.5129282032 0.619530173298
3.51355652161 0.619576312788
3.51418484001 0.619622386266
3.51481315842 0.6196683939
3.51544147682 0.619714335858
3.51606979523 0.619760212307
3.51669811363 0.619806023415
3.51732643204 0.61985176935
3.51795475044 0.61989745028
3.51858306885 0.619943066371
3.51921138725 0.619988617792
3.51983970566 0.620034104711
3.52046802406 0.620079527294
3.52109634247 0.620124885709
3.52172466087 0.620170180124
3.52235297928 0.620215410707
3.52298129768 0.620260577623
3.52360961609 0.620305681042
3.52423793449 0.620350721129
3.5248662529 0.620395698053
3.5254945713 0.620440611981
3.52612288971 0.620485463079
3.52675120811 0.620530251515
3.52737952652 0.620574977456
3.52800784492 0.620619641069
3.52863616333 0.62066424252
3.52926448174 0.620708781978
3.52989280014 0.620753259608
3.53052111855 0.620797675578
3.53114943695 0.620842030053
3.53177775536 0.620886323202
3.53240607376 0.62093055519
3.53303439217 0.620974726185
3.53366271057 0.621018836352
3.53429102898 0.621062885858
3.53491934738 0.62110687487
3.53554766579 0.621150803554
3.53617598419 0.621194672077
3.5368043026 0.621238480604
3.537432621 0.621282229301
3.53806093941 0.621325918336
3.53868925781 0.621369547873
3.53931757622 0.621413118079
3.53994589462 0.62145662912
3.54057421303 0.621500081161
3.54120253143 0.621543474369
3.54183084984 0.621586808909
3.54245916824 0.621630084947
3.54308748665 0.621673302648
3.54371580505 0.621716462178
3.54434412346 0.621759563703
3.54497244186 0.621802607386
3.54560076027 0.621845593395
3.54622907867 0.621888521894
3.54685739708 0.621931393048
3.54748571548 0.621974207022
3.54811403389 0.622016963981
3.54874235229 0.622059664091
3.5493706707 0.622102307515
3.54999898911 0.622144894419
3.55062730751 0.622187424967
3.55125562592 0.622229899324
3.55188394432 0.622272317654
3.55251226273 0.622314680121
3.55314058113 0.622356986891
3.55376889954 0.622399238126
3.55439721794 0.622441433992
3.55502553635 0.622483574653
3.55565385475 0.622525660271
3.55628217316 0.622567691011
3.55691049156 0.622609667038
3.55753880997 0.622651588513
3.55816712837 0.622693455602
3.55879544678 0.622735268467
3.55942376518 0.622777027272
3.56005208359 0.62281873218
3.56068040199 0.622860383355
3.5613087204 0.622901980959
3.5619370388 0.622943525155
3.56256535721 0.622985016107
3.56319367561 0.623026453976
3.56382199402 0.623067838927
3.56445031242 0.62310917112
3.56507863083 0.62315045072
3.56570694923 0.623191677887
3.56633526764 0.623232852785
3.56696358604 0.623273975576
3.56759190445 0.623315046421
3.56822022285 0.623356065483
3.56884854126 0.623397032923
3.56947685966 0.623437948903
3.57010517807 0.623478813585
3.57073349648 0.62351962713
3.57136181488 0.623560389699
3.57199013329 0.623601101455
3.57261845169 0.623641762557
3.5732467701 0.623682373167
3.5738750885 0.623722933447
3.57450340691 0.623763443556
3.57513172531 0.623803903655
3.57576004372 0.623844313906
3.57638836212 0.623884674467
3.57701668053 0.623924985501
3.57764499893 0.623965247167
3.57827331734 0.624005459624
3.57890163574 0.624045623034
3.57952995415 0.624085737556
3.58015827255 0.624125803349
3.58078659096 0.624165820573
3.58141490936 0.624205789388
3.58204322777 0.624245709952
3.58267154617 0.624285582426
3.58329986458 0.624325406968
3.58392818298 0.624365183737
3.58455650139 0.624404912893
3.58518481979 0.624444594592
3.5858131382 0.624484228995
3.5864414566 0.62452381626
3.58706977501 0.624563356544
3.58769809341 0.624602850006
3.58832641182 0.624642296805
3.58895473022 0.624681697097
3.58958304863 0.624721051041
3.59021136703 0.624760358794
3.59083968544 0.624799620514
3.59146800385 0.624838836358
3.59209632225 0.624878006483
3.59272464066 0.624917131046
3.59335295906 0.624956210205
3.59398127747 0.624995244115
3.59460959587 0.625034232934
3.59523791428 0.625073176817
3.59586623268 0.625112075922
3.59649455109 0.625150930405
3.59712286949 0.625189740421
3.5977511879 0.625228506126
3.5983795063 0.625267227676
3.59900782471 0.625305905227
3.59963614311 0.625344538934
3.60026446152 0.625383128952
3.60089277992 0.625421675437
3.60152109833 0.625460178544
3.60214941673 0.625498638426
3.60277773514 0.62553705524
3.60340605354 0.625575429139
3.60403437195 0.625613760278
3.60466269035 0.625652048811
3.60529100876 0.625690294892
3.60591932716 0.625728498675
3.60654764557 0.625766660313
3.60717596397 0.625804779961
3.60780428238 0.625842857772
3.60843260078 0.625880893899
3.60906091919 0.625918888494
3.60968923759 0.625956841712
3.610317556 0.625994753704
3.6109458744 0.626032624624
3.61157419281 0.626070454624
3.61220251122 0.626108243855
3.61283082962 0.626145992471
3.61345914803 0.626183700623
3.61408746643 0.626221368462
3.61471578484 0.626258996141
3.61534410324 0.626296583811
3.61597242165 0.626334131623
3.61660074005 0.626371639729
3.61722905846 0.626409108279
3.61785737686 0.626446537423
3.61848569527 0.626483927313
3.61911401367 0.626521278099
3.61974233208 0.626558589932
3.62037065048 0.62659586296
3.62099896889 0.626633097335
3.62162728729 0.626670293206
3.6222556057 0.626707450722
3.6228839241 0.626744570033
3.62351224251 0.626781651287
3.62414056091 0.626818694635
3.62476887932 0.626855700224
3.62539719772 0.626892668204
3.62602551613 0.626929598723
3.62665383453 0.626966491929
3.62728215294 0.62700334797
3.62791047134 0.627040166995
3.62853878975 0.62707694915
3.62916710815 0.627113694584
3.62979542656 0.627150403444
3.63042374496 0.627187075877
3.63105206337 0.627223712029
3.63168038177 0.627260312049
3.63230870018 0.627296876082
3.63293701859 0.627333404275
3.63356533699 0.627369896775
3.6341936554 0.627406353726
3.6348219738 0.627442775276
3.63545029221 0.627479161569
3.63607861061 0.627515512752
3.63670692902 0.627551828969
3.63733524742 0.627588110366
3.63796356583 0.627624357088
3.63859188423 0.627660569279
3.63922020264 0.627696747084
3.63984852104 0.627732890647
3.64047683945 0.627769000112
3.64110515785 0.627805075624
3.64173347626 0.627841117325
3.64236179466 0.627877125361
3.64299011307 0.627913099873
3.64361843147 0.627949041005
3.64424674988 0.6279849489
3.64487506828 0.628020823701
3.64550338669 0.62805666555
3.64613170509 0.628092474591
3.6467600235 0.628128250963
3.6473883419 0.628163994811
3.64801666031 0.628199706275
3.64864497871 0.628235385498
3.64927329712 0.628271032619
3.64990161552 0.628306647782
3.65052993393 0.628342231126
3.65115825233 0.628377782792
3.65178657074 0.628413302921
3.65241488914 0.628448791653
3.65304320755 0.628484249128
3.65367152596 0.628519675486
3.65429984436 0.628555070867
3.65492816277 0.62859043541
3.65555648117 0.628625769255
3.65618479958 0.62866107254
3.65681311798 0.628696345405
3.65744143639 0.628731587988
3.65806975479 0.628766800427
3.6586980732 0.628801982862
3.6593263916 0.628837135429
3.65995471001 0.628872258266
3.66058302841 0.628907351512
3.66121134682 0.628942415303
3.66183966522 0.628977449777
3.66246798363 0.62901245507
3.66309630203 0.62904743132
3.66372462044 0.629082378663
3.66435293884 0.629117297234
3.66498125725 0.629152187171
3.66560957565 0.629187048609
3.66623789406 0.629221881684
3.66686621246 0.62925668653
3.66749453087 0.629291463284
3.66812284927 0.62932621208
3.66875116768 0.629360933053
3.66937948608 0.629395626338
3.67000780449 0.629430292069
3.67063612289 0.629464930379
3.6712644413 0.629499541403
3.6718927597 0.629534125275
3.67252107811 0.629568682127
3.67314939651 0.629603212094
3.67377771492 0.629637715308
3.67440603333 0.629672191901
3.67503435173 0.629706642007
3.67566267014 0.629741065757
3.67629098854 0.629775463284
3.67691930695 0.62980983472
3.67754762535 0.629844180195
3.67817594376 0.629878499842
3.67880426216 0.629912793792
3.67943258057 0.629947062176
3.68006089897 0.629981305123
3.68068921738 0.630015522766
3.68131753578 0.630049715234
3.68194585419 0.630083882656
3.68257417259 0.630118025163
3.683202491 0.630152142885
3.6838308094 0.63018623595
3.68445912781 0.630220304489
3.68508744621 0.630254348628
3.68571576462 0.630288368498
3.68634408302 0.630322364227
3.68697240143 0.630356335942
3.68760071983 0.630390283772
3.68822903824 0.630424207844
3.68885735664 0.630458108286
3.68948567505 0.630491985225
3.69011399345 0.630525838788
3.69074231186 0.630559669102
3.69137063026 0.630593476293
3.69199894867 0.630627260487
3.69262726707 0.630661021811
3.69325558548 0.63069476039
3.69388390388 0.63072847635
3.69451222229 0.630762169815
3.6951405407 0.630795840913
3.6957688591 0.630829489766
3.69639717751 0.630863116499
3.69702549591 0.630896721238
3.69765381432 0.630930304105
3.69828213272 0.630963865226
3.69891045113 0.630997404722
3.69953876953 0.631030922719
3.70016708794 0.631064419339
3.70079540634 0.631097894704
3.70142372475 0.631131348939
3.70205204315 0.631164782164
3.70268036156 0.631198194502
3.70330867996 0.631231586075
3.70393699837 0.631264957004
3.70456531677 0.631298307412
3.70519363518 0.631331637419
3.70582195358 0.631364947146
3.70645027199 0.631398236715
3.70707859039 0.631431506244
3.7077069088 0.631464755855
3.7083352272 0.631497985667
3.70896354561 0.6315311958
3.70959186401 0.631564386374
3.71022018242 0.631597557508
3.71084850082 0.63163070932
3.71147681923 0.63166384193
3.71210513763 0.631696955455
3.71273345604 0.631730050015
3.71336177444 0.631763125726
3.71399009285 0.631796182707
3.71461841125 0.631829221075
3.71524672966 0.631862240948
3.71587504807 0.631895242442
3.71650336647 0.631928225673
3.71713168488 0.631961190759
3.71776000328 0.631994137815
3.71838832169 0.632027066958
3.71901664009 0.632059978303
3.7196449585 0.632092871966
3.7202732769 0.632125748061
3.72090159531 0.632158606704
3.72152991371 0.632191448009
3.72215823212 0.632224272091
3.72278655052 0.632257079063
3.72341486893 0.63228986904
3.72404318733 0.632322642136
3.72467150574 0.632355398463
3.72529982414 0.632388138135
3.72592814255 0.632420861265
3.72655646095 0.632453567965
3.72718477936 0.632486258348
3.72781309776 0.632518932525
3.72844141617 0.632551590609
3.72906973457 0.632584232711
3.72969805298 0.632616858943
3.73032637138 0.632649469415
3.73095468979 0.632682064238
3.73158300819 0.632714643524
3.7322113266 0.632747207381
3.732839645 0.632779755921
3.73346796341 0.632812289252
3.73409628181 0.632844807485
3.73472460022 0.632877310728
3.73535291862 0.632909799092
3.73598123703 0.632942272683
3.73660955544 0.632974731611
3.73723787384 0.633007175985
3.73786619225 0.633039605911
3.73849451065 0.633072021497
3.73912282906 0.633104422852
3.73975114746 0.633136810082
3.74037946587 0.633169183294
3.74100778427 0.633201542594
3.74163610268 0.63323388809
3.74226442108 0.633266219886
3.74289273949 0.633298538089
3.74352105789 0.633330842805
3.7441493763 0.633363134139
3.7447776947 0.633395412195
3.74540601311 0.633427677079
3.74603433151 0.633459928894
3.74666264992 0.633492167746
3.74729096832 0.633524393739
3.74791928673 0.633556606975
3.74854760513 0.633588807559
3.74917592354 0.633620995593
3.74980424194 0.63365317118
3.75043256035 0.633685334424
3.75106087875 0.633717485426
3.75168919716 0.633749624289
3.75231751556 0.633781751114
3.75294583397 0.633813866003
3.75357415237 0.633845969058
3.75420247078 0.633878060378
3.75483078918 0.633910140066
3.75545910759 0.633942208222
3.75608742599 0.633974264945
3.7567157444 0.634006310336
3.75734406281 0.634038344494
3.75797238121 0.63407036752
3.75860069962 0.634102379511
3.75922901802 0.634134380567
3.75985733643 0.634166370787
3.76048565483 0.634198350269
3.76111397324 0.634230319111
3.76174229164 0.63426227741
3.76237061005 0.634294225265
3.76299892845 0.634326162772
3.76362724686 0.634358090029
3.76425556526 0.634390007133
3.76488388367 0.634421914179
3.76551220207 0.634453811264
3.76614052048 0.634485698484
3.76676883888 0.634517575934
3.76739715729 0.63454944371
3.76802547569 0.634581301908
3.7686537941 0.634613150621
3.7692821125 0.634644989944
3.76991043091 0.634676819972
3.77053874931 0.634708640799
3.77116706772 0.634740452518
3.77179538612 0.634772255223
3.77242370453 0.634804049007
3.77305202293 0.634835833963
3.77368034134 0.634867610183
3.77430865974 0.634899377761
3.77493697815 0.634931136787
3.77556529655 0.634962887355
3.77619361496 0.634994629555
3.77682193336 0.635026363479
3.77745025177 0.635058089218
3.77807857018 0.635089806862
3.77870688858 0.635121516502
3.77933520699 0.635153218228
3.77996352539 0.635184912131
3.7805918438 0.635216598299
3.7812201622 0.635248276822
3.78184848061 0.635279947789
3.78247679901 0.63531161129
3.78310511742 0.635343267412
3.78373343582 0.635374916244
3.78436175423 0.635406557873
3.78499007263 0.635438192389
3.78561839104 0.635469819877
3.78624670944 0.635501440425
3.78687502785 0.635533054121
3.78750334625 0.63556466105
3.78813166466 0.635596261299
3.78875998306 0.635627854954
3.78938830147 0.635659442101
3.79001661987 0.635691022826
3.79064493828 0.635722597213
3.79127325668 0.635754165348
3.79190157509 0.635785727315
3.79252989349 0.635817283199
3.7931582119 0.635848833084
3.7937865303 0.635880377053
3.79441484871 0.635911915191
3.79504316711 0.635943447581
3.79567148552 0.635974974305
3.79629980392 0.636006495447
3.79692812233 0.636038011088
3.79755644073 0.636069521312
3.79818475914 0.6361010262
3.79881307755 0.636132525834
3.79944139595 0.636164020295
3.80006971436 0.636195509664
3.80069803276 0.636226994022
3.80132635117 0.63625847345
3.80195466957 0.636289948028
3.80258298798 0.636321417835
3.80321130638 0.636352882953
3.80383962479 0.636384343459
3.80446794319 0.636415799434
3.8050962616 0.636447250956
3.80572458 0.636478698103
3.80635289841 0.636510140955
3.80698121681 0.636541579589
3.80760953522 0.636573014083
3.80823785362 0.636604444514
3.80886617203 0.636635870961
3.80949449043 0.636667293498
3.81012280884 0.636698712205
3.81075112724 0.636730127156
3.81137944565 0.636761538427
3.81200776405 0.636792946096
3.81263608246 0.636824350237
3.81326440086 0.636855750926
3.81389271927 0.636887148237
3.81452103767 0.636918542246
3.81514935608 0.636949933026
3.81577767448 0.636981320653
3.81640599289 0.6370127052
3.81703431129 0.63704408674
3.8176626297 0.637075465347
3.8182909481 0.637106841094
3.81891926651 0.637138214055
3.81954758492 0.6371695843
3.82017590332 0.637200951903
3.82080422173 0.637232316936
3.82143254013 0.637263679471
3.82206085854 0.637295039578
3.82268917694 0.637326397329
3.82331749535 0.637357752794
3.82394581375 0.637389106045
3.82457413216 0.637420457152
3.82520245056 0.637451806185
3.82583076897 0.637483153213
3.82645908737 0.637514498306
3.82708740578 0.637545841534
3.82771572418 0.637577182964
3.82834404259 0.637608522666
3.82897236099 0.637639860709
3.8296006794 0.63767119716
3.8302289978 0.637702532087
3.83085731621 0.637733865558
3.83148563461 0.637765197639
3.83211395302 0.637796528399
3.83274227142 0.637827857904
3.83337058983 0.637859186219
3.83399890823 0.637890513412
3.83462722664 0.637921839548
3.83525554504 0.637953164693
3.83588386345 0.637984488913
3.83651218185 0.638015812271
3.83714050026 0.638047134834
3.83776881866 0.638078456665
3.83839713707 0.63810977783
3.83902545547 0.638141098391
3.83965377388 0.638172418412
3.84028209229 0.638203737958
3.84091041069 0.63823505709
3.8415387291 0.638266375873
3.8421670475 0.638297694368
3.84279536591 0.638329012638
3.84342368431 0.638360330745
3.84405200272 0.63839164875
3.84468032112 0.638422966716
3.84530863953 0.638454284704
3.84593695793 0.638485602773
3.84656527634 0.638516920986
3.84719359474 0.638548239402
3.84782191315 0.638579558081
3.84845023155 0.638610877084
3.84907854996 0.63864219647
3.84970686836 0.638673516299
3.85033518677 0.638704836628
3.85096350517 0.638736157518
3.85159182358 0.638767479026
3.85222014198 0.638798801211
3.85284846039 0.638830124131
3.85347677879 0.638861447843
3.8541050972 0.638892772404
3.8547334156 0.638924097873
3.85536173401 0.638955424305
3.85599005241 0.638986751757
3.85661837082 0.639018080286
3.85724668922 0.639049409948
3.85787500763 0.639080740798
3.85850332603 0.639112072891
3.85913164444 0.639143406284
3.85975996284 0.63917474103
3.86038828125 0.639206077185
3.86101659966 0.639237414803
3.86164491806 0.639268753938
3.86227323647 0.639300094644
3.86290155487 0.639331436974
3.86352987328 0.639362780982
3.86415819168 0.639394126721
3.86478651009 0.639425474244
3.86541482849 0.639456823602
3.8660431469 0.639488174849
3.8666714653 0.639519528036
3.86729978371 0.639550883215
3.86792810211 0.639582240437
3.86855642052 0.639613599753
3.86918473892 0.639644961215
3.86981305733 0.639676324872
3.87044137573 0.639707690776
3.87106969414 0.639739058976
3.87169801254 0.639770429522
3.87232633095 0.639801802463
3.87295464935 0.639833177849
3.87358296776 0.639864555729
3.87421128616 0.639895936151
3.87483960457 0.639927319165
3.87546792297 0.639958704817
3.87609624138 0.639990093156
3.87672455978 0.640021484229
3.87735287819 0.640052878084
3.87798119659 0.640084274769
3.878609515 0.640115674329
3.8792378334 0.640147076811
3.87986615181 0.640178482262
3.88049447021 0.640209890728
3.88112278862 0.640241302254
3.88175110703 0.640272716886
3.88237942543 0.640304134669
3.88300774384 0.640335555648
3.88363606224 0.640366979868
3.88426438065 0.640398407373
3.88489269905 0.640429838207
3.88552101746 0.640461272414
3.88614933586 0.640492710039
3.88677765427 0.640524151123
3.88740597267 0.64055559571
3.88803429108 0.640587043844
3.88866260948 0.640618495566
3.88929092789 0.640649950918
3.88991924629 0.640681409944
3.8905475647 0.640712872685
3.8911758831 0.640744339181
3.89180420151 0.640775809475
3.89243251991 0.640807283607
3.89306083832 0.640838761618
3.89368915672 0.640870243549
3.89431747513 0.640901729439
3.89494579353 0.640933219329
3.89557411194 0.640964713258
3.89620243034 0.640996211265
3.89683074875 0.64102771339
3.89745906715 0.641059219672
3.89808738556 0.641090730148
3.89871570396 0.641122244859
3.89934402237 0.64115376384
3.89997234077 0.641185287131
3.90060065918 0.641216814769
3.90122897758 0.641248346791
3.90185729599 0.641279883234
3.9024856144 0.641311424135
3.9031139328 0.641342969531
3.90374225121 0.641374519457
3.90437056961 0.641406073949
3.90499888802 0.641437633044
3.90562720642 0.641469196777
3.90625552483 0.641500765183
3.90688384323 0.641532338297
3.90751216164 0.641563916153
3.90814048004 0.641595498786
3.90876879845 0.641627086231
3.90939711685 0.64165867852
3.91002543526 0.641690275689
3.91065375366 0.641721877769
3.91128207207 0.641753484795
3.91191039047 0.641785096798
3.91253870888 0.641816713813
3.91316702728 0.64184833587
3.91379534569 0.641879963002
3.91442366409 0.641911595242
3.9150519825 0.64194323262
3.9156803009 0.641974875168
3.91630861931 0.642006522917
3.91693693771 0.642038175897
3.91756525612 0.64206983414
3.91819357452 0.642101497675
3.91882189293 0.642133166533
3.91945021133 0.642164840744
3.92007852974 0.642196520336
3.92070684814 0.64222820534
3.92133516655 0.642259895784
3.92196348495 0.642291591697
3.92259180336 0.642323293107
3.92322012177 0.642355000043
3.92384844017 0.642386712533
3.92447675858 0.642418430605
3.92510507698 0.642450154285
3.92573339539 0.642481883602
3.92636171379 0.642513618582
3.9269900322 0.642545359253
3.9276183506 0.642577105639
3.92824666901 0.642608857769
3.92887498741 0.642640615667
3.92950330582 0.642672379359
3.93013162422 0.642704148872
3.93075994263 0.64273592423
3.93138826103 0.642767705458
3.93201657944 0.64279949258
3.93264489784 0.642831285623
3.93327321625 0.642863084608
3.93390153465 0.642894889562
3.93452985306 0.642926700506
3.93515817146 0.642958517466
3.93578648987 0.642990340463
3.93641480827 0.643022169522
3.93704312668 0.643054004664
3.93767144508 0.643085845913
3.93829976349 0.64311769329
3.93892808189 0.643149546817
3.9395564003 0.643181406517
3.9401847187 0.64321327241
3.94081303711 0.643245144519
3.94144135551 0.643277022863
3.94206967392 0.643308907464
3.94269799232 0.643340798343
3.94332631073 0.643372695518
3.94395462914 0.643404599012
3.94458294754 0.643436508843
3.94521126595 0.64346842503
3.94583958435 0.643500347594
3.94646790276 0.643532276553
3.94709622116 0.643564211925
3.94772453957 0.643596153731
3.94835285797 0.643628101987
3.94898117638 0.643660056712
3.94960949478 0.643692017924
3.95023781319 0.64372398564
3.95086613159 0.643755959878
3.95149445 0.643787940654
3.9521227684 0.643819927987
3.95275108681 0.643851921891
3.95337940521 0.643883922384
3.95400772362 0.643915929482
3.95463604202 0.6439479432
3.95526436043 0.643979963554
3.95589267883 0.644011990561
3.95652099724 0.644044024234
3.95714931564 0.644076064588
3.95777763405 0.64410811164
3.95840595245 0.644140165402
3.95903427086 0.644172225889
3.95966258926 0.644204293116
3.96029090767 0.644236367095
3.96091922607 0.644268447841
3.96154754448 0.644300535366
3.96217586288 0.644332629684
3.96280418129 0.644364730807
3.96343249969 0.644396838748
3.9640608181 0.64442895352
3.96468913651 0.644461075134
3.96531745491 0.644493203602
3.96594577332 0.644525338936
3.96657409172 0.644557481147
3.96720241013 0.644589630246
3.96783072853 0.644621786244
3.96845904694 0.644653949153
3.96908736534 0.644686118981
3.96971568375 0.644718295741
3.97034400215 0.64475047944
3.97097232056 0.64478267009
3.97160063896 0.6448148677
3.97222895737 0.644847072278
3.97285727577 0.644879283835
3.97348559418 0.644911502378
3.97411391258 0.644943727917
3.97474223099 0.644975960459
3.97537054939 0.645008200013
3.9759988678 0.645040446587
3.9766271862 0.645072700188
3.97725550461 0.645104960824
3.97788382301 0.645137228502
3.97851214142 0.645169503229
3.97914045982 0.645201785011
3.97976877823 0.645234073856
3.98039709663 0.645266369769
3.98102541504 0.645298672756
3.98165373344 0.645330982824
3.98228205185 0.645363299977
3.98291037025 0.645395624222
3.98353868866 0.645427955563
3.98416700706 0.645460294005
3.98479532547 0.645492639553
3.98542364388 0.645524992211
3.98605196228 0.645557351984
3.98668028069 0.645589718876
3.98730859909 0.64562209289
3.9879369175 0.64565447403
3.9885652359 0.645686862299
3.98919355431 0.6457192577
3.98982187271 0.645751660237
3.99045019112 0.645784069912
3.99107850952 0.645816486726
3.99170682793 0.645848910684
3.99233514633 0.645881341785
3.99296346474 0.645913780033
3.99359178314 0.645946225429
3.99422010155 0.645978677974
3.99484841995 0.646011137669
3.99547673836 0.646043604515
3.99610505676 0.646076078513
3.99673337517 0.646108559663
3.99736169357 0.646141047966
3.99799001198 0.646173543421
3.99861833038 0.646206046028
3.99924664879 0.646238555786
3.99987496719 0.646271072696
4.0005032856 0.646303596756
4.001131604 0.646336127965
4.00175992241 0.646368666322
4.00238824081 0.646401211825
4.00301655922 0.646433764472
4.00364487762 0.646466324262
4.00427319603 0.646498891192
4.00490151443 0.64653146526
4.00552983284 0.646564046463
4.00615815125 0.646596634799
4.00678646965 0.646629230264
4.00741478806 0.646661832856
4.00804310646 0.64669444257
4.00867142487 0.646727059402
4.00929974327 0.64675968335
4.00992806168 0.646792314409
4.01055638008 0.646824952575
4.01118469849 0.646857597842
4.01181301689 0.646890250207
4.0124413353 0.646922909664
4.0130696537 0.646955576208
4.01369797211 0.646988249834
4.01432629051 0.647020930536
4.01495460892 0.647053618309
4.01558292732 0.647086313145
4.01621124573 0.64711901504
4.01683956413 0.647151723986
4.01746788254 0.647184439977
4.01809620094 0.647217163006
4.01872451935 0.647249893067
4.01935283775 0.647282630151
4.01998115616 0.647315374251
4.02060947456 0.647348125359
4.02123779297 0.647380883468
4.02186611137 0.64741364857
4.02249442978 0.647446420656
4.02312274818 0.647479199717
4.02375106659 0.647511985745
4.02437938499 0.647544778731
4.0250077034 0.647577578666
4.0256360218 0.647610385541
4.02626434021 0.647643199345
4.02689265862 0.647676020069
4.02752097702 0.647708847703
4.02814929543 0.647741682238
4.02877761383 0.647774523662
4.02940593224 0.647807371964
4.03003425064 0.647840227135
4.03066256905 0.647873089164
4.03129088745 0.647905958038
4.03191920586 0.647938833747
4.03254752426 0.647971716279
4.03317584267 0.648004605622
4.03380416107 0.648037501765
4.03443247948 0.648070404694
4.03506079788 0.648103314398
4.03568911629 0.648136230864
4.03631743469 0.64816915408
4.0369457531 0.648202084032
4.0375740715 0.648235020706
4.03820238991 0.648267964091
4.03883070831 0.648300914172
4.03945902672 0.648333870934
4.04008734512 0.648366834366
4.04071566353 0.648399804451
4.04134398193 0.648432781176
4.04197230034 0.648465764526
4.04260061874 0.648498754487
4.04322893715 0.648531751043
4.04385725555 0.648564754179
4.04448557396 0.648597763881
4.04511389236 0.648630780131
4.04574221077 0.648663802916
4.04637052917 0.648696832217
4.04699884758 0.648729868021
4.04762716599 0.648762910309
4.04825548439 0.648795959066
4.0488838028 0.648829014276
4.0495121212 0.64886207592
4.05014043961 0.648895143982
4.05076875801 0.648928218444
4.05139707642 0.64896129929
4.05202539482 0.648994386502
4.05265371323 0.64902748006
4.05328203163 0.649060579949
4.05391035004 0.649093686149
4.05453866844 0.649126798641
4.05516698685 0.649159917408
4.05579530525 0.64919304243
4.05642362366 0.649226173689
4.05705194206 0.649259311165
4.05768026047 0.649292454838
4.05830857887 0.64932560469
4.05893689728 0.6493587607
4.05956521568 0.649391922849
4.06019353409 0.649425091117
4.06082185249 0.649458265482
4.0614501709 0.649491445925
4.0620784893 0.649524632425
4.06270680771 0.649557824961
4.06333512611 0.649591023512
4.06396344452 0.649624228057
4.06459176292 0.649657438574
4.06522008133 0.649690655041
4.06584839973 0.649723877438
4.06647671814 0.649757105741
4.06710503654 0.649790339929
4.06773335495 0.64982357998
4.06836167336 0.64985682587
4.06898999176 0.649890077578
4.06961831017 0.64992333508
4.07024662857 0.649956598353
4.07087494698 0.649989867374
4.07150326538 0.65002314212
4.07213158379 0.650056422566
4.07275990219 0.65008970869
4.0733882206 0.650123000466
4.074016539 0.650156297872
4.07464485741 0.650189600882
4.07527317581 0.650222909472
4.07590149422 0.650256223618
4.07652981262 0.650289543295
4.07715813103 0.650322868477
4.07778644943 0.650356199139
4.07841476784 0.650389535256
4.07904308624 0.650422876803
4.07967140465 0.650456223753
4.08029972305 0.65048957608
4.08092804146 0.65052293376
4.08155635986 0.650556296764
4.08218467827 0.650589665068
4.08281299667 0.650623038643
4.08344131508 0.650656417464
4.08406963348 0.650689801504
4.08469795189 0.650723190734
4.08532627029 0.650756585129
4.0859545887 0.65078998466
4.0865829071 0.6508233893
4.08721122551 0.650856799021
4.08783954391 0.650890213795
4.08846786232 0.650923633594
4.08909618073 0.650957058389
4.08972449913 0.650990488152
4.09035281754 0.651023922854
4.09098113594 0.651057362466
4.09160945435 0.65109080696
4.09223777275 0.651124256306
4.09286609116 0.651157710474
4.09349440956 0.651191169436
4.09412272797 0.651224633162
4.09475104637 0.65125810162
4.09537936478 0.651291574783
4.09600768318 0.651325052619
4.09663600159 0.651358535098
4.09726431999 0.651392022189
4.0978926384 0.651425513862
4.0985209568 0.651459010086
4.09914927521 0.651492510829
4.09977759361 0.651526016061
4.10040591202 0.651559525751
4.10103423042 0.651593039866
4.10166254883 0.651626558375
4.10229086723 0.651660081246
4.10291918564 0.651693608447
4.10354750404 0.651727139947
4.10417582245 0.651760675711
4.10480414085 0.651794215709
4.10543245926 0.651827759907
4.10606077766 0.651861308273
4.10668909607 0.651894860773
4.10731741447 0.651928417374
4.10794573288 0.651961978043
4.10857405128 0.651995542747
4.10920236969 0.652029111452
4.1098306881 0.652062684124
4.1104590065 0.652096260729
4.11108732491 0.652129841233
4.11171564331 0.652163425601
4.11234396172 0.6521970138
4.11297228012 0.652230605795
4.11360059853 0.65226420155
4.11422891693 0.652297801031
4.11485723534 0.652331404203
4.11548555374 0.652365011031
4.11611387215 0.652398621479
4.11674219055 0.652432235512
4.11737050896 0.652465853094
4.11799882736 0.652499474189
4.11862714577 0.652533098761
4.11925546417 0.652566726774
4.11988378258 0.652600358192
4.12051210098 0.652633992978
4.12114041939 0.652667631095
4.12176873779 0.652701272508
4.1223970562 0.652734917178
4.1230253746 0.652768565069
4.12365369301 0.652802216143
4.12428201141 0.652835870364
4.12491032982 0.652869527693
4.12553864822 0.652903188093
4.12616696663 0.652936851526
4.12679528503 0.652970517955
4.12742360344 0.65300418734
4.12805192184 0.653037859643
4.12868024025 0.653071534827
4.12930855865 0.653105212852
4.12993687706 0.65313889368
4.13056519547 0.653172577272
4.13119351387 0.653206263589
4.13182183228 0.653239952591
4.13245015068 0.65327364424
4.13307846909 0.653307338495
4.13370678749 0.653341035318
4.1343351059 0.653374734668
4.1349634243 0.653408436506
4.13559174271 0.65344214079
4.13622006111 0.653475847482
4.13684837952 0.653509556541
4.13747669792 0.653543267926
4.13810501633 0.653576981597
4.13873333473 0.653610697512
4.13936165314 0.653644415631
4.13998997154 0.653678135913
4.14061828995 0.653711858317
4.14124660835 0.6537455828
4.14187492676 0.653779309322
4.14250324516 0.653813037841
4.14313156357 0.653846768315
4.14375988197 0.653880500703
4.14438820038 0.653914234961
4.14501651878 0.653947971048
4.14564483719 0.653981708922
4.14627315559 0.65401544854
4.146901474 0.654049189858
4.1475297924 0.654082932836
4.14815811081 0.654116677428
4.14878642921 0.654150423594
4.14941474762 0.654184171288
4.15004306602 0.654217920468
4.15067138443 0.654251671091
4.15129970284 0.654285423112
4.15192802124 0.654319176489
4.15255633965 0.654352931176
4.15318465805 0.65438668713
4.15381297646 0.654420444308
4.15444129486 0.654454202663
4.15506961327 0.654487962153
4.15569793167 0.654521722732
4.15632625008 0.654555484356
4.15695456848 0.654589246979
4.15758288689 0.654623010557
4.15821120529 0.654656775045
4.1588395237 0.654690540398
4.1594678421 0.654724306569
4.16009616051 0.654758073514
4.16072447891 0.654791841187
4.16135279732 0.654825609541
4.16198111572 0.654859378532
4.16260943413 0.654893148112
4.16323775253 0.654926918237
4.16386607094 0.654960688858
4.16449438934 0.654994459931
4.16512270775 0.655028231408
4.16575102615 0.655062003242
4.16637934456 0.655095775387
4.16700766296 0.655129547796
4.16763598137 0.655163320422
4.16826429977 0.655197093217
4.16889261818 0.655230866133
4.16952093658 0.655264639125
4.17014925499 0.655298412143
4.17077757339 0.65533218514
4.1714058918 0.655365958068
4.17203421021 0.655399730879
4.17266252861 0.655433503525
4.17329084702 0.655467275957
4.17391916542 0.655501048128
4.17454748383 0.655534819989
4.17517580223 0.65556859149
4.17580412064 0.655602362584
4.17643243904 0.655636133221
4.17706075745 0.655669903352
4.17768907585 0.655703672928
4.17831739426 0.6557374419
4.17894571266 0.655771210219
4.17957403107 0.655804977834
4.18020234947 0.655838744696
4.18083066788 0.655872510756
4.18145898628 0.655906275963
4.18208730469 0.655940040267
4.18271562309 0.655973803618
4.1833439415 0.656007565967
4.1839722599 0.656041327261
4.18460057831 0.656075087452
4.18522889671 0.656108846488
4.18585721512 0.656142604319
4.18648553352 0.656176360893
4.18711385193 0.656210116159
4.18774217033 0.656243870068
4.18837048874 0.656277622566
4.18899880714 0.656311373603
4.18962712555 0.656345123127
4.19025544395 0.656378871087
4.19088376236 0.656412617431
4.19151208076 0.656446362107
4.19214039917 0.656480105063
4.19276871758 0.656513846247
4.19339703598 0.656547585607
4.19402535439 0.65658132309
4.19465367279 0.656615058644
4.1952819912 0.656648792217
4.1959103096 0.656682523755
4.19653862801 0.656716253206
4.19716694641 0.656749980517
4.19779526482 0.656783705635
4.19842358322 0.656817428507
4.19905190163 0.65685114908
4.19968022003 0.656884867299
4.20030853844 0.656918583112
4.20093685684 0.656952296465
4.20156517525 0.656986007305
4.20219349365 0.657019715576
4.20282181206 0.657053421227
4.20345013046 0.657087124201
4.20407844887 0.657120824446
4.20470676727 0.657154521907
4.20533508568 0.657188216529
4.20596340408 0.657221908259
4.20659172249 0.65725559704
4.20722004089 0.657289282819
4.2078483593 0.657322965541
4.2084766777 0.657356645151
4.20910499611 0.657390321593
4.20973331451 0.657423994813
4.21036163292 0.657457664755
4.21098995132 0.657491331364
4.21161826973 0.657524994584
4.21224658813 0.65755865436
4.21287490654 0.657592310635
4.21350322495 0.657625963354
4.21413154335 0.657659612462
4.21475986176 0.657693257901
4.21538818016 0.657726899616
4.21601649857 0.657760537551
4.21664481697 0.657794171649
4.21727313538 0.657827801853
4.21790145378 0.657861428107
4.21852977219 0.657895050355
4.21915809059 0.657928668539
4.219786409 0.657962282602
4.2204147274 0.657995892488
4.22104304581 0.658029498139
4.22167136421 0.658063099498
4.22229968262 0.658096696508
4.22292800102 0.658130289111
4.22355631943 0.65816387725
4.22418463783 0.658197460866
4.22481295624 0.658231039903
4.22544127464 0.658264614302
4.22606959305 0.658298184005
4.22669791145 0.658331748955
4.22732622986 0.658365309093
4.22795454826 0.65839886436
4.22858286667 0.658432414699
4.22921118507 0.65846596005
4.22983950348 0.658499500356
4.23046782188 0.658533035557
4.23109614029 0.658566565595
4.23172445869 0.658600090411
4.2323527771 0.658633609946
4.2329810955 0.65866712414
4.23360941391 0.658700632935
4.23423773232 0.65873413627
4.23486605072 0.658767634088
4.23549436913 0.658801126327
4.23612268753 0.65883461293
4.23675100594 0.658868093835
4.23737932434 0.658901568983
4.23800764275 0.658935038314
4.23863596115 0.658968501769
4.23926427956 0.659001959286
4.23989259796 0.659035410806
4.24052091637 0.659068856269
4.24114923477 0.659102295613
4.24177755318 0.65913572878
4.24240587158 0.659169155707
4.24303418999 0.659202576334
4.24366250839 0.659235990601
4.2442908268 0.659269398446
4.2449191452 0.65930279981
4.24554746361 0.659336194629
4.24617578201 0.659369582844
4.24680410042 0.659402964393
4.24743241882 0.659436339214
4.24806073723 0.659469707247
4.24868905563 0.659503068429
4.24931737404 0.659536422699
4.24994569244 0.659569769996
4.25057401085 0.659603110256
4.25120232925 0.659636443419
4.25183064766 0.659669769423
4.25245896606 0.659703088205
4.25308728447 0.659736399702
4.25371560287 0.659769703854
4.25434392128 0.659803000597
4.25497223969 0.659836289868
4.25560055809 0.659869571606
4.2562288765 0.659902845747
4.2568571949 0.659936112229
4.25748551331 0.659969370989
4.25811383171 0.660002621964
4.25874215012 0.66003586509
4.25937046852 0.660069100305
4.25999878693 0.660102327546
4.26062710533 0.660135546749
4.26125542374 0.66016875785
4.26188374214 0.660201960787
4.26251206055 0.660235155495
4.26314037895 0.660268341912
4.26376869736 0.660301519972
4.26439701576 0.660334689613
4.26502533417 0.66036785077
4.26565365257 0.660401003379
4.26628197098 0.660434147377
4.26691028938 0.660467282698
4.26753860779 0.66050040928
4.26816692619 0.660533527056
4.2687952446 0.660566635963
4.269423563 0.660599735936
4.27005188141 0.660632826911
4.27068019981 0.660665908823
4.27130851822 0.660698981607
4.27193683662 0.660732045197
4.27256515503 0.66076509953
4.27319347343 0.66079814454
4.27382179184 0.660831180161
4.27445011024 0.660864206329
4.27507842865 0.660897222978
4.27570674706 0.660930230043
4.27633506546 0.660963227458
4.27696338387 0.660996215158
4.27759170227 0.661029193077
4.27822002068 0.661062161149
4.27884833908 0.661095119308
4.27947665749 0.661128067489
4.28010497589 0.661161005625
4.2807332943 0.66119393365
4.2813616127 0.661226851498
4.28198993111 0.661259759103
4.28261824951 0.661292656399
4.28324656792 0.661325543318
4.28387488632 0.661358419795
4.28450320473 0.661391285763
4.28513152313 0.661424141155
4.28575984154 0.661456985905
4.28638815994 0.661489819945
4.28701647835 0.661522643209
4.28764479675 0.661555455629
4.28827311516 0.661588257139
4.28890143356 0.661621047672
4.28952975197 0.661653827159
4.29015807037 0.661686595535
4.29078638878 0.661719352731
4.29141470718 0.661752098679
4.29204302559 0.661784833314
4.29267134399 0.661817556565
4.2932996624 0.661850268367
4.2939279808 0.661882968651
4.29455629921 0.661915657349
4.29518461761 0.661948334394
4.29581293602 0.661980999716
4.29644125443 0.662013653249
4.29706957283 0.662046294924
4.29769789124 0.662078924672
4.29832620964 0.662111542426
4.29895452805 0.662144148117
4.29958284645 0.662176741676
4.30021116486 0.662209323035
4.30083948326 0.662241892124
4.30146780167 0.662274448877
4.30209612007 0.662306993222
4.30272443848 0.662339525093
4.30335275688 0.662372044419
4.30398107529 0.662404551131
4.30460939369 0.662437045162
4.3052377121 0.66246952644
4.3058660305 0.662501994898
4.30649434891 0.662534450465
4.30712266731 0.662566893072
4.30775098572 0.66259932265
4.30837930412 0.66263173913
4.30900762253 0.662664142441
4.30963594093 0.662696532513
4.31026425934 0.662728909278
4.31089257774 0.662761272665
4.31152089615 0.662793622604
4.31214921455 0.662825959025
4.31277753296 0.662858281859
4.31340585136 0.662890591034
4.31403416977 0.662922886481
4.31466248817 0.66295516813
4.31529080658 0.662987435909
4.31591912498 0.663019689749
4.31654744339 0.663051929579
4.3171757618 0.663084155329
4.3178040802 0.663116366927
4.31843239861 0.663148564303
4.31906071701 0.663180747387
4.31968903542 0.663212916106
4.32031735382 0.663245070391
4.32094567223 0.663277210171
4.32157399063 0.663309335374
4.32220230904 0.663341445928
4.32283062744 0.663373541764
4.32345894585 0.663405622809
4.32408726425 0.663437688992
4.32471558266 0.663469740243
4.32534390106 0.663501776488
4.32597221947 0.663533797657
4.32660053787 0.663565803677
4.32722885628 0.663597794478
4.32785717468 0.663629769988
4.32848549309 0.663661730134
4.32911381149 0.663693674844
4.3297421299 0.663725604047
4.3303704483 0.663757517671
4.33099876671 0.663789415643
4.33162708511 0.663821297891
4.33225540352 0.663853164344
4.33288372192 0.663885014928
4.33351204033 0.663916849571
4.33414035873 0.663948668201
4.33476867714 0.663980470744
4.33539699554 0.66401225713
4.33602531395 0.664044027284
4.33665363235 0.664075781135
4.33728195076 0.664107518609
4.33791026917 0.664139239633
4.33853858757 0.664170944135
4.33916690598 0.664202632041
4.33979522438 0.664234303279
4.34042354279 0.664265957775
4.34105186119 0.664297595456
4.3416801796 0.664329216249
4.342308498 0.664360820081
4.34293681641 0.664392406877
4.34356513481 0.664423976565
4.34419345322 0.664455529072
4.34482177162 0.664487064322
4.34545009003 0.664518582244
4.34607840843 0.664550082763
4.34670672684 0.664581565804
4.34733504524 0.664613031296
4.34796336365 0.664644479163
4.34859168205 0.664675909331
4.34922000046 0.664707321728
4.34984831886 0.664738716277
4.35047663727 0.664770092906
4.35110495567 0.66480145154
4.35173327408 0.664832792104
4.35236159248 0.664864114525
4.35298991089 0.664895418728
4.35361822929 0.664926704638
4.3542465477 0.664957972181
4.3548748661 0.664989221283
4.35550318451 0.665020451868
4.35613150291 0.665051663862
4.35675982132 0.66508285719
4.35738813972 0.665114031778
4.35801645813 0.66514518755
4.35864477654 0.665176324431
4.35927309494 0.665207442347
4.35990141335 0.665238541222
4.36052973175 0.665269620981
4.36115805016 0.665300681548
4.36178636856 0.66533172285
4.36241468697 0.665362744809
4.36304300537 0.665393747352
4.36367132378 0.665424730402
4.36429964218 0.665455693884
4.36492796059 0.665486637722
4.36555627899 0.665517561841
4.3661845974 0.665548466164
4.3668129158 0.665579350617
4.36744123421 0.665610215123
4.36806955261 0.665641059607
4.36869787102 0.665671883992
4.36932618942 0.665702688203
4.36995450783 0.665733472164
4.37058282623 0.665764235797
4.37121114464 0.665794979028
4.37183946304 0.665825701781
4.37246778145 0.665856403977
4.37309609985 0.665887085542
4.37372441826 0.6659177464
4.37435273666 0.665948386472
4.37498105507 0.665979005684
4.37560937347 0.666009603958
4.37623769188 0.666040181218
4.37686601028 0.666070737387
4.37749432869 0.666101272388
4.37812264709 0.666131786145
4.3787509655 0.66616227858
4.37937928391 0.666192749618
4.38000760231 0.66622319918
4.38063592072 0.66625362719
4.38126423912 0.66628403357
4.38189255753 0.666314418244
4.38252087593 0.666344781135
4.38314919434 0.666375122164
4.38377751274 0.666405441256
4.38440583115 0.666435738332
4.38503414955 0.666466013314
4.38566246796 0.666496266127
4.38629078636 0.666526496691
4.38691910477 0.66655670493
4.38754742317 0.666586890765
4.38817574158 0.66661705412
4.38880405998 0.666647194916
4.38943237839 0.666677313075
4.39006069679 0.66670740852
4.3906890152 0.666737481173
4.3913173336 0.666767530956
4.39194565201 0.66679755779
4.39257397041 0.666827561598
4.39320228882 0.666857542301
4.39383060722 0.666887499822
4.39445892563 0.666917434082
4.39508724403 0.666947345003
4.39571556244 0.666977232507
4.39634388084 0.667007096514
4.39697219925 0.667036936947
4.39760051765 0.667066753727
4.39822883606 0.667096546776
4.39885715446 0.667126316015
4.39948547287 0.667156061365
4.40011379128 0.667185782748
4.40074210968 0.667215480084
4.40137042809 0.667245153296
4.40199874649 0.667274802303
4.4026270649 0.667304427028
4.4032553833 0.667334027391
4.40388370171 0.667363603314
4.40451202011 0.667393154716
4.40514033852 0.667422681519
4.40576865692 0.667452183645
4.40639697533 0.667481661012
4.40702529373 0.667511113543
4.40765361214 0.667540541158
4.40828193054 0.667569943778
4.40891024895 0.667599321323
4.40953856735 0.667628673713
4.41016688576 0.66765800087
4.41079520416 0.667687302713
4.41142352257 0.667716579162
4.41205184097 0.667745830139
4.41268015938 0.667775055564
4.41330847778 0.667804255356
4.41393679619 0.667833429436
4.41456511459 0.667862577723
4.415193433 0.667891700139
4.4158217514 0.667920796603
4.41645006981 0.667949867034
4.41707838821 0.667978911354
4.41770670662 0.668007929481
4.41833502502 0.668036921335
4.41896334343 0.668065886837
4.41959166183 0.668094825906
4.42021998024 0.668123738461
4.42084829865 0.668152624423
4.42147661705 0.66818148371
4.42210493546 0.668210316243
4.42273325386 0.66823912194
4.42336157227 0.668267900722
4.42398989067 0.668296652507
4.42461820908 0.668325377216
4.42524652748 0.668354074766
4.42587484589 0.668382745077
4.42650316429 0.66841138807
4.4271314827 0.668440003662
4.4277598011 0.668468591772
4.42838811951 0.668497152321
4.42901643791 0.668525685226
4.42964475632 0.668554190407
4.43027307472 0.668582667782
4.43090139313 0.668611117271
4.43152971153 0.668639538793
4.43215802994 0.668667932265
4.43278634834 0.668696297607
4.43341466675 0.668724634737
4.43404298515 0.668752943574
4.43467130356 0.668781224037
4.43529962196 0.668809476043
4.43592794037 0.668837699512
4.43655625877 0.668865894362
4.43718457718 0.668894060512
4.43781289558 0.668922197879
4.43844121399 0.668950306381
4.43906953239 0.668978385938
4.4396978508 0.669006436467
4.4403261692 0.669034457887
4.44095448761 0.669062450115
4.44158280602 0.66909041307
4.44221112442 0.669118346669
4.44283944283 0.669146250831
4.44346776123 0.669174125473
4.44409607964 0.669201970514
4.44472439804 0.669229785871
4.44535271645 0.669257571461
4.44598103485 0.669285327204
4.44660935326 0.669313053015
4.44723767166 0.669340748814
4.44786599007 0.669368414517
4.44849430847 0.669396050042
4.44912262688 0.669423655307
4.44975094528 0.669451230229
4.45037926369 0.669478774726
4.45100758209 0.669506288714
4.4516359005 0.669533772112
4.4522642189 0.669561224836
4.45289253731 0.669588646804
4.45352085571 0.669616037932
4.45414917412 0.669643398139
4.45477749252 0.669670727341
4.45540581093 0.669698025455
4.45603412933 0.669725292399
4.45666244774 0.669752528089
4.45729076614 0.669779732441
4.45791908455 0.669806905374
4.45854740295 0.669834046804
4.45917572136 0.669861156648
4.45980403976 0.669888234822
4.46043235817 0.669915281243
4.46106067657 0.669942295828
4.46168899498 0.669969278493
4.46231731339 0.669996229156
4.46294563179 0.670023147732
4.4635739502 0.670050034138
4.4642022686 0.67007688829
4.46483058701 0.670103710106
4.46545890541 0.670130499501
4.46608722382 0.670157256391
4.46671554222 0.670183980694
4.46734386063 0.670210672324
4.46797217903 0.670237331199
4.46860049744 0.670263957235
4.46922881584 0.670290550347
4.46985713425 0.670317110452
4.47048545265 0.670343637465
4.47111377106 0.670370131304
4.47174208946 0.670396591883
4.47237040787 0.670423019118
4.47299872627 0.670449412926
4.47362704468 0.670475773223
4.47425536308 0.670502099923
4.47488368149 0.670528392943
4.47551199989 0.670554652199
4.4761403183 0.670580877605
4.4767686367 0.670607069079
4.47739695511 0.670633226535
4.47802527351 0.670659349888
4.47865359192 0.670685439055
4.47928191032 0.670711493951
4.47991022873 0.670737514491
4.48053854713 0.67076350059
4.48116686554 0.670789452165
4.48179518394 0.670815369129
4.48242350235 0.670841251399
4.48305182075 0.67086709889
4.48368013916 0.670892911516
4.48430845757 0.670918689193
4.48493677597 0.670944431836
4.48556509438 0.67097013936
4.48619341278 0.67099581168
4.48682173119 0.671021448712
4.48745004959 0.671047050369
4.488078368 0.671072616566
4.4887066864 0.67109814722
4.48933500481 0.671123642244
4.48996332321 0.671149101553
4.49059164162 0.671174525062
4.49121996002 0.671199912685
4.49184827843 0.671225264338
4.49247659683 0.671250579934
4.49310491524 0.671275859389
4.49373323364 0.671301102617
4.49436155205 0.671326309532
4.49498987045 0.671351480049
4.49561818886 0.671376614082
4.49624650726 0.671401711546
4.49687482567 0.671426772355
4.49750314407 0.671451796422
4.49813146248 0.671476783664
4.49875978088 0.671501733993
4.49938809929 0.671526647324
4.50001641769 0.67155152357
4.5006447361 0.671576362647
4.5012730545 0.671601164468
4.50190137291 0.671625928947
4.50252969131 0.671650655998
4.50315800972 0.671675345535
4.50378632812 0.671699997472
4.50441464653 0.671724611722
4.50504296494 0.671749188201
4.50567128334 0.67177372682
4.50629960175 0.671798227495
4.50692792015 0.671822690138
4.50755623856 0.671847114664
4.50818455696 0.671871500987
4.50881287537 0.671895849018
4.50944119377 0.671920158673
4.51006951218 0.671944429865
4.51069783058 0.671968662507
4.51132614899 0.671992856513
4.51195446739 0.672017011796
4.5125827858 0.672041128269
4.5132111042 0.672065205846
4.51383942261 0.67208924444
4.51446774101 0.672113243965
4.51509605942 0.672137204333
4.51572437782 0.672161125457
4.51635269623 0.672185007252
4.51698101463 0.672208849629
4.51760933304 0.672232652503
4.51823765144 0.672256415785
4.51886596985 0.672280139389
4.51949428825 0.672303823229
4.52012260666 0.672327467216
4.52075092506 0.672351071264
4.52137924347 0.672374635286
4.52200756187 0.672398159194
4.52263588028 0.672421642901
4.52326419868 0.67244508632
4.52389251709 0.672468489363
4.52452083549 0.672491851944
4.5251491539 0.672515173975
4.52577747231 0.672538455368
4.52640579071 0.672561696037
4.52703410912 0.672584895892
4.52766242752 0.672608054848
4.52829074593 0.672631172816
4.52891906433 0.672654249709
4.52954738274 0.672677285439
4.53017570114 0.672700279919
4.53080401955 0.672723233061
4.53143233795 0.672746144776
4.53206065636 0.672769014978
4.53268897476 0.672791843579
4.53331729317 0.67281463049
4.53394561157 0.672837375623
4.53457392998 0.672860078892
4.53520224838 0.672882740207
4.53583056679 0.672905359482
4.53645888519 0.672927936627
4.5370872036 0.672950471555
4.537715522 0.672972964177
4.53834384041 0.672995414407
4.53897215881 0.673017822154
4.53960047722 0.673040187332
4.54022879562 0.673062509851
4.54085711403 0.673084789625
4.54148543243 0.673107026563
4.54211375084 0.673129220579
4.54274206924 0.673151371583
4.54337038765 0.673173479487
4.54399870605 0.673195544203
4.54462702446 0.673217565643
4.54525534286 0.673239543717
4.54588366127 0.673261478337
4.54651197968 0.673283369415
4.54714029808 0.673305216862
4.54776861649 0.673327020589
4.54839693489 0.673348780507
4.5490252533 0.673370496529
4.5496535717 0.673392168564
4.55028189011 0.673413796525
4.55091020851 0.673435380323
4.55153852692 0.673456919868
4.55216684532 0.673478415071
4.55279516373 0.673499865845
4.55342348213 0.673521272099
4.55405180054 0.673542633745
4.55468011894 0.673563950693
4.55530843735 0.673585222856
4.55593675575 0.673606450142
4.55656507416 0.673627632465
4.55719339256 0.673648769733
4.55782171097 0.673669861859
4.55845002937 0.673690908752
4.55907834778 0.673711910324
4.55970666618 0.673732866485
4.56033498459 0.673753777146
4.56096330299 0.673774642217
4.5615916214 0.673795461609
4.5622199398 0.673816235233
4.56284825821 0.673836962999
4.56347657661 0.673857644818
4.56410489502 0.6738782806
4.56473321342 0.673898870255
4.56536153183 0.673919413694
4.56598985023 0.673939910828
4.56661816864 0.673960361566
4.56724648705 0.673980765818
4.56787480545 0.674001123496
4.56850312386 0.67402143451
4.56913144226 0.674041698768
4.56975976067 0.674061916183
4.57038807907 0.674082086663
4.57101639748 0.674102210119
4.57164471588 0.674122286461
4.57227303429 0.674142315598
4.57290135269 0.674162297442
4.5735296711 0.674182231902
4.5741579895 0.674202118887
4.57478630791 0.674221958309
4.57541462631 0.674241750075
4.57604294472 0.674261494098
4.57667126312 0.674281190285
4.57729958153 0.674300838548
4.57792789993 0.674320438795
4.57855621834 0.674339990936
4.57918453674 0.674359494882
4.57981285515 0.674378950541
4.58044117355 0.674398357823
4.58106949196 0.674417716639
4.58169781036 0.674437026897
4.58232612877 0.674456288506
4.58295444717 0.674475501377
4.58358276558 0.674494665419
4.58421108398 0.674513780542
4.58483940239 0.674532846653
4.58546772079 0.674551863664
4.5860960392 0.674570831483
4.5867243576 0.67458975002
4.58735267601 0.674608619183
4.58798099442 0.674627438883
4.58860931282 0.674646209027
4.58923763123 0.674664929526
4.58986594963 0.674683600289
4.59049426804 0.674702221224
4.59112258644 0.674720792241
4.59175090485 0.674739313249
4.59237922325 0.674757784156
4.59300754166 0.674776204872
4.59363586006 0.674794575305
4.59426417847 0.674812895365
4.59489249687 0.674831164961
4.59552081528 0.674849384
4.59614913368 0.674867552393
4.59677745209 0.674885670047
4.59740577049 0.674903736872
4.5980340889 0.674921752777
4.5986624073 0.674939717669
4.59929072571 0.674957631458
4.59991904411 0.674975494053
4.60054736252 0.674993305361
4.60117568092 0.675011065292
4.60180399933 0.675028773753
4.60243231773 0.675046430655
4.60306063614 0.675064035904
4.60368895454 0.675081589409
4.60431727295 0.67509909108
4.60494559135 0.675116540823
4.60557390976 0.675133938549
4.60620222816 0.675151284164
4.60683054657 0.675168577577
4.60745886497 0.675185818697
4.60808718338 0.675203007432
4.60871550179 0.675220143689
4.60934382019 0.675237227378
4.6099721386 0.675254258406
4.610600457 0.675271236681
4.61122877541 0.675288162111
4.61185709381 0.675305034605
4.61248541222 0.675321854071
4.61311373062 0.675338620416
4.61374204903 0.675355333549
4.61437036743 0.675371993377
4.61499868584 0.675388599809
4.61562700424 0.675405152751
4.61625532265 0.675421652113
4.61688364105 0.675438097802
4.61751195946 0.675454489725
4.61814027786 0.675470827791
4.61876859627 0.675487111907
4.61939691467 0.675503341981
4.62002523308 0.675519517921
4.62065355148 0.675535639633
4.62128186989 0.675551707027
4.62191018829 0.675567720009
4.6225385067 0.675583678487
4.6231668251 0.675599582368
4.62379514351 0.675615431561
4.62442346191 0.675631225972
4.62505178032 0.675646965509
4.62568009872 0.675662650079
4.62630841713 0.675678279591
4.62693673553 0.67569385395
4.62756505394 0.675709373065
4.62819337234 0.675724836842
4.62882169075 0.675740245189
4.62945000916 0.675755598014
4.63007832756 0.675770895224
4.63070664597 0.675786136724
4.63133496437 0.675801322424
4.63196328278 0.67581645223
4.63259160118 0.675831526049
4.63321991959 0.675846543788
4.63384823799 0.675861505354
4.6344765564 0.675876410655
4.6351048748 0.675891259597
4.63573319321 0.675906052087
4.63636151161 0.675920788032
4.63698983002 0.675935467339
4.63761814842 0.675950089915
4.63824646683 0.675964655667
4.63887478523 0.675979164502
4.63950310364 0.675993616326
4.64013142204 0.676008011047
4.64075974045 0.67602234857
4.64138805885 0.676036628803
4.64201637726 0.676050851652
4.64264469566 0.676065017025
4.64327301407 0.676079124827
4.64390133247 0.676093174966
4.64452965088 0.676107167347
4.64515796928 0.676121101878
4.64578628769 0.676134978465
4.64641460609 0.676148797015
4.6470429245 0.676162557433
4.6476712429 0.676176259627
4.64829956131 0.676189903503
4.64892787971 0.676203488967
4.64955619812 0.676217015925
4.65018451653 0.676230484285
4.65081283493 0.676243893952
4.65144115334 0.676257244833
4.65206947174 0.676270536834
4.65269779015 0.67628376986
4.65332610855 0.676296943819
4.65395442696 0.676310058617
4.65458274536 0.676323114159
4.65521106377 0.676336110353
4.65583938217 0.676349047103
4.65646770058 0.676361924316
4.65709601898 0.676374741898
4.65772433739 0.676387499756
4.65835265579 0.676400197794
4.6589809742 0.67641283592
4.6596092926 0.676425414039
4.66023761101 0.676437932057
4.66086592941 0.67645038988
4.66149424782 0.676462787414
4.66212256622 0.676475124565
4.66275088463 0.676487401238
4.66337920303 0.676499617339
4.66400752144 0.676511772775
4.66463583984 0.676523867451
4.66526415825 0.676535901272
4.66589247665 0.676547874144
4.66652079506 0.676559785974
4.66714911346 0.676571636666
4.66777743187 0.676583426127
4.66840575027 0.676595154261
4.66903406868 0.676606820975
4.66966238708 0.676618426175
4.67029070549 0.676629969765
4.6709190239 0.676641451651
4.6715473423 0.676652871738
4.67217566071 0.676664229933
4.67280397911 0.676675526141
4.67343229752 0.676686760266
4.67406061592 0.676697932215
4.67468893433 0.676709041892
4.67531725273 0.676720089204
4.67594557114 0.676731074055
4.67657388954 0.676741996351
4.67720220795 0.676752855996
4.67783052635 0.676763652897
4.67845884476 0.676774386959
4.67908716316 0.676785058086
4.67971548157 0.676795666184
4.68034379997 0.676806211158
4.68097211838 0.676816692914
4.68160043678 0.676827111355
4.68222875519 0.676837466388
4.68285707359 0.676847757918
4.683485392 0.676857985849
4.6841137104 0.676868150086
4.68474202881 0.676878250535
4.68537034721 0.6768882871
4.68599866562 0.676898259687
4.68662698402 0.676908168201
4.68725530243 0.676918012545
4.68788362083 0.676927792626
4.68851193924 0.676937508348
4.68914025764 0.676947159616
4.68976857605 0.676956746334
4.69039689445 0.676966268408
4.69102521286 0.676975725743
4.69165353127 0.676985118242
4.69228184967 0.676994445811
4.69291016808 0.677003708355
4.69353848648 0.677012905778
4.69416680489 0.677022037985
4.69479512329 0.67703110488
4.6954234417 0.677040106369
4.6960517601 0.677049042355
4.69668007851 0.677057912743
4.69730839691 0.677066717439
4.69793671532 0.677075456346
4.69856503372 0.677084129368
4.69919335213 0.677092736412
4.69982167053 0.67710127738
4.70044998894 0.677109752178
4.70107830734 0.677118160709
4.70170662575 0.677126502879
4.70233494415 0.677134778591
4.70296326256 0.677142987751
4.70359158096 0.677151130262
4.70421989937 0.677159206028
4.70484821777 0.677167214955
4.70547653618 0.677175156946
4.70610485458 0.677183031906
4.70673317299 0.677190839738
4.70736149139 0.677198580348
4.7079898098 0.677206253639
4.7086181282 0.677213859515
4.70924644661 0.677221397882
4.70987476501 0.677228868642
4.71050308342 0.6772362717
4.71113140182 0.67724360696
4.71175972023 0.677250874326
4.71238803864 0.677258073703
4.71301635704 0.677265204994
4.71364467545 0.677272268104
4.71427299385 0.677279262936
4.71490131226 0.677286189394
4.71552963066 0.677293047383
4.71615794907 0.677299836807
4.71678626747 0.677306557568
4.71741458588 0.677313209572
4.71804290428 0.677319792723
4.71867122269 0.677326306923
4.71929954109 0.677332752077
4.7199278595 0.677339128089
4.7205561779 0.677345434863
4.72118449631 0.677351672303
4.72181281471 0.677357840311
4.72244113312 0.677363938793
4.72306945152 0.677369967652
4.72369776993 0.677375926791
4.72432608833 0.677381816115
4.72495440674 0.677387635526
4.72558272514 0.67739338493
4.72621104355 0.677399064229
4.72683936195 0.677404673327
4.72746768036 0.677410212128
4.72809599876 0.677415680535
4.72872431717 0.677421078453
4.72935263557 0.677426405784
4.72998095398 0.677431662432
4.73060927238 0.677436848301
4.73123759079 0.677441963295
4.73186590919 0.677447007316
4.7324942276 0.677451980269
4.73312254601 0.677456882057
4.73375086441 0.677461712583
4.73437918282 0.677466471751
4.73500750122 0.677471159464
4.73563581963 0.677475775627
4.73626413803 0.677480320141
4.73689245644 0.677484792911
4.73752077484 0.67748919384
4.73814909325 0.677493522831
4.73877741165 0.677497779788
4.73940573006 0.677501964615
4.74003404846 0.677506077213
4.74066236687 0.677510117488
4.74129068527 0.677514085342
4.74191900368 0.677517980678
4.74254732208 0.677521803399
4.74317564049 0.67752555341
4.74380395889 0.677529230612
4.7444322773 0.67753283491
4.7450605957 0.677536366207
4.74568891411 0.677539824406
4.74631723251 0.677543209409
4.74694555092 0.677546521121
4.74757386932 0.677549759444
4.74820218773 0.677552924282
4.74883050613 0.677556015537
4.74945882454 0.677559033113
4.75008714294 0.677561976913
4.75071546135 0.67756484684
4.75134377975 0.677567642797
4.75197209816 0.677570364687
4.75260041656 0.677573012414
4.75322873497 0.677575585879
4.75385705338 0.677578084988
4.75448537178 0.677580509641
4.75511369019 0.677582859743
4.75574200859 0.677585135196
4.756370327 0.677587335903
4.7569986454 0.677589461768
4.75762696381 0.677591512693
4.75825528221 0.677593488582
4.75888360062 0.677595389336
4.75951191902 0.67759721486
4.76014023743 0.677598965056
4.76076855583 0.677600639826
4.76139687424 0.677602239075
4.76202519264 0.677603762704
4.76265351105 0.677605210617
4.76328182945 0.677606582717
4.76391014786 0.677607878906
4.76453846626 0.677609099087
4.76516678467 0.677610243163
4.76579510307 0.677611311036
4.76642342148 0.677612302611
4.76705173988 0.677613217789
4.76768005829 0.677614056473
4.76830837669 0.677614818567
4.7689366951 0.677615503972
4.7695650135 0.677616112592
4.77019333191 0.677616644329
4.77082165031 0.677617099087
4.77144996872 0.677617476767
4.77207828712 0.677617777273
4.77270660553 0.677618000507
4.77333492393 0.677618146372
4.77396324234 0.677618214771
4.77459156075 0.677618205607
4.77521987915 0.677618118781
4.77584819756 0.677617954197
4.77647651596 0.677617711758
4.77710483437 0.677617391366
4.77773315277 0.677616992924
4.77836147118 0.677616516335
4.77898978958 0.6776159615
4.77961810799 0.677615328324
4.78024642639 0.677614616707
4.7808747448 0.677613826554
4.7815030632 0.677612957766
4.78213138161 0.677612010247
4.78275970001 0.677610983898
4.78338801842 0.677609878623
4.78401633682 0.677608694324
4.78464465523 0.677607430904
4.78527297363 0.677606088265
4.78590129204 0.677604666309
4.78652961044 0.67760316494
4.78715792885 0.67760158406
4.78778624725 0.677599923571
4.78841456566 0.677598183377
4.78904288406 0.677596363379
4.78967120247 0.67759446348
4.79029952087 0.677592483583
4.79092783928 0.67759042359
4.79155615768 0.677588283403
4.79218447609 0.677586062926
4.79281279449 0.677583762061
4.7934411129 0.67758138071
4.7940694313 0.677578918776
4.79469774971 0.677576376161
4.79532606812 0.677573752768
4.79595438652 0.6775710485
4.79658270493 0.677568263258
4.79721102333 0.677565396945
4.79783934174 0.677562449465
4.79846766014 0.677559420718
4.79909597855 0.677556310609
4.79972429695 0.677553119038
4.80035261536 0.67754984591
4.80098093376 0.677546491125
4.80160925217 0.677543054588
4.80223757057 0.677539536199
4.80286588898 0.677535935863
4.80349420738 0.67753225348
4.80412252579 0.677528488954
4.80475084419 0.677524642187
4.8053791626 0.677520713082
4.806007481 0.677516701541
4.80663579941 0.677512607466
4.80726411781 0.67750843076
4.80789243622 0.677504171326
4.80852075462 0.677499829066
4.80914907303 0.677495403882
4.80977739143 0.677490895676
4.81040570984 0.677486304353
4.81103402824 0.677481629813
4.81166234665 0.677476871959
4.81229066505 0.677472030694
4.81291898346 0.67746710592
4.81354730186 0.677462097539
4.81417562027 0.677457005455
4.81480393867 0.67745182957
4.81543225708 0.677446569785
4.81606057549 0.677441226005
4.81668889389 0.67743579813
4.8173172123 0.677430286064
4.8179455307 0.677424689708
4.81857384911 0.677419008967
4.81920216751 0.677413243741
4.81983048592 0.677407393934
4.82045880432 0.677401459447
4.82108712273 0.677395440184
4.82171544113 0.677389336048
4.82234375954 0.677383146939
4.82297207794 0.677376872762
4.82360039635 0.677370513418
4.82422871475 0.67736406881
4.82485703316 0.677357538841
4.82548535156 0.677350923413
4.82611366997 0.677344222428
4.82674198837 0.677337435789
4.82737030678 0.6773305634
4.82799862518 0.677323605161
4.82862694359 0.677316560976
4.82925526199 0.677309430748
4.8298835804 0.677302214378
4.8305118988 0.67729491177
4.83114021721 0.677287522826
4.83176853561 0.677280047448
4.83239685402 0.67727248554
4.83302517242 0.677264837003
4.83365349083 0.677257101741
4.83428180923 0.677249279656
4.83491012764 0.67724137065
4.83553844604 0.677233374627
4.83616676445 0.677225291488
4.83679508286 0.677217121137
4.83742340126 0.677208863476
4.83805171967 0.677200518408
4.83868003807 0.677192085835
4.83930835648 0.677183565661
4.83993667488 0.677174957787
4.84056499329 0.677166262116
4.84119331169 0.677157478552
4.8418216301 0.677148606997
4.8424499485 0.677139647353
4.84307826691 0.677130599524
4.84370658531 0.677121463411
4.84433490372 0.677112238919
4.84496322212 0.677102925949
4.84559154053 0.677093524404
4.84621985893 0.677084034188
4.84684817734 0.677074455202
4.84747649574 0.67706478735
4.84810481415 0.677055030534
4.84873313255 0.677045184658
4.84936145096 0.677035249624
4.84998976936 0.677025225335
4.85061808777 0.677015111693
4.85124640617 0.677004908603
4.85187472458 0.676994615966
4.85250304298 0.676984233685
4.85313136139 0.676973761664
4.85375967979 0.676963199805
4.8543879982 0.676952548012
4.8550163166 0.676941806186
4.85564463501 0.676930974232
4.85627295341 0.676920052052
4.85690127182 0.676909039548
4.85752959023 0.676897936625
4.85815790863 0.676886743186
4.85878622704 0.676875459132
4.85941454544 0.676864084367
4.86004286385 0.676852618795
4.86067118225 0.676841062318
4.86129950066 0.67682941484
4.86192781906 0.676817676263
4.86255613747 0.676805846491
4.86318445587 0.676793925427
4.86381277428 0.676781912973
4.86444109268 0.676769809034
4.86506941109 0.676757613512
4.86569772949 0.676745326311
4.8663260479 0.676732947333
4.8669543663 0.676720476483
4.86758268471 0.676707913663
4.86821100311 0.676695258776
4.86883932152 0.676682511726
4.86946763992 0.676669672417
4.87009595833 0.676656740751
4.87072427673 0.676643716632
4.87135259514 0.676630599963
4.87198091354 0.676617390648
4.87260923195 0.67660408859
4.87323755035 0.676590693692
4.87386586876 0.676577205858
4.87449418716 0.676563624992
4.87512250557 0.676549950997
4.87575082397 0.676536183776
4.87637914238 0.676522323233
4.87700746078 0.676508369272
4.87763577919 0.676494321796
4.8782640976 0.676480180709
4.878892416 0.676465945914
4.87952073441 0.676451617315
4.88014905281 0.676437194815
4.88077737122 0.676422678319
4.88140568962 0.676408067731
4.88203400803 0.676393362953
4.88266232643 0.676378563889
4.88329064484 0.676363670444
4.88391896324 0.676348682521
4.88454728165 0.676333600024
4.88517560005 0.676318422857
4.88580391846 0.676303150924
4.88643223686 0.676287784129
4.88706055527 0.676272322375
4.88768887367 0.676256765567
4.88831719208 0.676241113608
4.88894551048 0.676225366403
4.88957382889 0.676209523855
4.89020214729 0.676193585869
4.8908304657 0.676177552349
4.8914587841 0.676161423198
4.89208710251 0.676145198322
4.89271542091 0.676128877624
4.89334373932 0.676112461008
4.89397205772 0.676095948379
4.89460037613 0.676079339641
4.89522869453 0.676062634698
4.89585701294 0.676045833454
4.89648533134 0.676028935814
4.89711364975 0.676011941683
4.89774196815 0.675994850964
4.89837028656 0.675977663562
4.89899860497 0.675960379381
4.89962692337 0.675942998327
4.90025524178 0.675925520303
4.90088356018 0.675907945214
4.90151187859 0.675890272964
4.90214019699 0.675872503459
4.9027685154 0.675854636603
4.9033968338 0.6758366723
4.90402515221 0.675818610456
4.90465347061 0.675800450974
4.90528178902 0.675782193761
4.90591010742 0.67576383872
4.90653842583 0.675745385756
4.90716674423 0.675726834775
4.90779506264 0.675708185681
4.90842338104 0.675689438379
4.90905169945 0.675670592774
4.90968001785 0.675651648772
4.91030833626 0.675632606276
4.91093665466 0.675613465193
4.91156497307 0.675594225428
4.91219329147 0.675574886885
4.91282160988 0.675555449469
4.91344992828 0.675535913087
4.91407824669 0.675516277643
4.91470656509 0.675496543042
4.9153348835 0.675476709191
4.9159632019 0.675456775993
4.91659152031 0.675436743356
4.91721983871 0.675416611183
4.91784815712 0.675396379381
4.91847647552 0.675376047855
4.91910479393 0.67535561651
4.91973311234 0.675335085253
4.92036143074 0.675314453989
4.92098974915 0.675293722624
4.92161806755 0.675272891063
4.92224638596 0.675251959212
4.92287470436 0.675230926976
4.92350302277 0.675209794263
4.92413134117 0.675188560977
4.92475965958 0.675167227025
4.92538797798 0.675145792312
4.92601629639 0.675124256745
4.92664461479 0.675102620229
4.9272729332 0.675080882671
4.9279012516 0.675059043977
4.92852957001 0.675037104052
4.92915788841 0.675015062804
4.92978620682 0.674992920139
4.93041452522 0.674970675962
4.93104284363 0.67494833018
4.93167116203 0.6749258827
4.93229948044 0.674903333428
4.93292779884 0.67488068227
4.93355611725 0.674857929133
4.93418443565 0.674835073924
4.93481275406 0.674812116549
4.93544107246 0.674789056915
4.93606939087 0.674765894928
4.93669770927 0.674742630496
4.93732602768 0.674719263525
4.93795434608 0.674695793922
4.93858266449 0.674672221594
4.93921098289 0.674648546448
4.9398393013 0.674624768391
4.94046761971 0.67460088733
4.94109593811 0.674576903171
4.94172425652 0.674552815823
4.94235257492 0.674528625193
4.94298089333 0.674504331187
4.94360921173 0.674479933713
4.94423753014 0.674455432679
4.94486584854 0.674430827991
4.94549416695 0.674406119557
4.94612248535 0.674381307285
4.94675080376 0.674356391083
4.94737912216 0.674331370857
4.94800744057 0.674306246516
4.94863575897 0.674281017967
4.94926407738 0.674255685118
4.94989239578 0.674230247877
4.95052071419 0.674204706152
4.95114903259 0.67417905985
4.951777351 0.67415330888
4.9524056694 0.67412745315
4.95303398781 0.674101492567
4.95366230621 0.674075427041
4.95429062462 0.674049256479
4.95491894302 0.674022980789
4.95554726143 0.67399659988
4.95617557983 0.67397011366
4.95680389824 0.673943522037
4.95743221664 0.673916824921
4.95806053505 0.673890022219
4.95868885345 0.67386311384
4.95931717186 0.673836099694
4.95994549026 0.673808979687
4.96057380867 0.673781753731
4.96120212708 0.673754421732
4.96183044548 0.673726983601
4.96245876389 0.673699439246
4.96308708229 0.673671788576
4.9637154007 0.6736440315
4.9643437191 0.673616167927
4.96497203751 0.673588197768
4.96560035591 0.67356012093
4.96622867432 0.673531937323
4.96685699272 0.673503646856
4.96748531113 0.67347524944
4.96811362953 0.673446744984
4.96874194794 0.673418133396
4.96937026634 0.673389414587
4.96999858475 0.673360588467
4.97062690315 0.673331654945
4.97125522156 0.673302613931
4.97188353996 0.673273465335
4.97251185837 0.673244209068
4.97314017677 0.673214845038
4.97376849518 0.673185373156
4.97439681358 0.673155793333
4.97502513199 0.673126105478
4.97565345039 0.673096309503
4.9762817688 0.673066405316
4.9769100872 0.673036392829
4.97753840561 0.673006271952
4.97816672401 0.672976042596
4.97879504242 0.672945704672
4.97942336082 0.67291525809
4.98005167923 0.67288470276
4.98067999763 0.672854038595
4.98130831604 0.672823265504
4.98193663445 0.672792383399
4.98256495285 0.67276139219
4.98319327126 0.67273029179
4.98382158966 0.672699082109
4.98444990807 0.672667763058
4.98507822647 0.672636334549
4.98570654488 0.672604796493
4.98633486328 0.672573148802
4.98696318169 0.672541391387
4.98759150009 0.672509524161
4.9882198185 0.672477547034
4.9888481369 0.672445459918
4.98947645531 0.672413262726
4.99010477371 0.672380955369
4.99073309212 0.67234853776
4.99136141052 0.67231600981
4.99198972893 0.672283371432
4.99261804733 0.672250622538
4.99324636574 0.67221776304
4.99387468414 0.67218479285
4.99450300255 0.672151711882
4.99513132095 0.672118520048
4.99575963936 0.67208521726
4.99638795776 0.672051803431
4.99701627617 0.672018278474
4.99764459457 0.671984642303
4.99827291298 0.671950894828
4.99890123138 0.671917035965
4.99952954979 0.671883065626
5.00015786819 0.671848983724
5.0007861866 0.671814790173
5.001414505 0.671780484885
5.00204282341 0.671746067775
5.00267114182 0.671711538756
5.00329946022 0.671676897741
5.00392777863 0.671642144645
5.00455609703 0.671607279381
5.00518441544 0.671572301863
5.00581273384 0.671537212004
5.00644105225 0.67150200972
5.00706937065 0.671466694924
5.00769768906 0.67143126753
5.00832600746 0.671395727453
5.00895432587 0.671360074607
5.00958264427 0.671324308906
5.01021096268 0.671288430266
5.01083928108 0.671252438601
5.01146759949 0.671216333825
5.01209591789 0.671180115853
5.0127242363 0.671143784601
5.0133525547 0.671107339983
5.01398087311 0.671070781915
5.01460919151 0.671034110311
5.01523750992 0.670997325087
5.01586582832 0.670960426159
5.01649414673 0.670923413442
5.01712246513 0.670886286851
5.01775078354 0.670849046302
5.01837910194 0.670811691711
5.01900742035 0.670774222993
5.01963573875 0.670736640066
5.02026405716 0.670698942843
5.02089237556 0.670661131243
5.02152069397 0.670623205181
5.02214901237 0.670585164573
5.02277733078 0.670547009336
5.02340564919 0.670508739386
5.02403396759 0.67047035464
5.024662286 0.670431855015
5.0252906044 0.670393240427
5.02591892281 0.670354510793
5.02654724121 0.670315666031
5.02717555962 0.670276706057
5.02780387802 0.670237630789
5.02843219643 0.670198440144
5.02906051483 0.670159134039
5.02968883324 0.670119712392
5.03031715164 0.67008017512
5.03094547005 0.670040522142
5.03157378845 0.670000753374
5.03220210686 0.669960868736
5.03283042526 0.669920868144
5.03345874367 0.669880751517
5.03408706207 0.669840518774
5.03471538048 0.669800169831
5.03534369888 0.669759704609
5.03597201729 0.669719123026
5.03660033569 0.669678424999
5.0372286541 0.669637610449
5.0378569725 0.669596679293
5.03848529091 0.669555631451
5.03911360931 0.669514466841
5.03974192772 0.669473185383
5.04037024612 0.669431786997
5.04099856453 0.669390271601
5.04162688293 0.669348639115
5.04225520134 0.669306889459
5.04288351974 0.669265022552
5.04351183815 0.669223038314
5.04414015656 0.669180936665
5.04476847496 0.669138717526
5.04539679337 0.669096380816
5.04602511177 0.669053926455
5.04665343018 0.669011354364
5.04728174858 0.668968664464
5.04791006699 0.668925856674
5.04853838539 0.668882930917
5.0491667038 0.668839887112
5.0497950222 0.66879672518
5.05042334061 0.668753445043
5.05105165901 0.668710046622
5.05167997742 0.668666529838
5.05230829582 0.668622894612
5.05293661423 0.668579140866
5.05356493263 0.668535268522
5.05419325104 0.668491277501
5.05482156944 0.668447167725
5.05544988785 0.668402939116
5.05607820625 0.668358591597
5.05670652466 0.668314125089
5.05733484306 0.668269539515
5.05796316147 0.668224834797
5.05859147987 0.668180010859
5.05921979828 0.668135067622
5.05984811668 0.668090005009
5.06047643509 0.668044822944
5.06110475349 0.667999521349
5.0617330719 0.667954100148
5.0623613903 0.667908559264
5.06298970871 0.66786289862
5.06361802711 0.667817118141
5.06424634552 0.667771217749
5.06487466393 0.667725197368
5.06550298233 0.667679056923
5.06613130074 0.667632796338
5.06675961914 0.667586415536
5.06738793755 0.667539914442
5.06801625595 0.667493292981
5.06864457436 0.667446551077
5.06927289276 0.667399688654
5.06990121117 0.667352705638
5.07052952957 0.667305601954
5.07115784798 0.667258377526
5.07178616638 0.66721103228
5.07241448479 0.667163566141
5.07304280319 0.667115979035
5.0736711216 0.667068270888
5.07429944 0.667020441624
5.07492775841 0.66697249117
5.07555607681 0.666924419452
5.07618439522 0.666876226396
5.07681271362 0.666827911929
5.07744103203 0.666779475976
5.07806935043 0.666730918465
5.07869766884 0.666682239321
5.07932598724 0.666633438473
5.07995430565 0.666584515846
5.08058262405 0.666535471368
5.08121094246 0.666486304965
5.08183926086 0.666437016567
5.08246757927 0.666387606099
5.08309589767 0.66633807349
5.08372421608 0.666288418667
5.08435253448 0.666238641558
5.08498085289 0.666188742092
5.0856091713 0.666138720196
5.0862374897 0.666088575799
5.08686580811 0.666038308829
5.08749412651 0.665987919216
5.08812244492 0.665937406886
5.08875076332 0.665886771771
5.08937908173 0.665836013798
5.09000740013 0.665785132897
5.09063571854 0.665734128997
5.09126403694 0.665683002028
5.09189235535 0.665631751919
5.09252067375 0.6655803786
5.09314899216 0.665528882001
5.09377731056 0.665477262052
5.09440562897 0.665425518684
5.09503394737 0.665373651825
5.09566226578 0.665321661409
5.09629058418 0.665269547363
5.09691890259 0.665217309621
5.09754722099 0.665164948111
5.0981755394 0.665112462767
5.0988038578 0.665059853518
5.09943217621 0.665007120297
5.10006049461 0.664954263034
5.10068881302 0.664901281662
5.10131713142 0.664848176112
5.10194544983 0.664794946317
5.10257376823 0.664741592208
5.10320208664 0.664688113718
5.10383040504 0.66463451078
5.10445872345 0.664580783325
5.10508704185 0.664526931287
5.10571536026 0.664472954599
5.10634367867 0.664418853194
5.10697199707 0.664364627005
5.10760031548 0.664310275965
5.10822863388 0.664255800008
5.10885695229 0.664201199068
5.10948527069 0.664146473079
5.1101135891 0.664091621974
5.1107419075 0.664036645688
5.11137022591 0.663981544155
5.11199854431 0.66392631731
5.11262686272 0.663870965088
5.11325518112 0.663815487423
5.11388349953 0.66375988425
5.11451181793 0.663704155505
5.11514013634 0.663648301122
5.11576845474 0.663592321038
5.11639677315 0.663536215187
5.11702509155 0.663479983507
5.11765340996 0.663423625932
5.11828172836 0.663367142399
5.11891004677 0.663310532845
5.11953836517 0.663253797205
5.12016668358 0.663196935417
5.12079500198 0.663139947417
5.12142332039 0.663082833142
5.12205163879 0.663025592529
5.1226799572 0.662968225517
5.1233082756 0.662910732041
5.12393659401 0.662853112041
5.12456491241 0.662795365453
5.12519323082 0.662737492216
5.12582154922 0.662679492268
5.12644986763 0.662621365547
5.12707818604 0.662563111992
5.12770650444 0.662504731541
5.12833482285 0.662446224134
5.12896314125 0.66238758971
5.12959145966 0.662328828207
5.13021977806 0.662269939565
5.13084809647 0.662210923724
5.13147641487 0.662151780623
5.13210473328 0.662092510203
5.13273305168 0.662033112403
5.13336137009 0.661973587164
5.13398968849 0.661913934426
5.1346180069 0.66185415413
5.1352463253 0.661794246217
5.13587464371 0.661734210628
5.13650296211 0.661674047303
5.13713128052 0.661613756184
5.13775959892 0.661553337214
5.13838791733 0.661492790333
5.13901623573 0.661432115483
5.13964455414 0.661371312607
5.14027287254 0.661310381647
5.14090119095 0.661249322545
5.14152950935 0.661188135244
5.14215782776 0.661126819686
5.14278614616 0.661065375816
5.14341446457 0.661003803575
5.14404278297 0.660942102908
5.14467110138 0.660880273758
5.14529941978 0.660818316068
5.14592773819 0.660756229783
5.14655605659 0.660694014847
5.147184375 0.660631671204
5.14781269341 0.660569198799
5.14844101181 0.660506597576
5.14906933022 0.660443867481
5.14969764862 0.660381008457
5.15032596703 0.660318020452
5.15095428543 0.660254903409
5.15158260384 0.660191657276
5.15221092224 0.660128281997
5.15283924065 0.660064777519
5.15346755905 0.660001143787
5.15409587746 0.65993738075
5.15472419586 0.659873488352
5.15535251427 0.659809466541
5.15598083267 0.659745315264
5.15660915108 0.659681034469
5.15723746948 0.659616624102
5.15786578789 0.659552084111
5.15849410629 0.659487414445
5.1591224247 0.65942261505
5.1597507431 0.659357685876
5.16037906151 0.659292626871
5.16100737991 0.659227437983
5.16163569832 0.659162119161
5.16226401672 0.659096670355
5.16289233513 0.659031091513
5.16352065353 0.658965382585
5.16414897194 0.658899543521
5.16477729034 0.65883357427
5.16540560875 0.658767474783
5.16603392715 0.658701245009
5.16666224556 0.6586348849
5.16729056396 0.658568394405
5.16791888237 0.658501773476
5.16854720078 0.658435022064
5.16917551918 0.65836814012
5.16980383759 0.658301127596
5.17043215599 0.658233984443
5.1710604744 0.658166710614
5.1716887928 0.65809930606
5.17231711121 0.658031770733
5.17294542961 0.657964104587
5.17357374802 0.657896307574
5.17420206642 0.657828379647
5.17483038483 0.657760320758
5.17545870323 0.657692130863
5.17608702164 0.657623809914
5.17671534004 0.657555357864
5.17734365845 0.657486774669
5.17797197685 0.657418060282
5.17860029526 0.657349214658
5.17922861366 0.657280237752
5.17985693207 0.657211129517
5.18048525047 0.657141889911
5.18111356888 0.657072518887
5.18174188728 0.657003016401
5.18237020569 0.65693338241
5.18299852409 0.656863616868
5.1836268425 0.656793719734
5.1842551609 0.656723690962
5.18488347931 0.656653530509
5.18551179771 0.656583238333
5.18614011612 0.65651281439
5.18676843452 0.656442258638
5.18739675293 0.656371571034
5.18802507133 0.656300751537
5.18865338974 0.656229800104
5.18928170815 0.656158716693
5.18991002655 0.656087501262
5.19053834496 0.656016153771
5.19116666336 0.655944674179
5.19179498177 0.655873062444
5.19242330017 0.655801318526
5.19305161858 0.655729442384
5.19367993698 0.655657433978
5.19430825539 0.655585293269
5.19493657379 0.655513020216
5.1955648922 0.655440614781
5.1961932106 0.655368076923
5.19682152901 0.655295406603
5.19744984741 0.655222603784
5.19807816582 0.655149668426
5.19870648422 0.655076600491
5.19933480263 0.655003399941
5.19996312103 0.654930066738
5.20059143944 0.654856600845
5.20121975784 0.654783002223
5.20184807625 0.654709270837
5.20247639465 0.654635406648
5.20310471306 0.65456140962
5.20373303146 0.654487279718
5.20436134987 0.654413016903
5.20498966827 0.654338621142
5.20561798668 0.654264092397
5.20624630508 0.654189430633
5.20687462349 0.654114635816
5.20750294189 0.654039707909
5.2081312603 0.653964646879
5.2087595787 0.653889452691
5.20938789711 0.653814125309
5.21001621552 0.653738664702
5.21064453392 0.653663070834
5.21127285233 0.653587343672
5.21190117073 0.653511483182
5.21252948914 0.653435489333
5.21315780754 0.65335936209
5.21378612595 0.653283101421
5.21441444435 0.653206707294
5.21504276276 0.653130179677
5.21567108116 0.653053518537
5.21629939957 0.652976723845
5.21692771797 0.652899795567
5.21755603638 0.652822733673
5.21818435478 0.652745538132
5.21881267319 0.652668208913
5.21944099159 0.652590745987
5.22006931 0.652513149322
5.2206976284 0.65243541889
5.22132594681 0.65235755466
5.22195426521 0.652279556604
5.22258258362 0.652201424691
5.22321090202 0.652123158894
5.22383922043 0.652044759184
5.22446753883 0.651966225532
5.22509585724 0.651887557911
5.22572417564 0.651808756292
5.22635249405 0.651729820648
5.22698081245 0.651650750952
5.22760913086 0.651571547176
5.22823744926 0.651492209295
5.22886576767 0.65141273728
5.22949408607 0.651333131107
5.23012240448 0.651253390749
5.23075072289 0.651173516181
5.23137904129 0.651093507376
5.2320073597 0.65101336431
5.2326356781 0.650933086958
5.23326399651 0.650852675295
5.23389231491 0.650772129296
5.23452063332 0.650691448938
5.23514895172 0.650610634197
5.23577727013 0.650529685048
5.23640558853 0.650448601469
5.23703390694 0.650367383437
5.23766222534 0.650286030928
5.23829054375 0.65020454392
5.23891886215 0.650122922391
5.23954718056 0.650041166318
5.24017549896 0.649959275681
5.24080381737 0.649877250457
5.24143213577 0.649795090625
5.24206045418 0.649712796164
5.24268877258 0.649630367055
5.24331709099 0.649547803275
5.24394540939 0.649465104805
5.2445737278 0.649382271626
5.2452020462 0.649299303717
5.24583036461 0.649216201059
5.24645868301 0.649132963633
5.24708700142 0.649049591421
5.24771531982 0.648966084404
5.24834363823 0.648882442564
5.24897195663 0.648798665882
5.24960027504 0.648714754341
5.25022859344 0.648630707924
5.25085691185 0.648546526614
5.25148523026 0.648462210393
5.25211354866 0.648377759246
5.25274186707 0.648293173155
5.25337018547 0.648208452106
5.25399850388 0.648123596081
5.25462682228 0.648038605066
5.25525514069 0.647953479046
5.25588345909 0.647868218005
5.2565117775 0.64778282193
5.2571400959 0.647697290805
5.25776841431 0.647611624617
5.25839673271 0.647525823353
5.25902505112 0.647439886997
5.25965336952 0.647353815538
5.26028168793 0.647267608963
5.26091000633 0.647181267259
5.26153832474 0.647094790413
5.26216664314 0.647008178413
5.26279496155 0.646921431249
5.26342327995 0.646834548908
5.26405159836 0.646747531379
5.26467991676 0.646660378651
5.26530823517 0.646573090714
5.26593655357 0.646485667558
5.26656487198 0.646398109172
5.26719319038 0.646310415546
5.26782150879 0.646222586672
5.26844982719 0.646134622541
5.2690781456 0.646046523142
5.269706464 0.645958288469
5.27033478241 0.645869918512
5.27096310081 0.645781413263
5.27159141922 0.645692772716
5.27221973763 0.645603996862
5.27284805603 0.645515085695
5.27347637444 0.645426039207
5.27410469284 0.645336857393
5.27473301125 0.645247540246
5.27536132965 0.64515808776
5.27598964806 0.64506849993
5.27661796646 0.64497877675
5.27724628487 0.644888918216
5.27787460327 0.644798924322
5.27850292168 0.644708795064
5.27913124008 0.644618530439
5.27975955849 0.644528130443
5.28038787689 0.644437595071
5.2810161953 0.644346924322
5.2816445137 0.644256118191
5.28227283211 0.644165176677
5.28290115051 0.644074099777
5.28352946892 0.643982887489
5.28415778732 0.643891539812
5.28478610573 0.643800056743
5.28541442413 0.643708438284
5.28604274254 0.643616684431
5.28667106094 0.643524795186
5.28729937935 0.643432770547
5.28792769775 0.643340610516
5.28855601616 0.643248315092
5.28918433456 0.643155884277
5.28981265297 0.643063318071
5.29044097137 0.642970616476
5.29106928978 0.642877779494
5.29169760818 0.642784807127
5.29232592659 0.642691699377
5.292954245 0.642598456247
5.2935825634 0.642505077739
5.29421088181 0.642411563858
5.29483920021 0.642317914607
5.29546751862 0.642224129989
5.29609583702 0.642130210009
5.29672415543 0.642036154671
5.29735247383 0.641941963981
5.29798079224 0.641847637944
5.29860911064 0.641753176564
5.29923742905 0.641658579849
5.29986574745 0.641563847803
5.30049406586 0.641468980434
5.30112238426 0.641373977749
5.30175070267 0.641278839753
5.30237902107 0.641183566456
5.30300733948 0.641088157864
5.30363565788 0.640992613986
5.30426397629 0.64089693483
5.30489229469 0.640801120404
5.3055206131 0.640705170719
5.3061489315 0.640609085782
5.30677724991 0.640512865604
5.30740556831 0.640416510195
5.30803388672 0.640320019566
5.30866220512 0.640223393725
5.30929052353 0.640126632686
5.30991884193 0.640029736459
5.31054716034 0.639932705055
5.31117547874 0.639835538487
5.31180379715 0.639738236767
5.31243211555 0.639640799907
5.31306043396 0.639543227921
5.31368875237 0.639445520822
5.31431707077 0.639347678623
5.31494538918 0.639249701338
5.31557370758 0.639151588981
5.31620202599 0.639053341568
5.31683034439 0.638954959112
5.3174586628 0.63885644163
5.3180869812 0.638757789136
5.31871529961 0.638659001647
5.31934361801 0.638560079179
5.31997193642 0.638461021749
5.32060025482 0.638361829373
5.32122857323 0.638262502069
5.32185689163 0.638163039854
5.32248521004 0.638063442746
5.32311352844 0.637963710763
5.32374184685 0.637863843924
5.32437016525 0.637763842248
5.32499848366 0.637663705755
5.32562680206 0.637563434463
5.32625512047 0.637463028393
5.32688343887 0.637362487564
5.32751175728 0.637261811999
5.32814007568 0.637161001716
5.32876839409 0.637060056739
5.32939671249 0.636958977088
5.3300250309 0.636857762785
5.3306533493 0.636756413853
5.33128166771 0.636654930314
5.33190998611 0.636553312192
5.33253830452 0.636451559509
5.33316662292 0.63634967229
5.33379494133 0.636247650558
5.33442325974 0.636145494338
5.33505157814 0.636043203654
5.33567989655 0.635940778532
5.33630821495 0.635838218996
5.33693653336 0.635735525073
5.33756485176 0.635632696789
5.33819317017 0.63552973417
5.33882148857 0.635426637243
5.33944980698 0.635323406036
5.34007812538 0.635220040574
5.34070644379 0.635116540887
5.34133476219 0.635012907003
5.3419630806 0.634909138949
5.342591399 0.634805236756
5.34321971741 0.634701200452
5.34384803581 0.634597030066
5.34447635422 0.63449272563
5.34510467262 0.634388287172
5.34573299103 0.634283714723
5.34636130943 0.634179008316
5.34698962784 0.63407416798
5.34761794624 0.633969193748
5.34824626465 0.633864085651
5.34887458305 0.633758843722
5.34950290146 0.633653467994
5.35013121986 0.6335479585
5.35075953827 0.633442315273
5.35138785667 0.633336538348
5.35201617508 0.633230627757
5.35264449348 0.633124583537
5.35327281189 0.633018405721
5.35390113029 0.632912094345
5.3545294487 0.632805649444
5.35515776711 0.632699071055
5.35578608551 0.632592359214
5.35641440392 0.632485513957
5.35704272232 0.632378535322
5.35767104073 0.632271423346
5.35829935913 0.632164178066
5.35892767754 0.632056799521
5.35955599594 0.631949287749
5.36018431435 0.631841642789
5.36081263275 0.63173386468
5.36144095116 0.631625953462
5.36206926956 0.631517909175
5.36269758797 0.631409731858
5.36332590637 0.631301421554
5.36395422478 0.631192978301
5.36458254318 0.631084402143
5.36521086159 0.630975693121
5.36583917999 0.630866851276
5.3664674984 0.630757876652
5.3670958168 0.63064876929
5.36772413521 0.630539529235
5.36835245361 0.63043015653
5.36898077202 0.630320651219
5.36960909042 0.630211013345
5.37023740883 0.630101242954
5.37086572723 0.629991340092
5.37149404564 0.629881304802
5.37212236404 0.629771137131
5.37275068245 0.629660837125
5.37337900085 0.629550404831
5.37400731926 0.629439840295
5.37463563766 0.629329143565
5.37526395607 0.629218314688
5.37589227448 0.629107353713
5.37652059288 0.628996260687
5.37714891129 0.628885035659
5.37777722969 0.628773678679
5.3784055481 0.628662189796
5.3790338665 0.62855056906
5.37966218491 0.62843881652
5.38029050331 0.628326932229
5.38091882172 0.628214916235
5.38154714012 0.628102768592
5.38217545853 0.62799048935
5.38280377693 0.627878078562
5.38343209534 0.62776553628
5.38406041374 0.627652862557
5.38468873215 0.627540057447
5.38531705055 0.627427121002
5.38594536896 0.627314053277
5.38657368736 0.627200854326
5.38720200577 0.627087524203
5.38783032417 0.626974062965
5.38845864258 0.626860470666
5.38908696098 0.626746747363
5.38971527939 0.626632893111
5.39034359779 0.626518907966
5.3909719162 0.626404791988
5.3916002346 0.626290545231
5.39222855301 0.626176167755
5.39285687141 0.626061659617
5.39348518982 0.625947020876
5.39411350822 0.62583225159
5.39474182663 0.62571735182
5.39537014503 0.625602321624
5.39599846344 0.625487161063
5.39662678185 0.625371870198
5.39725510025 0.625256449088
5.39788341866 0.625140897795
5.39851173706 0.625025216381
5.39914005547 0.624909404907
5.39976837387 0.624793463437
5.40039669228 0.624677392032
5.40102501068 0.624561190756
5.40165332909 0.624444859672
5.40228164749 0.624328398845
5.4029099659 0.624211808337
5.4035382843 0.624095088215
5.40416660271 0.623978238543
5.40479492111 0.623861259386
5.40542323952 0.623744150811
5.40605155792 0.623626912883
5.40667987633 0.62350954567
5.40730819473 0.623392049237
5.40793651314 0.623274423652
5.40856483154 0.623156668984
5.40919314995 0.6230387853
5.40982146835 0.622920772669
5.41044978676 0.622802631159
5.41107810516 0.62268436084
5.41170642357 0.622565961782
5.41233474197 0.622447434055
5.41296306038 0.622328777729
5.41359137878 0.622209992875
5.41421969719 0.622091079564
5.41484801559 0.621972037868
5.415476334 0.621852867859
5.4161046524 0.621733569609
5.41673297081 0.621614143191
5.41736128922 0.621494588679
5.41798960762 0.621374906146
5.41861792603 0.621255095665
5.41924624443 0.621135157312
5.41987456284 0.621015091161
5.42050288124 0.620894897288
5.42113119965 0.620774575767
5.42175951805 0.620654126674
5.42238783646 0.620533550087
5.42301615486 0.620412846082
5.42364447327 0.620292014735
5.42427279167 0.620171056126
5.42490111008 0.62004997033
5.42552942848 0.619928757427
5.42615774689 0.619807417496
5.42678606529 0.619685950615
5.4274143837 0.619564356864
5.4280427021 0.619442636323
5.42867102051 0.619320789073
5.42929933891 0.619198815193
5.42992765732 0.619076714766
5.43055597572 0.618954487872
5.43118429413 0.618832134593
5.43181261253 0.618709655012
5.43244093094 0.618587049211
5.43306924934 0.618464317274
5.43369756775 0.618341459284
5.43432588615 0.618218475324
5.43495420456 0.61809536548
5.43558252296 0.617972129835
5.43621084137 0.617848768475
5.43683915977 0.617725281486
5.43746747818 0.617601668952
5.43809579659 0.617477930961
5.43872411499 0.617354067599
5.4393524334 0.617230078953
5.4399807518 0.617105965111
5.44060907021 0.616981726161
5.44123738861 0.61685736219
5.44186570702 0.616732873287
5.44249402542 0.616608259542
5.44312234383 0.616483521044
5.44375066223 0.616358657883
5.44437898064 0.616233670149
5.44500729904 0.616108557933
5.44563561745 0.615983321326
5.44626393585 0.615857960419
5.44689225426 0.615732475304
5.44752057266 0.615606866074
5.44814889107 0.615481132821
5.44877720947 0.615355275639
5.44940552788 0.61522929462
5.45003384628 0.615103189859
5.45066216469 0.61497696145
5.45129048309 0.614850609488
5.4519188015 0.614724134068
5.4525471199 0.614597535285
5.45317543831 0.614470813235
5.45380375671 0.614343968015
5.45443207512 0.614216999721
5.45506039352 0.614089908451
5.45568871193 0.613962694302
5.45631703033 0.613835357372
5.45694534874 0.613707897759
5.45757366714 0.613580315562
5.45820198555 0.61345261088
5.45883030396 0.613324783813
5.45945862236 0.61319683446
5.46008694077 0.613068762923
5.46071525917 0.612940569302
5.46134357758 0.612812253698
5.46197189598 0.612683816212
5.46260021439 0.612555256947
5.46322853279 0.612426576005
5.4638568512 0.612297773489
5.4644851696 0.612168849502
5.46511348801 0.612039804147
5.46574180641 0.61191063753
5.46637012482 0.611781349753
5.46699844322 0.611651940923
5.46762676163 0.611522411144
5.46825508003 0.611392760521
5.46888339844 0.611262989162
5.46951171684 0.611133097172
5.47014003525 0.611003084659
5.47076835365 0.610872951729
5.47139667206 0.61074269849
5.47202499046 0.610612325051
5.47265330887 0.61048183152
5.47328162727 0.610351218005
5.47390994568 0.610220484617
5.47453826408 0.610089631464
5.47516658249 0.609958658658
5.47579490089 0.609827566308
5.4764232193 0.609696354526
5.4770515377 0.609565023423
5.47767985611 0.609433573111
5.47830817451 0.609302003701
5.47893649292 0.609170315307
5.47956481133 0.609038508041
5.48019312973 0.608906582018
5.48082144814 0.60877453735
5.48144976654 0.608642374152
5.48207808495 0.608510092538
5.48270640335 0.608377692624
5.48333472176 0.608245174526
5.48396304016 0.608112538358
5.48459135857 0.607979784238
5.48521967697 0.607846912281
5.48584799538 0.607713922606
5.48647631378 0.607580815329
5.48710463219 0.607447590568
5.48773295059 0.607314248443
5.488361269 0.607180789071
5.4889895874 0.607047212571
5.48961790581 0.606913519064
5.49024622421 0.606779708669
5.49087454262 0.606645781506
5.49150286102 0.606511737697
5.49213117943 0.606377577362
5.49275949783 0.606243300623
5.49338781624 0.606108907603
5.49401613464 0.605974398423
5.49464445305 0.605839773206
5.49527277145 0.605705032076
5.49590108986 0.605570175157
5.49652940826 0.605435202571
5.49715772667 0.605300114445
5.49778604507 0.605164910902
5.49841436348 0.605029592068
5.49904268188 0.604894158069
5.49967100029 0.604758609031
5.5002993187 0.604622945079
5.5009276371 0.604487166342
5.50155595551 0.604351272947
5.50218427391 0.604215265021
5.50281259232 0.604079142692
5.50344091072 0.60394290609
5.50406922913 0.603806555342
5.50469754753 0.603670090579
5.50532586594 0.60353351193
5.50595418434 0.603396819526
5.50658250275 0.603260013497
5.50721082115 0.603123093973
5.50783913956 0.602986061087
5.50846745796 0.602848914971
5.50909577637 0.602711655756
5.50972409477 0.602574283575
5.51035241318 0.602436798561
5.51098073158 0.602299200849
5.51160904999 0.602161490571
5.51223736839 0.602023667862
5.5128656868 0.601885732857
5.5134940052 0.60174768569
5.51412232361 0.601609526498
5.51475064201 0.601471255417
5.51537896042 0.601332872582
5.51600727882 0.60119437813
5.51663559723 0.601055772199
5.51726391563 0.600917054926
5.51789223404 0.600778226449
5.51852055244 0.600639286907
5.51914887085 0.600500236438
5.51977718925 0.600361075181
5.52040550766 0.600221803277
5.52103382607 0.600082420864
5.52166214447 0.599942928085
5.52229046288 0.599803325078
5.52291878128 0.599663611987
5.52354709969 0.599523788952
5.52417541809 0.599383856115
5.5248037365 0.599243813619
5.5254320549 0.599103661606
5.52606037331 0.598963400221
5.52668869171 0.598823029606
5.52731701012 0.598682549907
5.52794532852 0.598541961266
5.52857364693 0.59840126383
5.52920196533 0.598260457743
5.52983028374 0.598119543152
5.53045860214 0.597978520202
5.53108692055 0.59783738904
5.53171523895 0.597696149813
5.53234355736 0.597554802668
5.53297187576 0.597413347753
5.53360019417 0.597271785217
5.53422851257 0.597130115207
5.53485683098 0.596988337873
5.53548514938 0.596846453364
5.53611346779 0.59670446183
5.53674178619 0.59656236342
5.5373701046 0.596420158287
5.537998423 0.59627784658
5.53862674141 0.596135428452
5.53925505981 0.595992904053
5.53988337822 0.595850273537
5.54051169662 0.595707537055
5.54114001503 0.595564694761
5.54176833344 0.595421746808
5.54239665184 0.59527869335
5.54302497025 0.595135534541
5.54365328865 0.594992270537
5.54428160706 0.594848901491
5.54490992546 0.59470542756
5.54553824387 0.594561848899
5.54616656227 0.594418165664
5.54679488068 0.594274378013
5.54742319908 0.594130486101
5.54805151749 0.593986490088
5.54867983589 0.593842390129
5.5493081543 0.593698186385
5.5499364727 0.593553879013
5.55056479111 0.593409468173
5.55119310951 0.593264954023
5.55182142792 0.593120336724
5.55244974632 0.592975616437
5.55307806473 0.592830793321
5.55370638313 0.592685867538
5.55433470154 0.592540839249
5.55496301994 0.592395708616
5.55559133835 0.592250475802
5.55621965675 0.592105140969
5.55684797516 0.59195970428
5.55747629356 0.591814165898
5.55810461197 0.591668525988
5.55873293037 0.591522784714
5.55936124878 0.59137694224
5.55998956718 0.591230998731
5.56061788559 0.591084954353
5.56124620399 0.590938809272
5.5618745224 0.590792563654
5.56250284081 0.590646217666
5.56313115921 0.590499771474
5.56375947762 0.590353225246
5.56438779602 0.59020657915
5.56501611443 0.590059833354
5.56564443283 0.589912988027
5.56627275124 0.589766043337
5.56690106964 0.589618999455
5.56752938805 0.58947185655
5.56815770645 0.589324614792
5.56878602486 0.589177274351
5.56941434326 0.5890298354
5.57004266167 0.588882298108
5.57067098007 0.588734662648
5.57129929848 0.588586929193
5.57192761688 0.588439097914
5.57255593529 0.588291168984
5.57318425369 0.588143142577
5.5738125721 0.587995018867
5.5744408905 0.587846798028
5.57506920891 0.587698480234
5.57569752731 0.58755006566
5.57632584572 0.587401554482
5.57695416412 0.587252946874
5.57758248253 0.587104243014
5.57821080093 0.586955443078
5.57883911934 0.586806547242
5.57946743774 0.586657555684
5.58009575615 0.586508468581
5.58072407455 0.586359286112
5.58135239296 0.586210008454
5.58198071136 0.586060635787
5.58260902977 0.58591116829
5.58323734818 0.585761606142
5.58386566658 0.585611949523
5.58449398499 0.585462198614
5.58512230339 0.585312353596
5.5857506218 0.585162414649
5.5863789402 0.585012381954
5.58700725861 0.584862255695
5.58763557701 0.584712036053
5.58826389542 0.58456172321
5.58889221382 0.58441131735
5.58952053223 0.584260818656
5.59014885063 0.584110227313
5.59077716904 0.583959543503
5.59140548744 0.583808767412
5.59203380585 0.583657899224
5.59266212425 0.583506939126
5.59329044266 0.583355887302
5.59391876106 0.583204743939
5.59454707947 0.583053509223
5.59517539787 0.582902183341
5.59580371628 0.58275076648
5.59643203468 0.582599258827
5.59706035309 0.582447660572
5.59768867149 0.582295971902
5.5983169899 0.582144193005
5.5989453083 0.581992324072
5.59957362671 0.581840365291
5.60020194511 0.581688316852
5.60083026352 0.581536178945
5.60145858192 0.581383951762
5.60208690033 0.581231635492
5.60271521873 0.581079230329
5.60334353714 0.580926736462
5.60397185555 0.580774154084
5.60460017395 0.580621483389
5.60522849236 0.580468724567
5.60585681076 0.580315877814
5.60648512917 0.580162943322
5.60711344757 0.580009921285
5.60774176598 0.579856811898
5.60837008438 0.579703615355
5.60899840279 0.579550331851
5.60962672119 0.579396961583
5.6102550396 0.579243504745
5.610883358 0.579089961534
5.61151167641 0.578936332146
5.61213999481 0.578782616778
5.61276831322 0.578628815629
5.61339663162 0.578474928894
5.61402495003 0.578320956772
5.61465326843 0.578166899462
5.61528158684 0.578012757163
5.61590990524 0.577858530072
5.61653822365 0.577704218391
5.61716654205 0.577549822318
5.61779486046 0.577395342054
5.61842317886 0.5772407778
5.61905149727 0.577086129756
5.61967981567 0.576931398123
5.62030813408 0.576776583104
5.62093645248 0.5766216849
5.62156477089 0.576466703714
5.62219308929 0.576311639747
5.6228214077 0.576156493205
5.6234497261 0.576001264289
5.62407804451 0.575845953204
5.62470636292 0.575690560153
5.62533468132 0.575535085342
5.62596299973 0.575379528975
5.62659131813 0.575223891257
5.62721963654 0.575068172394
5.62784795494 0.574912372592
5.62847627335 0.574756492057
5.62910459175 0.574600530996
5.62973291016 0.574444489615
5.63036122856 0.574288368122
5.63098954697 0.574132166725
5.63161786537 0.573975885632
5.63224618378 0.573819525051
5.63287450218 0.573663085191
5.63350282059 0.57350656626
5.63413113899 0.573349968469
5.6347594574 0.573193292028
5.6353877758 0.573036537145
5.63601609421 0.572879704032
5.63664441261 0.5727227929
5.63727273102 0.572565803959
5.63790104942 0.572408737422
5.63852936783 0.5722515935
5.63915768623 0.572094372405
5.63978600464 0.571937074349
5.64041432304 0.571779699547
5.64104264145 0.57162224821
5.64167095985 0.571464720553
5.64229927826 0.571307116789
5.64292759666 0.571149437133
5.64355591507 0.570991681799
5.64418423347 0.570833851002
5.64481255188 0.570675944958
5.64544087029 0.570517963881
5.64606918869 0.570359907989
5.6466975071 0.570201777496
5.6473258255 0.570043572621
5.64795414391 0.569885293579
5.64858246231 0.569726940588
5.64921078072 0.569568513866
5.64983909912 0.56941001363
5.65046741753 0.569251440099
5.65109573593 0.569092793492
5.65172405434 0.568934074027
5.65235237274 0.568775281923
5.65298069115 0.568616417401
5.65360900955 0.56845748068
5.65423732796 0.56829847198
5.65486564636 0.568139391523
5.65549396477 0.567980239528
5.65612228317 0.567821016218
5.65675060158 0.567661721813
5.65737891998 0.567502356535
5.65800723839 0.567342920608
5.65863555679 0.567183414253
5.6592638752 0.567023837693
5.6598921936 0.566864191151
5.66052051201 0.566704474851
5.66114883041 0.566544689017
5.66177714882 0.566384833872
5.66240546722 0.566224909642
5.66303378563 0.566064916551
5.66366210403 0.565904854824
5.66429042244 0.565744724686
5.66491874084 0.565584526364
5.66554705925 0.565424260083
5.66617537766 0.56526392607
5.66680369606 0.565103524551
5.66743201447 0.564943055753
5.66806033287 0.564782519904
5.66868865128 0.564621917231
5.66931696968 0.564461247963
5.66994528809 0.564300512326
5.67057360649 0.564139710551
5.6712019249 0.563978842865
5.6718302433 0.563817909498
5.67245856171 0.56365691068
5.67308688011 0.56349584664
5.67371519852 0.563334717608
5.67434351692 0.563173523814
5.67497183533 0.56301226549
5.67560015373 0.562850942866
5.67622847214 0.562689556174
5.67685679054 0.562528105645
5.67748510895 0.562366591511
5.67811342735 0.562205014004
5.67874174576 0.562043373357
5.67937006416 0.561881669803
5.67999838257 0.561719903574
5.68062670097 0.561558074904
5.68125501938 0.561396184027
5.68188333778 0.561234231177
5.68251165619 0.561072216587
5.68313997459 0.560910140493
5.683768293 0.56074800313
5.6843966114 0.560585804732
5.68502492981 0.560423545536
5.68565324821 0.560261225776
5.68628156662 0.560098845688
5.68690988503 0.55993640551
5.68753820343 0.559773905478
5.68816652184 0.559611345828
5.68879484024 0.559448726799
5.68942315865 0.559286048626
5.69005147705 0.559123311548
5.69067979546 0.558960515804
5.69130811386 0.558797661631
5.69193643227 0.558634749268
5.69256475067 0.558471778954
5.69319306908 0.558308750928
5.69382138748 0.558145665429
5.69444970589 0.557982522698
5.69507802429 0.557819322974
5.6957063427 0.557656066497
5.6963346611 0.557492753509
5.69696297951 0.557329384249
5.69759129791 0.557165958959
5.69821961632 0.557002477881
5.69884793472 0.556838941256
5.69947625313 0.556675349326
5.70010457153 0.556511702333
5.70073288994 0.55634800052
5.70136120834 0.556184244129
5.70198952675 0.556020433404
5.70261784515 0.555856568587
5.70324616356 0.555692649923
5.70387448196 0.555528677654
5.70450280037 0.555364652026
5.70513111877 0.555200573282
5.70575943718 0.555036441668
5.70638775558 0.554872257427
5.70701607399 0.554708020805
5.7076443924 0.554543732048
5.7082727108 0.554379391401
5.70890102921 0.55421499911
5.70952934761 0.554050555421
5.71015766602 0.553886060581
5.71078598442 0.553721514836
5.71141430283 0.553556918433
5.71204262123 0.55339227162
5.71267093964 0.553227574644
5.71329925804 0.553062827752
5.71392757645 0.552898031193
5.71455589485 0.552733185214
5.71518421326 0.552568290064
5.71581253166 0.552403345993
5.71644085007 0.552238353248
5.71706916847 0.552073312079
5.71769748688 0.551908222736
5.71832580528 0.551743085467
5.71895412369 0.551577900524
5.71958244209 0.551412668156
5.7202107605 0.551247388613
5.7208390789 0.551082062147
5.72146739731 0.550916689008
5.72209571571 0.550751269447
5.72272403412 0.550585803716
5.72335235252 0.550420292066
5.72398067093 0.550254734749
5.72460898933 0.550089132017
5.72523730774 0.549923484123
5.72586562614 0.549757791319
5.72649394455 0.549592053858
5.72712226295 0.549426271992
5.72775058136 0.549260445976
5.72837889977 0.549094576062
5.72900721817 0.548928662504
5.72963553658 0.548762705556
5.73026385498 0.548596705473
5.73089217339 0.548430662509
5.73152049179 0.548264576917
5.7321488102 0.548098448954
5.7327771286 0.547932278874
5.73340544701 0.547766066933
5.73403376541 0.547599813385
5.73466208382 0.547433518487
5.73529040222 0.547267182495
5.73591872063 0.547100805664
5.73654703903 0.546934388251
5.73717535744 0.546767930513
5.73780367584 0.546601432706
5.73843199425 0.546434895088
5.73906031265 0.546268317916
5.73968863106 0.546101701446
5.74031694946 0.545935045937
5.74094526787 0.545768351647
5.74157358627 0.545601618834
5.74220190468 0.545434847755
5.74283022308 0.545268038669
5.74345854149 0.545101191836
5.74408685989 0.544934307514
5.7447151783 0.544767385961
5.7453434967 0.544600427438
5.74597181511 0.544433432203
5.74660013351 0.544266400517
5.74722845192 0.544099332639
5.74785677032 0.54393222883
5.74848508873 0.543765089349
5.74911340714 0.543597914457
5.74974172554 0.543430704415
5.75037004395 0.543263459484
5.75099836235 0.543096179925
5.75162668076 0.542928865998
5.75225499916 0.542761517966
5.75288331757 0.542594136089
5.75351163597 0.542426720631
5.75413995438 0.542259271852
5.75476827278 0.542091790015
5.75539659119 0.541924275383
5.75602490959 0.541756728217
5.756653228 0.541589148781
5.7572815464 0.541421537337
5.75790986481 0.54125389415
5.75853818321 0.54108621948
5.75916650162 0.540918513594
5.75979482002 0.540750776753
5.76042313843 0.540583009222
5.76105145683 0.540415211265
5.76167977524 0.540247383145
5.76230809364 0.540079525128
5.76293641205 0.539911637478
5.76356473045 0.539743720458
5.76419304886 0.539575774335
5.76482136726 0.539407799374
5.76544968567 0.539239795838
5.76607800407 0.539071763995
5.76670632248 0.538903704108
5.76733464088 0.538735616444
5.76796295929 0.538567501269
5.76859127769 0.538399358849
5.7692195961 0.53823118945
5.76984791451 0.538062993337
5.77047623291 0.537894770779
5.77110455132 0.53772652204
5.77173286972 0.537558247388
5.77236118813 0.537389947091
5.77298950653 0.537221621414
5.77361782494 0.537053270626
5.77424614334 0.536884894993
5.77487446175 0.536716494783
5.77550278015 0.536548070264
5.77613109856 0.536379621704
5.77675941696 0.53621114937
5.77738773537 0.536042653531
5.77801605377 0.535874134456
5.77864437218 0.535705592411
5.77927269058 0.535537027667
5.77990100899 0.535368440491
5.78052932739 0.535199831153
5.7811576458 0.535031199921
5.7817859642 0.534862547065
5.78241428261 0.534693872854
5.78304260101 0.534525177557
5.78367091942 0.534356461443
5.78429923782 0.534187724783
5.78492755623 0.534018967846
5.78555587463 0.533850190903
5.78618419304 0.533681394222
5.78681251144 0.533512578074
5.78744082985 0.53334374273
5.78806914825 0.53317488846
5.78869746666 0.533006015534
5.78932578506 0.532837124224
5.78995410347 0.532668214799
5.79058242188 0.532499287531
5.79121074028 0.532330342691
5.79183905869 0.53216138055
5.79246737709 0.531992401379
5.7930956955 0.531823405449
5.7937240139 0.531654393033
5.79435233231 0.531485364401
5.79498065071 0.531316319826
5.79560896912 0.531147259579
5.79623728752 0.530978183932
5.79686560593 0.530809093157
5.79749392433 0.530639987526
5.79812224274 0.530470867312
5.79875056114 0.530301732786
5.79937887955 0.530132584222
5.80000719795 0.529963421892
5.80063551636 0.529794246068
5.80126383476 0.529625057024
5.80189215317 0.529455855032
5.80252047157 0.529286640365
5.80314878998 0.529117413296
5.80377710838 0.528948174098
5.80440542679 0.528778923045
5.80503374519 0.52860966041
5.8056620636 0.528440386466
5.806290382 0.528271101486
5.80691870041 0.528101805745
5.80754701881 0.527932499517
5.80817533722 0.527763183074
5.80880365562 0.527593856691
5.80943197403 0.527424520641
5.81006029243 0.527255175199
5.81068861084 0.527085820639
5.81131692924 0.526916457235
5.81194524765 0.526747085261
5.81257356606 0.526577704991
5.81320188446 0.526408316701
5.81383020287 0.526238920664
5.81445852127 0.526069517155
5.81508683968 0.525900106448
5.81571515808 0.525730688819
5.81634347649 0.525561264542
5.81697179489 0.525391833892
5.8176001133 0.525222397144
5.8182284317 0.525052954573
5.81885675011 0.524883506453
5.81948506851 0.524714053061
5.82011338692 0.524544594671
5.82074170532 0.524375131558
5.82137002373 0.524205663997
5.82199834213 0.524036192265
5.82262666054 0.523866716636
5.82325497894 0.523697237386
5.82388329735 0.52352775479
5.82451161575 0.523358269125
5.82513993416 0.523188780664
5.82576825256 0.523019289685
5.82639657097 0.522849796463
5.82702488937 0.522680301274
5.82765320778 0.522510804393
5.82828152618 0.522341306096
5.82890984459 0.522171806659
5.82953816299 0.522002306359
5.8301664814 0.521832805471
5.8307947998 0.521663304271
5.83142311821 0.521493803035
5.83205143661 0.52132430204
5.83267975502 0.521154801561
5.83330807343 0.520985301874
5.83393639183 0.520815803256
5.83456471024 0.520646305984
5.83519302864 0.520476810332
5.83582134705 0.520307316579
5.83644966545 0.520137824999
5.83707798386 0.519968335869
5.83770630226 0.519798849466
5.83833462067 0.519629366067
5.83896293907 0.519459885946
5.83959125748 0.519290409381
5.84021957588 0.519120936649
5.84084789429 0.518951468026
5.84147621269 0.518782003788
5.8421045311 0.518612544212
5.8427328495 0.518443089574
5.84336116791 0.518273640151
5.84398948631 0.518104196219
5.84461780472 0.517934758056
5.84524612312 0.517765325937
5.84587444153 0.51759590014
5.84650275993 0.51742648094
5.84713107834 0.517257068615
5.84775939674 0.51708766344
5.84838771515 0.516918265693
5.84901603355 0.516748875651
5.84964435196 0.516579493589
5.85027267036 0.516410119785
5.85090098877 0.516240754515
5.85152930717 0.516071398055
5.85215762558 0.515902050682
5.85278594398 0.515732712674
5.85341426239 0.515563384306
5.8540425808 0.515394065854
5.8546708992 0.515224757597
5.85529921761 0.515055459809
5.85592753601 0.514886172768
5.85655585442 0.51471689675
5.85718417282 0.514547632032
5.85781249123 0.51437837889
5.85844080963 0.514209137601
5.85906912804 0.514039908441
5.85969744644 0.513870691686
5.86032576485 0.513701487613
5.86095408325 0.513532296499
5.86158240166 0.513363118619
5.86221072006 0.51319395425
5.86283903847 0.513024803668
5.86346735687 0.51285566715
5.86409567528 0.512686544972
5.86472399368 0.51251743741
5.86535231209 0.512348344741
5.86598063049 0.512179267239
5.8666089489 0.512010205182
5.8672372673 0.511841158846
5.86786558571 0.511672128507
5.86849390411 0.51150311444
5.86912222252 0.511334116921
5.86975054092 0.511165136227
5.87037885933 0.510996172634
5.87100717773 0.510827226416
5.87163549614 0.510658297851
5.87226381454 0.510489387213
5.87289213295 0.510320494779
5.87352045135 0.510151620823
5.87414876976 0.509982765623
5.87477708817 0.509813929452
5.87540540657 0.509645112587
5.87603372498 0.509476315303
5.87666204338 0.509307537875
5.87729036179 0.509138780579
5.87791868019 0.50897004369
5.8785469986 0.508801327482
5.879175317 0.508632632232
5.87980363541 0.508463958215
5.88043195381 0.508295305704
5.88106027222 0.508126674975
5.88168859062 0.507958066304
5.88231690903 0.507789479964
5.88294522743 0.50762091623
5.88357354584 0.507452375378
5.88420186424 0.507283857681
5.88483018265 0.507115363415
5.88545850105 0.506946892852
5.88608681946 0.506778446269
5.88671513786 0.506610023939
5.88734345627 0.506441626136
5.88797177467 0.506273253134
5.88860009308 0.506104905208
5.88922841148 0.505936582631
5.88985672989 0.505768285677
5.89048504829 0.50560001462
5.8911133667 0.505431769733
5.8917416851 0.50526355129
5.89237000351 0.505095359565
5.89299832191 0.504927194831
5.89362664032 0.504759057361
5.89425495872 0.504590947428
5.89488327713 0.504422865306
5.89551159554 0.504254811267
5.89613991394 0.504086785585
5.89676823235 0.503918788531
5.89739655075 0.50375082038
5.89802486916 0.503582881403
5.89865318756 0.503414971873
5.89928150597 0.503247092062
5.89990982437 0.503079242243
5.90053814278 0.502911422687
5.90116646118 0.502743633667
5.90179477959 0.502575875454
5.90242309799 0.502408148322
5.9030514164 0.50224045254
5.9036797348 0.502072788381
5.90430805321 0.501905156116
5.90493637161 0.501737556017
5.90556469002 0.501569988355
5.90619300842 0.5014024534
5.90682132683 0.501234951425
5.90744964523 0.501067482699
5.90807796364 0.500900047494
5.90870628204 0.50073264608
5.90933460045 0.500565278727
5.90996291885 0.500397945706
5.91059123726 0.500230647288
5.91121955566 0.500063383741
5.91184787407 0.499896155337
5.91247619247 0.499728962345
5.91310451088 0.499561805034
5.91373282928 0.499394683675
5.91436114769 0.499227598536
5.91498946609 0.499060549887
5.9156177845 0.498893537996
5.91624610291 0.498726563134
5.91687442131 0.498559625569
5.91750273972 0.498392725569
5.91813105812 0.498225863402
5.91875937653 0.498059039339
5.91938769493 0.497892253645
5.92001601334 0.497725506591
5.92064433174 0.497558798442
5.92127265015 0.497392129469
5.92190096855 0.497225499937
5.92252928696 0.497058910114
5.92315760536 0.496892360268
5.92378592377 0.496725850666
5.92441424217 0.496559381575
5.92504256058 0.496392953262
5.92567087898 0.496226565992
5.92629919739 0.496060220033
5.92692751579 0.495893915652
5.9275558342 0.495727653113
5.9281841526 0.495561432684
5.92881247101 0.49539525463
5.92944078941 0.495229119216
5.93006910782 0.495063026708
5.93069742622 0.494896977372
5.93132574463 0.494730971472
5.93195406303 0.494565009274
5.93258238144 0.494399091041
5.93321069984 0.49423321704
5.93383901825 0.494067387533
5.93446733665 0.493901602786
5.93509565506 0.493735863061
5.93572397346 0.493570168625
5.93635229187 0.493404519738
5.93698061028 0.493238916666
5.93760892868 0.493073359672
5.93823724709 0.492907849018
5.93886556549 0.492742384968
5.9394938839 0.492576967783
5.9401222023 0.492411597728
5.94075052071 0.492246275063
5.94137883911 0.492081000051
5.94200715752 0.491915772954
5.94263547592 0.491750594034
5.94326379433 0.491585463552
5.94389211273 0.491420381769
5.94452043114 0.491255348947
5.94514874954 0.491090365346
5.94577706795 0.490925431227
5.94640538635 0.49076054685
5.94703370476 0.490595712476
5.94766202316 0.490430928365
5.94829034157 0.490266194777
5.94891865997 0.490101511971
5.94954697838 0.489936880206
5.95017529678 0.489772299742
5.95080361519 0.489607770838
5.95143193359 0.489443293752
5.952060252 0.489278868743
5.9526885704 0.48911449607
5.95331688881 0.48895017599
5.95394520721 0.488785908761
5.95457352562 0.488621694641
5.95520184402 0.488457533887
5.95583016243 0.488293426757
5.95645848083 0.488129373507
5.95708679924 0.487965374394
5.95771511765 0.487801429674
5.95834343605 0.487637539604
5.95897175446 0.48747370444
5.95960007286 0.487309924437
5.96022839127 0.487146199852
5.96085670967 0.486982530938
5.96148502808 0.486818917952
5.96211334648 0.486655361148
5.96274166489 0.486491860781
5.96336998329 0.486328417104
5.9639983017 0.486165030373
5.9646266201 0.486001700841
5.96525493851 0.485838428761
5.96588325691 0.485675214387
5.96651157532 0.485512057971
5.96713989372 0.485348959767
5.96776821213 0.485185920028
5.96839653053 0.485022939005
5.96902484894 0.48486001695
5.96965316734 0.484697154116
5.97028148575 0.484534350754
5.97090980415 0.484371607115
5.97153812256 0.48420892345
5.97216644096 0.48404630001
5.97279475937 0.483883737045
5.97342307777 0.483721234806
5.97405139618 0.483558793542
5.97467971458 0.483396413503
5.97530803299 0.483234094939
5.97593635139 0.483071838099
5.9765646698 0.482909643232
5.9771929882 0.482747510585
5.97782130661 0.482585440408
5.97844962502 0.482423432949
5.97907794342 0.482261488455
5.97970626183 0.482099607174
5.98033458023 0.481937789353
5.98096289864 0.481776035238
5.98159121704 0.481614345077
5.98221953545 0.481452719117
5.98284785385 0.481291157602
5.98347617226 0.481129660779
5.98410449066 0.480968228893
5.98473280907 0.480806862189
5.98536112747 0.480645560913
5.98598944588 0.480484325309
5.98661776428 0.480323155621
5.98724608269 0.480162052094
5.98787440109 0.480001014971
5.9885027195 0.479840044495
5.9891310379 0.47967914091
5.98975935631 0.479518304458
5.99038767471 0.479357535383
5.99101599312 0.479196833926
5.99164431152 0.479036200329
5.99227262993 0.478875634834
5.99290094833 0.478715137683
5.99352926674 0.478554709115
5.99415758514 0.478394349373
5.99478590355 0.478234058696
5.99541422195 0.478073837325
5.99604254036 0.477913685499
5.99667085876 0.477753603457
5.99729917717 0.47759359144
5.99792749557 0.477433649685
5.99855581398 0.477273778432
5.99918413239 0.477113977918
5.99981245079 0.476954248382
6.0004407692 0.47679459006
6.0010690876 0.476635003191
6.00169740601 0.476475488011
6.00232572441 0.476316044757
6.00295404282 0.476156673665
6.00358236122 0.475997374971
6.00421067963 0.47583814891
6.00483899803 0.475678995718
6.00546731644 0.47551991563
6.00609563484 0.475360908881
6.00672395325 0.475201975705
6.00735227165 0.475043116335
6.00798059006 0.474884331006
6.00860890846 0.47472561995
6.00923722687 0.474566983401
6.00986554527 0.474408421591
6.01049386368 0.474249934753
6.01112218208 0.474091523119
6.01175050049 0.473933186919
6.01237881889 0.473774926386
6.0130071373 0.473616741751
6.0136354557 0.473458633243
6.01426377411 0.473300601093
6.01489209251 0.473142645531
6.01552041092 0.472984766786
6.01614872932 0.472826965088
6.01677704773 0.472669240666
6.01740536613 0.472511593747
6.01803368454 0.472354024561
6.01866200294 0.472196533334
6.01929032135 0.472039120294
6.01991863976 0.471881785669
6.02054695816 0.471724529685
6.02117527657 0.471567352567
6.02180359497 0.471410254543
6.02243191338 0.471253235838
6.02306023178 0.471096296677
6.02368855019 0.470939437284
6.02431686859 0.470782657885
6.024945187 0.470625958704
6.0255735054 0.470469339964
6.02620182381 0.470312801889
6.02683014221 0.470156344701
6.02745846062 0.469999968624
6.02808677902 0.46984367388
6.02871509743 0.46968746069
6.02934341583 0.469531329277
6.02997173424 0.46937527986
6.03060005264 0.469219312662
6.03122837105 0.469063427903
6.03185668945 0.468907625802
6.03248500786 0.468751906579
6.03311332626 0.468596270454
6.03374164467 0.468440717645
6.03436996307 0.468285248372
6.03499828148 0.468129862851
6.03562659988 0.467974561301
6.03625491829 0.467819343939
6.03688323669 0.467664210982
6.0375115551 0.467509162647
6.0381398735 0.467354199149
6.03876819191 0.467199320705
6.03939651031 0.467044527531
6.04002482872 0.46688981984
6.04065314713 0.466735197848
6.04128146553 0.466580661768
6.04190978394 0.466426211816
6.04253810234 0.466271848203
6.04316642075 0.466117571143
6.04379473915 0.465963380849
6.04442305756 0.465809277533
6.04505137596 0.465655261407
6.04567969437 0.465501332682
6.04630801277 0.465347491569
6.04693633118 0.465193738278
6.04756464958 0.465040073021
6.04819296799 0.464886496006
6.04882128639 0.464733007444
6.0494496048 0.464579607542
6.0500779232 0.464426296511
6.05070624161 0.464273074556
6.05133456001 0.464119941888
6.05196287842 0.463966898712
6.05259119682 0.463813945236
6.05321951523 0.463661081666
6.05384783363 0.463508308209
6.05447615204 0.463355625069
6.05510447044 0.463203032453
6.05573278885 0.463050530564
6.05636110725 0.462898119608
6.05698942566 0.462745799789
6.05761774406 0.462593571309
6.05824606247 0.462441434372
6.05887438087 0.462289389181
6.05950269928 0.462137435938
6.06013101768 0.461985574845
6.06075933609 0.461833806103
6.0613876545 0.461682129913
6.0620159729 0.461530546476
6.06264429131 0.461379055992
6.06327260971 0.461227658661
6.06390092812 0.461076354682
6.06452924652 0.460925144253
6.06515756493 0.460774027573
6.06578588333 0.460623004841
6.06641420174 0.460472076253
6.06704252014 0.460321242007
6.06767083855 0.460170502299
6.06829915695 0.460019857325
6.06892747536 0.459869307282
6.06955579376 0.459718852364
6.07018411217 0.459568492767
6.07081243057 0.459418228685
6.07144074898 0.459268060311
6.07206906738 0.45911798784
6.07269738579 0.458968011464
6.07332570419 0.458818131377
6.0739540226 0.45866834777
6.074582341 0.458518660835
6.07521065941 0.458369070764
6.07583897781 0.458219577746
6.07646729622 0.458070181974
6.07709561462 0.457920883635
6.07772393303 0.457771682921
6.07835225143 0.457622580021
6.07898056984 0.457473575121
6.07960888824 0.457324668412
6.08023720665 0.45717586008
6.08086552505 0.457027150312
6.08149384346 0.456878539296
6.08212216187 0.456730027218
6.08275048027 0.456581614263
6.08337879868 0.456433300617
6.08400711708 0.456285086465
6.08463543549 0.456136971991
6.08526375389 0.455988957379
6.0858920723 0.455841042812
6.0865203907 0.455693228475
6.08714870911 0.455545514548
6.08777702751 0.455397901215
6.08840534592 0.455250388657
6.08903366432 0.455102977055
6.08966198273 0.454955666589
6.09029030113 0.454808457441
6.09091861954 0.454661349789
6.09154693794 0.454514343814
6.09217525635 0.454367439693
6.09280357475 0.454220637605
6.09343189316 0.454073937728
6.09406021156 0.45392734024
6.09468852997 0.453780845316
6.09531684837 0.453634453135
6.09594516678 0.45348816387
6.09657348518 0.453341977699
6.09720180359 0.453195894796
6.09783012199 0.453049915335
6.0984584404 0.45290403949
6.0990867588 0.452758267436
6.09971507721 0.452612599344
6.10034339561 0.452467035388
6.10097171402 0.452321575739
6.10160003242 0.452176220569
6.10222835083 0.45203097005
6.10285666924 0.451885824351
6.10348498764 0.451740783643
6.10411330605 0.451595848096
6.10474162445 0.451451017878
6.10536994286 0.451306293159
6.10599826126 0.451161674106
6.10662657967 0.451017160887
6.10725489807 0.450872753669
6.10788321648 0.450728452619
6.10851153488 0.450584257903
6.10913985329 0.450440169687
6.10976817169 0.450296188135
6.1103964901 0.450152313413
6.1110248085 0.450008545685
6.11165312691 0.449864885114
6.11228144531 0.449721331863
6.11290976372 0.449577886096
6.11353808212 0.449434547974
6.11416640053 0.449291317659
6.11479471893 0.449148195312
6.11542303734 0.449005181094
6.11605135574 0.448862275165
6.11667967415 0.448719477684
6.11730799255 0.448576788812
6.11793631096 0.448434208705
6.11856462936 0.448291737524
6.11919294777 0.448149375424
6.11982126617 0.448007122564
6.12044958458 0.447864979099
6.12107790298 0.447722945187
6.12170622139 0.447581020982
6.12233453979 0.447439206639
6.1229628582 0.447297502314
6.12359117661 0.44715590816
6.12421949501 0.447014424331
6.12484781342 0.446873050979
6.12547613182 0.446731788258
6.12610445023 0.446590636318
6.12673276863 0.446449595313
6.12736108704 0.446308665392
6.12798940544 0.446167846706
6.12861772385 0.446027139406
6.12924604225 0.445886543639
6.12987436066 0.445746059556
6.13050267906 0.445605687305
6.13113099747 0.445465427033
6.13175931587 0.445325278887
6.13238763428 0.445185243015
6.13301595268 0.445045319563
6.13364427109 0.444905508677
6.13427258949 0.444765810501
6.1349009079 0.444626225181
6.1355292263 0.444486752861
6.13615754471 0.444347393684
6.13678586311 0.444208147793
6.13741418152 0.444069015331
6.13804249992 0.44392999644
6.13867081833 0.443791091262
6.13929913673 0.443652299938
6.13992745514 0.443513622607
6.14055577354 0.443375059411
6.14118409195 0.443236610488
6.14181241035 0.443098275977
6.14244072876 0.442960056017
6.14306904716 0.442821950746
6.14369736557 0.4426839603
6.14432568398 0.442546084817
6.14495400238 0.442408324433
6.14558232079 0.442270679283
6.14621063919 0.442133149502
6.1468389576 0.441995735226
6.147467276 0.441858436589
6.14809559441 0.441721253723
6.14872391281 0.441584186761
6.14935223122 0.441447235838
6.14998054962 0.441310401083
6.15060886803 0.441173682629
6.15123718643 0.441037080607
6.15186550484 0.440900595146
6.15249382324 0.440764226377
6.15312214165 0.440627974429
6.15375046005 0.44049183943
6.15437877846 0.440355821508
6.15500709686 0.440219920792
6.15563541527 0.440084137409
6.15626373367 0.439948471484
6.15689205208 0.439812923144
6.15752037048 0.439677492514
6.15814868889 0.439542179719
6.15877700729 0.439406984883
6.1594053257 0.439271908131
6.1600336441 0.439136949586
6.16066196251 0.439002109369
6.16129028091 0.438867387604
6.16191859932 0.438732784411
6.16254691772 0.438598299913
6.16317523613 0.438463934229
6.16380355453 0.43832968748
6.16443187294 0.438195559785
6.16506019135 0.438061551262
6.16568850975 0.43792766203
6.16631682816 0.437793892207
6.16694514656 0.43766024191
6.16757346497 0.437526711256
6.16820178337 0.437393300361
6.16883010178 0.43726000934
6.16945842018 0.437126838308
6.17008673859 0.43699378738
6.17071505699 0.43686085667
6.1713433754 0.43672804629
6.1719716938 0.436595356355
6.17260001221 0.436462786975
6.17322833061 0.436330338264
6.17385664902 0.436198010331
6.17448496742 0.436065803287
6.17511328583 0.435933717243
6.17574160423 0.435801752308
6.17636992264 0.43566990859
6.17699824104 0.435538186199
6.17762655945 0.435406585242
6.17825487785 0.435275105825
6.17888319626 0.435143748056
6.17951151466 0.435012512042
6.18013983307 0.434881397886
6.18076815147 0.434750405695
6.18139646988 0.434619535573
6.18202478828 0.434488787624
6.18265310669 0.434358161951
6.18328142509 0.434227658656
6.1839097435 0.434097277842
6.1845380619 0.433967019611
6.18516638031 0.433836884064
6.18579469872 0.433706871301
6.18642301712 0.433576981421
6.18705133553 0.433447214526
6.18767965393 0.433317570712
6.18830797234 0.433188050079
6.18893629074 0.433058652725
6.18956460915 0.432929378745
6.19019292755 0.432800228238
6.19082124596 0.432671201298
6.19144956436 0.432542298022
6.19207788277 0.432413518504
6.19270620117 0.432284862839
6.19333451958 0.432156331119
6.19396283798 0.432027923439
6.19459115639 0.431899639892
6.19521947479 0.431771480568
6.1958477932 0.43164344556
6.1964761116 0.431515534958
6.19710443001 0.431387748853
6.19773274841 0.431260087335
6.19836106682 0.431132550492
6.19898938522 0.431005138414
6.19961770363 0.430877851188
6.20024602203 0.430750688903
6.20087434044 0.430623651644
6.20150265884 0.430496739499
6.20213097725 0.430369952552
6.20275929565 0.43024329089
6.20338761406 0.430116754598
6.20401593246 0.429990343758
6.20464425087 0.429864058455
6.20527256927 0.429737898771
6.20590088768 0.42961186479
6.20652920609 0.429485956592
6.20715752449 0.429360174259
6.2077858429 0.429234517872
6.2084141613 0.429108987511
6.20904247971 0.428983583256
6.20967079811 0.428858305184
6.21029911652 0.428733153376
6.21092743492 0.428608127908
6.21155575333 0.428483228858
6.21218407173 0.428358456303
6.21281239014 0.428233810318
6.21344070854 0.428109290979
6.21406902695 0.427984898362
6.21469734535 0.42786063254
6.21532566376 0.427736493587
6.21595398216 0.427612481578
6.21658230057 0.427488596583
6.21721061897 0.427364838676
6.21783893738 0.427241207928
6.21846725578 0.42711770441
6.21909557419 0.426994328193
6.21972389259 0.426871079346
6.220352211 0.426747957938
6.2209805294 0.426624964038
6.22160884781 0.426502097715
6.22223716621 0.426379359035
6.22286548462 0.426256748067
6.22349380302 0.426134264875
6.22412212143 0.426011909527
6.22475043983 0.425889682087
6.22537875824 0.425767582619
6.22600707664 0.425645611189
6.22663539505 0.42552376786
6.22726371346 0.425402052693
6.22789203186 0.425280465753
6.22852035027 0.425159007101
6.22914866867 0.425037676797
6.22977698708 0.424916474904
6.23040530548 0.42479540148
6.23103362389 0.424674456585
6.23166194229 0.424553640278
6.2322902607 0.424432952618
6.2329185791 0.424312393663
6.23354689751 0.424191963469
6.23417521591 0.424071662093
6.23480353432 0.423951489592
6.23543185272 0.42383144602
6.23606017113 0.423711531434
6.23668848953 0.423591745887
6.23731680794 0.423472089432
6.23794512634 0.423352562124
6.23857344475 0.423233164015
6.23920176315 0.423113895157
6.23983008156 0.422994755601
6.24045839996 0.422875745398
6.24108671837 0.422756864599
6.24171503677 0.422638113254
6.24234335518 0.422519491412
6.24297167358 0.42240099912
6.24359999199 0.422282636429
6.24422831039 0.422164403384
6.2448566288 0.422046300033
6.2454849472 0.421928326423
6.24611326561 0.421810482598
6.24674158401 0.421692768605
6.24736990242 0.421575184487
6.24799822083 0.421457730289
6.24862653923 0.421340406055
6.24925485764 0.421223211827
6.24988317604 0.421106147648
6.25051149445 0.42098921356
6.25113981285 0.420872409603
6.25176813126 0.420755735818
6.25239644966 0.420639192246
6.25302476807 0.420522778926
6.25365308647 0.420406495896
6.25428140488 0.420290343196
6.25490972328 0.420174320863
6.25553804169 0.420058428933
6.25616636009 0.419942667445
6.2567946785 0.419827036434
6.2574229969 0.419711535935
6.25805131531 0.419596165983
6.25867963371 0.419480926614
6.25930795212 0.41936581786
6.25993627052 0.419250839754
6.26056458893 0.41913599233
6.26119290733 0.41902127562
6.26182122574 0.418906689654
6.26244954414 0.418792234465
6.26307786255 0.418677910082
6.26370618095 0.418563716535
6.26433449936 0.418449653854
6.26496281776 0.418335722067
6.26559113617 0.418221921202
6.26621945457 0.418108251287
6.26684777298 0.417994712349
6.26747609138 0.417881304414
6.26810440979 0.417768027508
6.2687327282 0.417654881657
6.2693610466 0.417541866885
6.26998936501 0.417428983216
6.27061768341 0.417316230674
6.27124600182 0.417203609282
6.27187432022 0.417091119062
6.27250263863 0.416978760037
6.27313095703 0.416866532227
6.27375927544 0.416754435654
6.27438759384 0.416642470337
6.27501591225 0.416530636296
6.27564423065 0.416418933551
6.27627254906 0.416307362119
6.27690086746 0.416195922019
6.27752918587 0.416084613268
6.27815750427 0.415973435884
6.27878582268 0.415862389881
6.27941414108 0.415751475277
6.28004245949 0.415640692086
6.28067077789 0.415530040322
6.2812990963 0.41541952
6.2819274147 0.415309131133
6.28255573311 0.415198873735


==> figs/prb/new/nkp7.dat <==
#Efld	gamma	t0	gap	Tlat	test	Nmax	thrhd	amp
#0.800	0.10	1.0	0.00	0.00	0	1000	0.05	0.0
0.0 0.474609842559
0.000628318405151 0.474505142197
0.0012566368103 0.474400476281
0.00188495521545 0.474295844886
0.00251327362061 0.474191248089
0.00314159202576 0.474086685964
0.00376991043091 0.473982158587
0.00439822883606 0.473877666034
0.00502654724121 0.473773208381
0.00565486564636 0.473668785702
0.00628318405151 0.473564398072
0.00691150245667 0.473460045566
0.00753982086182 0.47335572826
0.00816813926697 0.473251446227
0.00879645767212 0.473147199543
0.00942477607727 0.473042988281
0.0100530944824 0.472938812516
0.0106814128876 0.472834672322
0.0113097312927 0.472730567774
0.0119380496979 0.472626498944
0.012566368103 0.472522465907
0.0131946865082 0.472418468736
0.0138230049133 0.472314507505
0.0144513233185 0.472210582286
0.0150796417236 0.472106693154
0.0157079601288 0.472002840181
0.0163362785339 0.471899023441
0.0169645969391 0.471795243005
0.0175929153442 0.471691498947
0.0182212337494 0.471587791339
0.0188495521545 0.471484120254
0.0194778705597 0.471380485764
0.0201061889648 0.47127688794
0.02073450737 0.471173326855
0.0213628257751 0.471069802581
0.0219911441803 0.47096631519
0.0226194625854 0.470862864753
0.0232477809906 0.470759451341
0.0238760993958 0.470656075025
0.0245044178009 0.470552735878
0.0251327362061 0.47044943397
0.0257610546112 0.470346169371
0.0263893730164 0.470242942154
0.0270176914215 0.470139752387
0.0276460098267 0.470036600142
0.0282743282318 0.46993348549
0.028902646637 0.469830408499
0.0295309650421 0.469727369241
0.0301592834473 0.469624367785
0.0307876018524 0.469521404202
0.0314159202576 0.46941847856
0.0320442386627 0.46931559093
0.0326725570679 0.46921274138
0.033300875473 0.46910992998
0.0339291938782 0.469007156799
0.0345575122833 0.468904421906
0.0351858306885 0.46880172537
0.0358141490936 0.46869906726
0.0364424674988 0.468596447643
0.0370707859039 0.468493866589
0.0376991043091 0.468391324166
0.0383274227142 0.468288820442
0.0389557411194 0.468186355485
0.0395840595245 0.468083929362
0.0402123779297 0.467981542142
0.0408406963348 0.467879193893
0.04146901474 0.46777688468
0.0420973331451 0.467674614573
0.0427256515503 0.467572383637
0.0433539699554 0.467470191941
0.0439822883606 0.46736803955
0.0446106067657 0.467265926532
0.0452389251709 0.467163852954
0.045867243576 0.467061818881
0.0464955619812 0.46695982438
0.0471238803864 0.466857869517
0.0477521987915 0.466755954358
0.0483805171967 0.46665407897
0.0490088356018 0.466552243417
0.049637154007 0.466450447766
0.0502654724121 0.466348692082
0.0508937908173 0.46624697643
0.0515221092224 0.466145300876
0.0521504276276 0.466043665484
0.0527787460327 0.465942070319
0.0534070644379 0.465840515447
0.054035382843 0.465739000932
0.0546637012482 0.465637526837
0.0552920196533 0.465536093229
0.0559203380585 0.46543470017
0.0565486564636 0.465333347725
0.0571769748688 0.465232035958
0.0578052932739 0.465130764932
0.0584336116791 0.465029534712
0.0590619300842 0.46492834536
0.0596902484894 0.46482719694
0.0603185668945 0.464726089515
0.0609468852997 0.464625023148
0.0615752037048 0.464523997903
0.06220352211 0.464423013841
0.0628318405151 0.464322071026
0.0634601589203 0.46422116952
0.0640884773254 0.464120309385
0.0647167957306 0.464019490683
0.0653451141357 0.463918713477
0.0659734325409 0.463817977828
0.066601750946 0.463717283799
0.0672300693512 0.46361663145
0.0678583877563 0.463516020844
0.0684867061615 0.463415452041
0.0691150245667 0.463314925103
0.0697433429718 0.46321444009
0.070371661377 0.463113997064
0.0709999797821 0.463013596086
0.0716282981873 0.462913237215
0.0722566165924 0.462812920513
0.0728849349976 0.462712646039
0.0735132534027 0.462612413855
0.0741415718079 0.462512224019
0.074769890213 0.462412076592
0.0753982086182 0.462311971634
0.0760265270233 0.462211909203
0.0766548454285 0.46211188936
0.0772831638336 0.462011912164
0.0779114822388 0.461911977673
0.0785398006439 0.461812085948
0.0791681190491 0.461712237046
0.0797964374542 0.461612431027
0.0804247558594 0.461512667949
0.0810530742645 0.46141294787
0.0816813926697 0.461313270848
0.0823097110748 0.461213636943
0.08293802948 0.461114046211
0.0835663478851 0.461014498711
0.0841946662903 0.4609149945
0.0848229846954 0.460815533636
0.0854513031006 0.460716116176
0.0860796215057 0.460616742177
0.0867079399109 0.460517411697
0.087336258316 0.460418124792
0.0879645767212 0.460318881519
0.0885928951263 0.460219681935
0.0892212135315 0.460120526097
0.0898495319366 0.46002141406
0.0904778503418 0.459922345881
0.0911061687469 0.459823321616
0.0917344871521 0.459724341321
0.0923628055573 0.459625405051
0.0929911239624 0.459526512863
0.0936194423676 0.459427664811
0.0942477607727 0.459328860952
0.0948760791779 0.459230101339
0.095504397583 0.459131386029
0.0961327159882 0.459032715076
0.0967610343933 0.458934088534
0.0973893527985 0.458835506459
0.0980176712036 0.458736968905
0.0986459896088 0.458638475925
0.0992743080139 0.458540027575
0.0999026264191 0.458441623908
0.100530944824 0.458343264978
0.101159263229 0.458244950839
0.101787581635 0.458146681544
0.10241590004 0.458048457146
0.103044218445 0.4579502777
0.10367253685 0.457852143257
0.104300855255 0.457754053871
0.10492917366 0.457656009595
0.105557492065 0.457558010481
0.106185810471 0.457460056582
0.106814128876 0.457362147951
0.107442447281 0.457264284638
0.108070765686 0.457166466697
0.108699084091 0.457068694179
0.109327402496 0.456970967137
0.109955720901 0.456873285621
0.110584039307 0.456775649683
0.111212357712 0.456678059374
0.111840676117 0.456580514746
0.112468994522 0.45648301585
0.113097312927 0.456385562735
0.113725631332 0.456288155455
0.114353949738 0.456190794057
0.114982268143 0.456093478594
0.115610586548 0.455996209115
0.116238904953 0.455898985671
0.116867223358 0.455801808311
0.117495541763 0.455704677085
0.118123860168 0.455607592043
0.118752178574 0.455510553234
0.119380496979 0.455413560708
0.120008815384 0.455316614514
0.120637133789 0.455219714701
0.121265452194 0.455122861317
0.121893770599 0.455026054413
0.122522089005 0.454929294035
0.12315040741 0.454832580233
0.123778725815 0.454735913056
0.12440704422 0.45463929255
0.125035362625 0.454542718765
0.12566368103 0.454446191747
0.126291999435 0.454349711545
0.126920317841 0.454253278207
0.127548636246 0.454156891779
0.128176954651 0.454060552309
0.128805273056 0.453964259845
0.129433591461 0.453868014432
0.130061909866 0.453771816118
0.130690228271 0.453675664949
0.131318546677 0.453579560972
0.131946865082 0.453483504234
0.132575183487 0.45338749478
0.133203501892 0.453291532657
0.133831820297 0.45319561791
0.134460138702 0.453099750586
0.135088457108 0.453003930729
0.135716775513 0.452908158385
0.136345093918 0.4528124336
0.136973412323 0.452716756419
0.137601730728 0.452621126886
0.138230049133 0.452525545047
0.138858367538 0.452430010946
0.139486685944 0.452334524628
0.140115004349 0.452239086138
0.140743322754 0.452143695518
0.141371641159 0.452048352814
0.141999959564 0.45195305807
0.142628277969 0.451857811329
0.143256596375 0.451762612635
0.14388491478 0.451667462031
0.144513233185 0.451572359561
0.14514155159 0.451477305268
0.145769869995 0.451382299195
0.1463981884 0.451287341385
0.147026506805 0.45119243188
0.147654825211 0.451097570724
0.148283143616 0.451002757958
0.148911462021 0.450907993625
0.149539780426 0.450813277767
0.150168098831 0.450718610427
0.150796417236 0.450623991645
0.151424735641 0.450529421464
0.152053054047 0.450434899924
0.152681372452 0.450340427069
0.153309690857 0.450246002938
0.153938009262 0.450151627573
0.154566327667 0.450057301014
0.155194646072 0.449963023304
0.155822964478 0.449868794481
0.156451282883 0.449774614587
0.157079601288 0.449680483662
0.157707919693 0.449586401746
0.158336238098 0.449492368879
0.158964556503 0.449398385101
0.159592874908 0.449304450453
0.160221193314 0.449210564972
0.160849511719 0.449116728699
0.161477830124 0.449022941674
0.162106148529 0.448929203934
0.162734466934 0.44883551552
0.163362785339 0.448741876469
0.163991103745 0.448648286822
0.16461942215 0.448554746615
0.165247740555 0.448461255888
0.16587605896 0.448367814679
0.166504377365 0.448274423026
0.16713269577 0.448181080967
0.167761014175 0.448087788539
0.168389332581 0.44799454578
0.169017650986 0.447901352728
0.169645969391 0.44780820942
0.170274287796 0.447715115893
0.170902606201 0.447622072184
0.171530924606 0.447529078331
0.172159243011 0.447436134369
0.172787561417 0.447343240335
0.173415879822 0.447250396267
0.174044198227 0.447157602199
0.174672516632 0.447064858169
0.175300835037 0.446972164211
0.175929153442 0.446879520363
0.176557471848 0.446786926659
0.177185790253 0.446694383135
0.177814108658 0.446601889827
0.178442427063 0.44650944677
0.179070745468 0.446417053999
0.179699063873 0.446324711548
0.180327382278 0.446232419453
0.180955700684 0.446140177748
0.181584019089 0.446047986467
0.182212337494 0.445955845646
0.182840655899 0.445863755318
0.183468974304 0.445771715516
0.184097292709 0.445679726276
0.184725611115 0.445587787631
0.18535392952 0.445495899614
0.185982247925 0.445404062259
0.18661056633 0.445312275599
0.187238884735 0.445220539667
0.18786720314 0.445128854496
0.188495521545 0.44503722012
0.189123839951 0.44494563657
0.189752158356 0.444854103879
0.190380476761 0.44476262208
0.191008795166 0.444671191204
0.191637113571 0.444579811285
0.192265431976 0.444488482353
0.192893750381 0.444397204442
0.193522068787 0.444305977581
0.194150387192 0.444214801803
0.194778705597 0.44412367714
0.195407024002 0.444032603622
0.196035342407 0.44394158128
0.196663660812 0.443850610145
0.197291979218 0.443759690249
0.197920297623 0.443668821621
0.198548616028 0.443578004293
0.199176934433 0.443487238293
0.199805252838 0.443396523654
0.200433571243 0.443305860404
0.201061889648 0.443215248573
0.201690208054 0.443124688192
0.202318526459 0.443034179289
0.202946844864 0.442943721894
0.203575163269 0.442853316037
0.204203481674 0.442762961747
0.204831800079 0.442672659052
0.205460118484 0.442582407981
0.20608843689 0.442492208563
0.206716755295 0.442402060827
0.2073450737 0.442311964801
0.207973392105 0.442221920513
0.20860171051 0.442131927991
0.209230028915 0.442041987264
0.209858347321 0.441952098358
0.210486665726 0.441862261303
0.211114984131 0.441772476124
0.211743302536 0.44168274285
0.212371620941 0.441593061508
0.212999939346 0.441503432124
0.213628257751 0.441413854727
0.214256576157 0.441324329341
0.214884894562 0.441234855995
0.215513212967 0.441145434715
0.216141531372 0.441056065526
0.216769849777 0.440966748456
0.217398168182 0.440877483529
0.218026486588 0.440788270773
0.218654804993 0.440699110213
0.219283123398 0.440610001874
0.219911441803 0.440520945781
0.220539760208 0.440431941961
0.221168078613 0.440342990438
0.221796397018 0.440254091238
0.222424715424 0.440165244385
0.223053033829 0.440076449903
0.223681352234 0.439987707818
0.224309670639 0.439899018155
0.224937989044 0.439810380936
0.225566307449 0.439721796187
0.226194625854 0.439633263931
0.22682294426 0.439544784192
0.227451262665 0.439456356994
0.22807958107 0.439367982361
0.228707899475 0.439279660316
0.22933621788 0.439191390882
0.229964536285 0.439103174082
0.230592854691 0.43901500994
0.231221173096 0.438926898478
0.231849491501 0.438838839718
0.232477809906 0.438750833684
0.233106128311 0.438662880398
0.233734446716 0.438574979882
0.234362765121 0.438487132159
0.234991083527 0.438399337249
0.235619401932 0.438311595176
0.236247720337 0.43822390596
0.236876038742 0.438136269623
0.237504357147 0.438048686187
0.238132675552 0.437961155674
0.238760993958 0.437873678103
0.239389312363 0.437786253496
0.240017630768 0.437698881874
0.240645949173 0.437611563258
0.241274267578 0.437524297668
0.241902585983 0.437437085124
0.242530904388 0.437349925647
0.243159222794 0.437262819257
0.243787541199 0.437175765974
0.244415859604 0.437088765817
0.245044178009 0.437001818807
0.245672496414 0.436914924963
0.246300814819 0.436828084304
0.246929133224 0.43674129685
0.24755745163 0.43665456262
0.248185770035 0.436567881632
0.24881408844 0.436481253906
0.249442406845 0.436394679461
0.25007072525 0.436308158314
0.250699043655 0.436221690484
0.251327362061 0.43613527599
0.251955680466 0.436048914849
0.252583998871 0.435962607081
0.253212317276 0.435876352701
0.253840635681 0.435790151729
0.254468954086 0.435704004182
0.255097272491 0.435617910077
0.255725590897 0.435531869432
0.256353909302 0.435445882263
0.256982227707 0.435359948588
0.257610546112 0.435274068423
0.258238864517 0.435188241786
0.258867182922 0.435102468693
0.259495501328 0.43501674916
0.260123819733 0.434931083204
0.260752138138 0.43484547084
0.261380456543 0.434759912086
0.262008774948 0.434674406956
0.262637093353 0.434588955467
0.263265411758 0.434503557634
0.263893730164 0.434418213473
0.264522048569 0.434332922999
0.265150366974 0.434247686226
0.265778685379 0.434162503172
0.266407003784 0.434077373849
0.267035322189 0.433992298273
0.267663640594 0.433907276459
0.268291959 0.433822308421
0.268920277405 0.433737394174
0.26954859581 0.433652533731
0.270176914215 0.433567727107
0.27080523262 0.433482974316
0.271433551025 0.433398275372
0.272061869431 0.433313630288
0.272690187836 0.433229039078
0.273318506241 0.433144501756
0.273946824646 0.433060018333
0.274575143051 0.432975588825
0.275203461456 0.432891213243
0.275831779861 0.432806891601
0.276460098267 0.432722623912
0.277088416672 0.432638410187
0.277716735077 0.43255425044
0.278345053482 0.432470144682
0.278973371887 0.432386092927
0.279601690292 0.432302095185
0.280230008698 0.432218151469
0.280858327103 0.432134261792
0.281486645508 0.432050426163
0.282114963913 0.431966644595
0.282743282318 0.4318829171
0.283371600723 0.431799243688
0.283999919128 0.431715624371
0.284628237534 0.431632059159
0.285256555939 0.431548548064
0.285884874344 0.431465091095
0.286513192749 0.431381688265
0.287141511154 0.431298339583
0.287769829559 0.431215045059
0.288398147964 0.431131804704
0.28902646637 0.431048618528
0.289654784775 0.43096548654
0.29028310318 0.430882408751
0.290911421585 0.43079938517
0.29153973999 0.430716415806
0.292168058395 0.430633500669
0.292796376801 0.430550639768
0.293424695206 0.430467833113
0.294053013611 0.430385080712
0.294681332016 0.430302382574
0.295309650421 0.430219738708
0.295937968826 0.430137149123
0.296566287231 0.430054613826
0.297194605637 0.429972132827
0.297822924042 0.429889706133
0.298451242447 0.429807333752
0.299079560852 0.429725015693
0.299707879257 0.429642751963
0.300336197662 0.42956054257
0.300964516068 0.429478387522
0.301592834473 0.429396286825
0.302221152878 0.429314240487
0.302849471283 0.429232248516
0.303477789688 0.429150310918
0.304106108093 0.4290684277
0.304734426498 0.42898659887
0.305362744904 0.428904824432
0.305991063309 0.428823104395
0.306619381714 0.428741438765
0.307247700119 0.428659827547
0.307876018524 0.428578270747
0.308504336929 0.428496768373
0.309132655334 0.42841532043
0.30976097374 0.428333926922
0.310389292145 0.428252587857
0.31101761055 0.42817130324
0.311645928955 0.428090073075
0.31227424736 0.428008897368
0.312902565765 0.427927776125
0.313530884171 0.427846709349
0.314159202576 0.427765697047
0.314787520981 0.427684739222
0.315415839386 0.42760383588
0.316044157791 0.427522987024
0.316672476196 0.42744219266
0.317300794601 0.42736145279
0.317929113007 0.42728076742
0.318557431412 0.427200136554
0.319185749817 0.427119560195
0.319814068222 0.427039038346
0.320442386627 0.426958571012
0.321070705032 0.426878158196
0.321699023438 0.426797799901
0.322327341843 0.426717496131
0.322955660248 0.426637246888
0.323583978653 0.426557052176
0.324212297058 0.426476911997
0.324840615463 0.426396826354
0.325468933868 0.42631679525
0.326097252274 0.426236818686
0.326725570679 0.426156896667
0.327353889084 0.426077029193
0.327982207489 0.425997216266
0.328610525894 0.42591745789
0.329238844299 0.425837754065
0.329867162704 0.425758104793
0.33049548111 0.425678510076
0.331123799515 0.425598969916
0.33175211792 0.425519484313
0.332380436325 0.425440053269
0.33300875473 0.425360676785
0.333637073135 0.425281354863
0.334265391541 0.425202087502
0.334893709946 0.425122874704
0.335522028351 0.42504371647
0.336150346756 0.424964612799
0.336778665161 0.424885563692
0.337406983566 0.42480656915
0.338035301971 0.424727629173
0.338663620377 0.42464874376
0.339291938782 0.424569912912
0.339920257187 0.424491136629
0.340548575592 0.424412414909
0.341176893997 0.424333747753
0.341805212402 0.42425513516
0.342433530807 0.424176577129
0.343061849213 0.42409807366
0.343690167618 0.424019624751
0.344318486023 0.423941230402
0.344946804428 0.423862890612
0.345575122833 0.423784605378
0.346203441238 0.4237063747
0.346831759644 0.423628198577
0.347460078049 0.423550077006
0.348088396454 0.423472009986
0.348716714859 0.423393997514
0.349345033264 0.42331603959
0.349973351669 0.423238136211
0.350601670074 0.423160287374
0.35122998848 0.423082493078
0.351858306885 0.423004753319
0.35248662529 0.422927068096
0.353114943695 0.422849437406
0.3537432621 0.422771861245
0.354371580505 0.422694339612
0.354999898911 0.422616872502
0.355628217316 0.422539459913
0.356256535721 0.422462101841
0.356884854126 0.422384798284
0.357513172531 0.422307549237
0.358141490936 0.422230354698
0.358769809341 0.422153214661
0.359398127747 0.422076129124
0.360026446152 0.421999098083
0.360654764557 0.421922121534
0.361283082962 0.421845199471
0.361911401367 0.421768331892
0.362539719772 0.421691518792
0.363168038177 0.421614760165
0.363796356583 0.421538056009
0.364424674988 0.421461406317
0.365052993393 0.421384811085
0.365681311798 0.421308270308
0.366309630203 0.421231783982
0.366937948608 0.4211553521
0.367566267014 0.421078974657
0.368194585419 0.421002651649
0.368822903824 0.420926383069
0.369451222229 0.420850168913
0.370079540634 0.420774009174
0.370707859039 0.420697903846
0.371336177444 0.420621852924
0.37196449585 0.420545856401
0.372592814255 0.420469914271
0.37322113266 0.420394026529
0.373849451065 0.420318193167
0.37447776947 0.420242414179
0.375106087875 0.420166689559
0.375734406281 0.4200910193
0.376362724686 0.420015403394
0.376991043091 0.419939841836
0.377619361496 0.419864334618
0.378247679901 0.419788881733
0.378875998306 0.419713483173
0.379504316711 0.419638138932
0.380132635117 0.419562849001
0.380760953522 0.419487613374
0.381389271927 0.419412432043
0.382017590332 0.419337304999
0.382645908737 0.419262232235
0.383274227142 0.419187213744
0.383902545547 0.419112249516
0.384530863953 0.419037339543
0.385159182358 0.418962483818
0.385787500763 0.418887682332
0.386415819168 0.418812935077
0.387044137573 0.418738242043
0.387672455978 0.418663603222
0.388300774384 0.418589018605
0.388929092789 0.418514488184
0.389557411194 0.418440011949
0.390185729599 0.418365589891
0.390814048004 0.418291222
0.391442366409 0.418216908269
0.392070684814 0.418142648686
0.39269900322 0.418068443243
0.393327321625 0.41799429193
0.39395564003 0.417920194736
0.394583958435 0.417846151653
0.39521227684 0.41777216267
0.395840595245 0.417698227778
0.396468913651 0.417624346965
0.397097232056 0.417550520222
0.397725550461 0.417476747539
0.398353868866 0.417403028904
0.398982187271 0.417329364308
0.399610505676 0.417255753739
0.400238824081 0.417182197188
0.400867142487 0.417108694642
0.401495460892 0.417035246091
0.402123779297 0.416961851525
0.402752097702 0.416888510931
0.403380416107 0.416815224299
0.404008734512 0.416741991617
0.404637052917 0.416668812874
0.405265371323 0.416595688057
0.405893689728 0.416522617157
0.406522008133 0.41644960016
0.407150326538 0.416376637055
0.407778644943 0.41630372783
0.408406963348 0.416230872473
0.409035281754 0.416158070971
0.409663600159 0.416085323314
0.410291918564 0.416012629487
0.410920236969 0.415939989479
0.411548555374 0.415867403277
0.412176873779 0.415794870869
0.412805192184 0.415722392241
0.41343351059 0.415649967382
0.414061828995 0.415577596278
0.4146901474 0.415505278916
0.415318465805 0.415433015283
0.41594678421 0.415360805365
0.416575102615 0.415288649151
0.417203421021 0.415216546625
0.417831739426 0.415144497775
0.418460057831 0.415072502587
0.419088376236 0.415000561047
0.419716694641 0.414928673143
0.420345013046 0.414856838858
0.420973331451 0.414785058181
0.421601649857 0.414713331097
0.422229968262 0.414641657591
0.422858286667 0.41457003765
0.423486605072 0.414498471259
0.424114923477 0.414426958404
0.424743241882 0.41435549907
0.425371560287 0.414284093242
0.425999878693 0.414212740907
0.426628197098 0.414141442049
0.427256515503 0.414070196653
0.427884833908 0.413999004704
0.428513152313 0.413927866189
0.429141470718 0.41385678109
0.429769789124 0.413785749393
0.430398107529 0.413714771083
0.431026425934 0.413643846145
0.431654744339 0.413572974562
0.432283062744 0.41350215632
0.432911381149 0.413431391402
0.433539699554 0.413360679793
0.43416801796 0.413290021477
0.434796336365 0.413219416438
0.43542465477 0.413148864661
0.436052973175 0.413078366128
0.43668129158 0.413007920824
0.437309609985 0.412937528733
0.437937928391 0.412867189838
0.438566246796 0.412796904123
0.439194565201 0.412726671571
0.439822883606 0.412656492165
0.440451202011 0.41258636589
0.441079520416 0.412516292728
0.441707838821 0.412446272661
0.442336157227 0.412376305675
0.442964475632 0.41230639175
0.443592794037 0.412236530871
0.444221112442 0.412166723019
0.444849430847 0.412096968179
0.445477749252 0.412027266331
0.446106067657 0.41195761746
0.446734386063 0.411888021546
0.447362704468 0.411818478573
0.447991022873 0.411748988524
0.448619341278 0.411679551379
0.449247659683 0.411610167122
0.449875978088 0.411540835734
0.450504296494 0.411471557197
0.451132614899 0.411402331493
0.451760933304 0.411333158605
0.452389251709 0.411264038513
0.453017570114 0.4111949712
0.453645888519 0.411125956646
0.454274206924 0.411056994834
0.45490252533 0.410988085744
0.455530843735 0.410919229359
0.45615916214 0.410850425659
0.456787480545 0.410781674626
0.45741579895 0.41071297624
0.458044117355 0.410644330483
0.45867243576 0.410575737335
0.459300754166 0.410507196778
0.459929072571 0.410438708792
0.460557390976 0.410370273358
0.461185709381 0.410301890456
0.461814027786 0.410233560067
0.462442346191 0.410165282172
0.463070664597 0.41009705675
0.463698983002 0.410028883783
0.464327301407 0.40996076325
0.464955619812 0.409892695132
0.465583938217 0.409824679408
0.466212256622 0.409756716059
0.466840575027 0.409688805064
0.467468893433 0.409620946404
0.468097211838 0.409553140058
0.468725530243 0.409485386005
0.469353848648 0.409417684227
0.469982167053 0.409350034701
0.470610485458 0.409282437408
0.471238803864 0.409214892327
0.471867122269 0.409147399437
0.472495440674 0.409079958717
0.473123759079 0.409012570148
0.473752077484 0.408945233707
0.474380395889 0.408877949374
0.475008714294 0.408810717128
0.4756370327 0.408743536947
0.476265351105 0.408676408811
0.47689366951 0.408609332699
0.477521987915 0.408542308588
0.47815030632 0.408475336458
0.478778624725 0.408408416288
0.47940694313 0.408341548055
0.480035261536 0.408274731737
0.480663579941 0.408207967315
0.481291898346 0.408141254765
0.481920216751 0.408074594065
0.482548535156 0.408007985195
0.483176853561 0.407941428131
0.483805171967 0.407874922853
0.484433490372 0.407808469337
0.485061808777 0.407742067562
0.485690127182 0.407675717506
0.486318445587 0.407609419146
0.486946763992 0.407543172459
0.487575082397 0.407476977424
0.488203400803 0.407410834018
0.488831719208 0.407344742218
0.489460037613 0.407278702002
0.490088356018 0.407212713347
0.490716674423 0.407146776231
0.491344992828 0.40708089063
0.491973311234 0.407015056521
0.492601629639 0.406949273882
0.493229948044 0.406883542689
0.493858266449 0.40681786292
0.494486584854 0.406752234552
0.495114903259 0.40668665756
0.495743221664 0.406621131923
0.49637154007 0.406555657616
0.496999858475 0.406490234615
0.49762817688 0.406424862899
0.498256495285 0.406359542443
0.49888481369 0.406294273223
0.499513132095 0.406229055216
0.5001414505 0.406163888398
0.500769768906 0.406098772745
0.501398087311 0.406033708234
0.502026405716 0.405968694841
0.502654724121 0.405903732541
0.503283042526 0.40583882131
0.503911360931 0.405773961125
0.504539679337 0.405709151962
0.505167997742 0.405644393795
0.505796316147 0.405579686602
0.506424634552 0.405515030356
0.507052952957 0.405450425035
0.507681271362 0.405385870614
0.508309589767 0.405321367067
0.508937908173 0.405256914371
0.509566226578 0.405192512501
0.510194544983 0.405128161433
0.510822863388 0.40506386114
0.511451181793 0.4049996116
0.512079500198 0.404935412786
0.512707818604 0.404871264674
0.513336137009 0.404807167239
0.513964455414 0.404743120456
0.514592773819 0.404679124299
0.515221092224 0.404615178744
0.515849410629 0.404551283766
0.516477729034 0.404487439338
0.51710604744 0.404423645437
0.517734365845 0.404359902036
0.51836268425 0.404296209109
0.518991002655 0.404232566633
0.51961932106 0.40416897458
0.520247639465 0.404105432926
0.52087595787 0.404041941644
0.521504276276 0.403978500709
0.522132594681 0.403915110096
0.522760913086 0.403851769778
0.523389231491 0.40378847973
0.524017549896 0.403725239925
0.524645868301 0.403662050338
0.525274186707 0.403598910942
0.525902505112 0.403535821712
0.526530823517 0.403472782622
0.527159141922 0.403409793645
0.527787460327 0.403346854755
0.528415778732 0.403283965925
0.529044097137 0.40322112713
0.529672415543 0.403158338343
0.530300733948 0.403095599537
0.530929052353 0.403032910687
0.531557370758 0.402970271765
0.532185689163 0.402907682745
0.532814007568 0.4028451436
0.533442325974 0.402782654304
0.534070644379 0.402720214829
0.534698962784 0.40265782515
0.535327281189 0.402595485239
0.535955599594 0.402533195069
0.536583917999 0.402470954614
0.537212236404 0.402408763846
0.53784055481 0.402346622738
0.538468873215 0.402284531264
0.53909719162 0.402222489396
0.539725510025 0.402160497107
0.54035382843 0.402098554369
0.540982146835 0.402036661156
0.54161046524 0.40197481744
0.542238783646 0.401913023195
0.542867102051 0.401851278391
0.543495420456 0.401789583002
0.544123738861 0.401727937001
0.544752057266 0.40166634036
0.545380375671 0.401604793051
0.546008694077 0.401543295047
0.546637012482 0.40148184632
0.547265330887 0.401420446842
0.547893649292 0.401359096585
0.548521967697 0.401297795522
0.549150286102 0.401236543626
0.549778604507 0.401175340867
0.550406922913 0.401114187218
0.551035241318 0.401053082651
0.551663559723 0.400992027138
0.552291878128 0.40093102065
0.552920196533 0.400870063161
0.553548514938 0.400809154641
0.554176833344 0.400748295063
0.554805151749 0.400687484398
0.555433470154 0.400626722618
0.556061788559 0.400566009695
0.556690106964 0.400505345599
0.557318425369 0.400444730304
0.557946743774 0.40038416378
0.55857506218 0.400323645999
0.559203380585 0.400263176932
0.55983169899 0.400202756551
0.560460017395 0.400142384827
0.5610883358 0.400082061732
0.561716654205 0.400021787237
0.56234497261 0.399961561313
0.562973291016 0.399901383932
0.563601609421 0.399841255064
0.564229927826 0.399781174681
0.564858246231 0.399721142753
0.565486564636 0.399661159253
0.566114883041 0.399601224151
0.566743201447 0.399541337418
0.567371519852 0.399481499025
0.567999838257 0.399421708943
0.568628156662 0.399361967143
0.569256475067 0.399302273596
0.569884793472 0.399242628273
0.570513111877 0.399183031144
0.571141430283 0.39912348218
0.571769748688 0.399063981352
0.572398067093 0.399004528631
0.573026385498 0.398945123987
0.573654703903 0.39888576739
0.574283022308 0.398826458813
0.574911340714 0.398767198224
0.575539659119 0.398707985595
0.576167977524 0.398648820897
0.576796295929 0.398589704098
0.577424614334 0.398530635171
0.578052932739 0.398471614085
0.578681251144 0.398412640811
0.57930956955 0.398353715318
0.579937887955 0.398294837579
0.58056620636 0.398236007561
0.581194524765 0.398177225237
0.58182284317 0.398118490575
0.582451161575 0.398059803547
0.58307947998 0.398001164122
0.583707798386 0.397942572271
0.584336116791 0.397884027963
0.584964435196 0.397825531168
0.585592753601 0.397767081858
0.586221072006 0.39770868
0.586849390411 0.397650325567
0.587477708817 0.397592018527
0.588106027222 0.39753375885
0.588734345627 0.397475546506
0.589362664032 0.397417381465
0.589990982437 0.397359263698
0.590619300842 0.397301193173
0.591247619247 0.39724316986
0.591875937653 0.39718519373
0.592504256058 0.397127264751
0.593132574463 0.397069382894
0.593760892868 0.397011548128
0.594389211273 0.396953760423
0.595017529678 0.396896019748
0.595645848083 0.396838326074
0.596274166489 0.396780679368
0.596902484894 0.396723079602
0.597530803299 0.396665526744
0.598159121704 0.396608020765
0.598787440109 0.396550561632
0.599415758514 0.396493149317
0.60004407692 0.396435783787
0.600672395325 0.396378465014
0.60130071373 0.396321192965
0.601929032135 0.39626396761
0.60255735054 0.396206788919
0.603185668945 0.396149656861
0.60381398735 0.396092571405
0.604442305756 0.39603553252
0.605070624161 0.395978540176
0.605698942566 0.395921594341
0.606327260971 0.395864694985
0.606955579376 0.395807842077
0.607583897781 0.395751035586
0.608212216187 0.395694275482
0.608840534592 0.395637561732
0.609468852997 0.395580894307
0.610097171402 0.395524273175
0.610725489807 0.395467698305
0.611353808212 0.395411169667
0.611982126617 0.395354687229
0.612610445023 0.39529825096
0.613238763428 0.395241860829
0.613867081833 0.395185516805
0.614495400238 0.395129218857
0.615123718643 0.395072966954
0.615752037048 0.395016761064
0.616380355453 0.394960601157
0.617008673859 0.394904487201
0.617636992264 0.394848419165
0.618265310669 0.394792397018
0.618893629074 0.394736420728
0.619521947479 0.394680490265
0.620150265884 0.394624605597
0.62077858429 0.394568766692
0.621406902695 0.39451297352
0.6220352211 0.394457226049
0.622663539505 0.394401524248
0.62329185791 0.394345868085
0.623920176315 0.394290257529
0.62454849472 0.394234692548
0.625176813126 0.394179173112
0.625805131531 0.394123699188
0.626433449936 0.394068270746
0.627061768341 0.394012887753
0.627690086746 0.393957550179
0.628318405151 0.393902257992
0.628946723557 0.39384701116
0.629575041962 0.393791809652
0.630203360367 0.393736653436
0.630831678772 0.393681542481
0.631459997177 0.393626476755
0.632088315582 0.393571456226
0.632716633987 0.393516480864
0.633344952393 0.393461550636
0.633973270798 0.393406665511
0.634601589203 0.393351825457
0.635229907608 0.393297030443
0.635858226013 0.393242280437
0.636486544418 0.393187575406
0.637114862823 0.393132915321
0.637743181229 0.393078300148
0.638371499634 0.393023729856
0.638999818039 0.392969204414
0.639628136444 0.39291472379
0.640256454849 0.392860287952
0.640884773254 0.392805896868
0.64151309166 0.392751550506
0.642141410065 0.392697248836
0.64276972847 0.392642991824
0.643398046875 0.39258877944
0.64402636528 0.392534611651
0.644654683685 0.392480488425
0.64528300209 0.392426409732
0.645911320496 0.392372375538
0.646539638901 0.392318385813
0.647167957306 0.392264440524
0.647796275711 0.39221053964
0.648424594116 0.392156683128
0.649052912521 0.392102870957
0.649681230927 0.392049103096
0.650309549332 0.391995379511
0.650937867737 0.391941700171
0.651566186142 0.391888065045
0.652194504547 0.3918344741
0.652822822952 0.391780927305
0.653451141357 0.391727424628
0.654079459763 0.391673966036
0.654707778168 0.391620551498
0.655336096573 0.391567180982
0.655964414978 0.391513854456
0.656592733383 0.391460571887
0.657221051788 0.391407333245
0.657849370193 0.391354138498
0.658477688599 0.391300987612
0.659106007004 0.391247880557
0.659734325409 0.3911948173
0.660362643814 0.391141797809
0.660990962219 0.391088822053
0.661619280624 0.391035889999
0.66224759903 0.390983001615
0.662875917435 0.39093015687
0.66350423584 0.390877355732
0.664132554245 0.390824598168
0.66476087265 0.390771884147
0.665389191055 0.390719213636
0.66601750946 0.390666586603
0.666645827866 0.390614003018
0.667274146271 0.390561462847
0.667902464676 0.390508966058
0.668530783081 0.39045651262
0.669159101486 0.390404102501
0.669787419891 0.390351735669
0.670415738297 0.390299412091
0.671044056702 0.390247131735
0.671672375107 0.390194894571
0.672300693512 0.390142700565
0.672929011917 0.390090549685
0.673557330322 0.390038441901
0.674185648727 0.389986377179
0.674813967133 0.389934355487
0.675442285538 0.389882376794
0.676070603943 0.389830441068
0.676698922348 0.389778548277
0.677327240753 0.389726698388
0.677955559158 0.38967489137
0.678583877563 0.389623127191
0.679212195969 0.389571405818
0.679840514374 0.389519727221
0.680468832779 0.389468091366
0.681097151184 0.389416498221
0.681725469589 0.389364947756
0.682353787994 0.389313439937
0.6829821064 0.389261974733
0.683610424805 0.389210552113
0.68423874321 0.389159172043
0.684867061615 0.389107834492
0.68549538002 0.389056539428
0.686123698425 0.389005286819
0.68675201683 0.388954076633
0.687380335236 0.388902908839
0.688008653641 0.388851783403
0.688636972046 0.388800700295
0.689265290451 0.388749659483
0.689893608856 0.388698660934
0.690521927261 0.388647704616
0.691150245667 0.388596790498
0.691778564072 0.388545918548
0.692406882477 0.388495088734
0.693035200882 0.388444301023
0.693663519287 0.388393555385
0.694291837692 0.388342851786
0.694920156097 0.388292190196
0.695548474503 0.388241570583
0.696176792908 0.388190992914
0.696805111313 0.388140457158
0.697433429718 0.388089963282
0.698061748123 0.388039511256
0.698690066528 0.387989101046
0.699318384933 0.387938732623
0.699946703339 0.387888405952
0.700575021744 0.387838121004
0.701203340149 0.387787877745
0.701831658554 0.387737676145
0.702459976959 0.387687516171
0.703088295364 0.387637397791
0.70371661377 0.387587320975
0.704344932175 0.38753728569
0.70497325058 0.387487291903
0.705601568985 0.387437339585
0.70622988739 0.387387428703
0.706858205795 0.387337559224
0.7074865242 0.387287731118
0.708114842606 0.387237944353
0.708743161011 0.387188198898
0.709371479416 0.387138494719
0.709999797821 0.387088831787
0.710628116226 0.387039210068
0.711256434631 0.386989629532
0.711884753036 0.386940090147
0.712513071442 0.386890591881
0.713141389847 0.386841134703
0.713769708252 0.386791718581
0.714398026657 0.386742343484
0.715026345062 0.386693009379
0.715654663467 0.386643716236
0.716282981873 0.386594464023
0.716911300278 0.386545252708
0.717539618683 0.38649608226
0.718167937088 0.386446952648
0.718796255493 0.386397863839
0.719424573898 0.386348815802
0.720052892303 0.386299808507
0.720681210709 0.386250841921
0.721309529114 0.386201916013
0.721937847519 0.386153030751
0.722566165924 0.386104186105
0.723194484329 0.386055382043
0.723822802734 0.386006618533
0.72445112114 0.385957895545
0.725079439545 0.385909213046
0.72570775795 0.385860571006
0.726336076355 0.385811969393
0.72696439476 0.385763408175
0.727592713165 0.385714887323
0.72822103157 0.385666406803
0.728849349976 0.385617966586
0.729477668381 0.38556956664
0.730105986786 0.385521206933
0.730734305191 0.385472887435
0.731362623596 0.385424608114
0.731990942001 0.385376368939
0.732619260406 0.385328169879
0.733247578812 0.385280010903
0.733875897217 0.38523189198
0.734504215622 0.385183813078
0.735132534027 0.385135774167
0.735760852432 0.385087775215
0.736389170837 0.385039816192
0.737017489243 0.384991897067
0.737645807648 0.384944017808
0.738274126053 0.384896178384
0.738902444458 0.384848378765
0.739530762863 0.38480061892
0.740159081268 0.384752898817
0.740787399673 0.384705218427
0.741415718079 0.384657577717
0.742044036484 0.384609976657
0.742672354889 0.384562415216
0.743300673294 0.384514893363
0.743928991699 0.384467411069
0.744557310104 0.3844199683
0.74518562851 0.384372565028
0.745813946915 0.384325201222
0.74644226532 0.384277876849
0.747070583725 0.384230591881
0.74769890213 0.384183346286
0.748327220535 0.384136140033
0.74895553894 0.384088973092
0.749583857346 0.384041845433
0.750212175751 0.383994757024
0.750840494156 0.383947707835
0.751468812561 0.383900697836
0.752097130966 0.383853726996
0.752725449371 0.383806795284
0.753353767776 0.383759902671
0.753982086182 0.383713049125
0.754610404587 0.383666234616
0.755238722992 0.383619459114
0.755867041397 0.383572722588
0.756495359802 0.383526025008
0.757123678207 0.383479366344
0.757751996613 0.383432746566
0.758380315018 0.383386165642
0.759008633423 0.383339623543
0.759636951828 0.383293120239
0.760265270233 0.383246655699
0.760893588638 0.383200229893
0.761521907043 0.38315384279
0.762150225449 0.383107494362
0.762778543854 0.383061184578
0.763406862259 0.383014913406
0.764035180664 0.382968680819
0.764663499069 0.382922486785
0.765291817474 0.382876331274
0.76592013588 0.382830214257
0.766548454285 0.382784135703
0.76717677269 0.382738095582
0.767805091095 0.382692093865
0.7684334095 0.382646130522
0.769061727905 0.382600205523
0.76969004631 0.382554318838
0.770318364716 0.382508470437
0.770946683121 0.38246266029
0.771575001526 0.382416888368
0.772203319931 0.38237115464
0.772831638336 0.382325459078
0.773459956741 0.382279801652
0.774088275146 0.382234182331
0.774716593552 0.382188601087
0.775344911957 0.382143057889
0.775973230362 0.382097552708
0.776601548767 0.382052085515
0.777229867172 0.38200665628
0.777858185577 0.381961264973
0.778486503983 0.381915911565
0.779114822388 0.381870596027
0.779743140793 0.38182531833
0.780371459198 0.381780078443
0.780999777603 0.381734876338
0.781628096008 0.381689711985
0.782256414413 0.381644585355
0.782884732819 0.381599496419
0.783513051224 0.381554445147
0.784141369629 0.38150943151
0.784769688034 0.38146445548
0.785398006439 0.381419517027
0.786026324844 0.381374616121
0.78665464325 0.381329752735
0.787282961655 0.381284926838
0.78791128006 0.381240138402
0.788539598465 0.381195387398
0.78916791687 0.381150673797
0.789796235275 0.381105997569
0.79042455368 0.381061358687
0.791052872086 0.381016757121
0.791681190491 0.380972192842
0.792309508896 0.380927665822
0.792937827301 0.380883176032
0.793566145706 0.380838723443
0.794194464111 0.380794308026
0.794822782516 0.380749929753
0.795451100922 0.380705588595
0.796079419327 0.380661284524
0.796707737732 0.38061701751
0.797336056137 0.380572787526
0.797964374542 0.380528594543
0.798592692947 0.380484438533
0.799221011353 0.380440319466
0.799849329758 0.380396237315
0.800477648163 0.380352192051
0.801105966568 0.380308183646
0.801734284973 0.380264212072
0.802362603378 0.3802202773
0.802990921783 0.380176379302
0.803619240189 0.38013251805
0.804247558594 0.380088693515
0.804875876999 0.38004490567
0.805504195404 0.380001154487
0.806132513809 0.379957439937
0.806760832214 0.379913761993
0.80738915062 0.379870120626
0.808017469025 0.379826515808
0.80864578743 0.379782947512
0.809274105835 0.379739415709
0.80990242424 0.379695920372
0.810530742645 0.379652461473
0.81115906105 0.379609038985
0.811787379456 0.379565652878
0.812415697861 0.379522303127
0.813044016266 0.379478989702
0.813672334671 0.379435712577
0.814300653076 0.379392471723
0.814928971481 0.379349267114
0.815557289886 0.379306098721
0.816185608292 0.379262966517
0.816813926697 0.379219870475
0.817442245102 0.379176810568
0.818070563507 0.379133786767
0.818698881912 0.379090799046
0.819327200317 0.379047847377
0.819955518723 0.379004931733
0.820583837128 0.378962052086
0.821212155533 0.37891920841
0.821840473938 0.378876400678
0.822468792343 0.378833628861
0.823097110748 0.378790892934
0.823725429153 0.378748192868
0.824353747559 0.378705528638
0.824982065964 0.378662900216
0.825610384369 0.378620307575
0.826238702774 0.378577750688
0.826867021179 0.378535229528
0.827495339584 0.378492744069
0.82812365799 0.378450294284
0.828751976395 0.378407880146
0.8293802948 0.378365501628
0.830008613205 0.378323158703
0.83063693161 0.378280851346
0.831265250015 0.378238579529
0.83189356842 0.378196343226
0.832521886826 0.37815414241
0.833150205231 0.378111977055
0.833778523636 0.378069847134
0.834406842041 0.378027752621
0.835035160446 0.377985693491
0.835663478851 0.377943669715
0.836291797256 0.377901681269
0.836920115662 0.377859728125
0.837548434067 0.377817810258
0.838176752472 0.377775927642
0.838805070877 0.377734080249
0.839433389282 0.377692268056
0.840061707687 0.377650491034
0.840690026093 0.377608749159
0.841318344498 0.377567042404
0.841946662903 0.377525370744
0.842574981308 0.377483734152
0.843203299713 0.377442132603
0.843831618118 0.377400566071
0.844459936523 0.37735903453
0.845088254929 0.377317537955
0.845716573334 0.377276076319
0.846344891739 0.377234649598
0.846973210144 0.377193257765
0.847601528549 0.377151900795
0.848229846954 0.377110578663
0.848858165359 0.377069291344
0.849486483765 0.377028038811
0.85011480217 0.376986821039
0.850743120575 0.376945638003
0.85137143898 0.376904489678
0.851999757385 0.376863376039
0.85262807579 0.37682229706
0.853256394196 0.376781252717
0.853884712601 0.376740242983
0.854513031006 0.376699267834
0.855141349411 0.376658327246
0.855769667816 0.376617421192
0.856397986221 0.376576549649
0.857026304626 0.37653571259
0.857654623032 0.376494909992
0.858282941437 0.37645414183
0.858911259842 0.376413408078
0.859539578247 0.376372708712
0.860167896652 0.376332043708
0.860796215057 0.37629141304
0.861424533463 0.376250816685
0.862052851868 0.376210254617
0.862681170273 0.376169726812
0.863309488678 0.376129233246
0.863937807083 0.376088773894
0.864566125488 0.376048348732
0.865194443893 0.376007957735
0.865822762299 0.37596760088
0.866451080704 0.375927278141
0.867079399109 0.375886989496
0.867707717514 0.375846734919
0.868336035919 0.375806514387
0.868964354324 0.375766327876
0.869592672729 0.375726175361
0.870220991135 0.375686056818
0.87084930954 0.375645972225
0.871477627945 0.375605921556
0.87210594635 0.375565904788
0.872734264755 0.375525921897
0.87336258316 0.37548597286
0.873990901566 0.375446057652
0.874619219971 0.375406176251
0.875247538376 0.375366328632
0.875875856781 0.375326514773
0.876504175186 0.375286734649
0.877132493591 0.375246988236
0.877760811996 0.375207275513
0.878389130402 0.375167596455
0.879017448807 0.375127951038
0.879645767212 0.375088339241
0.880274085617 0.375048761039
0.880902404022 0.375009216409
0.881530722427 0.374969705328
0.882159040833 0.374930227774
0.882787359238 0.374890783722
0.883415677643 0.374851373151
0.884043996048 0.374811996037
0.884672314453 0.374772652357
0.885300632858 0.374733342088
0.885928951263 0.374694065208
0.886557269669 0.374654821694
0.887185588074 0.374615611523
0.887813906479 0.374576434673
0.888442224884 0.37453729112
0.889070543289 0.374498180843
0.889698861694 0.374459103819
0.890327180099 0.374420060025
0.890955498505 0.374381049439
0.89158381691 0.374342072039
0.892212135315 0.374303127802
0.89284045372 0.374264216706
0.893468772125 0.374225338729
0.89409709053 0.374186493848
0.894725408936 0.374147682042
0.895353727341 0.374108903288
0.895982045746 0.374070157565
0.896610364151 0.374031444851
0.897238682556 0.373992765122
0.897867000961 0.373954118359
0.898495319366 0.373915504538
0.899123637772 0.373876923639
0.899751956177 0.373838375638
0.900380274582 0.373799860516
0.901008592987 0.373761378249
0.901636911392 0.373722928817
0.902265229797 0.373684512198
0.902893548203 0.37364612837
0.903521866608 0.373607777312
0.904150185013 0.373569459003
0.904778503418 0.373531173421
0.905406821823 0.373492920545
0.906035140228 0.373454700354
0.906663458633 0.373416512826
0.907291777039 0.373378357941
0.907920095444 0.373340235678
0.908548413849 0.373302146014
0.909176732254 0.373264088931
0.909805050659 0.373226064405
0.910433369064 0.373188072417
0.911061687469 0.373150112946
0.911690005875 0.373112185972
0.91231832428 0.373074291472
0.912946642685 0.373036429427
0.91357496109 0.372998599816
0.914203279495 0.372960802618
0.9148315979 0.372923037813
0.915459916306 0.372885305381
0.916088234711 0.3728476053
0.916716553116 0.372809937551
0.917344871521 0.372772302114
0.917973189926 0.372734698968
0.918601508331 0.372697128092
0.919229826736 0.372659589467
0.919858145142 0.372622083073
0.920486463547 0.37258460889
0.921114781952 0.372547166896
0.921743100357 0.372509757074
0.922371418762 0.372472379402
0.922999737167 0.372435033861
0.923628055573 0.372397720431
0.924256373978 0.372360439092
0.924884692383 0.372323189825
0.925513010788 0.37228597261
0.926141329193 0.372248787427
0.926769647598 0.372211634257
0.927397966003 0.372174513081
0.928026284409 0.372137423878
0.928654602814 0.37210036663
0.929282921219 0.372063341317
0.929911239624 0.37202634792
0.930539558029 0.37198938642
0.931167876434 0.371952456798
0.931796194839 0.371915559034
0.932424513245 0.371878693109
0.93305283165 0.371841859005
0.933681150055 0.371805056702
0.93430946846 0.371768286182
0.934937786865 0.371731547425
0.93556610527 0.371694840413
0.936194423676 0.371658165128
0.936822742081 0.37162152155
0.937451060486 0.371584909661
0.938079378891 0.371548329442
0.938707697296 0.371511780875
0.939336015701 0.371475263941
0.939964334106 0.371438778622
0.940592652512 0.3714023249
0.941220970917 0.371365902755
0.941849289322 0.371329512171
0.942477607727 0.371293153129
0.943105926132 0.37125682561
0.943734244537 0.371220529596
0.944362562943 0.37118426507
0.944990881348 0.371148032013
0.945619199753 0.371111830408
0.946247518158 0.371075660237
0.946875836563 0.371039521481
0.947504154968 0.371003414123
0.948132473373 0.370967338146
0.948760791779 0.370931293532
0.949389110184 0.370895280262
0.950017428589 0.37085929832
0.950645746994 0.370823347688
0.951274065399 0.370787428349
0.951902383804 0.370751540285
0.952530702209 0.370715683479
0.953159020615 0.370679857913
0.95378733902 0.370644063571
0.954415657425 0.370608300435
0.95504397583 0.370572568488
0.955672294235 0.370536867713
0.95630061264 0.370501198093
0.956928931046 0.370465559612
0.957557249451 0.370429952251
0.958185567856 0.370394375995
0.958813886261 0.370358830826
0.959442204666 0.370323316729
0.960070523071 0.370287833685
0.960698841476 0.37025238168
0.961327159882 0.370216960695
0.961955478287 0.370181570714
0.962583796692 0.370146211722
0.963212115097 0.370110883702
0.963840433502 0.370075586637
0.964468751907 0.37004032051
0.965097070313 0.370005085307
0.965725388718 0.369969881011
0.966353707123 0.369934707605
0.966982025528 0.369899565073
0.967610343933 0.369864453401
0.968238662338 0.36982937257
0.968866980743 0.369794322567
0.969495299149 0.369759303374
0.970123617554 0.369724314976
0.970751935959 0.369689357358
0.971380254364 0.369654430504
0.972008572769 0.369619534397
0.972636891174 0.369584669023
0.973265209579 0.369549834366
0.973893527985 0.369515030411
0.97452184639 0.369480257142
0.975150164795 0.369445514545
0.9757784832 0.369410802602
0.976406801605 0.3693761213
0.97703512001 0.369341470624
0.977663438416 0.369306850558
0.978291756821 0.369272261087
0.978920075226 0.369237702196
0.979548393631 0.36920317387
0.980176712036 0.369168676095
0.980805030441 0.369134208855
0.981433348846 0.369099772136
0.982061667252 0.369065365924
0.982689985657 0.369030990202
0.983318304062 0.368996644958
0.983946622467 0.368962330176
0.984574940872 0.368928045842
0.985203259277 0.368893791942
0.985831577682 0.368859568461
0.986459896088 0.368825375384
0.987088214493 0.368791212698
0.987716532898 0.368757080389
0.988344851303 0.368722978442
0.988973169708 0.368688906843
0.989601488113 0.368654865579
0.990229806519 0.368620854635
0.990858124924 0.368586873997
0.991486443329 0.368552923652
0.992114761734 0.368519003585
0.992743080139 0.368485113784
0.993371398544 0.368451254234
0.993999716949 0.368417424922
0.994628035355 0.368383625834
0.99525635376 0.368349856957
0.995884672165 0.368316118278
0.99651299057 0.368282409782
0.997141308975 0.368248731457
0.99776962738 0.368215083289
0.998397945786 0.368181465266
0.999026264191 0.368147877373
0.999654582596 0.368114319599
1.000282901 0.36808079193
1.00091121941 0.368047294352
1.00153953781 0.368013826854
1.00216785622 0.367980389422
1.00279617462 0.367946982043
1.00342449303 0.367913604705
1.00405281143 0.367880257395
1.00468112984 0.367846940101
1.00530944824 0.367813652809
1.00593776665 0.367780395508
1.00656608505 0.367747168185
1.00719440346 0.367713970827
1.00782272186 0.367680803423
1.00845104027 0.367647665959
1.00907935867 0.367614558424
1.00970767708 0.367581480806
1.01033599548 0.367548433093
1.01096431389 0.367515415272
1.01159263229 0.367482427331
1.0122209507 0.367449469259
1.0128492691 0.367416541044
1.01347758751 0.367383642674
1.01410590591 0.367350774137
1.01473422432 0.367317935421
1.01536254272 0.367285126516
1.01599086113 0.367252347409
1.01661917953 0.367219598088
1.01724749794 0.367186878544
1.01787581635 0.367154188763
1.01850413475 0.367121528735
1.01913245316 0.367088898449
1.01976077156 0.367056297892
1.02038908997 0.367023727055
1.02101740837 0.366991185926
1.02164572678 0.366958674495
1.02227404518 0.366926192749
1.02290236359 0.366893740678
1.02353068199 0.366861318271
1.0241590004 0.366828925519
1.0247873188 0.366796562408
1.02541563721 0.36676422893
1.02604395561 0.366731925074
1.02667227402 0.366699650828
1.02730059242 0.366667406183
1.02792891083 0.366635191128
1.02855722923 0.366603005653
1.02918554764 0.366570849747
1.02981386604 0.3665387234
1.03044218445 0.366506626602
1.03107050285 0.366474559343
1.03169882126 0.366442521612
1.03232713966 0.3664105134
1.03295545807 0.366378534697
1.03358377647 0.366346585493
1.03421209488 0.366314665777
1.03484041328 0.366282775541
1.03546873169 0.366250914774
1.03609705009 0.366219083468
1.0367253685 0.366187281611
1.0373536869 0.366155509195
1.03798200531 0.366123766211
1.03861032372 0.366092052648
1.03923864212 0.366060368498
1.03986696053 0.366028713751
1.04049527893 0.365997088398
1.04112359734 0.365965492429
1.04175191574 0.365933925836
1.04238023415 0.36590238861
1.04300855255 0.365870880742
1.04363687096 0.365839402222
1.04426518936 0.365807953042
1.04489350777 0.365776533192
1.04552182617 0.365745142665
1.04615014458 0.365713781452
1.04677846298 0.365682449543
1.04740678139 0.365651146931
1.04803509979 0.365619873606
1.0486634182 0.365588629561
1.0492917366 0.365557414787
1.04992005501 0.365526229275
1.05054837341 0.365495073018
1.05117669182 0.365463946007
1.05180501022 0.365432848233
1.05243332863 0.36540177969
1.05306164703 0.365370740368
1.05368996544 0.36533973026
1.05431828384 0.365308749358
1.05494660225 0.365277797655
1.05557492065 0.365246875141
1.05620323906 0.36521598181
1.05683155746 0.365185117654
1.05745987587 0.365154282665
1.05808819427 0.365123476836
1.05871651268 0.36509270016
1.05934483109 0.365061952628
1.05997314949 0.365031234233
1.0606014679 0.365000544969
1.0612297863 0.364969884827
1.06185810471 0.364939253801
1.06248642311 0.364908651884
1.06311474152 0.364878079069
1.06374305992 0.364847535347
1.06437137833 0.364817020714
1.06499969673 0.364786535161
1.06562801514 0.364756078682
1.06625633354 0.364725651269
1.06688465195 0.364695252918
1.06751297035 0.36466488362
1.06814128876 0.364634543369
1.06876960716 0.364604232159
1.06939792557 0.364573949983
1.07002624397 0.364543696835
1.07065456238 0.364513472708
1.07128288078 0.364483277597
1.07191119919 0.364453111494
1.07253951759 0.364422974394
1.073167836 0.364392866291
1.0737961544 0.364362787179
1.07442447281 0.364332737051
1.07505279121 0.364302715902
1.07568110962 0.364272723726
1.07630942802 0.364242760517
1.07693774643 0.364212826269
1.07756606483 0.364182920978
1.07819438324 0.364153044636
1.07882270164 0.364123197239
1.07945102005 0.364093378781
1.08007933846 0.364063589257
1.08070765686 0.364033828661
1.08133597527 0.364004096988
1.08196429367 0.363974394232
1.08259261208 0.36394472039
1.08322093048 0.363915075455
1.08384924889 0.363885459422
1.08447756729 0.363855872286
1.0851058857 0.363826314043
1.0857342041 0.363796784688
1.08636252251 0.363767284215
1.08699084091 0.36373781262
1.08761915932 0.363708369899
1.08824747772 0.363678956046
1.08887579613 0.363649571058
1.08950411453 0.363620214929
1.09013243294 0.363590887655
1.09076075134 0.363561589232
1.09138906975 0.363532319655
1.09201738815 0.36350307892
1.09264570656 0.363473867024
1.09327402496 0.363444683961
1.09390234337 0.363415529728
1.09453066177 0.36338640432
1.09515898018 0.363357307734
1.09578729858 0.363328239967
1.09641561699 0.363299201013
1.09704393539 0.363270190869
1.0976722538 0.363241209532
1.0983005722 0.363212256997
1.09892889061 0.363183333262
1.09955720901 0.363154438322
1.10018552742 0.363125572175
1.10081384583 0.363096734816
1.10144216423 0.363067926243
1.10207048264 0.363039146452
1.10269880104 0.36301039544
1.10332711945 0.362981673204
1.10395543785 0.36295297974
1.10458375626 0.362924315046
1.10521207466 0.362895679119
1.10584039307 0.362867071955
1.10646871147 0.362838493552
1.10709702988 0.362809943907
1.10772534828 0.362781423017
1.10835366669 0.36275293088
1.10898198509 0.362724467493
1.1096103035 0.362696032854
1.1102386219 0.362667626959
1.11086694031 0.362639249807
1.11149525871 0.362610901394
1.11212357712 0.36258258172
1.11275189552 0.362554290781
1.11338021393 0.362526028576
1.11400853233 0.362497795101
1.11463685074 0.362469590356
1.11526516914 0.362441414338
1.11589348755 0.362413267045
1.11652180595 0.362385148475
1.11715012436 0.362357058627
1.11777844276 0.362328997499
1.11840676117 0.362300965089
1.11903507957 0.362272961394
1.11966339798 0.362244986415
1.12029171638 0.362217040149
1.12092003479 0.362189122595
1.1215483532 0.362161233751
1.1221766716 0.362133373616
1.12280499001 0.362105542189
1.12343330841 0.362077739469
1.12406162682 0.362049965454
1.12468994522 0.362022220143
1.12531826363 0.361994503535
1.12594658203 0.36196681563
1.12657490044 0.361939156427
1.12720321884 0.361911525923
1.12783153725 0.36188392412
1.12845985565 0.361856351015
1.12908817406 0.361828806609
1.12971649246 0.361801290901
1.13034481087 0.36177380389
1.13097312927 0.361746345576
1.13160144768 0.361718915958
1.13222976608 0.361691515035
1.13285808449 0.361664142809
1.13348640289 0.361636799278
1.1341147213 0.361609484442
1.1347430397 0.361582198301
1.13537135811 0.361554940856
1.13599967651 0.361527712105
1.13662799492 0.36150051205
1.13725631332 0.361473340689
1.13788463173 0.361446198025
1.13851295013 0.361419084055
1.13914126854 0.361391998782
1.13976958694 0.361364942205
1.14039790535 0.361337914325
1.14102622375 0.361310915143
1.14165454216 0.361283944658
1.14228286057 0.361257002871
1.14291117897 0.361230089784
1.14353949738 0.361203205397
1.14416781578 0.36117634971
1.14479613419 0.361149522724
1.14542445259 0.361122724441
1.146052771 0.361095954862
1.1466810894 0.361069213987
1.14730940781 0.361042501817
1.14793772621 0.361015818355
1.14856604462 0.3609891636
1.14919436302 0.360962537554
1.14982268143 0.360935940219
1.15045099983 0.360909371595
1.15107931824 0.360882831686
1.15170763664 0.360856320491
1.15233595505 0.360829838012
1.15296427345 0.360803384252
1.15359259186 0.360776959212
1.15422091026 0.360750562893
1.15484922867 0.360724195298
1.15547754707 0.360697856428
1.15610586548 0.360671546285
1.15673418388 0.360645264872
1.15736250229 0.36061901219
1.15799082069 0.360592788242
1.1586191391 0.360566593029
1.1592474575 0.360540426555
1.15987577591 0.36051428882
1.16050409431 0.360488179829
1.16113241272 0.360462099582
1.16176073112 0.360436048083
1.16238904953 0.360410025334
1.16301736794 0.360384031338
1.16364568634 0.360358066097
1.16427400475 0.360332129615
1.16490232315 0.360306221893
1.16553064156 0.360280342935
1.16615895996 0.360254492744
1.16678727837 0.360228671323
1.16741559677 0.360202878674
1.16804391518 0.360177114801
1.16867223358 0.360151379708
1.16930055199 0.360125673396
1.16992887039 0.36009999587
1.1705571888 0.360074347133
1.1711855072 0.360048727189
1.17181382561 0.360023136039
1.17244214401 0.35999757369
1.17307046242 0.359972040143
1.17369878082 0.359946535402
1.17432709923 0.359921059472
1.17495541763 0.359895612355
1.17558373604 0.359870194057
1.17621205444 0.35984480458
1.17684037285 0.359819443928
1.17746869125 0.359794112106
1.17809700966 0.359768809118
1.17872532806 0.359743534968
1.17935364647 0.359718289659
1.17998196487 0.359693073197
1.18061028328 0.359667885586
1.18123860168 0.359642726829
1.18186692009 0.359617596931
1.18249523849 0.359592495898
1.1831235569 0.359567423732
1.18375187531 0.35954238044
1.18438019371 0.359517366025
1.18500851212 0.359492380493
1.18563683052 0.359467423847
1.18626514893 0.359442496094
1.18689346733 0.359417597237
1.18752178574 0.359392727283
1.18815010414 0.359367886235
1.18877842255 0.359343074099
1.18940674095 0.35931829088
1.19003505936 0.359293536584
1.19066337776 0.359268811215
1.19129169617 0.359244114779
1.19192001457 0.359219447281
1.19254833298 0.359194808727
1.19317665138 0.359170199122
1.19380496979 0.359145618472
1.19443328819 0.359121066783
1.1950616066 0.359096544059
1.195689925 0.359072050307
1.19631824341 0.359047585533
1.19694656181 0.359023149743
1.19757488022 0.358998742941
1.19820319862 0.358974365136
1.19883151703 0.358950016331
1.19945983543 0.358925696535
1.20008815384 0.358901405751
1.20071647224 0.358877143988
1.20134479065 0.358852911251
1.20197310905 0.358828707547
1.20260142746 0.358804532881
1.20322974586 0.358780387261
1.20385806427 0.358756270693
1.20448638268 0.358732183183
1.20511470108 0.358708124739
1.20574301949 0.358684095366
1.20637133789 0.358660095071
1.2069996563 0.358636123863
1.2076279747 0.358612181746
1.20825629311 0.358588268728
1.20888461151 0.358564384817
1.20951292992 0.358540530019
1.21014124832 0.358516704341
1.21076956673 0.358492907791
1.21139788513 0.358469140376
1.21202620354 0.358445402102
1.21265452194 0.358421692978
1.21328284035 0.358398013011
1.21391115875 0.358374362208
1.21453947716 0.358350740577
1.21516779556 0.358327148125
1.21579611397 0.35830358486
1.21642443237 0.358280050789
1.21705275078 0.358256545921
1.21768106918 0.358233070264
1.21830938759 0.358209623824
1.21893770599 0.358186206611
1.2195660244 0.358162818632
1.2201943428 0.358139459894
1.22082266121 0.358116130407
1.22145097961 0.358092830179
1.22207929802 0.358069559217
1.22270761642 0.35804631753
1.22333593483 0.358023105126
1.22396425323 0.357999922014
1.22459257164 0.357976768202
1.22522089005 0.357953643699
1.22584920845 0.357930548513
1.22647752686 0.357907482653
1.22710584526 0.357884446128
1.22773416367 0.357861438945
1.22836248207 0.357838461115
1.22899080048 0.357815512646
1.22961911888 0.357792593547
1.23024743729 0.357769703827
1.23087575569 0.357746843495
1.2315040741 0.357724012561
1.2321323925 0.357701211032
1.23276071091 0.357678438919
1.23338902931 0.357655696231
1.23401734772 0.357632982977
1.23464566612 0.357610299166
1.23527398453 0.357587644808
1.23590230293 0.357565019913
1.23653062134 0.35754242449
1.23715893974 0.357519858549
1.23778725815 0.357497322099
1.23841557655 0.357474815151
1.23904389496 0.357452337713
1.23967221336 0.357429889796
1.24030053177 0.35740747141
1.24092885017 0.357385082565
1.24155716858 0.35736272327
1.24218548698 0.357340393536
1.24281380539 0.357318093374
1.24344212379 0.357295822792
1.2440704422 0.357273581802
1.2446987606 0.357251370414
1.24532707901 0.357229188638
1.24595539742 0.357207036485
1.24658371582 0.357184913965
1.24721203423 0.357162821089
1.24784035263 0.357140757867
1.24846867104 0.35711872431
1.24909698944 0.357096720429
1.24972530785 0.357074746234
1.25035362625 0.357052801737
1.25098194466 0.357030886948
1.25161026306 0.357009001878
1.25223858147 0.356987146539
1.25286689987 0.356965320941
1.25349521828 0.356943525095
1.25412353668 0.356921759013
1.25475185509 0.356900022706
1.25538017349 0.356878316185
1.2560084919 0.356856639462
1.2566368103 0.356834992548
1.25726512871 0.356813375454
1.25789344711 0.356791788193
1.25852176552 0.356770230775
1.25915008392 0.356748703212
1.25977840233 0.356727205517
1.26040672073 0.3567057377
1.26103503914 0.356684299773
1.26166335754 0.356662891749
1.26229167595 0.35664151364
1.26291999435 0.356620165456
1.26354831276 0.356598847212
1.26417663116 0.356577558917
1.26480494957 0.356556300586
1.26543326797 0.356535072229
1.26606158638 0.35651387386
1.26668990479 0.35649270549
1.26731822319 0.356471567131
1.2679465416 0.356450458798
1.26857486 0.356429380501
1.26920317841 0.356408332253
1.26983149681 0.356387314068
1.27045981522 0.356366325957
1.27108813362 0.356345367934
1.27171645203 0.356324440011
1.27234477043 0.3563035422
1.27297308884 0.356282674516
1.27360140724 0.356261836971
1.27422972565 0.356241029578
1.27485804405 0.356220252349
1.27548636246 0.356199505299
1.27611468086 0.35617878844
1.27674299927 0.356158101786
1.27737131767 0.356137445349
1.27799963608 0.356116819144
1.27862795448 0.356096223183
1.27925627289 0.35607565748
1.27988459129 0.356055122049
1.2805129097 0.356034616903
1.2811412281 0.356014142055
1.28176954651 0.35599369752
1.28239786491 0.355973283311
1.28302618332 0.355952899442
1.28365450172 0.355932545927
1.28428282013 0.35591222278
1.28491113853 0.355891930014
1.28553945694 0.355871667644
1.28616777534 0.355851435684
1.28679609375 0.355831234148
1.28742441216 0.355811063049
1.28805273056 0.355790922404
1.28868104897 0.355770812224
1.28930936737 0.355750732526
1.28993768578 0.355730683323
1.29056600418 0.35571066463
1.29119432259 0.355690676462
1.29182264099 0.355670718832
1.2924509594 0.355650791756
1.2930792778 0.355630895248
1.29370759621 0.355611029323
1.29433591461 0.355591193996
1.29496423302 0.355571389282
1.29559255142 0.355551615195
1.29622086983 0.355531871751
1.29684918823 0.355512158964
1.29747750664 0.35549247685
1.29810582504 0.355472825424
1.29873414345 0.355453204701
1.29936246185 0.355433614695
1.29999078026 0.355414055423
1.30061909866 0.3553945269
1.30124741707 0.355375029141
1.30187573547 0.355355562162
1.30250405388 0.355336125978
1.30313237228 0.355316720605
1.30376069069 0.355297346058
1.30438900909 0.355278002353
1.3050173275 0.355258689506
1.3056456459 0.355239407532
1.30627396431 0.355220156447
1.30690228271 0.355200936268
1.30753060112 0.35518174701
1.30815891953 0.35516258869
1.30878723793 0.355143461322
1.30941555634 0.355124364924
1.31004387474 0.355105299512
1.31067219315 0.355086265101
1.31130051155 0.355067261708
1.31192882996 0.35504828935
1.31255714836 0.355029348042
1.31318546677 0.355010437801
1.31381378517 0.354991558644
1.31444210358 0.354972710588
1.31507042198 0.354953893648
1.31569874039 0.354935107841
1.31632705879 0.354916353185
1.3169553772 0.354897629696
1.3175836956 0.35487893739
1.31821201401 0.354860276285
1.31884033241 0.354841646397
1.31946865082 0.354823047744
1.32009696922 0.354804480343
1.32072528763 0.35478594421
1.32135360603 0.354767439363
1.32198192444 0.354748965818
1.32261024284 0.354730523594
1.32323856125 0.354712112707
1.32386687965 0.354693733175
1.32449519806 0.354675385015
1.32512351646 0.354657068245
1.32575183487 0.354638782882
1.32638015327 0.354620528944
1.32700847168 0.354602306448
1.32763679008 0.354584115412
1.32826510849 0.354565955854
1.3288934269 0.354547827792
1.3295217453 0.354529731242
1.33015006371 0.354511666224
1.33077838211 0.354493632755
1.33140670052 0.354475630853
1.33203501892 0.354457660537
1.33266333733 0.354439721823
1.33329165573 0.354421814731
1.33391997414 0.354403939279
1.33454829254 0.354386095484
1.33517661095 0.354368283366
1.33580492935 0.354350502942
1.33643324776 0.354332754231
1.33706156616 0.354315037251
1.33768988457 0.354297352021
1.33831820297 0.35427969856
1.33894652138 0.354262076886
1.33957483978 0.354244487017
1.34020315819 0.354226928973
1.34083147659 0.354209402773
1.341459795 0.354191908434
1.3420881134 0.354174445976
1.34271643181 0.354157015418
1.34334475021 0.354139616779
1.34397306862 0.354122250078
1.34460138702 0.354104915334
1.34522970543 0.354087612566
1.34585802383 0.354070341793
1.34648634224 0.354053103035
1.34711466064 0.35403589631
1.34774297905 0.354018721639
1.34837129745 0.354001579041
1.34899961586 0.353984468534
1.34962793427 0.353967390139
1.35025625267 0.353950343875
1.35088457108 0.353933329762
1.35151288948 0.353916347819
1.35214120789 0.353899398067
1.35276952629 0.353882480524
1.3533978447 0.35386559521
1.3540261631 0.353848742147
1.35465448151 0.353831921352
1.35528279991 0.353815132847
1.35591111832 0.353798376652
1.35653943672 0.353781652786
1.35716775513 0.353764961269
1.35779607353 0.353748302122
1.35842439194 0.353731675365
1.35905271034 0.353715081019
1.35968102875 0.353698519103
1.36030934715 0.353681989638
1.36093766556 0.353665492644
1.36156598396 0.353649028142
1.36219430237 0.353632596153
1.36282262077 0.353616196696
1.36345093918 0.353599829793
1.36407925758 0.353583495464
1.36470757599 0.353567193731
1.36533589439 0.353550924613
1.3659642128 0.353534688131
1.3665925312 0.353518484307
1.36722084961 0.353502313162
1.36784916801 0.353486174715
1.36847748642 0.35347006899
1.36910580482 0.353453996005
1.36973412323 0.353437955783
1.37036244164 0.353421948346
1.37099076004 0.353405973713
1.37161907845 0.353390031906
1.37224739685 0.353374122947
1.37287571526 0.353358246857
1.37350403366 0.353342403658
1.37413235207 0.35332659337
1.37476067047 0.353310816016
1.37538898888 0.353295071617
1.37601730728 0.353279360195
1.37664562569 0.353263681771
1.37727394409 0.353248036367
1.3779022625 0.353232424005
1.3785305809 0.353216844706
1.37915889931 0.353201298494
1.37978721771 0.353185785388
1.38041553612 0.353170305412
1.38104385452 0.353154858588
1.38167217293 0.353139444937
1.38230049133 0.353124064482
1.38292880974 0.353108717245
1.38355712814 0.353093403248
1.38418544655 0.353078122514
1.38481376495 0.353062875064
1.38544208336 0.353047660921
1.38607040176 0.353032480107
1.38669872017 0.353017332646
1.38732703857 0.353002218559
1.38795535698 0.352987137869
1.38858367538 0.352972090599
1.38921199379 0.352957076771
1.38984031219 0.352942096408
1.3904686306 0.352927149533
1.39109694901 0.352912236168
1.39172526741 0.352897356337
1.39235358582 0.352882510062
1.39298190422 0.352867697367
1.39361022263 0.352852918274
1.39423854103 0.352838172806
1.39486685944 0.352823460987
1.39549517784 0.35280878284
1.39612349625 0.352794138387
1.39675181465 0.352779527652
1.39738013306 0.352764950659
1.39800845146 0.35275040743
1.39863676987 0.35273589799
1.39926508827 0.352721422361
1.39989340668 0.352706980567
1.40052172508 0.352692572631
1.40115004349 0.352678198578
1.40177836189 0.35266385843
1.4024066803 0.352649552212
1.4030349987 0.352635279947
1.40366331711 0.352621041659
1.40429163551 0.352606837371
1.40491995392 0.352592667108
1.40554827232 0.352578530894
1.40617659073 0.352564428752
1.40680490913 0.352550360707
1.40743322754 0.352536326782
1.40806154594 0.352522327002
1.40868986435 0.35250836139
1.40931818275 0.352494429972
1.40994650116 0.352480532771
1.41057481956 0.352466669811
1.41120313797 0.352452841117
1.41183145638 0.352439046713
1.41245977478 0.352425286624
1.41308809319 0.352411560874
1.41371641159 0.352397869488
1.41434473 0.35238421249
1.4149730484 0.352370589905
1.41560136681 0.352357001757
1.41622968521 0.352343448071
1.41685800362 0.352329928873
1.41748632202 0.352316444186
1.41811464043 0.352302994036
1.41874295883 0.352289578447
1.41937127724 0.352276197445
1.41999959564 0.352262851054
1.42062791405 0.3522495393
1.42125623245 0.352236262208
1.42188455086 0.352223019802
1.42251286926 0.352209812107
1.42314118767 0.35219663915
1.42376950607 0.352183500956
1.42439782448 0.352170397549
1.42502614288 0.352157328955
1.42565446129 0.352144295199
1.42628277969 0.352131296307
1.4269110981 0.352118332305
1.4275394165 0.352105403217
1.42816773491 0.35209250907
1.42879605331 0.352079649889
1.42942437172 0.3520668257
1.43005269012 0.352054036528
1.43068100853 0.352041282399
1.43130932693 0.35202856334
1.43193764534 0.352015879375
1.43256596375 0.352003230532
1.43319428215 0.351990616835
1.43382260056 0.351978038311
1.43445091896 0.351965494985
1.43507923737 0.351952986885
1.43570755577 0.351940514035
1.43633587418 0.351928076463
1.43696419258 0.351915674193
1.43759251099 0.351903307254
1.43822082939 0.351890975671
1.4388491478 0.351878679469
1.4394774662 0.351866418677
1.44010578461 0.351854193319
1.44073410301 0.351842003424
1.44136242142 0.351829849016
1.44199073982 0.351817730123
1.44261905823 0.351805646771
1.44324737663 0.351793598987
1.44387569504 0.351781586798
1.44450401344 0.351769610231
1.44513233185 0.351757669311
1.44576065025 0.351745764067
1.44638896866 0.351733894524
1.44701728706 0.35172206071
1.44764560547 0.351710262652
1.44827392387 0.351698500377
1.44890224228 0.351686773912
1.44953056068 0.351675083284
1.45015887909 0.351663428519
1.45078719749 0.351651809646
1.4514155159 0.351640226692
1.4520438343 0.351628679683
1.45267215271 0.351617168648
1.45330047112 0.351605693612
1.45392878952 0.351594254605
1.45455710793 0.351582851653
1.45518542633 0.351571484784
1.45581374474 0.351560154025
1.45644206314 0.351548859404
1.45707038155 0.351537600948
1.45769869995 0.351526378685
1.45832701836 0.351515192644
1.45895533676 0.351504042851
1.45958365517 0.351492929334
1.46021197357 0.351481852121
1.46084029198 0.351470811241
1.46146861038 0.35145980672
1.46209692879 0.351448838588
1.46272524719 0.351437906871
1.4633535656 0.351427011599
1.463981884 0.351416152798
1.46461020241 0.351405330498
1.46523852081 0.351394544726
1.46586683922 0.35138379551
1.46649515762 0.351373082879
1.46712347603 0.351362406862
1.46775179443 0.351351767485
1.46838011284 0.351341164779
1.46900843124 0.351330598771
1.46963674965 0.351320069489
1.47026506805 0.351309576963
1.47089338646 0.351299121221
1.47152170486 0.35128870229
1.47215002327 0.351278320201
1.47277834167 0.351267974981
1.47340666008 0.35125766666
1.47403497849 0.351247395265
1.47466329689 0.351237160827
1.4752916153 0.351226963373
1.4759199337 0.351216802933
1.47654825211 0.351206679535
1.47717657051 0.351196593208
1.47780488892 0.351186543982
1.47843320732 0.351176531886
1.47906152573 0.351166556948
1.47968984413 0.351156619198
1.48031816254 0.351146718664
1.48094648094 0.351136855377
1.48157479935 0.351127029364
1.48220311775 0.351117240657
1.48283143616 0.351107489283
1.48345975456 0.351097775272
1.48408807297 0.351088098654
1.48471639137 0.351078459458
1.48534470978 0.351068857713
1.48597302818 0.35105929345
1.48660134659 0.351049766697
1.48722966499 0.351040277485
1.4878579834 0.351030825842
1.4884863018 0.351021411799
1.48911462021 0.351012035385
1.48974293861 0.35100269663
1.49037125702 0.350993395564
1.49099957542 0.350984132216
1.49162789383 0.350974906617
1.49225621223 0.350965718797
1.49288453064 0.350956568785
1.49351284904 0.350947456612
1.49414116745 0.350938382306
1.49476948586 0.3509293459
1.49539780426 0.350920347422
1.49602612267 0.350911386903
1.49665444107 0.350902464373
1.49728275948 0.350893579862
1.49791107788 0.350884733401
1.49853939629 0.350875925019
1.49916771469 0.350867154748
1.4997960331 0.350858422617
1.5004243515 0.350849728657
1.50105266991 0.350841072898
1.50168098831 0.350832455372
1.50230930672 0.350823876108
1.50293762512 0.350815335137
1.50356594353 0.35080683249
1.50419426193 0.350798368197
1.50482258034 0.350789942289
1.50545089874 0.350781554797
1.50607921715 0.350773205751
1.50670753555 0.350764895183
1.50733585396 0.350756623123
1.50796417236 0.350748389602
1.50859249077 0.350740194651
1.50922080917 0.350732038301
1.50984912758 0.350723920583
1.51047744598 0.350715841528
1.51110576439 0.350707801167
1.51173408279 0.350699799532
1.5123624012 0.350691836652
1.5129907196 0.35068391256
1.51361903801 0.350676027287
1.51424735641 0.350668180864
1.51487567482 0.350660373322
1.51550399323 0.350652604693
1.51613231163 0.350644875007
1.51676063004 0.350637184298
1.51738894844 0.350629532595
1.51801726685 0.35062191993
1.51864558525 0.350614346335
1.51927390366 0.350606811842
1.51990222206 0.350599316481
1.52053054047 0.350591860285
1.52115885887 0.350584443286
1.52178717728 0.350577065514
1.52241549568 0.350569727002
1.52304381409 0.350562427782
1.52367213249 0.350555167885
1.5243004509 0.350547947343
1.5249287693 0.350540766188
1.52555708771 0.350533624453
1.52618540611 0.350526522168
1.52681372452 0.350519459365
1.52744204292 0.350512436078
1.52807036133 0.350505452338
1.52869867973 0.350498508177
1.52932699814 0.350491603627
1.52995531654 0.350484738721
1.53058363495 0.35047791349
1.53121195335 0.350471127966
1.53184027176 0.350464382183
1.53246859016 0.350457676173
1.53309690857 0.350451009967
1.53372522697 0.350444383598
1.53435354538 0.350437797099
1.53498186378 0.350431250501
1.53561018219 0.350424743839
1.5362385006 0.350418277143
1.536866819 0.350411850446
1.53749513741 0.350405463782
1.53812345581 0.350399117183
1.53875177422 0.350392810681
1.53938009262 0.350386544309
1.54000841103 0.3503803181
1.54063672943 0.350374132086
1.54126504784 0.350367986301
1.54189336624 0.350361880777
1.54252168465 0.350355815547
1.54315000305 0.350349790644
1.54377832146 0.350343806101
1.54440663986 0.350337861951
1.54503495827 0.350331958227
1.54566327667 0.350326094961
1.54629159508 0.350320272188
1.54691991348 0.350314489939
1.54754823189 0.350308748249
1.54817655029 0.35030304715
1.5488048687 0.350297386676
1.5494331871 0.350291766859
1.55006150551 0.350286187734
1.55068982391 0.350280649332
1.55131814232 0.350275151689
1.55194646072 0.350269694836
1.55257477913 0.350264278808
1.55320309753 0.350258903638
1.55383141594 0.350253569359
1.55445973434 0.350248276005
1.55508805275 0.35024302361
1.55571637115 0.350237812206
1.55634468956 0.350232641828
1.55697300797 0.350227512509
1.55760132637 0.350222424283
1.55822964478 0.350217377183
1.55885796318 0.350212371243
1.55948628159 0.350207406498
1.56011459999 0.35020248298
1.5607429184 0.350197600724
1.5613712368 0.350192759763
1.56199955521 0.350187960131
1.56262787361 0.350183201863
1.56325619202 0.350178484992
1.56388451042 0.350173809552
1.56451282883 0.350169175577
1.56514114723 0.350164583102
1.56576946564 0.35016003216
1.56639778404 0.350155522785
1.56702610245 0.350151055011
1.56765442085 0.350146628874
1.56828273926 0.350142244406
1.56891105766 0.350137901642
1.56953937607 0.350133600617
1.57016769447 0.350129341364
1.57079601288 0.350125123919
1.57142433128 0.350120948314
1.57205264969 0.350116814586
1.57268096809 0.350112722767
1.5733092865 0.350108672893
1.5739376049 0.350104664999
1.57456592331 0.350100699117
1.57519424171 0.350096775284
1.57582256012 0.350092893533
1.57645087852 0.3500890539
1.57707919693 0.350085256419
1.57770751534 0.350081501124
1.57833583374 0.35007778805
1.57896415215 0.350074117232
1.57959247055 0.350070488705
1.58022078896 0.350066902504
1.58084910736 0.350063358662
1.58147742577 0.350059857216
1.58210574417 0.3500563982
1.58273406258 0.350052981648
1.58336238098 0.350049607596
1.58399069939 0.350046276079
1.58461901779 0.350042987132
1.5852473362 0.350039740789
1.5858756546 0.350036537086
1.58650397301 0.350033376058
1.58713229141 0.35003025774
1.58776060982 0.350027182167
1.58838892822 0.350024149374
1.58901724663 0.350021159396
1.58964556503 0.350018212269
1.59027388344 0.350015308027
1.59090220184 0.350012446707
1.59153052025 0.350009628343
1.59215883865 0.350006852971
1.59278715706 0.350004120625
1.59341547546 0.350001431343
1.59404379387 0.349998785158
1.59467211227 0.349996182106
1.59530043068 0.349993622223
1.59592874908 0.349991105544
1.59655706749 0.349988632105
1.59718538589 0.349986201941
1.5978137043 0.349983815088
1.59844202271 0.349981471581
1.59907034111 0.349979171457
1.59969865952 0.34997691475
1.60032697792 0.349974701496
1.60095529633 0.349972531732
1.60158361473 0.349970405492
1.60221193314 0.349968322813
1.60284025154 0.349966283731
1.60346856995 0.34996428828
1.60409688835 0.349962336498
1.60472520676 0.34996042842
1.60535352516 0.349958564081
1.60598184357 0.349956743518
1.60661016197 0.349954966767
1.60723848038 0.349953233864
1.60786679878 0.349951544844
1.60849511719 0.349949899743
1.60912343559 0.349948298599
1.609751754 0.349946741446
1.6103800724 0.349945228321
1.61100839081 0.349943759261
1.61163670921 0.3499423343
1.61226502762 0.349940953476
1.61289334602 0.349939616824
1.61352166443 0.349938324381
1.61414998283 0.349937076184
1.61477830124 0.349935872267
1.61540661964 0.349934712669
1.61603493805 0.349933597424
1.61666325645 0.349932526569
1.61729157486 0.349931500142
1.61791989326 0.349930518177
1.61854821167 0.349929580712
1.61917653008 0.349928687783
1.61980484848 0.349927839427
1.62043316689 0.349927035679
1.62106148529 0.349926276577
1.6216898037 0.349925562157
1.6223181221 0.349924892456
1.62294644051 0.34992426751
1.62357475891 0.349923687356
1.62420307732 0.34992315203
1.62483139572 0.34992266157
1.62545971413 0.349922216012
1.62608803253 0.349921815392
1.62671635094 0.349921459748
1.62734466934 0.349921149115
1.62797298775 0.349920883532
1.62860130615 0.349920663034
1.62922962456 0.349920487659
1.62985794296 0.349920357444
1.63048626137 0.349920272425
1.63111457977 0.349920232639
1.63174289818 0.349920238123
1.63237121658 0.349920288914
1.63299953499 0.34992038505
1.63362785339 0.349920526566
1.6342561718 0.349920713501
1.6348844902 0.349920945891
1.63551280861 0.349921223773
1.63614112701 0.349921547184
1.63676944542 0.349921916162
1.63739776382 0.349922330743
1.63802608223 0.349922790965
1.63865440063 0.349923296865
1.63928271904 0.34992384848
1.63991103745 0.349924445848
1.64053935585 0.349925089004
1.64116767426 0.349925777988
1.64179599266 0.349926512836
1.64242431107 0.349927293585
1.64305262947 0.349928120273
1.64368094788 0.349928992937
1.64430926628 0.349929911615
1.64493758469 0.349930876343
1.64556590309 0.349931887159
1.6461942215 0.349932944102
1.6468225399 0.349934047207
1.64745085831 0.349935196513
1.64807917671 0.349936392057
1.64870749512 0.349937633877
1.64933581352 0.34993892201
1.64996413193 0.349940256493
1.65059245033 0.349941637365
1.65122076874 0.349943064663
1.65184908714 0.349944538424
1.65247740555 0.349946058687
1.65310572395 0.349947625488
1.65373404236 0.349949238866
1.65436236076 0.349950898858
1.65499067917 0.349952605501
1.65561899757 0.349954358835
1.65624731598 0.349956158895
1.65687563438 0.349958005721
1.65750395279 0.34995989935
1.65813227119 0.34996183982
1.6587605896 0.349963827168
1.659388908 0.349965861432
1.66001722641 0.349967942651
1.66064554482 0.349970070862
1.66127386322 0.349972246103
1.66190218163 0.349974468412
1.66253050003 0.349976737828
1.66315881844 0.349979054387
1.66378713684 0.349981418128
1.66441545525 0.349983829088
1.66504377365 0.349986287307
1.66567209206 0.349988792822
1.66630041046 0.34999134567
1.66692872887 0.349993945891
1.66755704727 0.349996593522
1.66818536568 0.349999288601
1.66881368408 0.350002031167
1.66944200249 0.350004821257
1.67007032089 0.35000765891
1.6706986393 0.350010544163
1.6713269577 0.350013477056
1.67195527611 0.350016457626
1.67258359451 0.350019485911
1.67321191292 0.350022561951
1.67384023132 0.350025685782
1.67446854973 0.350028857443
1.67509686813 0.350032076973
1.67572518654 0.35003534441
1.67635350494 0.350038659792
1.67698182335 0.350042023157
1.67761014175 0.350045434545
1.67823846016 0.350048893992
1.67886677856 0.350052401539
1.67949509697 0.350055957222
1.68012341537 0.350059561081
1.68075173378 0.350063213154
1.68138005219 0.350066913479
1.68200837059 0.350070662095
1.682636689 0.35007445904
1.6832650074 0.350078304353
1.68389332581 0.350082198073
1.68452164421 0.350086140237
1.68514996262 0.350090130885
1.68577828102 0.350094170055
1.68640659943 0.350098257785
1.68703491783 0.350102394114
1.68766323624 0.350106579081
1.68829155464 0.350110812725
1.68891987305 0.350115095083
1.68954819145 0.350119426195
1.69017650986 0.3501238061
1.69080482826 0.350128234835
1.69143314667 0.35013271244
1.69206146507 0.350137238954
1.69268978348 0.350141814414
1.69331810188 0.350146438861
1.69394642029 0.350151112331
1.69457473869 0.350155834866
1.6952030571 0.350160606502
1.6958313755 0.350165427279
1.69645969391 0.350170297236
1.69708801231 0.350175216411
1.69771633072 0.350180184844
1.69834464912 0.350185202573
1.69897296753 0.350190269636
1.69960128593 0.350195386074
1.70022960434 0.350200551924
1.70085792274 0.350205767226
1.70148624115 0.350211032019
1.70211455956 0.35021634634
1.70274287796 0.350221710231
1.70337119637 0.350227123728
1.70399951477 0.350232586872
1.70462783318 0.350238099701
1.70525615158 0.350243662254
1.70588446999 0.35024927457
1.70651278839 0.350254936689
1.7071411068 0.350260648648
1.7077694252 0.350266410488
1.70839774361 0.350272222247
1.70902606201 0.350278083964
1.70965438042 0.350283995679
1.71028269882 0.35028995743
1.71091101723 0.350295969256
1.71153933563 0.350302031197
1.71216765404 0.350308143291
1.71279597244 0.350314305578
1.71342429085 0.350320518097
1.71405260925 0.350326780887
1.71468092766 0.350333093987
1.71530924606 0.350339457437
1.71593756447 0.350345871274
1.71656588287 0.35035233554
1.71719420128 0.350358850272
1.71782251968 0.35036541551
1.71845083809 0.350372031293
1.71907915649 0.35037869766
1.7197074749 0.350385414651
1.7203357933 0.350392182305
1.72096411171 0.35039900066
1.72159243011 0.350405869757
1.72222074852 0.350412789635
1.72284906693 0.350419760332
1.72347738533 0.350426781888
1.72410570374 0.350433854343
1.72473402214 0.350440977735
1.72536234055 0.350448152104
1.72599065895 0.350455377489
1.72661897736 0.35046265393
1.72724729576 0.350469981465
1.72787561417 0.350477360135
1.72850393257 0.350484789978
1.72913225098 0.350492271033
1.72976056938 0.350499803341
1.73038888779 0.350507386941
1.73101720619 0.350515021871
1.7316455246 0.350522708172
1.732273843 0.350530445882
1.73290216141 0.350538235042
1.73353047981 0.350546075689
1.73415879822 0.350553967865
1.73478711662 0.350561911608
1.73541543503 0.350569906957
1.73604375343 0.350577953953
1.73667207184 0.350586052634
1.73730039024 0.350594203039
1.73792870865 0.35060240521
1.73855702705 0.350610659184
1.73918534546 0.350618965001
1.73981366386 0.350627322701
1.74044198227 0.350635732323
1.74107030067 0.350644193907
1.74169861908 0.350652707491
1.74232693748 0.350661273117
1.74295525589 0.350669890822
1.7435835743 0.350678560647
1.7442118927 0.350687282632
1.74484021111 0.350696056814
1.74546852951 0.350704883235
1.74609684792 0.350713761933
1.74672516632 0.350722692949
1.74735348473 0.350731676321
1.74798180313 0.350740712089
1.74861012154 0.350749800293
1.74923843994 0.350758940972
1.74986675835 0.350768134165
1.75049507675 0.350777379913
1.75112339516 0.350786678255
1.75175171356 0.35079602923
1.75238003197 0.350805432878
1.75300835037 0.350814889238
1.75363666878 0.350824398351
1.75426498718 0.350833960255
1.75489330559 0.35084357499
1.75552162399 0.350853242596
1.7561499424 0.350862963112
1.7567782608 0.350872736578
1.75740657921 0.350882563034
1.75803489761 0.350892442518
1.75866321602 0.350902375071
1.75929153442 0.350912360732
1.75991985283 0.350922399541
1.76054817123 0.350932491538
1.76117648964 0.350942636761
1.76180480804 0.35095283525
1.76243312645 0.350963087046
1.76306144485 0.350973392188
1.76368976326 0.350983750715
1.76431808167 0.350994162666
1.76494640007 0.351004628083
1.76557471848 0.351015147003
1.76620303688 0.351025719467
1.76683135529 0.351036345514
1.76745967369 0.351047025184
1.7680879921 0.351057758517
1.7687163105 0.351068545552
1.76934462891 0.351079386328
1.76997294731 0.351090280886
1.77060126572 0.351101229265
1.77122958412 0.351112231504
1.77185790253 0.351123287644
1.77248622093 0.351134397723
1.77311453934 0.351145561781
1.77374285774 0.351156779859
1.77437117615 0.351168051995
1.77499949455 0.351179378229
1.77562781296 0.3511907586
1.77625613136 0.35120219315
1.77688444977 0.351213681916
1.77751276817 0.351225224939
1.77814108658 0.351236822257
1.77876940498 0.351248473912
1.77939772339 0.351260179942
1.78002604179 0.351271940387
1.7806543602 0.351283755286
1.7812826786 0.35129562468
1.78191099701 0.351307548607
1.78253931541 0.351319527107
1.78316763382 0.351331560221
1.78379595222 0.351343647987
1.78442427063 0.351355790444
1.78505258904 0.351367987634
1.78568090744 0.351380239595
1.78630922585 0.351392546366
1.78693754425 0.351404907988
1.78756586266 0.351417324499
1.78819418106 0.35142979594
1.78882249947 0.35144232235
1.78945081787 0.351454903769
1.79007913628 0.351467540236
1.79070745468 0.35148023179
1.79133577309 0.351492978472
1.79196409149 0.35150578032
1.7925924099 0.351518637375
1.7932207283 0.351531549675
1.79384904671 0.351544517261
1.79447736511 0.351557540171
1.79510568352 0.351570618446
1.79573400192 0.351583752125
1.79636232033 0.351596941247
1.79699063873 0.351610185852
1.79761895714 0.35162348598
1.79824727554 0.351636841669
1.79887559395 0.35165025296
1.79950391235 0.351663719892
1.80013223076 0.351677242504
1.80076054916 0.351690820836
1.80138886757 0.351704454927
1.80201718597 0.351718144817
1.80264550438 0.351731890545
1.80327382278 0.351745692151
1.80390214119 0.351759549673
1.80453045959 0.351773463153
1.805158778 0.351787432628
1.80578709641 0.351801458138
1.80641541481 0.351815539724
1.80704373322 0.351829677423
1.80767205162 0.351843871276
1.80830037003 0.351858121323
1.80892868843 0.351872427601
1.80955700684 0.351886790151
1.81018532524 0.351901209013
1.81081364365 0.351915684224
1.81144196205 0.351930215826
1.81207028046 0.351944803857
1.81269859886 0.351959448356
1.81332691727 0.351974149363
1.81395523567 0.351988906917
1.81458355408 0.352003721058
1.81521187248 0.352018591825
1.81584019089 0.352033519256
1.81646850929 0.352048503392
1.8170968277 0.352063544272
1.8177251461 0.352078641935
1.81835346451 0.352093796419
1.81898178291 0.352109007766
1.81961010132 0.352124276012
1.82023841972 0.352139601199
1.82086673813 0.352154983365
1.82149505653 0.352170422549
1.82212337494 0.352185918791
1.82275169334 0.352201472129
1.82338001175 0.352217082603
1.82400833015 0.352232750253
1.82463664856 0.352248475116
1.82526496696 0.352264257233
1.82589328537 0.352280096642
1.82652160378 0.352295993384
1.82714992218 0.352311947495
1.82777824059 0.352327959017
1.82840655899 0.352344027988
1.8290348774 0.352360154446
1.8296631958 0.352376338432
1.83029151421 0.352392579984
1.83091983261 0.352408879141
1.83154815102 0.352425235942
1.83217646942 0.352441650426
1.83280478783 0.352458122633
1.83343310623 0.352474652601
1.83406142464 0.352491240369
1.83468974304 0.352507885977
1.83531806145 0.352524589462
1.83594637985 0.352541350865
1.83657469826 0.352558170224
1.83720301666 0.352575047577
1.83783133507 0.352591982965
1.83845965347 0.352608976425
1.83908797188 0.352626027997
1.83971629028 0.352643137719
1.84034460869 0.352660305631
1.84097292709 0.352677531771
1.8416012455 0.352694816178
1.8422295639 0.35271215889
1.84285788231 0.352729559948
1.84348620071 0.352747019388
1.84411451912 0.352764537251
1.84474283752 0.352782113574
1.84537115593 0.352799748398
1.84599947433 0.352817441759
1.84662779274 0.352835193697
1.84725611115 0.352853004252
1.84788442955 0.35287087346
1.84851274796 0.352888801362
1.84914106636 0.352906787995
1.84976938477 0.352924833398
1.85039770317 0.352942937611
1.85102602158 0.35296110067
1.85165433998 0.352979322616
1.85228265839 0.352997603487
1.85291097679 0.35301594332
1.8535392952 0.353034342156
1.8541676136 0.353052800031
1.85479593201 0.353071316985
1.85542425041 0.353089893056
1.85605256882 0.353108528283
1.85668088722 0.353127222704
1.85730920563 0.353145976357
1.85793752403 0.353164789281
1.85856584244 0.353183661514
1.85919416084 0.353202593095
1.85982247925 0.353221584062
1.86045079765 0.353240634453
1.86107911606 0.353259744306
1.86170743446 0.35327891366
1.86233575287 0.353298142554
1.86296407127 0.353317431025
1.86359238968 0.353336779111
1.86422070808 0.353356186851
1.86484902649 0.353375654283
1.86547734489 0.353395181445
1.8661056633 0.353414768376
1.8667339817 0.353434415113
1.86736230011 0.353454121695
1.86799061852 0.353473888159
1.86861893692 0.353493714544
1.86924725533 0.353513600888
1.86987557373 0.353533547228
1.87050389214 0.353553553604
1.87113221054 0.353573620052
1.87176052895 0.353593746611
1.87238884735 0.353613933318
1.87301716576 0.353634180212
1.87364548416 0.353654487331
1.87427380257 0.353674854713
1.87490212097 0.353695282394
1.87553043938 0.353715770414
1.87615875778 0.353736318809
1.87678707619 0.353756927619
1.87741539459 0.353777596879
1.878043713 0.35379832663
1.8786720314 0.353819116907
1.87930034981 0.353839967748
1.87992866821 0.353860879193
1.88055698662 0.353881851277
1.88118530502 0.353902884038
1.88181362343 0.353923977516
1.88244194183 0.353945131745
1.88307026024 0.353966346766
1.88369857864 0.353987622614
1.88432689705 0.354008959328
1.88495521545 0.354030356945
1.88558353386 0.354051815502
1.88621185226 0.354073335037
1.88684017067 0.354094915587
1.88746848907 0.35411655719
1.88809680748 0.354138259883
1.88872512589 0.354160023703
1.88935344429 0.354181848689
1.8899817627 0.354203734876
1.8906100811 0.354225682302
1.89123839951 0.354247691005
1.89186671791 0.354269761022
1.89249503632 0.354291892389
1.89312335472 0.354314085145
1.89375167313 0.354336339326
1.89437999153 0.354358654969
1.89500830994 0.354381032111
1.89563662834 0.35440347079
1.89626494675 0.354425971043
1.89689326515 0.354448532906
1.89752158356 0.354471156416
1.89814990196 0.354493841611
1.89877822037 0.354516588527
1.89940653877 0.354539397202
1.90003485718 0.354562267671
1.90066317558 0.354585199973
1.90129149399 0.354608194143
1.90191981239 0.354631250219
1.9025481308 0.354654368237
1.9031764492 0.354677548234
1.90380476761 0.354700790247
1.90443308601 0.354724094312
1.90506140442 0.354747460466
1.90568972282 0.354770888745
1.90631804123 0.354794379187
1.90694635963 0.354817931828
1.90757467804 0.354841546704
1.90820299644 0.354865223852
1.90883131485 0.354888963307
1.90945963326 0.354912765108
1.91008795166 0.354936629289
1.91071627007 0.354960555888
1.91134458847 0.354984544941
1.91197290688 0.355008596484
1.91260122528 0.355032710553
1.91322954369 0.355056887185
1.91385786209 0.355081126415
1.9144861805 0.355105428281
1.9151144989 0.355129792817
1.91574281731 0.355154220061
1.91637113571 0.355178710048
1.91699945412 0.355203262815
1.91762777252 0.355227878397
1.91825609093 0.35525255683
1.91888440933 0.355277298151
1.91951272774 0.355302102395
1.92014104614 0.355326969599
1.92076936455 0.355351899797
1.92139768295 0.355376893026
1.92202600136 0.355401949322
1.92265431976 0.355427068721
1.92328263817 0.355452251257
1.92391095657 0.355477496968
1.92453927498 0.355502805888
1.92516759338 0.355528178053
1.92579591179 0.355553613499
1.92642423019 0.355579112261
1.9270525486 0.355604674375
1.927680867 0.355630299877
1.92830918541 0.355655988801
1.92893750381 0.355681741184
1.92956582222 0.35570755706
1.93019414063 0.355733436465
1.93082245903 0.355759379434
1.93145077744 0.355785386003
1.93207909584 0.355811456207
1.93270741425 0.35583759008
1.93333573265 0.355863787659
1.93396405106 0.355890048978
1.93459236946 0.355916374072
1.93522068787 0.355942762977
1.93584900627 0.355969215728
1.93647732468 0.355995732359
1.93710564308 0.356022312905
1.93773396149 0.356048957402
1.93836227989 0.356075665884
1.9389905983 0.356102438385
1.9396189167 0.356129274942
1.94024723511 0.356156175589
1.94087555351 0.356183140359
1.94150387192 0.356210169289
1.94213219032 0.356237262413
1.94276050873 0.356264419765
1.94338882713 0.356291641379
1.94401714554 0.356318927292
1.94464546394 0.356346277536
1.94527378235 0.356373692146
1.94590210075 0.356401171157
1.94653041916 0.356428714603
1.94715873756 0.356456322519
1.94778705597 0.356483994939
1.94841537437 0.356511731897
1.94904369278 0.356539533427
1.94967201118 0.356567399563
1.95030032959 0.35659533034
1.950928648 0.356623325792
1.9515569664 0.356651385952
1.95218528481 0.356679510855
1.95281360321 0.356707700535
1.95344192162 0.356735955026
1.95407024002 0.356764274361
1.95469855843 0.356792658575
1.95532687683 0.356821107701
1.95595519524 0.356849621772
1.95658351364 0.356878200824
1.95721183205 0.356906844889
1.95784015045 0.356935554001
1.95846846886 0.356964328193
1.95909678726 0.3569931675
1.95972510567 0.357022071955
1.96035342407 0.35705104159
1.96098174248 0.357080076441
1.96161006088 0.357109176539
1.96223837929 0.357138341918
1.96286669769 0.357167572613
1.9634950161 0.357196868655
1.9641233345 0.357226230078
1.96475165291 0.357255656915
1.96537997131 0.3572851492
1.96600828972 0.357314706965
1.96663660812 0.357344330244
1.96726492653 0.357374019069
1.96789324493 0.357403773474
1.96852156334 0.35743359349
1.96914988174 0.357463479152
1.96977820015 0.357493430492
1.97040651855 0.357523447543
1.97103483696 0.357553530337
1.97166315536 0.357583678907
1.97229147377 0.357613893286
1.97291979218 0.357644173506
1.97354811058 0.3576745196
1.97417642899 0.3577049316
1.97480474739 0.357735409539
1.9754330658 0.35776595345
1.9760613842 0.357796563363
1.97668970261 0.357827239313
1.97731802101 0.35785798133
1.97794633942 0.357888789448
1.97857465782 0.357919663697
1.97920297623 0.357950604112
1.97983129463 0.357981610723
1.98045961304 0.358012683562
1.98108793144 0.358043822662
1.98171624985 0.358075028054
1.98234456825 0.358106299771
1.98297288666 0.358137637843
1.98360120506 0.358169042304
1.98422952347 0.358200513184
1.98485784187 0.358232050515
1.98548616028 0.358263654329
1.98611447868 0.358295324657
1.98674279709 0.358327061532
1.98737111549 0.358358864983
1.9879994339 0.358390735044
1.9886277523 0.358422671744
1.98925607071 0.358454675116
1.98988438911 0.358486745191
1.99051270752 0.358518881999
1.99114102592 0.358551085573
1.99176934433 0.358583355943
1.99239766273 0.35861569314
1.99302598114 0.358648097195
1.99365429955 0.35868056814
1.99428261795 0.358713106005
1.99491093636 0.35874571082
1.99553925476 0.358778382618
1.99616757317 0.358811121428
1.99679589157 0.358843927281
1.99742420998 0.358876800208
1.99805252838 0.358909740239
1.99868084679 0.358942747405
1.99930916519 0.358975821737
1.9999374836 0.359008963264
2.000565802 0.359042172018
2.00119412041 0.359075448028
2.00182243881 0.359108791326
2.00245075722 0.35914220194
2.00307907562 0.359175679901
2.00370739403 0.35920922524
2.00433571243 0.359242837986
2.00496403084 0.359276518169
2.00559234924 0.359310265819
2.00622066765 0.359344080967
2.00684898605 0.359377963641
2.00747730446 0.359411913873
2.00810562286 0.35944593169
2.00873394127 0.359480017124
2.00936225967 0.359514170204
2.00999057808 0.359548390958
2.01061889648 0.359582679418
2.01124721489 0.359617035611
2.01187553329 0.359651459569
2.0125038517 0.359685951319
2.0131321701 0.359720510891
2.01376048851 0.359755138314
2.01438880692 0.359789833618
2.01501712532 0.359824596832
2.01564544373 0.359859427984
2.01627376213 0.359894327104
2.01690208054 0.35992929422
2.01753039894 0.359964329361
2.01815871735 0.359999432557
2.01878703575 0.360034603836
2.01941535416 0.360069843226
2.02004367256 0.360105150756
2.02067199097 0.360140526455
2.02130030937 0.360175970351
2.02192862778 0.360211482473
2.02255694618 0.360247062849
2.02318526459 0.360282711508
2.02381358299 0.360318428477
2.0244419014 0.360354213785
2.0250702198 0.36039006746
2.02569853821 0.36042598953
2.02632685661 0.360461980023
2.02695517502 0.360498038968
2.02758349342 0.360534166391
2.02821181183 0.360570362321
2.02884013023 0.360606626786
2.02946844864 0.360642959813
2.03009676704 0.36067936143
2.03072508545 0.360715831664
2.03135340385 0.360752370544
2.03198172226 0.360788978096
2.03261004066 0.360825654349
2.03323835907 0.360862399328
2.03386667747 0.360899213062
2.03449499588 0.360936095578
2.03512331429 0.360973046903
2.03575163269 0.361010067064
2.0363799511 0.361047156088
2.0370082695 0.361084314002
2.03763658791 0.361121540833
2.03826490631 0.361158836608
2.03889322472 0.361196201353
2.03952154312 0.361233635096
2.04014986153 0.361271137862
2.04077817993 0.361308709679
2.04140649834 0.361346350573
2.04203481674 0.36138406057
2.04266313515 0.361421839697
2.04329145355 0.361459687981
2.04391977196 0.361497605446
2.04454809036 0.36153559212
2.04517640877 0.361573648029
2.04580472717 0.361611773199
2.04643304558 0.361649967655
2.04706136398 0.361688231424
2.04768968239 0.361726564532
2.04831800079 0.361764967004
2.0489463192 0.361803438865
2.0495746376 0.361841980143
2.05020295601 0.361880590862
2.05083127441 0.361919271047
2.05145959282 0.361958020725
2.05208791122 0.36199683992
2.05271622963 0.362035728658
2.05334454803 0.362074686964
2.05397286644 0.362113714864
2.05460118484 0.362152812382
2.05522950325 0.362191979544
2.05585782166 0.362231216374
2.05648614006 0.362270522897
2.05711445847 0.362309899139
2.05774277687 0.362349345123
2.05837109528 0.362388860875
2.05899941368 0.36242844642
2.05962773209 0.362468101781
2.06025605049 0.362507826983
2.0608843689 0.362547622052
2.0615126873 0.36258748701
2.06214100571 0.362627421883
2.06276932411 0.362667426694
2.06339764252 0.362707501468
2.06402596092 0.362747646228
2.06465427933 0.362787860999
2.06528259773 0.362828145805
2.06591091614 0.36286850067
2.06653923454 0.362908925616
2.06716755295 0.362949420669
2.06779587135 0.362989985851
2.06842418976 0.363030621186
2.06905250816 0.363071326698
2.06968082657 0.36311210241
2.07030914497 0.363152948345
2.07093746338 0.363193864527
2.07156578178 0.363234850979
2.07219410019 0.363275907723
2.07282241859 0.363317034784
2.073450737 0.363358232184
2.0740790554 0.363399499945
2.07470737381 0.363440838091
2.07533569221 0.363482246645
2.07596401062 0.363523725628
2.07659232903 0.363565275064
2.07722064743 0.363606894976
2.07784896584 0.363648585385
2.07847728424 0.363690346314
2.07910560265 0.363732177786
2.07973392105 0.363774079822
2.08036223946 0.363816052444
2.08099055786 0.363858095676
2.08161887627 0.363900209538
2.08224719467 0.363942394053
2.08287551308 0.363984649242
2.08350383148 0.364026975128
2.08413214989 0.364069371732
2.08476046829 0.364111839075
2.0853887867 0.36415437718
2.0860171051 0.364196986067
2.08664542351 0.364239665757
2.08727374191 0.364282416274
2.08790206032 0.364325237636
2.08853037872 0.364368129867
2.08915869713 0.364411092986
2.08978701553 0.364454127014
2.09041533394 0.364497231974
2.09104365234 0.364540407885
2.09167197075 0.364583654767
2.09230028915 0.364626972643
2.09292860756 0.364670361533
2.09355692596 0.364713821456
2.09418524437 0.364757352433
2.09481356277 0.364800954486
2.09544188118 0.364844627633
2.09607019958 0.364888371896
2.09669851799 0.364932187294
2.0973268364 0.364976073847
2.0979551548 0.365020031576
2.09858347321 0.3650640605
2.09921179161 0.365108160639
2.09984011002 0.365152332013
2.10046842842 0.365196574641
2.10109674683 0.365240888542
2.10172506523 0.365285273738
2.10235338364 0.365329730246
2.10298170204 0.365374258086
2.10361002045 0.365418857277
2.10423833885 0.365463527839
2.10486665726 0.36550826979
2.10549497566 0.36555308315
2.10612329407 0.365597967937
2.10675161247 0.36564292417
2.10737993088 0.365687951868
2.10800824928 0.36573305105
2.10863656769 0.365778221733
2.10926488609 0.365823463937
2.1098932045 0.365868777681
2.1105215229 0.365914162981
2.11114984131 0.365959619857
2.11177815971 0.366005148326
2.11240647812 0.366050748407
2.11303479652 0.366096420118
2.11366311493 0.366142163476
2.11429143333 0.366187978499
2.11491975174 0.366233865206
2.11554807014 0.366279823613
2.11617638855 0.366325853738
2.11680470695 0.366371955599
2.11743302536 0.366418129213
2.11806134377 0.366464374597
2.11868966217 0.366510691768
2.11931798058 0.366557080745
2.11994629898 0.366603541542
2.12057461739 0.366650074179
2.12120293579 0.36669667867
2.1218312542 0.366743355034
2.1224595726 0.366790103287
2.12308789101 0.366836923445
2.12371620941 0.366883815525
2.12434452782 0.366930779544
2.12497284622 0.366977815517
2.12560116463 0.367024923461
2.12622948303 0.367072103392
2.12685780144 0.367119355326
2.12748611984 0.367166679279
2.12811443825 0.367214075267
2.12874275665 0.367261543306
2.12937107506 0.367309083411
2.12999939346 0.367356695599
2.13062771187 0.367404379884
2.13125603027 0.367452136282
2.13188434868 0.367499964808
2.13251266708 0.367547865478
2.13314098549 0.367595838306
2.13376930389 0.367643883309
2.1343976223 0.3676920005
2.1350259407 0.367740189895
2.13565425911 0.367788451509
2.13628257751 0.367836785356
2.13691089592 0.36788519145
2.13753921432 0.367933669807
2.13816753273 0.367982220441
2.13879585114 0.368030843366
2.13942416954 0.368079538596
2.14005248795 0.368128306146
2.14068080635 0.36817714603
2.14130912476 0.368226058261
2.14193744316 0.368275042853
2.14256576157 0.368324099821
2.14319407997 0.368373229178
2.14382239838 0.368422430937
2.14445071678 0.368471705113
2.14507903519 0.368521051718
2.14570735359 0.368570470766
2.146335672 0.368619962269
2.1469639904 0.368669526242
2.14759230881 0.368719162697
2.14822062721 0.368768871648
2.14884894562 0.368818653106
2.14947726402 0.368868507085
2.15010558243 0.368918433598
2.15073390083 0.368968432656
2.15136221924 0.369018504273
2.15199053764 0.369068648461
2.15261885605 0.369118865232
2.15324717445 0.369169154598
2.15387549286 0.369219516572
2.15450381126 0.369269951165
2.15513212967 0.369320458389
2.15576044807 0.369371038256
2.15638876648 0.369421690778
2.15701708488 0.369472415967
2.15764540329 0.369523213833
2.15827372169 0.369574084389
2.1589020401 0.369625027645
2.15953035851 0.369676043613
2.16015867691 0.369727132304
2.16078699532 0.369778293729
2.16141531372 0.369829527899
2.16204363213 0.369880834825
2.16267195053 0.369932214517
2.16330026894 0.369983666987
2.16392858734 0.370035192243
2.16455690575 0.370086790298
2.16518522415 0.370138461162
2.16581354256 0.370190204844
2.16644186096 0.370242021355
2.16707017937 0.370293910704
2.16769849777 0.370345872902
2.16832681618 0.370397907959
2.16895513458 0.370450015884
2.16958345299 0.370502196688
2.17021177139 0.370554450378
2.1708400898 0.370606776966
2.1714684082 0.37065917646
2.17209672661 0.370711648869
2.17272504501 0.370764194203
2.17335336342 0.370816812471
2.17398168182 0.370869503681
2.17461000023 0.370922267842
2.17523831863 0.370975104964
2.17586663704 0.371028015055
2.17649495544 0.371080998123
2.17712327385 0.371134054177
2.17775159225 0.371187183224
2.17837991066 0.371240385274
2.17900822906 0.371293660335
2.17963654747 0.371347008414
2.18026486588 0.371400429519
2.18089318428 0.371453923658
2.18152150269 0.37150749084
2.18214982109 0.37156113107
2.1827781395 0.371614844358
2.1834064579 0.37166863071
2.18403477631 0.371722490134
2.18466309471 0.371776422636
2.18529141312 0.371830428225
2.18591973152 0.371884506906
2.18654804993 0.371938658687
2.18717636833 0.371992883575
2.18780468674 0.372047181575
2.18843300514 0.372101552696
2.18906132355 0.372155996943
2.18968964195 0.372210514322
2.19031796036 0.372265104841
2.19094627876 0.372319768504
2.19157459717 0.372374505318
2.19220291557 0.37242931529
2.19283123398 0.372484198424
2.19345955238 0.372539154726
2.19408787079 0.372594184203
2.19471618919 0.372649286859
2.1953445076 0.3727044627
2.195972826 0.372759711732
2.19660114441 0.372815033959
2.19722946281 0.372870429386
2.19785778122 0.372925898019
2.19848609962 0.372981439863
2.19911441803 0.373037054921
2.19974273643 0.3730927432
2.20037105484 0.373148504703
2.20099937325 0.373204339434
2.20162769165 0.373260247399
2.20225601006 0.373316228601
2.20288432846 0.373372283044
2.20351264687 0.373428410733
2.20414096527 0.373484611671
2.20476928368 0.373540885862
2.20539760208 0.37359723331
2.20602592049 0.373653654019
2.20665423889 0.373710147991
2.2072825573 0.37376671523
2.2079108757 0.37382335574
2.20853919411 0.373880069523
2.20916751251 0.373936856582
2.20979583092 0.373993716921
2.21042414932 0.374050650543
2.21105246773 0.374107657449
2.21168078613 0.374164737642
2.21230910454 0.374221891126
2.21293742294 0.374279117902
2.21356574135 0.374336417972
2.21419405975 0.374393791339
2.21482237816 0.374451238004
2.21545069656 0.374508757971
2.21607901497 0.374566351239
2.21670733337 0.374624017812
2.21733565178 0.37468175769
2.21796397018 0.374739570875
2.21859228859 0.374797457369
2.21922060699 0.374855417173
2.2198489254 0.374913450287
2.2204772438 0.374971556713
2.22110556221 0.375029736452
2.22173388062 0.375087989504
2.22236219902 0.37514631587
2.22299051743 0.375204715551
2.22361883583 0.375263188548
2.22424715424 0.375321734859
2.22487547264 0.375380354487
2.22550379105 0.37543904743
2.22613210945 0.375497813689
2.22676042786 0.375556653264
2.22738874626 0.375615566154
2.22801706467 0.37567455236
2.22864538307 0.375733611879
2.22927370148 0.375792744713
2.22990201988 0.375851950861
2.23053033829 0.375911230321
2.23115865669 0.375970583092
2.2317869751 0.376030009174
2.2324152935 0.376089508565
2.23304361191 0.376149081265
2.23367193031 0.376208727271
2.23430024872 0.376268446583
2.23492856712 0.376328239198
2.23555688553 0.376388105115
2.23618520393 0.376448044332
2.23681352234 0.376508056847
2.23744184074 0.376568142658
2.23807015915 0.376628301763
2.23869847755 0.376688534159
2.23932679596 0.376748839844
2.23995511436 0.376809218816
2.24058343277 0.376869671071
2.24121175117 0.376930196608
2.24184006958 0.376990795422
2.24246838799 0.377051467512
2.24309670639 0.377112212873
2.2437250248 0.377173031503
2.2443533432 0.377233923399
2.24498166161 0.377294888556
2.24560998001 0.377355926972
2.24623829842 0.377417038641
2.24686661682 0.377478223562
2.24749493523 0.377539481729
2.24812325363 0.377600813138
2.24875157204 0.377662217786
2.24937989044 0.377723695668
2.25000820885 0.37778524678
2.25063652725 0.377846871116
2.25126484566 0.377908568673
2.25189316406 0.377970339445
2.25252148247 0.378032183428
2.25314980087 0.378094100616
2.25377811928 0.378156091005
2.25440643768 0.378218154589
2.25503475609 0.378280291362
2.25566307449 0.378342501319
2.2562913929 0.378404784455
2.2569197113 0.378467140764
2.25754802971 0.37852957024
2.25817634811 0.378592072876
2.25880466652 0.378654648667
2.25943298492 0.378717297607
2.26006130333 0.378780019688
2.26068962173 0.378842814905
2.26131794014 0.378905683251
2.26194625854 0.37896862472
2.26257457695 0.379031639303
2.26320289536 0.379094726995
2.26383121376 0.379157887789
2.26445953217 0.379221121676
2.26508785057 0.37928442865
2.26571616898 0.379347808703
2.26634448738 0.379411261828
2.26697280579 0.379474788017
2.26760112419 0.379538387262
2.2682294426 0.379602059554
2.268857761 0.379665804887
2.26948607941 0.379729623252
2.27011439781 0.37979351464
2.27074271622 0.379857479043
2.27137103462 0.379921516453
2.27199935303 0.37998562686
2.27262767143 0.380049810256
2.27325598984 0.380114066632
2.27388430824 0.380178395979
2.27451262665 0.380242798288
2.27514094505 0.380307273549
2.27576926346 0.380371821753
2.27639758186 0.38043644289
2.27702590027 0.380501136951
2.27765421867 0.380565903925
2.27828253708 0.380630743804
2.27891085548 0.380695656576
2.27953917389 0.380760642231
2.28016749229 0.38082570076
2.2807958107 0.380890832152
2.2814241291 0.380956036395
2.28205244751 0.381021313481
2.28268076591 0.381086663397
2.28330908432 0.381152086132
2.28393740273 0.381217581677
2.28456572113 0.381283150018
2.28519403954 0.381348791146
2.28582235794 0.381414505048
2.28645067635 0.381480291714
2.28707899475 0.38154615113
2.28770731316 0.381612083287
2.28833563156 0.38167808817
2.28896394997 0.381744165769
2.28959226837 0.381810316072
2.29022058678 0.381876539065
2.29084890518 0.381942834736
2.29147722359 0.382009203073
2.29210554199 0.382075644064
2.2927338604 0.382142157694
2.2933621788 0.382208743952
2.29399049721 0.382275402823
2.29461881561 0.382342134296
2.29524713402 0.382408938356
2.29587545242 0.382475814989
2.29650377083 0.382542764183
2.29713208923 0.382609785924
2.29776040764 0.382676880198
2.29838872604 0.38274404699
2.29901704445 0.382811286286
2.29964536285 0.382878598073
2.30027368126 0.382945982335
2.30090199966 0.383013439059
2.30153031807 0.38308096823
2.30215863647 0.383148569832
2.30278695488 0.383216243852
2.30341527328 0.383283990273
2.30404359169 0.383351809081
2.3046719101 0.38341970026
2.3053002285 0.383487663795
2.30592854691 0.383555699671
2.30655686531 0.383623807871
2.30718518372 0.383691988381
2.30781350212 0.383760241183
2.30844182053 0.383828566262
2.30907013893 0.383896963601
2.30969845734 0.383965433185
2.31032677574 0.384033974996
2.31095509415 0.384102589019
2.31158341255 0.384171275236
2.31221173096 0.384240033631
2.31284004936 0.384308864186
2.31346836777 0.384377766885
2.31409668617 0.384446741709
2.31472500458 0.384515788643
2.31535332298 0.384584907667
2.31598164139 0.384654098766
2.31660995979 0.38472336192
2.3172382782 0.384792697111
2.3178665966 0.384862104323
2.31849491501 0.384931583536
2.31912323341 0.385001134732
2.31975155182 0.385070757893
2.32037987022 0.385140453
2.32100818863 0.385210220035
2.32163650703 0.385280058978
2.32226482544 0.385349969811
2.32289314384 0.385419952515
2.32352146225 0.385490007069
2.32414978065 0.385560133456
2.32477809906 0.385630331655
2.32540641747 0.385700601647
2.32603473587 0.385770943412
2.32666305428 0.385841356929
2.32729137268 0.38591184218
2.32791969109 0.385982399144
2.32854800949 0.3860530278
2.3291763279 0.386123728128
2.3298046463 0.386194500107
2.33043296471 0.386265343717
2.33106128311 0.386336258938
2.33168960152 0.386407245747
2.33231791992 0.386478304123
2.33294623833 0.386549434047
2.33357455673 0.386620635495
2.33420287514 0.386691908447
2.33483119354 0.386763252881
2.33545951195 0.386834668776
2.33608783035 0.386906156108
2.33671614876 0.386977714857
2.33734446716 0.387049344999
2.33797278557 0.387121046514
2.33860110397 0.387192819377
2.33922942238 0.387264663567
2.33985774078 0.387336579061
2.34048605919 0.387408565836
2.34111437759 0.387480623869
2.341742696 0.387552753137
2.3423710144 0.387624953617
2.34299933281 0.387697225284
2.34362765121 0.387769568117
2.34425596962 0.38784198209
2.34488428802 0.38791446718
2.34551260643 0.387987023364
2.34614092484 0.388059650616
2.34676924324 0.388132348914
2.34739756165 0.388205118232
2.34802588005 0.388277958546
2.34865419846 0.388350869831
2.34928251686 0.388423852063
2.34991083527 0.388496905217
2.35053915367 0.388570029267
2.35116747208 0.388643224189
2.35179579048 0.388716489957
2.35242410889 0.388789826546
2.35305242729 0.38886323393
2.3536807457 0.388936712083
2.3543090641 0.38901026098
2.35493738251 0.389083880594
2.35556570091 0.3891575709
2.35619401932 0.389231331871
2.35682233772 0.38930516348
2.35745065613 0.389379065702
2.35807897453 0.38945303851
2.35870729294 0.389527081876
2.35933561134 0.389601195773
2.35996392975 0.389675380176
2.36059224815 0.389749635055
2.36122056656 0.389823960385
2.36184888496 0.389898356137
2.36247720337 0.389972822285
2.36310552177 0.390047358799
2.36373384018 0.390121965652
2.36436215858 0.390196642817
2.36499047699 0.390271390264
2.36561879539 0.390346207966
2.3662471138 0.390421095894
2.36687543221 0.39049605402
2.36750375061 0.390571082314
2.36813206902 0.390646180748
2.36876038742 0.390721349293
2.36938870583 0.39079658792
2.37001702423 0.390871896599
2.37064534264 0.390947275301
2.37127366104 0.391022723996
2.37190197945 0.391098242655
2.37253029785 0.391173831248
2.37315861626 0.391249489745
2.37378693466 0.391325218115
2.37441525307 0.391401016328
2.37504357147 0.391476884355
2.37567188988 0.391552822164
2.37630020828 0.391628829724
2.37692852669 0.391704907006
2.37755684509 0.391781053977
2.3781851635 0.391857270607
2.3788134819 0.391933556865
2.37944180031 0.392009912719
2.38007011871 0.392086338138
2.38069843712 0.392162833089
2.38132675552 0.392239397542
2.38195507393 0.392316031464
2.38258339233 0.392392734823
2.38321171074 0.392469507588
2.38384002914 0.392546349724
2.38446834755 0.392623261201
2.38509666595 0.392700241985
2.38572498436 0.392777292044
2.38635330276 0.392854411345
2.38698162117 0.392931599855
2.38760993958 0.39300885754
2.38823825798 0.393086184367
2.38886657639 0.393163580302
2.38949489479 0.393241045313
2.3901232132 0.393318579365
2.3907515316 0.393396182425
2.39137985001 0.393473854458
2.39200816841 0.39355159543
2.39263648682 0.393629405307
2.39326480522 0.393707284054
2.39389312363 0.393785231637
2.39452144203 0.393863248021
2.39514976044 0.393941333172
2.39577807884 0.394019487053
2.39640639725 0.394097709631
2.39703471565 0.394176000869
2.39766303406 0.394254360733
2.39829135246 0.394332789186
2.39891967087 0.394411286193
2.39954798927 0.394489851718
2.40017630768 0.394568485726
2.40080462608 0.394647188179
2.40143294449 0.394725959042
2.40206126289 0.394804798278
2.4026895813 0.394883705851
2.4033178997 0.394962681724
2.40394621811 0.39504172586
2.40457453651 0.395120838223
2.40520285492 0.395200018774
2.40583117332 0.395279267477
2.40645949173 0.395358584294
2.40708781013 0.395437969188
2.40771612854 0.395517422121
2.40834444695 0.395596943056
2.40897276535 0.395676531953
2.40960108376 0.395756188776
2.41022940216 0.395835913486
2.41085772057 0.395915706044
2.41148603897 0.395995566412
2.41211435738 0.396075494552
2.41274267578 0.396155490424
2.41337099419 0.39623555399
2.41399931259 0.39631568521
2.414627631 0.396395884045
2.4152559494 0.396476150456
2.41588426781 0.396556484403
2.41651258621 0.396636885846
2.41714090462 0.396717354747
2.41776922302 0.396797891064
2.41839754143 0.396878494758
2.41902585983 0.396959165789
2.41965417824 0.397039904116
2.42028249664 0.397120709698
2.42091081505 0.397201582496
2.42153913345 0.397282522467
2.42216745186 0.397363529572
2.42279577026 0.397444603769
2.42342408867 0.397525745016
2.42405240707 0.397606953274
2.42468072548 0.397688228499
2.42530904388 0.397769570651
2.42593736229 0.397850979688
2.42656568069 0.397932455567
2.4271939991 0.398013998247
2.4278223175 0.398095607685
2.42845063591 0.398177283839
2.42907895432 0.398259026667
2.42970727272 0.398340836126
2.43033559113 0.398422712173
2.43096390953 0.398504654765
2.43159222794 0.39858666386
2.43222054634 0.398668739413
2.43284886475 0.398750881382
2.43347718315 0.398833089723
2.43410550156 0.398915364393
2.43473381996 0.398997705347
2.43536213837 0.399080112543
2.43599045677 0.399162585935
2.43661877518 0.399245125479
2.43724709358 0.399327731133
2.43787541199 0.399410402849
2.43850373039 0.399493140585
2.4391320488 0.399575944296
2.4397603672 0.399658813936
2.44038868561 0.39974174946
2.44101700401 0.399824750824
2.44164532242 0.399907817982
2.44227364082 0.399990950888
2.44290195923 0.400074149497
2.44353027763 0.400157413764
2.44415859604 0.400240743641
2.44478691444 0.400324139084
2.44541523285 0.400407600046
2.44604355125 0.400491126481
2.44667186966 0.400574718342
2.44730018806 0.400658375583
2.44792850647 0.400742098156
2.44855682487 0.400825886016
2.44918514328 0.400909739115
2.44981346169 0.400993657406
2.45044178009 0.401077640841
2.4510700985 0.401161689374
2.4516984169 0.401245802956
2.45232673531 0.40132998154
2.45295505371 0.401414225078
2.45358337212 0.401498533522
2.45421169052 0.401582906824
2.45484000893 0.401667344936
2.45546832733 0.401751847808
2.45609664574 0.401836415393
2.45672496414 0.401921047642
2.45735328255 0.402005744506
2.45798160095 0.402090505936
2.45860991936 0.402175331883
2.45923823776 0.402260222297
2.45986655617 0.402345177129
2.46049487457 0.40243019633
2.46112319298 0.40251527985
2.46175151138 0.402600427639
2.46237982979 0.402685639647
2.46300814819 0.402770915824
2.4636364666 0.402856256119
2.464264785 0.402941660483
2.46489310341 0.403027128864
2.46552142181 0.403112661213
2.46614974022 0.403198257478
2.46677805862 0.403283917608
2.46740637703 0.403369641552
2.46803469543 0.403455429259
2.46866301384 0.403541280677
2.46929133224 0.403627195755
2.46991965065 0.403713174442
2.47054796906 0.403799216685
2.47117628746 0.403885322432
2.47180460587 0.403971491632
2.47243292427 0.404057724233
2.47306124268 0.404144020181
2.47368956108 0.404230379424
2.47431787949 0.40431680191
2.47494619789 0.404403287586
2.4755745163 0.404489836398
2.4762028347 0.404576448295
2.47683115311 0.404663123222
2.47745947151 0.404749861126
2.47808778992 0.404836661955
2.47871610832 0.404923525653
2.47934442673 0.405010452168
2.47997274513 0.405097441445
2.48060106354 0.40518449343
2.48122938194 0.40527160807
2.48185770035 0.405358785309
2.48248601875 0.405446025094
2.48311433716 0.40553332737
2.48374265556 0.405620692082
2.48437097397 0.405708119175
2.48499929237 0.405795608594
2.48562761078 0.405883160284
2.48625592918 0.405970774189
2.48688424759 0.406058450255
2.48751256599 0.406146188425
2.4881408844 0.406233988644
2.4887692028 0.406321850856
2.48939752121 0.406409775005
2.49002583961 0.406497761035
2.49065415802 0.40658580889
2.49128247643 0.406673918512
2.49191079483 0.406762089846
2.49253911324 0.406850322835
2.49316743164 0.406938617422
2.49379575005 0.40702697355
2.49442406845 0.407115391161
2.49505238686 0.4072038702
2.49568070526 0.407292410608
2.49630902367 0.407381012327
2.49693734207 0.4074696753
2.49756566048 0.40755839947
2.49819397888 0.407647184778
2.49882229729 0.407736031166
2.49945061569 0.407824938576
2.5000789341 0.40791390695
2.5007072525 0.408002936229
2.50133557091 0.408092026354
2.50196388931 0.408181177267
2.50259220772 0.408270388909
2.50322052612 0.40835966122
2.50384884453 0.408448994142
2.50447716293 0.408538387615
2.50510548134 0.40862784158
2.50573379974 0.408717355977
2.50636211815 0.408806930746
2.50699043655 0.408896565828
2.50761875496 0.408986261162
2.50824707336 0.409076016688
2.50887539177 0.409165832347
2.50950371017 0.409255708077
2.51013202858 0.409345643818
2.51076034698 0.40943563951
2.51138866539 0.409525695091
2.5120169838 0.409615810501
2.5126453022 0.409705985678
2.51327362061 0.409796220561
2.51390193901 0.409886515089
2.51453025742 0.4099768692
2.51515857582 0.410067282832
2.51578689423 0.410157755925
2.51641521263 0.410248288415
2.51704353104 0.410338880241
2.51767184944 0.410429531341
2.51830016785 0.410520241652
2.51892848625 0.410611011112
2.51955680466 0.410701839658
2.52018512306 0.410792727227
2.52081344147 0.410883673757
2.52144175987 0.410974679184
2.52207007828 0.411065743446
2.52269839668 0.411156866479
2.52332671509 0.411248048219
2.52395503349 0.411339288604
2.5245833519 0.411430587569
2.5252116703 0.41152194505
2.52583998871 0.411613360984
2.52646830711 0.411704835307
2.52709662552 0.411796367954
2.52772494392 0.41188795886
2.52835326233 0.411979607962
2.52898158073 0.412071315195
2.52960989914 0.412163080494
2.53023821754 0.412254903794
2.53086653595 0.41234678503
2.53149485435 0.412438724137
2.53212317276 0.412530721049
2.53275149117 0.412622775702
2.53337980957 0.412714888029
2.53400812798 0.412807057965
2.53463644638 0.412899285444
2.53526476479 0.412991570399
2.53589308319 0.413083912766
2.5365214016 0.413176312478
2.53714972 0.413268769467
2.53777803841 0.413361283669
2.53840635681 0.413453855015
2.53903467522 0.41354648344
2.53966299362 0.413639168877
2.54029131203 0.413731911257
2.54091963043 0.413824710515
2.54154794884 0.413917566583
2.54217626724 0.414010479394
2.54280458565 0.414103448879
2.54343290405 0.414196474971
2.54406122246 0.414289557603
2.54468954086 0.414382696707
2.54531785927 0.414475892213
2.54594617767 0.414569144055
2.54657449608 0.414662452163
2.54720281448 0.41475581647
2.54783113289 0.414849236906
2.54845945129 0.414942713403
2.5490877697 0.415036245892
2.5497160881 0.415129834305
2.55034440651 0.41522347857
2.55097272491 0.415317178621
2.55160104332 0.415410934386
2.55222936172 0.415504745797
2.55285768013 0.415598612784
2.55348599854 0.415692535277
2.55411431694 0.415786513207
2.55474263535 0.415880546502
2.55537095375 0.415974635094
2.55599927216 0.416068778911
2.55662759056 0.416162977883
2.55725590897 0.416257231939
2.55788422737 0.41635154101
2.55851254578 0.416445905024
2.55914086418 0.416540323909
2.55976918259 0.416634797596
2.56039750099 0.416729326013
2.5610258194 0.416823909087
2.5616541378 0.416918546749
2.56228245621 0.417013238926
2.56291077461 0.417107985547
2.56353909302 0.41720278654
2.56416741142 0.417297641832
2.56479572983 0.417392551352
2.56542404823 0.417487515027
2.56605236664 0.417582532785
2.56668068504 0.417677604553
2.56730900345 0.41777273026
2.56793732185 0.417867909831
2.56856564026 0.417963143195
2.56919395866 0.418058430278
2.56982227707 0.418153771007
2.57045059547 0.418249165308
2.57107891388 0.418344613109
2.57170723228 0.418440114336
2.57233555069 0.418535668916
2.57296386909 0.418631276773
2.5735921875 0.418726937835
2.57422050591 0.418822652028
2.57484882431 0.418918419277
2.57547714272 0.419014239508
2.57610546112 0.419110112647
2.57673377953 0.419206038619
2.57736209793 0.41930201735
2.57799041634 0.419398048764
2.57861873474 0.419494132787
2.57924705315 0.419590269344
2.57987537155 0.41968645836
2.58050368996 0.419782699759
2.58113200836 0.419878993466
2.58176032677 0.419975339406
2.58238864517 0.420071737502
2.58301696358 0.420168187679
2.58364528198 0.420264689862
2.58427360039 0.420361243974
2.58490191879 0.420457849939
2.5855302372 0.42055450768
2.5861585556 0.420651217122
2.58678687401 0.420747978188
2.58741519241 0.420844790801
2.58804351082 0.420941654885
2.58867182922 0.421038570362
2.58930014763 0.421135537156
2.58992846603 0.421232555189
2.59055678444 0.421329624384
2.59118510284 0.421426744665
2.59181342125 0.421523915953
2.59244173965 0.42162113817
2.59307005806 0.42171841124
2.59369837646 0.421815735084
2.59432669487 0.421913109624
2.59495501328 0.422010534782
2.59558333168 0.42210801048
2.59621165009 0.42220553664
2.59683996849 0.422303113183
2.5974682869 0.42240074003
2.5980966053 0.422498417104
2.59872492371 0.422596144324
2.59935324211 0.422693921613
2.59998156052 0.42279174889
2.60060987892 0.422889626078
2.60123819733 0.422987553096
2.60186651573 0.423085529866
2.60249483414 0.423183556307
2.60312315254 0.423281632341
2.60375147095 0.423379757886
2.60437978935 0.423477932864
2.60500810776 0.423576157195
2.60563642616 0.423674430798
2.60626474457 0.423772753593
2.60689306297 0.423871125499
2.60752138138 0.423969546437
2.60814969978 0.424068016326
2.60877801819 0.424166535084
2.60940633659 0.424265102632
2.610034655 0.424363718888
2.6106629734 0.424462383771
2.61129129181 0.4245610972
2.61191961021 0.424659859094
2.61254792862 0.424758669371
2.61317624702 0.424857527949
2.61380456543 0.424956434748
2.61443288383 0.425055389686
2.61506120224 0.42515439268
2.61568952065 0.425253443648
2.61631783905 0.425352542509
2.61694615746 0.425451689181
2.61757447586 0.42555088358
2.61820279427 0.425650125625
2.61883111267 0.425749415233
2.61945943108 0.425848752321
2.62008774948 0.425948136806
2.62071606789 0.426047568607
2.62134438629 0.426147047639
2.6219727047 0.426246573819
2.6226010231 0.426346147065
2.62322934151 0.426445767293
2.62385765991 0.426545434419
2.62448597832 0.42664514836
2.62511429672 0.426744909032
2.62574261513 0.426844716352
2.62637093353 0.426944570236
2.62699925194 0.427044470599
2.62762757034 0.427144417358
2.62825588875 0.427244410427
2.62888420715 0.427344449724
2.62951252556 0.427444535163
2.63014084396 0.42754466666
2.63076916237 0.42764484413
2.63139748077 0.427745067488
2.63202579918 0.42784533665
2.63265411758 0.427945651531
2.63328243599 0.428046012045
2.63391075439 0.428146418107
2.6345390728 0.428246869631
2.6351673912 0.428347366534
2.63579570961 0.428447908727
2.63642402802 0.428548496128
2.63705234642 0.428649128648
2.63768066483 0.428749806203
2.63830898323 0.428850528707
2.63893730164 0.428951296073
2.63956562004 0.429052108215
2.64019393845 0.429152965047
2.64082225685 0.429253866483
2.64145057526 0.429354812436
2.64207889366 0.429455802819
2.64270721207 0.429556837546
2.64333553047 0.42965791653
2.64396384888 0.429759039683
2.64459216728 0.42986020692
2.64522048569 0.429961418152
2.64584880409 0.430062673292
2.6464771225 0.430163972254
2.6471054409 0.430265314949
2.64773375931 0.43036670129
2.64836207771 0.43046813119
2.64899039612 0.43056960456
2.64961871452 0.430671121312
2.65024703293 0.43077268136
2.65087535133 0.430874284614
2.65150366974 0.430975930986
2.65213198814 0.431077620389
2.65276030655 0.431179352733
2.65338862495 0.43128112793
2.65401694336 0.431382945892
2.65464526176 0.43148480653
2.65527358017 0.431586709755
2.65590189857 0.431688655479
2.65653021698 0.431790643611
2.65715853539 0.431892674063
2.65778685379 0.431994746746
2.6584151722 0.432096861571
2.6590434906 0.432199018448
2.65967180901 0.432301217287
2.66030012741 0.432403457999
2.66092844582 0.432505740495
2.66155676422 0.432608064684
2.66218508263 0.432710430476
2.66281340103 0.432812837782
2.66344171944 0.432915286511
2.66407003784 0.433017776574
2.66469835625 0.433120307879
2.66532667465 0.433222880337
2.66595499306 0.433325493857
2.66658331146 0.433428148348
2.66721162987 0.433530843719
2.66783994827 0.433633579881
2.66846826668 0.433736356741
2.66909658508 0.43383917421
2.66972490349 0.433942032195
2.67035322189 0.434044930606
2.6709815403 0.434147869351
2.6716098587 0.43425084834
2.67223817711 0.43435386748
2.67286649551 0.43445692668
2.67349481392 0.434560025848
2.67412313232 0.434663164893
2.67475145073 0.434766343722
2.67537976913 0.434869562245
2.67600808754 0.434972820368
2.67663640594 0.435076117999
2.67726472435 0.435179455047
2.67789304276 0.435282831419
2.67852136116 0.435386247023
2.67914967957 0.435489701766
2.67977799797 0.435593195555
2.68040631638 0.435696728298
2.68103463478 0.435800299902
2.68166295319 0.435903910274
2.68229127159 0.436007559322
2.68291959 0.436111246952
2.6835479084 0.43621497307
2.68417622681 0.436318737585
2.68480454521 0.436422540402
2.68543286362 0.436526381427
2.68606118202 0.436630260569
2.68668950043 0.436734177732
2.68731781883 0.436838132823
2.68794613724 0.436942125749
2.68857445564 0.437046156416
2.68920277405 0.437150224729
2.68983109245 0.437254330594
2.69045941086 0.437358473918
2.69108772926 0.437462654606
2.69171604767 0.437566872564
2.69234436607 0.437671127697
2.69297268448 0.437775419912
2.69360100288 0.437879749113
2.69422932129 0.437984115205
2.69485763969 0.438088518095
2.6954859581 0.438192957687
2.6961142765 0.438297433886
2.69674259491 0.438401946597
2.69737091331 0.438506495726
2.69799923172 0.438611081176
2.69862755013 0.438715702853
2.69925586853 0.438820360662
2.69988418694 0.438925054506
2.70051250534 0.439029784291
2.70114082375 0.439134549921
2.70176914215 0.4392393513
2.70239746056 0.439344188333
2.70302577896 0.439449060923
2.70365409737 0.439553968975
2.70428241577 0.439658912392
2.70491073418 0.439763891079
2.70553905258 0.439868904939
2.70616737099 0.439973953876
2.70679568939 0.440079037795
2.7074240078 0.440184156597
2.7080523262 0.440289310187
2.70868064461 0.440394498469
2.70930896301 0.440499721345
2.70993728142 0.440604978719
2.71056559982 0.440710270494
2.71119391823 0.440815596574
2.71182223663 0.44092095686
2.71245055504 0.441026351256
2.71307887344 0.441131779666
2.71370719185 0.441237241991
2.71433551025 0.441342738135
2.71496382866 0.441448268
2.71559214706 0.441553831488
2.71622046547 0.441659428503
2.71684878387 0.441765058946
2.71747710228 0.44187072272
2.71810542068 0.441976419727
2.71873373909 0.442082149869
2.7193620575 0.442187913049
2.7199903759 0.442293709168
2.72061869431 0.442399538128
2.72124701271 0.442505399831
2.72187533112 0.442611294179
2.72250364952 0.442717221074
2.72313196793 0.442823180418
2.72376028633 0.442929172111
2.72438860474 0.443035196055
2.72501692314 0.443141252153
2.72564524155 0.443247340304
2.72627355995 0.443353460411
2.72690187836 0.443459612375
2.72753019676 0.443565796096
2.72815851517 0.443672011476
2.72878683357 0.443778258416
2.72941515198 0.443884536817
2.73004347038 0.443990846579
2.73067178879 0.444097187604
2.73130010719 0.444203559791
2.7319284256 0.444309963042
2.732556744 0.444416397258
2.73318506241 0.444522862338
2.73381338081 0.444629358183
2.73444169922 0.444735884694
2.73507001762 0.444842441771
2.73569833603 0.444949029314
2.73632665443 0.445055647223
2.73695497284 0.445162295398
2.73758329124 0.445268973739
2.73821160965 0.445375682147
2.73883992805 0.445482420521
2.73946824646 0.445589188761
2.74009656487 0.445695986766
2.74072488327 0.445802814437
2.74135320168 0.445909671672
2.74198152008 0.446016558373
2.74260983849 0.446123474437
2.74323815689 0.446230419765
2.7438664753 0.446337394255
2.7444947937 0.446444397808
2.74512311211 0.446551430321
2.74575143051 0.446658491696
2.74637974892 0.44676558183
2.74700806732 0.446872700622
2.74763638573 0.446979847972
2.74826470413 0.447087023779
2.74889302254 0.447194227941
2.74952134094 0.447301460357
2.75014965935 0.447408720926
2.75077797775 0.447516009546
2.75140629616 0.447623326117
2.75203461456 0.447730670537
2.75266293297 0.447838042703
2.75329125137 0.447945442515
2.75391956978 0.448052869871
2.75454788818 0.44816032467
2.75517620659 0.448267806809
2.75580452499 0.448375316186
2.7564328434 0.448482852701
2.7570611618 0.44859041625
2.75768948021 0.448698006733
2.75831779861 0.448805624046
2.75894611702 0.448913268088
2.75957443542 0.449020938756
2.76020275383 0.449128635949
2.76083107224 0.449236359564
2.76145939064 0.449344109499
2.76208770905 0.449451885652
2.76271602745 0.449559687919
2.76334434586 0.449667516199
2.76397266426 0.449775370389
2.76460098267 0.449883250386
2.76522930107 0.449991156088
2.76585761948 0.450099087391
2.76648593788 0.450207044194
2.76711425629 0.450315026394
2.76774257469 0.450423033887
2.7683708931 0.45053106657
2.7689992115 0.450639124341
2.76962752991 0.450747207097
2.77025584831 0.450855314734
2.77088416672 0.45096344715
2.77151248512 0.451071604241
2.77214080353 0.451179785904
2.77276912193 0.451287992035
2.77339744034 0.451396222532
2.77402575874 0.451504477291
2.77465407715 0.451612756208
2.77528239555 0.451721059181
2.77591071396 0.451829386105
2.77653903236 0.451937736877
2.77716735077 0.452046111393
2.77779566917 0.45215450955
2.77842398758 0.452262931244
2.77905230598 0.452371376371
2.77968062439 0.452479844828
2.78030894279 0.45258833651
2.7809372612 0.452696851313
2.78156557961 0.452805389134
2.78219389801 0.452913949869
2.78282221642 0.453022533414
2.78345053482 0.453131139663
2.78407885323 0.453239768515
2.78470717163 0.453348419863
2.78533549004 0.453457093605
2.78596380844 0.453565789635
2.78659212685 0.453674507849
2.78722044525 0.453783248144
2.78784876366 0.453892010414
2.78847708206 0.454000794555
2.78910540047 0.454109600463
2.78973371887 0.454218428033
2.79036203728 0.454327277161
2.79099035568 0.454436147742
2.79161867409 0.454545039672
2.79224699249 0.454653952845
2.7928753109 0.454762887157
2.7935036293 0.454871842503
2.79413194771 0.454980818779
2.79476026611 0.455089815879
2.79538858452 0.455198833699
2.79601690292 0.455307872133
2.79664522133 0.455416931078
2.79727353973 0.455526010427
2.79790185814 0.455635110076
2.79853017654 0.45574422992
2.79915849495 0.455853369853
2.79978681335 0.455962529771
2.80041513176 0.456071709568
2.80104345016 0.456180909139
2.80167176857 0.456290128379
2.80230008698 0.456399367182
2.80292840538 0.456508625444
2.80355672379 0.456617903058
2.80418504219 0.45672719992
2.8048133606 0.456836515924
2.805441679 0.456945850965
2.80606999741 0.457055204936
2.80669831581 0.457164577733
2.80732663422 0.45727396925
2.80795495262 0.457383379382
2.80858327103 0.457492808022
2.80921158943 0.457602255066
2.80983990784 0.457711720406
2.81046822624 0.457821203939
2.81109654465 0.457930705558
2.81172486305 0.458040225156
2.81235318146 0.45814976263
2.81298149986 0.458259317871
2.81360981827 0.458368890776
2.81423813667 0.458478481237
2.81486645508 0.45858808915
2.81549477348 0.458697714407
2.81612309189 0.458807356903
2.81675141029 0.458917016532
2.8173797287 0.459026693188
2.8180080471 0.459136386765
2.81863636551 0.459246097157
2.81926468391 0.459355824257
2.81989300232 0.45946556796
2.82052132072 0.45957532816
2.82114963913 0.45968510475
2.82177795753 0.459794897623
2.82240627594 0.459904706675
2.82303459435 0.460014531798
2.82366291275 0.460124372886
2.82429123116 0.460234229833
2.82491954956 0.460344102532
2.82554786797 0.460453990878
2.82617618637 0.460563894764
2.82680450478 0.460673814083
2.82743282318 0.460783748729
2.82806114159 0.460893698596
2.82868945999 0.461003663577
2.8293177784 0.461113643566
2.8299460968 0.461223638456
2.83057441521 0.46133364814
2.83120273361 0.461443672513
2.83183105202 0.461553711467
2.83245937042 0.461663764896
2.83308768883 0.461773832693
2.83371600723 0.461883914752
2.83434432564 0.461994010966
2.83497264404 0.462104121229
2.83560096245 0.462214245433
2.83622928085 0.462324383473
2.83685759926 0.46243453524
2.83748591766 0.46254470063
2.83811423607 0.462654879534
2.83874255447 0.462765071847
2.83937087288 0.462875277461
2.83999919128 0.462985496269
2.84062750969 0.463095728166
2.84125582809 0.463205973043
2.8418841465 0.463316230795
2.8425124649 0.463426501314
2.84314078331 0.463536784493
2.84376910172 0.463647080227
2.84439742012 0.463757388407
2.84502573853 0.463867708926
2.84565405693 0.463978041679
2.84628237534 0.464088386558
2.84691069374 0.464198743456
2.84753901215 0.464309112266
2.84816733055 0.464419492881
2.84879564896 0.464529885195
2.84942396736 0.4646402891
2.85005228577 0.464750704489
2.85068060417 0.464861131256
2.85130892258 0.464971569293
2.85193724098 0.465082018494
2.85256555939 0.465192478751
2.85319387779 0.465302949957
2.8538221962 0.465413432006
2.8544505146 0.46552392479
2.85507883301 0.465634428202
2.85570715141 0.465744942136
2.85633546982 0.465855466483
2.85696378822 0.465966001138
2.85759210663 0.466076545993
2.85822042503 0.466187100941
2.85884874344 0.466297665875
2.85947706184 0.466408240688
2.86010538025 0.466518825272
2.86073369865 0.466629419521
2.86136201706 0.466740023328
2.86199033546 0.466850636586
2.86261865387 0.466961259187
2.86324697227 0.467071891024
2.86387529068 0.46718253199
2.86450360909 0.467293181979
2.86513192749 0.467403840883
2.8657602459 0.467514508594
2.8663885643 0.467625185007
2.86701688271 0.467735870013
2.86764520111 0.467846563507
2.86827351952 0.467957265379
2.86890183792 0.468067975524
2.86953015633 0.468178693835
2.87015847473 0.468289420204
2.87078679314 0.468400154524
2.87141511154 0.468510896688
2.87204342995 0.46862164659
2.87267174835 0.468732404121
2.87330006676 0.468843169175
2.87392838516 0.468953941645
2.87455670357 0.469064721424
2.87518502197 0.469175508405
2.87581334038 0.46928630248
2.87644165878 0.469397103543
2.87706997719 0.469507911486
2.87769829559 0.469618726202
2.878326614 0.469729547586
2.8789549324 0.469840375528
2.87958325081 0.469951209923
2.88021156921 0.470062050663
2.88083988762 0.470172897642
2.88146820602 0.470283750752
2.88209652443 0.470394609886
2.88272484283 0.470505474938
2.88335316124 0.4706163458
2.88398147964 0.470727222366
2.88460979805 0.470838104528
2.88523811646 0.470948992179
2.88586643486 0.471059885213
2.88649475327 0.471170783523
2.88712307167 0.471281687002
2.88775139008 0.471392595542
2.88837970848 0.471503509037
2.88900802689 0.471614427381
2.88963634529 0.471725350466
2.8902646637 0.471836278185
2.8908929821 0.471947210431
2.89152130051 0.472058147098
2.89214961891 0.472169088079
2.89277793732 0.472280033268
2.89340625572 0.472390982556
2.89403457413 0.472501935838
2.89466289253 0.472612893007
2.89529121094 0.472723853955
2.89591952934 0.472834818577
2.89654784775 0.472945786766
2.89717616615 0.473056758415
2.89780448456 0.473167733416
2.89843280296 0.473278711665
2.89906112137 0.473389693053
2.89968943977 0.473500677475
2.90031775818 0.473611664823
2.90094607658 0.473722654992
2.90157439499 0.473833647874
2.90220271339 0.473944643363
2.9028310318 0.474055641352
2.9034593502 0.474166641736
2.90408766861 0.474277644407
2.90471598701 0.474388649259
2.90534430542 0.474499656185
2.90597262383 0.47461066508
2.90660094223 0.474721675837
2.90722926064 0.474832688349
2.90785757904 0.47494370251
2.90848589745 0.475054718214
2.90911421585 0.475165735354
2.90974253426 0.475276753825
2.91037085266 0.475387773519
2.91099917107 0.475498794331
2.91162748947 0.475609816154
2.91225580788 0.475720838882
2.91288412628 0.47583186241
2.91351244469 0.47594288663
2.91414076309 0.476053911438
2.9147690815 0.476164936726
2.9153973999 0.476275962388
2.91602571831 0.47638698832
2.91665403671 0.476498014414
2.91728235512 0.476609040564
2.91791067352 0.476720066666
2.91853899193 0.476831092612
2.91916731033 0.476942118297
2.91979562874 0.477053143615
2.92042394714 0.477164168461
2.92105226555 0.477275192727
2.92168058395 0.47738621631
2.92230890236 0.477497239102
2.92293722076 0.477608260999
2.92356553917 0.477719281894
2.92419385757 0.477830301682
2.92482217598 0.477941320257
2.92545049438 0.478052337514
2.92607881279 0.478163353347
2.9267071312 0.47827436765
2.9273354496 0.478385380319
2.92796376801 0.478496391247
2.92859208641 0.47860740033
2.92922040482 0.478718407461
2.92984872322 0.478829412536
2.93047704163 0.478940415449
2.93110536003 0.479051416096
2.93173367844 0.479162414369
2.93236199684 0.479273410166
2.93299031525 0.479384403379
2.93361863365 0.479495393905
2.93424695206 0.479606381637
2.93487527046 0.479717366472
2.93550358887 0.479828348304
2.93613190727 0.479939327028
2.93676022568 0.480050302538
2.93738854408 0.480161274731
2.93801686249 0.480272243502
2.93864518089 0.480383208744
2.9392734993 0.480494170355
2.9399018177 0.480605128228
2.94053013611 0.480716082259
2.94115845451 0.480827032344
2.94178677292 0.480937978378
2.94241509132 0.481048920256
2.94304340973 0.481159857874
2.94367172813 0.481270791127
2.94430004654 0.481381719911
2.94492836494 0.481492644122
2.94555668335 0.481603563654
2.94618500175 0.481714478404
2.94681332016 0.481825388268
2.94744163857 0.48193629314
2.94806995697 0.482047192918
2.94869827538 0.482158087496
2.94932659378 0.482268976771
2.94995491219 0.482379860639
2.95058323059 0.482490738995
2.951211549 0.482601611736
2.9518398674 0.482712478758
2.95246818581 0.482823339957
2.95309650421 0.482934195228
2.95372482262 0.483045044469
2.95435314102 0.483155887575
2.95498145943 0.483266724443
2.95560977783 0.483377554969
2.95623809624 0.48348837905
2.95686641464 0.483599196582
2.95749473305 0.483710007461
2.95812305145 0.483820811585
2.95875136986 0.483931608849
2.95937968826 0.48404239915
2.96000800667 0.484153182386
2.96063632507 0.484263958452
2.96126464348 0.484374727246
2.96189296188 0.484485488665
2.96252128029 0.484596242605
2.96314959869 0.484706988963
2.9637779171 0.484817727637
2.9644062355 0.484928458523
2.96503455391 0.485039181518
2.96566287231 0.485149896521
2.96629119072 0.485260603427
2.96691950912 0.485371302135
2.96754782753 0.485481992542
2.96817614594 0.485592674544
2.96880446434 0.48570334804
2.96943278275 0.485814012927
2.97006110115 0.485924669103
2.97068941956 0.486035316464
2.97131773796 0.48614595491
2.97194605637 0.486256584337
2.97257437477 0.486367204644
2.97320269318 0.486477815728
2.97383101158 0.486588417487
2.97445932999 0.486699009819
2.97508764839 0.486809592622
2.9757159668 0.486920165795
2.9763442852 0.487030729234
2.97697260361 0.48714128284
2.97760092201 0.487251826509
2.97822924042 0.487362360141
2.97885755882 0.487472883633
2.97948587723 0.487583396884
2.98011419563 0.487693899792
2.98074251404 0.487804392257
2.98137083244 0.487914874176
2.98199915085 0.488025345448
2.98262746925 0.488135805973
2.98325578766 0.488246255649
2.98388410606 0.488356694374
2.98451242447 0.488467122048
2.98514074287 0.48857753857
2.98576906128 0.488687943839
2.98639737968 0.488798337754
2.98702569809 0.488908720214
2.98765401649 0.489019091119
2.9882823349 0.489129450367
2.98891065331 0.489239797859
2.98953897171 0.489350133493
2.99016729012 0.489460457169
2.99079560852 0.489570768787
2.99142392693 0.489681068246
2.99205224533 0.489791355447
2.99268056374 0.489901630289
2.99330888214 0.490011892671
2.99393720055 0.490122142494
2.99456551895 0.490232379658
2.99519383736 0.490342604063
2.99582215576 0.490452815608
2.99645047417 0.490563014195
2.99707879257 0.490673199723
2.99770711098 0.490783372093
2.99833542938 0.490893531206
2.99896374779 0.491003676961
2.99959206619 0.491113809259
3.0002203846 0.491223928001
3.000848703 0.491334033088
3.00147702141 0.49144412442
3.00210533981 0.491554201898
3.00273365822 0.491664265424
3.00336197662 0.491774314897
3.00399029503 0.49188435022
3.00461861343 0.491994371293
3.00524693184 0.492104378018
3.00587525024 0.492214370296
3.00650356865 0.492324348027
3.00713188705 0.492434311115
3.00776020546 0.492544259459
3.00838852386 0.492654192963
3.00901684227 0.492764111526
3.00964516068 0.492874015052
3.01027347908 0.492983903442
3.01090179749 0.493093776598
3.01153011589 0.493203634421
3.0121584343 0.493313476814
3.0127867527 0.49342330368
3.01341507111 0.493533114919
3.01404338951 0.493642910435
3.01467170792 0.49375269013
3.01530002632 0.493862453906
3.01592834473 0.493972201666
3.01655666313 0.494081933313
3.01718498154 0.494191648748
3.01781329994 0.494301347875
3.01844161835 0.494411030597
3.01906993675 0.494520696816
3.01969825516 0.494630346436
3.02032657356 0.494739979359
3.02095489197 0.49484959549
3.02158321037 0.49495919473
3.02221152878 0.495068776984
3.02283984718 0.495178342154
3.02346816559 0.495287890145
3.02409648399 0.495397420859
3.0247248024 0.495506934201
3.0253531208 0.495616430074
3.02598143921 0.495725908382
3.02660975761 0.495835369029
3.02723807602 0.495944811919
3.02786639442 0.496054236955
3.02849471283 0.496163644043
3.02912303123 0.496273033087
3.02975134964 0.49638240399
3.03037966805 0.496491756657
3.03100798645 0.496601090992
3.03163630486 0.496710406901
3.03226462326 0.496819704288
3.03289294167 0.496928983057
3.03352126007 0.497038243114
3.03414957848 0.497147484364
3.03477789688 0.49725670671
3.03540621529 0.497365910059
3.03603453369 0.497475094316
3.0366628521 0.497584259386
3.0372911705 0.497693405175
3.03791948891 0.497802531587
3.03854780731 0.497911638529
3.03917612572 0.498020725905
3.03980444412 0.498129793623
3.04043276253 0.498238841587
3.04106108093 0.498347869704
3.04168939934 0.498456877879
3.04231771774 0.498565866018
3.04294603615 0.498674834029
3.04357435455 0.498783781817
3.04420267296 0.498892709288
3.04483099136 0.499001616349
3.04545930977 0.499110502907
3.04608762817 0.499219368867
3.04671594658 0.499328214138
3.04734426498 0.499437038625
3.04797258339 0.499545842237
3.04860090179 0.499654624878
3.0492292202 0.499763386458
3.0498575386 0.499872126882
3.05048585701 0.499980846059
3.05111417542 0.500089543896
3.05174249382 0.500198220299
3.05237081223 0.500306875178
3.05299913063 0.500415508439
3.05362744904 0.50052411999
3.05425576744 0.50063270974
3.05488408585 0.500741277595
3.05551240425 0.500849823465
3.05614072266 0.500958347257
3.05676904106 0.50106684888
3.05739735947 0.501175328242
3.05802567787 0.501283785252
3.05865399628 0.501392219817
3.05928231468 0.501500631847
3.05991063309 0.501609021251
3.06053895149 0.501717387937
3.0611672699 0.501825731814
3.0617955883 0.501934052792
3.06242390671 0.502042350779
3.06305222511 0.502150625685
3.06368054352 0.502258877419
3.06430886192 0.502367105891
3.06493718033 0.502475311009
3.06556549873 0.502583492685
3.06619381714 0.502691650827
3.06682213554 0.502799785346
3.06745045395 0.502907896151
3.06807877235 0.503015983153
3.06870709076 0.503124046261
3.06933540916 0.503232085386
3.06996372757 0.503340100439
3.07059204597 0.503448091329
3.07122036438 0.503556057967
3.07184868279 0.503664000265
3.07247700119 0.503771918133
3.0731053196 0.503879811481
3.073733638 0.503987680221
3.07436195641 0.504095524264
3.07499027481 0.504203343521
3.07561859322 0.504311137903
3.07624691162 0.504418907322
3.07687523003 0.50452665169
3.07750354843 0.504634370917
3.07813186684 0.504742064916
3.07876018524 0.504849733599
3.07938850365 0.504957376877
3.08001682205 0.505064994663
3.08064514046 0.505172586868
3.08127345886 0.505280153406
3.08190177727 0.505387694188
3.08253009567 0.505495209127
3.08315841408 0.505602698135
3.08378673248 0.505710161125
3.08441505089 0.50581759801
3.08504336929 0.505925008704
3.0856716877 0.506032393118
3.0863000061 0.506139751166
3.08692832451 0.506247082762
3.08755664291 0.506354387818
3.08818496132 0.506461666249
3.08881327972 0.506568917967
3.08944159813 0.506676142887
3.09006991653 0.506783340922
3.09069823494 0.506890511986
3.09132655334 0.506997655994
3.09195487175 0.507104772859
3.09258319016 0.507211862495
3.09321150856 0.507318924817
3.09383982697 0.50742595974
3.09446814537 0.507532967178
3.09509646378 0.507639947046
3.09572478218 0.507746899258
3.09635310059 0.507853823729
3.09698141899 0.507960720375
3.0976097374 0.508067589111
3.0982380558 0.508174429851
3.09886637421 0.508281242512
3.09949469261 0.508388027009
3.10012301102 0.508494783257
3.10075132942 0.508601511172
3.10137964783 0.50870821067
3.10200796623 0.508814881667
3.10263628464 0.508921524079
3.10326460304 0.509028137822
3.10389292145 0.509134722813
3.10452123985 0.509241278968
3.10514955826 0.509347806203
3.10577787666 0.509454304435
3.10640619507 0.509560773581
3.10703451347 0.509667213557
3.10766283188 0.509773624282
3.10829115028 0.509880005671
3.10891946869 0.509986357643
3.10954778709 0.510092680113
3.1101761055 0.510198973001
3.1108044239 0.510305236224
3.11143274231 0.510411469698
3.11206106071 0.510517673343
3.11268937912 0.510623847075
3.11331769753 0.510729990814
3.11394601593 0.510836104477
3.11457433434 0.510942187982
3.11520265274 0.511048241249
3.11583097115 0.511154264195
3.11645928955 0.511260256739
3.11708760796 0.5113662188
3.11771592636 0.511472150297
3.11834424477 0.511578051149
3.11897256317 0.511683921275
3.11960088158 0.511789760594
3.12022919998 0.511895569026
3.12085751839 0.512001346491
3.12148583679 0.512107092907
3.1221141552 0.512212808195
3.1227424736 0.512318492274
3.12337079201 0.512424145065
3.12399911041 0.512529766488
3.12462742882 0.512635356462
3.12525574722 0.512740914909
3.12588406563 0.512846441748
3.12651238403 0.512951936901
3.12714070244 0.513057400288
3.12776902084 0.51316283183
3.12839733925 0.513268231448
3.12902565765 0.513373599063
3.12965397606 0.513478934596
3.13028229446 0.513584237969
3.13091061287 0.513689509103
3.13153893127 0.51379474792
3.13216724968 0.513899954342
3.13279556808 0.51400512829
3.13342388649 0.514110269686
3.1340522049 0.514215378453
3.1346805233 0.514320454512
3.13530884171 0.514425497787
3.13593716011 0.514530508199
3.13656547852 0.514635485671
3.13719379692 0.514740430126
3.13782211533 0.514845341488
3.13845043373 0.514950219678
3.13907875214 0.51505506462
3.13970707054 0.515159876237
3.14033538895 0.515264654452
3.14096370735 0.51536939919
3.14159202576 0.515474110374
3.14222034416 0.515578787927
3.14284866257 0.515683431773
3.14347698097 0.515788041837
3.14410529938 0.515892618043
3.14473361778 0.515997160314
3.14536193619 0.516101668576
3.14599025459 0.516206142753
3.146618573 0.516310582769
3.1472468914 0.516414988549
3.14787520981 0.516519360018
3.14850352821 0.516623697102
3.14913184662 0.516727999726
3.14976016502 0.516832267814
3.15038848343 0.516936501292
3.15101680183 0.517040700086
3.15164512024 0.517144864122
3.15227343864 0.517248993325
3.15290175705 0.517353087621
3.15353007545 0.517457146937
3.15415839386 0.517561171198
3.15478671227 0.517665160332
3.15541503067 0.517769114264
3.15604334908 0.517873032921
3.15667166748 0.517976916231
3.15729998589 0.518080764119
3.15792830429 0.518184576513
3.1585566227 0.51828835334
3.1591849411 0.518392094527
3.15981325951 0.518495800002
3.16044157791 0.518599469693
3.16106989632 0.518703103526
3.16169821472 0.518806701431
3.16232653313 0.518910263334
3.16295485153 0.519013789164
3.16358316994 0.519117278849
3.16421148834 0.519220732318
3.16483980675 0.519324149499
3.16546812515 0.51942753032
3.16609644356 0.519530874711
3.16672476196 0.5196341826
3.16735308037 0.519737453916
3.16798139877 0.519840688589
3.16860971718 0.519943886548
3.16923803558 0.520047047721
3.16986635399 0.52015017204
3.17049467239 0.520253259434
3.1711229908 0.520356309831
3.1717513092 0.520459323163
3.17237962761 0.52056229936
3.17300794601 0.520665238351
3.17363626442 0.520768140068
3.17426458282 0.52087100444
3.17489290123 0.520973831398
3.17552121964 0.521076620874
3.17614953804 0.521179372797
3.17677785645 0.5212820871
3.17740617485 0.521384763713
3.17803449326 0.521487402568
3.17866281166 0.521590003596
3.17929113007 0.521692566729
3.17991944847 0.521795091899
3.18054776688 0.521897579037
3.18117608528 0.522000028075
3.18180440369 0.522102438947
3.18243272209 0.522204811583
3.1830610405 0.522307145917
3.1836893589 0.522409441881
3.18431767731 0.522511699408
3.18494599571 0.52261391843
3.18557431412 0.522716098881
3.18620263252 0.522818240694
3.18683095093 0.522920343802
3.18745926933 0.523022408139
3.18808758774 0.523124433637
3.18871590614 0.523226420232
3.18934422455 0.523328367856
3.18997254295 0.523430276444
3.19060086136 0.523532145929
3.19122917976 0.523633976247
3.19185749817 0.523735767331
3.19248581657 0.523837519116
3.19311413498 0.523939231537
3.19374245338 0.524040904528
3.19437077179 0.524142538025
3.19499909019 0.524244131963
3.1956274086 0.524345686276
3.19625572701 0.5244472009
3.19688404541 0.524548675771
3.19751236382 0.524650110825
3.19814068222 0.524751505997
3.19876900063 0.524852861223
3.19939731903 0.524954176439
3.20002563744 0.525055451582
3.20065395584 0.525156686588
3.20128227425 0.525257881393
3.20191059265 0.525359035934
3.20253891106 0.525460150148
3.20316722946 0.525561223972
3.20379554787 0.525662257343
3.20442386627 0.525763250198
3.20505218468 0.525864202475
3.20568050308 0.52596511411
3.20630882149 0.526065985043
3.20693713989 0.52616681521
3.2075654583 0.526267604549
3.2081937767 0.526368352999
3.20882209511 0.526469060498
3.20945041351 0.526569726984
3.21007873192 0.526670352395
3.21070705032 0.526770936671
3.21133536873 0.52687147975
3.21196368713 0.526971981572
3.21259200554 0.527072442074
3.21322032394 0.527172861197
3.21384864235 0.52727323888
3.21447696075 0.527373575062
3.21510527916 0.527473869683
3.21573359756 0.527574122683
3.21636191597 0.527674334001
3.21699023437 0.527774503579
3.21761855278 0.527874631356
3.21824687119 0.527974717272
3.21887518959 0.528074761268
3.219503508 0.528174763285
3.2201318264 0.528274723264
3.22076014481 0.528374641145
3.22138846321 0.52847451687
3.22201678162 0.528574350379
3.22264510002 0.528674141615
3.22327341843 0.528773890519
3.22390173683 0.528873597033
3.22453005524 0.528973261098
3.22515837364 0.529072882656
3.22578669205 0.52917246165
3.22641501045 0.529271998021
3.22704332886 0.529371491713
3.22767164726 0.529470942668
3.22829996567 0.529570350828
3.22892828407 0.529669716137
3.22955660248 0.529769038537
3.23018492088 0.529868317971
3.23081323929 0.529967554383
3.23144155769 0.530066747717
3.2320698761 0.530165897916
3.2326981945 0.530265004923
3.23332651291 0.530364068682
3.23395483131 0.530463089139
3.23458314972 0.530562066236
3.23521146812 0.530660999918
3.23583978653 0.530759890129
3.23646810493 0.530858736815
3.23709642334 0.530957539919
3.23772474175 0.531056299388
3.23835306015 0.531155015165
3.23898137856 0.531253687196
3.23960969696 0.531352315427
3.24023801537 0.531450899803
3.24086633377 0.531549440269
3.24149465218 0.531647936772
3.24212297058 0.531746389257
3.24275128899 0.53184479767
3.24337960739 0.531943161958
3.2440079258 0.532041482067
3.2446362442 0.532139757944
3.24526456261 0.532237989535
3.24589288101 0.532336176787
3.24652119942 0.532434319647
3.24714951782 0.532532418062
3.24777783623 0.53263047198
3.24840615463 0.532728481348
3.24903447304 0.532826446113
3.24966279144 0.532924366223
3.25029110985 0.533022241626
3.25091942825 0.53312007227
3.25154774666 0.533217858104
3.25217606506 0.533315599075
3.25280438347 0.533413295132
3.25343270187 0.533510946223
3.25406102028 0.533608552298
3.25468933868 0.533706113305
3.25531765709 0.533803629194
3.25594597549 0.533901099912
3.2565742939 0.533998525411
3.2572026123 0.534095905639
3.25783093071 0.534193240546
3.25845924911 0.534290530081
3.25908756752 0.534387774196
3.25971588593 0.534484972839
3.26034420433 0.534582125961
3.26097252274 0.534679233512
3.26160084114 0.534776295444
3.26222915955 0.534873311706
3.26285747795 0.534970282249
3.26348579636 0.535067207025
3.26411411476 0.535164085985
3.26474243317 0.535260919079
3.26537075157 0.53535770626
3.26599906998 0.535454447479
3.26662738838 0.535551142687
3.26725570679 0.535647791836
3.26788402519 0.53574439488
3.2685123436 0.535840951768
3.269140662 0.535937462455
3.26976898041 0.536033926892
3.27039729881 0.536130345033
3.27102561722 0.536226716829
3.27165393562 0.536323042234
3.27228225403 0.536419321201
3.27291057243 0.536515553683
3.27353889084 0.536611739633
3.27416720924 0.536707879006
3.27479552765 0.536803971754
3.27542384605 0.536900017831
3.27605216446 0.536996017192
3.27668048286 0.537091969791
3.27730880127 0.537187875581
3.27793711967 0.537283734517
3.27856543808 0.537379546554
3.27919375648 0.537475311647
3.27982207489 0.53757102975
3.2804503933 0.537666700819
3.2810787117 0.537762324808
3.28170703011 0.537857901673
3.28233534851 0.537953431369
3.28296366692 0.538048913852
3.28359198532 0.538144349077
3.28422030373 0.538239737002
3.28484862213 0.538335077581
3.28547694054 0.538430370771
3.28610525894 0.538525616528
3.28673357735 0.538620814808
3.28736189575 0.538715965569
3.28799021416 0.538811068768
3.28861853256 0.53890612436
3.28924685097 0.539001132304
3.28987516937 0.539096092556
3.29050348778 0.539191005074
3.29113180618 0.539285869816
3.29176012459 0.539380686739
3.29238844299 0.5394754558
3.2930167614 0.539570176959
3.2936450798 0.539664850173
3.29427339821 0.539759475401
3.29490171661 0.5398540526
3.29553003502 0.53994858173
3.29615835342 0.54004306275
3.29678667183 0.540137495617
3.29741499023 0.540231880292
3.29804330864 0.540326216733
3.29867162704 0.5404205049
3.29929994545 0.540514744752
3.29992826385 0.540608936249
3.30055658226 0.540703079351
3.30118490067 0.540797174018
3.30181321907 0.540891220209
3.30244153748 0.540985217886
3.30306985588 0.541079167008
3.30369817429 0.541173067536
3.30432649269 0.54126691943
3.3049548111 0.541360722652
3.3055831295 0.541454477163
3.30621144791 0.541548182923
3.30683976631 0.541641839894
3.30746808472 0.541735448037
3.30809640312 0.541829007315
3.30872472153 0.541922517688
3.30935303993 0.542015979119
3.30998135834 0.542109391569
3.31060967674 0.542202755001
3.31123799515 0.542296069378
3.31186631355 0.542389334661
3.31249463196 0.542482550813
3.31312295036 0.542575717797
3.31375126877 0.542668835577
3.31437958717 0.542761904114
3.31500790558 0.542854923373
3.31563622398 0.542947893316
3.31626454239 0.543040813908
3.31689286079 0.543133685111
3.3175211792 0.54322650689
3.3181494976 0.543319279209
3.31877781601 0.543412002032
3.31940613441 0.543504675323
3.32003445282 0.543597299046
3.32066277122 0.543689873166
3.32129108963 0.543782397648
3.32191940804 0.543874872457
3.32254772644 0.543967297558
3.32317604485 0.544059672915
3.32380436325 0.544151998494
3.32443268166 0.544244274261
3.32506100006 0.544336500182
3.32568931847 0.544428676221
3.32631763687 0.544520802345
3.32694595528 0.54461287852
3.32757427368 0.544704904712
3.32820259209 0.544796880888
3.32883091049 0.544888807013
3.3294592289 0.544980683056
3.3300875473 0.545072508981
3.33071586571 0.545164284757
3.33134418411 0.545256010351
3.33197250252 0.545347685729
3.33260082092 0.545439310859
3.33322913933 0.545530885709
3.33385745773 0.545622410246
3.33448577614 0.545713884439
3.33511409454 0.545805308254
3.33574241295 0.545896681661
3.33637073135 0.545988004627
3.33699904976 0.546079277121
3.33762736816 0.546170499111
3.33825568657 0.546261670567
3.33888400497 0.546352791456
3.33951232338 0.546443861749
3.34014064178 0.546534881414
3.34076896019 0.546625850421
3.34139727859 0.546716768738
3.342025597 0.546807636336
3.34265391541 0.546898453184
3.34328223381 0.546989219253
3.34391055222 0.547079934512
3.34453887062 0.547170598931
3.34516718903 0.547261212481
3.34579550743 0.547351775132
3.34642382584 0.547442286855
3.34705214424 0.54753274762
3.34768046265 0.547623157399
3.34830878105 0.547713516163
3.34893709946 0.547803823883
3.34956541786 0.547894080529
3.35019373627 0.547984286075
3.35082205467 0.54807444049
3.35145037308 0.548164543748
3.35207869148 0.54825459582
3.35270700989 0.548344596678
3.35333532829 0.548434546294
3.3539636467 0.548524444641
3.3545919651 0.548614291691
3.35522028351 0.548704087417
3.35584860191 0.548793831792
3.35647692032 0.548883524789
3.35710523872 0.54897316638
3.35773355713 0.54906275654
3.35836187553 0.54915229524
3.35899019394 0.549241782456
3.35961851234 0.549331218161
3.36024683075 0.549420602328
3.36087514915 0.549509934931
3.36150346756 0.549599215945
3.36213178596 0.549688445344
3.36276010437 0.549777623102
3.36338842278 0.549866749194
3.36401674118 0.549955823595
3.36464505959 0.550044846279
3.36527337799 0.550133817221
3.3659016964 0.550222736396
3.3665300148 0.550311603781
3.36715833321 0.550400419349
3.36778665161 0.550489183077
3.36841497002 0.550577894941
3.36904328842 0.550666554916
3.36967160683 0.550755162978
3.37029992523 0.550843719104
3.37092824364 0.550932223269
3.37155656204 0.55102067545
3.37218488045 0.551109075624
3.37281319885 0.551197423767
3.37344151726 0.551285719857
3.37406983566 0.55137396387
3.37469815407 0.551462155783
3.37532647247 0.551550295574
3.37595479088 0.55163838322
3.37658310928 0.551726418698
3.37721142769 0.551814401987
3.37783974609 0.551902333064
3.3784680645 0.551990211907
3.3790963829 0.552078038495
3.37972470131 0.552165812805
3.38035301971 0.552253534816
3.38098133812 0.552341204507
3.38160965652 0.552428821856
3.38223797493 0.552516386842
3.38286629333 0.552603899444
3.38349461174 0.552691359641
3.38412293015 0.552778767413
3.38475124855 0.552866122739
3.38537956696 0.552953425599
3.38600788536 0.553040675971
3.38663620377 0.553127873837
3.38726452217 0.553215019175
3.38789284058 0.553302111967
3.38852115898 0.553389152192
3.38914947739 0.55347613983
3.38977779579 0.553563074863
3.3904061142 0.553649957271
3.3910344326 0.553736787035
3.39166275101 0.553823564135
3.39229106941 0.553910288553
3.39291938782 0.553996960271
3.39354770622 0.554083579268
3.39417602463 0.554170145528
3.39480434303 0.554256659031
3.39543266144 0.55434311976
3.39606097984 0.554429527696
3.39668929825 0.554515882821
3.39731761665 0.554602185118
3.39794593506 0.554688434569
3.39857425346 0.554774631157
3.39920257187 0.554860774863
3.39983089027 0.554946865672
3.40045920868 0.555032903565
3.40108752708 0.555118888526
3.40171584549 0.555204820538
3.40234416389 0.555290699584
3.4029724823 0.555376525648
3.4036008007 0.555462298713
3.40422911911 0.555548018764
3.40485743752 0.555633685783
3.40548575592 0.555719299756
3.40611407433 0.555804860665
3.40674239273 0.555890368496
3.40737071114 0.555975823233
3.40799902954 0.55606122486
3.40862734795 0.556146573362
3.40925566635 0.556231868724
3.40988398476 0.556317110931
3.41051230316 0.556402299968
3.41114062157 0.55648743582
3.41176893997 0.556572518473
3.41239725838 0.556657547912
3.41302557678 0.556742524122
3.41365389519 0.55682744709
3.41428221359 0.556912316802
3.414910532 0.556997133243
3.4155388504 0.557081896399
3.41616716881 0.557166606258
3.41679548721 0.557251262805
3.41742380562 0.557335866027
3.41805212402 0.557420415911
3.41868044243 0.557504912444
3.41930876083 0.557589355612
3.41993707924 0.557673745403
3.42056539764 0.557758081804
3.42119371605 0.557842364803
3.42182203445 0.557926594386
3.42245035286 0.558010770542
3.42307867126 0.558094893259
3.42370698967 0.558178962524
3.42433530807 0.558262978325
3.42496362648 0.558346940651
3.42559194489 0.55843084949
3.42622026329 0.558514704831
3.4268485817 0.558598506661
3.4274769001 0.558682254971
3.42810521851 0.558765949748
3.42873353691 0.558849590981
3.42936185532 0.558933178661
3.42999017372 0.559016712775
3.43061849213 0.559100193314
3.43124681053 0.559183620267
3.43187512894 0.559266993623
3.43250344734 0.559350313373
3.43313176575 0.559433579507
3.43376008415 0.559516792013
3.43438840256 0.559599950883
3.43501672096 0.559683056107
3.43564503937 0.559766107676
3.43627335777 0.559849105579
3.43690167618 0.559932049808
3.43752999458 0.560014940353
3.43815831299 0.560097777206
3.43878663139 0.560180560357
3.4394149498 0.560263289798
3.4400432682 0.56034596552
3.44067158661 0.560428587514
3.44129990501 0.560511155773
3.44192822342 0.560593670288
3.44255654182 0.56067613105
3.44318486023 0.560758538052
3.44381317863 0.560840891286
3.44444149704 0.560923190744
3.44506981544 0.561005436419
3.44569813385 0.561087628303
3.44632645226 0.561169766388
3.44695477066 0.561251850668
3.44758308907 0.561333881136
3.44821140747 0.561415857783
3.44883972588 0.561497780605
3.44946804428 0.561579649593
3.45009636269 0.561661464741
3.45072468109 0.561743226043
3.4513529995 0.561824933493
3.4519813179 0.561906587084
3.45260963631 0.561988186809
3.45323795471 0.562069732664
3.45386627312 0.562151224643
3.45449459152 0.562232662739
3.45512290993 0.562314046947
3.45575122833 0.562395377261
3.45637954674 0.562476653677
3.45700786514 0.562557876189
3.45763618355 0.562639044792
3.45826450195 0.562720159481
3.45889282036 0.56280122025
3.45952113876 0.562882227097
3.46014945717 0.562963180015
3.46077777557 0.563044079001
3.46140609398 0.563124924049
3.46203441238 0.563205715157
3.46266273079 0.563286452319
3.46329104919 0.563367135533
3.4639193676 0.563447764793
3.464547686 0.563528340096
3.46517600441 0.563608861439
3.46580432281 0.563689328818
3.46643264122 0.56376974223
3.46706095963 0.563850101672
3.46768927803 0.56393040714
3.46831759644 0.564010658632
3.46894591484 0.564090856144
3.46957423325 0.564170999674
3.47020255165 0.564251089219
3.47083087006 0.564331124778
3.47145918846 0.564411106346
3.47208750687 0.564491033923
3.47271582527 0.564570907506
3.47334414368 0.564650727093
3.47397246208 0.564730492682
3.47460078049 0.564810204271
3.47522909889 0.564889861859
3.4758574173 0.564969465444
3.4764857357 0.565049015025
3.47711405411 0.5651285106
3.47774237251 0.565207952169
3.47837069092 0.56528733973
3.47899900932 0.565366673282
3.47962732773 0.565445952825
3.48025564613 0.565525178357
3.48088396454 0.565604349879
3.48151228294 0.565683467389
3.48214060135 0.565762530888
3.48276891975 0.565841540374
3.48339723816 0.565920495849
3.48402555656 0.565999397312
3.48465387497 0.566078244763
3.48528219337 0.566157038203
3.48591051178 0.566235777631
3.48653883018 0.566314463049
3.48716714859 0.566393094457
3.487795467 0.566471671855
3.4884237854 0.566550195244
3.48905210381 0.566628664626
3.48968042221 0.566707080001
3.49030874062 0.566785441371
3.49093705902 0.566863748737
3.49156537743 0.5669420021
3.49219369583 0.567020201461
3.49282201424 0.567098346823
3.49345033264 0.567176438188
3.49407865105 0.567254475556
3.49470696945 0.56733245893
3.49533528786 0.567410388313
3.49596360626 0.567488263706
3.49659192467 0.567566085111
3.49722024307 0.567643852531
3.49784856148 0.567721565969
3.49847687988 0.567799225428
3.49910519829 0.567876830909
3.49973351669 0.567954382416
3.5003618351 0.568031879952
3.5009901535 0.568109323521
3.50161847191 0.568186713124
3.50224679031 0.568264048766
3.50287510872 0.56834133045
3.50350342712 0.56841855818
3.50413174553 0.568495731959
3.50476006393 0.56857285179
3.50538838234 0.568649917679
3.50601670074 0.568726929629
3.50664501915 0.568803887644
3.50727333755 0.568880791728
3.50790165596 0.568957641885
3.50852997437 0.569034438121
3.50915829277 0.569111180439
3.50978661118 0.569187868844
3.51041492958 0.569264503342
3.51104324799 0.569341083936
3.51167156639 0.569417610632
3.5122998848 0.569494083435
3.5129282032 0.56957050235
3.51355652161 0.569646867383
3.51418484001 0.569723178539
3.51481315842 0.569799435823
3.51544147682 0.569875639241
3.51606979523 0.569951788799
3.51669811363 0.570027884502
3.51732643204 0.570103926357
3.51795475044 0.57017991437
3.51858306885 0.570255848547
3.51921138725 0.570331728894
3.51983970566 0.570407555417
3.52046802406 0.570483328123
3.52109634247 0.570559047019
3.52172466087 0.570634712111
3.52235297928 0.570710323407
3.52298129768 0.570785880912
3.52360961609 0.570861384634
3.52423793449 0.570936834581
3.5248662529 0.571012230759
3.5254945713 0.571087573175
3.52612288971 0.571162861838
3.52675120811 0.571238096754
3.52737952652 0.571313277932
3.52800784492 0.571388405379
3.52863616333 0.571463479102
3.52926448174 0.571538499111
3.52989280014 0.571613465412
3.53052111855 0.571688378015
3.53114943695 0.571763236927
3.53177775536 0.571838042156
3.53240607376 0.571912793712
3.53303439217 0.571987491602
3.53366271057 0.572062135836
3.53429102898 0.572136726422
3.53491934738 0.572211263369
3.53554766579 0.572285746686
3.53617598419 0.572360176382
3.5368043026 0.572434552466
3.537432621 0.572508874948
3.53806093941 0.572583143836
3.53868925781 0.572657359141
3.53931757622 0.572731520872
3.53994589462 0.572805629039
3.54057421303 0.57287968365
3.54120253143 0.572953684717
3.54183084984 0.57302763225
3.54245916824 0.573101526257
3.54308748665 0.57317536675
3.54371580505 0.573249153738
3.54434412346 0.573322887233
3.54497244186 0.573396567244
3.54560076027 0.573470193782
3.54622907867 0.573543766858
3.54685739708 0.573617286482
3.54748571548 0.573690752666
3.54811403389 0.573764165419
3.54874235229 0.573837524754
3.5493706707 0.573910830682
3.54999898911 0.573984083213
3.55062730751 0.574057282359
3.55125562592 0.574130428131
3.55188394432 0.574203520541
3.55251226273 0.574276559601
3.55314058113 0.574349545322
3.55376889954 0.574422477716
3.55439721794 0.574495356795
3.55502553635 0.574568182571
3.55565385475 0.574640955055
3.55628217316 0.574713674261
3.55691049156 0.574786340201
3.55753880997 0.574858952886
3.55816712837 0.574931512329
3.55879544678 0.575004018543
3.55942376518 0.575076471541
3.56005208359 0.575148871335
3.56068040199 0.575221217937
3.5613087204 0.575293511362
3.5619370388 0.575365751622
3.56256535721 0.575437938729
3.56319367561 0.575510072698
3.56382199402 0.575582153541
3.56445031242 0.575654181272
3.56507863083 0.575726155905
3.56570694923 0.575798077452
3.56633526764 0.575869945928
3.56696358604 0.575941761346
3.56759190445 0.57601352372
3.56822022285 0.576085233065
3.56884854126 0.576156889393
3.56947685966 0.576228492719
3.57010517807 0.576300043058
3.57073349648 0.576371540423
3.57136181488 0.576442984829
3.57199013329 0.57651437629
3.57261845169 0.576585714821
3.5732467701 0.576657000437
3.5738750885 0.576728233152
3.57450340691 0.576799412981
3.57513172531 0.576870539938
3.57576004372 0.57694161404
3.57638836212 0.5770126353
3.57701668053 0.577083603735
3.57764499893 0.577154519359
3.57827331734 0.577225382187
3.57890163574 0.577296192235
3.57952995415 0.577366949519
3.58015827255 0.577437654054
3.58078659096 0.577508305855
3.58141490936 0.577578904939
3.58204322777 0.577649451321
3.58267154617 0.577719945017
3.58329986458 0.577790386043
3.58392818298 0.577860774416
3.58455650139 0.577931110151
3.58518481979 0.578001393264
3.5858131382 0.578071623772
3.5864414566 0.578141801692
3.58706977501 0.578211927039
3.58769809341 0.578281999831
3.58832641182 0.578352020084
3.58895473022 0.578421987815
3.58958304863 0.57849190304
3.59021136703 0.578561765777
3.59083968544 0.578631576042
3.59146800385 0.578701333852
3.59209632225 0.578771039226
3.59272464066 0.578840692179
3.59335295906 0.578910292729
3.59398127747 0.578979840894
3.59460959587 0.579049336691
3.59523791428 0.579118780137
3.59586623268 0.579188171251
3.59649455109 0.579257510049
3.59712286949 0.57932679655
3.5977511879 0.579396030772
3.5983795063 0.579465212732
3.59900782471 0.579534342448
3.59963614311 0.579603419939
3.60026446152 0.579672445223
3.60089277992 0.579741418317
3.60152109833 0.579810339241
3.60214941673 0.579879208013
3.60277773514 0.57994802465
3.60340605354 0.580016789172
3.60403437195 0.580085501598
3.60466269035 0.580154161946
3.60529100876 0.580222770234
3.60591932716 0.580291326482
3.60654764557 0.580359830709
3.60717596397 0.580428282933
3.60780428238 0.580496683174
3.60843260078 0.58056503145
3.60906091919 0.580633327782
3.60968923759 0.580701572188
3.610317556 0.580769764688
3.6109458744 0.5808379053
3.61157419281 0.580905994046
3.61220251122 0.580974030944
3.61283082962 0.581042016014
3.61345914803 0.581109949275
3.61408746643 0.581177830748
3.61471578484 0.581245660452
3.61534410324 0.581313438408
3.61597242165 0.581381164635
3.61660074005 0.581448839154
3.61722905846 0.581516461984
3.61785737686 0.581584033146
3.61848569527 0.581651552661
3.61911401367 0.581719020548
3.61974233208 0.581786436828
3.62037065048 0.581853801521
3.62099896889 0.581921114649
3.62162728729 0.581988376232
3.6222556057 0.58205558629
3.6228839241 0.582122744845
3.62351224251 0.582189851917
3.62414056091 0.582256907527
3.62476887932 0.582323911696
3.62539719772 0.582390864445
3.62602551613 0.582457765796
3.62665383453 0.58252461577
3.62728215294 0.582591414388
3.62791047134 0.58265816167
3.62853878975 0.58272485764
3.62916710815 0.582791502318
3.62979542656 0.582858095725
3.63042374496 0.582924637884
3.63105206337 0.582991128815
3.63168038177 0.583057568542
3.63230870018 0.583123957085
3.63293701859 0.583190294466
3.63356533699 0.583256580708
3.6341936554 0.583322815833
3.6348219738 0.583388999861
3.63545029221 0.583455132817
3.63607861061 0.583521214721
3.63670692902 0.583587245596
3.63733524742 0.583653225465
3.63796356583 0.58371915435
3.63859188423 0.583785032272
3.63922020264 0.583850859256
3.63984852104 0.583916635323
3.64047683945 0.583982360495
3.64110515785 0.584048034797
3.64173347626 0.58411365825
3.64236179466 0.584179230877
3.64299011307 0.584244752702
3.64361843147 0.584310223746
3.64424674988 0.584375644034
3.64487506828 0.584441013588
3.64550338669 0.584506332431
3.64613170509 0.584571600587
3.6467600235 0.584636818079
3.6473883419 0.58470198493
3.64801666031 0.584767101163
3.64864497871 0.584832166802
3.64927329712 0.584897181871
3.64990161552 0.584962146393
3.65052993393 0.585027060391
3.65115825233 0.585091923889
3.65178657074 0.585156736912
3.65241488914 0.585221499482
3.65304320755 0.585286211624
3.65367152596 0.585350873361
3.65429984436 0.585415484718
3.65492816277 0.585480045719
3.65555648117 0.585544556387
3.65618479958 0.585609016746
3.65681311798 0.585673426822
3.65744143639 0.585737786637
3.65806975479 0.585802096217
3.6586980732 0.585866355586
3.6593263916 0.585930564768
3.65995471001 0.585994723788
3.66058302841 0.586058832669
3.66121134682 0.586122891438
3.66183966522 0.586186900118
3.66246798363 0.586250858734
3.66309630203 0.58631476731
3.66372462044 0.586378625872
3.66435293884 0.586442434445
3.66498125725 0.586506193053
3.66560957565 0.586569901721
3.66623789406 0.586633560474
3.66686621246 0.586697169338
3.66749453087 0.586760728337
3.66812284927 0.586824237497
3.66875116768 0.586887696842
3.66937948608 0.586951106399
3.67000780449 0.587014466192
3.67063612289 0.587077776246
3.6712644413 0.587141036588
3.6718927597 0.587204247242
3.67252107811 0.587267408235
3.67314939651 0.587330519591
3.67377771492 0.587393581336
3.67440603333 0.587456593497
3.67503435173 0.587519556098
3.67566267014 0.587582469165
3.67629098854 0.587645332725
3.67691930695 0.587708146803
3.67754762535 0.587770911425
3.67817594376 0.587833626617
3.67880426216 0.587896292405
3.67943258057 0.587958908815
3.68006089897 0.588021475873
3.68068921738 0.588083993605
3.68131753578 0.588146462038
3.68194585419 0.588208881198
3.68257417259 0.588271251111
3.683202491 0.588333571803
3.6838308094 0.588395843301
3.68445912781 0.588458065631
3.68508744621 0.58852023882
3.68571576462 0.588582362894
3.68634408302 0.58864443788
3.68697240143 0.588706463804
3.68760071983 0.588768440693
3.68822903824 0.588830368574
3.68885735664 0.588892247473
3.68948567505 0.588954077418
3.69011399345 0.589015858435
3.69074231186 0.589077590551
3.69137063026 0.589139273792
3.69199894867 0.589200908187
3.69262726707 0.589262493761
3.69325558548 0.589324030542
3.69388390388 0.589385518558
3.69451222229 0.589446957834
3.6951405407 0.589508348399
3.6957688591 0.589569690279
3.69639717751 0.589630983502
3.69702549591 0.589692228095
3.69765381432 0.589753424086
3.69828213272 0.589814571501
3.69891045113 0.589875670369
3.69953876953 0.589936720716
3.70016708794 0.589997722571
3.70079540634 0.59005867596
3.70142372475 0.590119580912
3.70205204315 0.590180437453
3.70268036156 0.590241245612
3.70330867996 0.590302005417
3.70393699837 0.590362716894
3.70456531677 0.590423380073
3.70519363518 0.59048399498
3.70582195358 0.590544561643
3.70645027199 0.590605080091
3.70707859039 0.590665550351
3.7077069088 0.590725972452
3.7083352272 0.590786346421
3.70896354561 0.590846672286
3.70959186401 0.590906950075
3.71022018242 0.590967179818
3.71084850082 0.59102736154
3.71147681923 0.591087495272
3.71210513763 0.591147581041
3.71273345604 0.591207618875
3.71336177444 0.591267608802
3.71399009285 0.591327550852
3.71461841125 0.591387445052
3.71524672966 0.591447291431
3.71587504807 0.591507090017
3.71650336647 0.591566840838
3.71713168488 0.591626543924
3.71776000328 0.591686199302
3.71838832169 0.591745807001
3.71901664009 0.591805367051
3.7196449585 0.591864879478
3.7202732769 0.591924344313
3.72090159531 0.591983761584
3.72152991371 0.592043131319
3.72215823212 0.592102453548
3.72278655052 0.592161728298
3.72341486893 0.5922209556
3.72404318733 0.592280135481
3.72467150574 0.592339267972
3.72529982414 0.592398353099
3.72592814255 0.592457390893
3.72655646095 0.592516381383
3.72718477936 0.592575324598
3.72781309776 0.592634220565
3.72844141617 0.592693069316
3.72906973457 0.592751870878
3.72969805298 0.592810625282
3.73032637138 0.592869332555
3.73095468979 0.592927992727
3.73158300819 0.592986605828
3.7322113266 0.593045171887
3.732839645 0.593103690933
3.73346796341 0.593162162995
3.73409628181 0.593220588102
3.73472460022 0.593278966285
3.73535291862 0.593337297572
3.73598123703 0.593395581992
3.73660955544 0.593453819576
3.73723787384 0.593512010353
3.73786619225 0.593570154352
3.73849451065 0.593628251602
3.73912282906 0.593686302134
3.73975114746 0.593744305976
3.74037946587 0.593802263159
3.74100778427 0.593860173712
3.74163610268 0.593918037665
3.74226442108 0.593975855046
3.74289273949 0.594033625887
3.74352105789 0.594091350217
3.7441493763 0.594149028065
3.7447776947 0.594206659462
3.74540601311 0.594264244436
3.74603433151 0.594321783019
3.74666264992 0.594379275239
3.74729096832 0.594436721127
3.74791928673 0.594494120712
3.74854760513 0.594551474024
3.74917592354 0.594608781094
3.74980424194 0.594666041951
3.75043256035 0.594723256626
3.75106087875 0.594780425148
3.75168919716 0.594837547546
3.75231751556 0.594894623853
3.75294583397 0.594951654096
3.75357415237 0.595008638307
3.75420247078 0.595065576516
3.75483078918 0.595122468752
3.75545910759 0.595179315046
3.75608742599 0.595236115428
3.7567157444 0.595292869929
3.75734406281 0.595349578577
3.75797238121 0.595406241405
3.75860069962 0.595462858441
3.75922901802 0.595519429716
3.75985733643 0.595575955261
3.76048565483 0.595632435105
3.76111397324 0.595688869279
3.76174229164 0.595745257814
3.76237061005 0.595801600739
3.76299892845 0.595857898085
3.76362724686 0.595914149883
3.76425556526 0.595970356163
3.76488388367 0.596026516955
3.76551220207 0.59608263229
3.76614052048 0.596138702198
3.76676883888 0.596194726709
3.76739715729 0.596250705855
3.76802547569 0.596306639666
3.7686537941 0.596362528171
3.7692821125 0.596418371402
3.76991043091 0.59647416939
3.77053874931 0.596529922164
3.77116706772 0.596585629756
3.77179538612 0.596641292196
3.77242370453 0.596696909515
3.77305202293 0.596752481742
3.77368034134 0.59680800891
3.77430865974 0.596863491048
3.77493697815 0.596918928188
3.77556529655 0.596974320359
3.77619361496 0.597029667593
3.77682193336 0.59708496992
3.77745025177 0.597140227372
3.77807857018 0.597195439978
3.77870688858 0.597250607769
3.77933520699 0.597305730777
3.77996352539 0.597360809032
3.7805918438 0.597415842565
3.7812201622 0.597470831406
3.78184848061 0.597525775587
3.78247679901 0.597580675138
3.78310511742 0.59763553009
3.78373343582 0.597690340474
3.78436175423 0.597745106321
3.78499007263 0.597799827661
3.78561839104 0.597854504526
3.78624670944 0.597909136946
3.78687502785 0.597963724953
3.78750334625 0.598018268576
3.78813166466 0.598072767848
3.78875998306 0.598127222799
3.78938830147 0.598181633459
3.79001661987 0.598235999861
3.79064493828 0.598290322034
3.79127325668 0.59834460001
3.79190157509 0.59839883382
3.79252989349 0.598453023494
3.7931582119 0.598507169064
3.7937865303 0.59856127056
3.79441484871 0.598615328015
3.79504316711 0.598669341458
3.79567148552 0.59872331092
3.79629980392 0.598777236433
3.79692812233 0.598831118028
3.79755644073 0.598884955735
3.79818475914 0.598938749586
3.79881307755 0.598992499612
3.79944139595 0.599046205844
3.80006971436 0.599099868312
3.80069803276 0.599153487049
3.80132635117 0.599207062084
3.80195466957 0.599260593449
3.80258298798 0.599314081175
3.80321130638 0.599367525294
3.80383962479 0.599420925835
3.80446794319 0.599474282831
3.8050962616 0.599527596313
3.80572458 0.599580866311
3.80635289841 0.599634092856
3.80698121681 0.59968727598
3.80760953522 0.599740415714
3.80823785362 0.599793512088
3.80886617203 0.599846565135
3.80949449043 0.599899574885
3.81012280884 0.599952541368
3.81075112724 0.600005464617
3.81137944565 0.600058344663
3.81200776405 0.600111181536
3.81263608246 0.600163975267
3.81326440086 0.600216725889
3.81389271927 0.600269433431
3.81452103767 0.600322097925
3.81514935608 0.600374719402
3.81577767448 0.600427297893
3.81640599289 0.60047983343
3.81703431129 0.600532326043
3.8176626297 0.600584775764
3.8182909481 0.600637182624
3.81891926651 0.600689546653
3.81954758492 0.600741867883
3.82017590332 0.600794146345
3.82080422173 0.600846382071
3.82143254013 0.60089857509
3.82206085854 0.600950725435
3.82268917694 0.601002833137
3.82331749535 0.601054898226
3.82394581375 0.601106920734
3.82457413216 0.601158900692
3.82520245056 0.60121083813
3.82583076897 0.601262733081
3.82645908737 0.601314585575
3.82708740578 0.601366395643
3.82771572418 0.601418163317
3.82834404259 0.601469888626
3.82897236099 0.601521571604
3.8296006794 0.60157321228
3.8302289978 0.601624810685
3.83085731621 0.601676366852
3.83148563461 0.60172788081
3.83211395302 0.601779352591
3.83274227142 0.601830782226
3.83337058983 0.601882169746
3.83399890823 0.601933515183
3.83462722664 0.601984818566
3.83525554504 0.602036079927
3.83588386345 0.602087299298
3.83651218185 0.602138476709
3.83714050026 0.602189612191
3.83776881866 0.602240705775
3.83839713707 0.602291757493
3.83902545547 0.602342767375
3.83965377388 0.602393735452
3.84028209229 0.602444661756
3.84091041069 0.602495546317
3.8415387291 0.602546389166
3.8421670475 0.602597190334
3.84279536591 0.602647949852
3.84342368431 0.602698667752
3.84405200272 0.602749344064
3.84468032112 0.602799978818
3.84530863953 0.602850572047
3.84593695793 0.602901123781
3.84656527634 0.60295163405
3.84719359474 0.603002102886
3.84782191315 0.60305253032
3.84845023155 0.603102916382
3.84907854996 0.603153261104
3.84970686836 0.603203564515
3.85033518677 0.603253826648
3.85096350517 0.603304047533
3.85159182358 0.603354227201
3.85222014198 0.603404365682
3.85284846039 0.603454463008
3.85347677879 0.603504519209
3.8541050972 0.603554534316
3.8547334156 0.60360450836
3.85536173401 0.603654441372
3.85599005241 0.603704333382
3.85661837082 0.603754184421
3.85724668922 0.60380399452
3.85787500763 0.603853763709
3.85850332603 0.60390349202
3.85913164444 0.603953179483
3.85975996284 0.604002826129
3.86038828125 0.604052431988
3.86101659966 0.604101997091
3.86164491806 0.604151521469
3.86227323647 0.604201005153
3.86290155487 0.604250448172
3.86352987328 0.604299850558
3.86415819168 0.604349212341
3.86478651009 0.604398533552
3.86541482849 0.604447814222
3.8660431469 0.60449705438
3.8666714653 0.604546254058
3.86729978371 0.604595413286
3.86792810211 0.604644532094
3.86855642052 0.604693610514
3.86918473892 0.604742648575
3.86981305733 0.604791646308
3.87044137573 0.604840603744
3.87106969414 0.604889520912
3.87169801254 0.604938397844
3.87232633095 0.60498723457
3.87295464935 0.60503603112
3.87358296776 0.605084787524
3.87421128616 0.605133503814
3.87483960457 0.605182180018
3.87546792297 0.605230816169
3.87609624138 0.605279412295
3.87672455978 0.605327968427
3.87735287819 0.605376484596
3.87798119659 0.605424960831
3.878609515 0.605473397164
3.8792378334 0.605521793624
3.87986615181 0.605570150241
3.88049447021 0.605618467046
3.88112278862 0.605666744068
3.88175110703 0.605714981339
3.88237942543 0.605763178887
3.88300774384 0.605811336744
3.88363606224 0.60585945494
3.88426438065 0.605907533503
3.88489269905 0.605955572465
3.88552101746 0.606003571856
3.88614933586 0.606051531705
3.88677765427 0.606099452043
3.88740597267 0.606147332899
3.88803429108 0.606195174303
3.88866260948 0.606242976287
3.88929092789 0.606290738878
3.88991924629 0.606338462108
3.8905475647 0.606386146006
3.8911758831 0.606433790602
3.89180420151 0.606481395926
3.89243251991 0.606528962007
3.89306083832 0.606576488876
3.89368915672 0.606623976562
3.89431747513 0.606671425096
3.89494579353 0.606718834506
3.89557411194 0.606766204822
3.89620243034 0.606813536075
3.89683074875 0.606860828294
3.89745906715 0.606908081508
3.89808738556 0.606955295747
3.89871570396 0.607002471041
3.89934402237 0.607049607419
3.89997234077 0.607096704912
3.90060065918 0.607143763547
3.90122897758 0.607190783356
3.90185729599 0.607237764367
3.9024856144 0.60728470661
3.9031139328 0.607331610114
3.90374225121 0.607378474909
3.90437056961 0.607425301024
3.90499888802 0.607472088489
3.90562720642 0.607518837333
3.90625552483 0.607565547584
3.90688384323 0.607612219274
3.90751216164 0.60765885243
3.90814048004 0.607705447082
3.90876879845 0.60775200326
3.90939711685 0.607798520991
3.91002543526 0.607845000307
3.91065375366 0.607891441235
3.91128207207 0.607937843806
3.91191039047 0.607984208047
3.91253870888 0.608030533988
3.91316702728 0.608076821659
3.91379534569 0.608123071087
3.91442366409 0.608169282303
3.9150519825 0.608215455335
3.9156803009 0.608261590212
3.91630861931 0.608307686963
3.91693693771 0.608353745617
3.91756525612 0.608399766203
3.91819357452 0.608445748749
3.91882189293 0.608491693285
3.91945021133 0.608537599838
3.92007852974 0.608583468439
3.92070684814 0.608629299116
3.92133516655 0.608675091896
3.92196348495 0.60872084681
3.92259180336 0.608766563885
3.92322012177 0.608812243151
3.92384844017 0.608857884636
3.92447675858 0.608903488368
3.92510507698 0.608949054375
3.92573339539 0.608994582688
3.92636171379 0.609040073333
3.9269900322 0.60908552634
3.9276183506 0.609130941736
3.92824666901 0.609176319551
3.92887498741 0.609221659812
3.92950330582 0.609266962548
3.93013162422 0.609312227787
3.93075994263 0.609357455557
3.93138826103 0.609402645888
3.93201657944 0.609447798806
3.93264489784 0.60949291434
3.93327321625 0.609537992518
3.93390153465 0.609583033368
3.93452985306 0.609628036919
3.93515817146 0.609673003198
3.93578648987 0.609717932234
3.93641480827 0.609762824054
3.93704312668 0.609807678686
3.93767144508 0.609852496159
3.93829976349 0.6098972765
3.93892808189 0.609942019737
3.9395564003 0.609986725898
3.9401847187 0.610031395011
3.94081303711 0.610076027103
3.94144135551 0.610120622202
3.94206967392 0.610165180337
3.94269799232 0.610209701534
3.94332631073 0.610254185821
3.94395462914 0.610298633226
3.94458294754 0.610343043776
3.94521126595 0.6103874175
3.94583958435 0.610431754424
3.94646790276 0.610476054575
3.94709622116 0.610520317983
3.94772453957 0.610564544673
3.94835285797 0.610608734673
3.94898117638 0.61065288801
3.94960949478 0.610697004713
3.95023781319 0.610741084807
3.95086613159 0.610785128321
3.95149445 0.610829135282
3.9521227684 0.610873105716
3.95275108681 0.610917039651
3.95337940521 0.610960937114
3.95400772362 0.611004798132
3.95463604202 0.611048622732
3.95526436043 0.611092410941
3.95589267883 0.611136162786
3.95652099724 0.611179878295
3.95714931564 0.611223557492
3.95777763405 0.611267200407
3.95840595245 0.611310807065
3.95903427086 0.611354377494
3.95966258926 0.611397911719
3.96029090767 0.611441409768
3.96091922607 0.611484871668
3.96154754448 0.611528297445
3.96217586288 0.611571687125
3.96280418129 0.611615040736
3.96343249969 0.611658358303
3.9640608181 0.611701639854
3.96468913651 0.611744885415
3.96531745491 0.611788095011
3.96594577332 0.611831268671
3.96657409172 0.611874406419
3.96720241013 0.611917508282
3.96783072853 0.611960574287
3.96845904694 0.61200360446
3.96908736534 0.612046598826
3.96971568375 0.612089557413
3.97034400215 0.612132480245
3.97097232056 0.61217536735
3.97160063896 0.612218218754
3.97222895737 0.612261034482
3.97285727577 0.61230381456
3.97348559418 0.612346559014
3.97411391258 0.61238926787
3.97474223099 0.612431941155
3.97537054939 0.612474578893
3.9759988678 0.612517181111
3.9766271862 0.612559747834
3.97725550461 0.612602279088
3.97788382301 0.612644774899
3.97851214142 0.612687235292
3.97914045982 0.612729660293
3.97976877823 0.612772049928
3.98039709663 0.612814404221
3.98102541504 0.612856723199
3.98165373344 0.612899006887
3.98228205185 0.61294125531
3.98291037025 0.612983468493
3.98353868866 0.613025646462
3.98416700706 0.613067789243
3.98479532547 0.613109896859
3.98542364388 0.613151969337
3.98605196228 0.613194006702
3.98668028069 0.613236008979
3.98730859909 0.613277976192
3.9879369175 0.613319908367
3.9885652359 0.61336180553
3.98919355431 0.613403667703
3.98982187271 0.613445494914
3.99045019112 0.613487287185
3.99107850952 0.613529044544
3.99170682793 0.613570767013
3.99233514633 0.613612454618
3.99296346474 0.613654107383
3.99359178314 0.613695725334
3.99422010155 0.613737308494
3.99484841995 0.613778856889
3.99547673836 0.613820370542
3.99610505676 0.613861849479
3.99673337517 0.613903293724
3.99736169357 0.6139447033
3.99799001198 0.613986078233
3.99861833038 0.614027418547
3.99924664879 0.614068724266
3.99987496719 0.614109995414
4.0005032856 0.614151232015
4.001131604 0.614192434094
4.00175992241 0.614233601675
4.00238824081 0.614274734781
4.00301655922 0.614315833437
4.00364487762 0.614356897667
4.00427319603 0.614397927494
4.00490151443 0.614438922943
4.00552983284 0.614479884037
4.00615815125 0.6145208108
4.00678646965 0.614561703255
4.00741478806 0.614602561428
4.00804310646 0.61464338534
4.00867142487 0.614684175016
4.00929974327 0.61472493048
4.00992806168 0.614765651754
4.01055638008 0.614806338863
4.01118469849 0.614846991829
4.01181301689 0.614887610677
4.0124413353 0.614928195429
4.0130696537 0.614968746108
4.01369797211 0.615009262739
4.01432629051 0.615049745344
4.01495460892 0.615090193946
4.01558292732 0.615130608569
4.01621124573 0.615170989236
4.01683956413 0.615211335969
4.01746788254 0.615251648791
4.01809620094 0.615291927726
4.01872451935 0.615332172796
4.01935283775 0.615372384025
4.01998115616 0.615412561435
4.02060947456 0.615452705048
4.02123779297 0.615492814888
4.02186611137 0.615532890977
4.02249442978 0.615572933337
4.02312274818 0.615612941992
4.02375106659 0.615652916964
4.02437938499 0.615692858275
4.0250077034 0.615732765948
4.0256360218 0.615772640005
4.02626434021 0.615812480468
4.02689265862 0.61585228736
4.02752097702 0.615892060702
4.02814929543 0.615931800518
4.02877761383 0.615971506829
4.02940593224 0.616011179658
4.03003425064 0.616050819026
4.03066256905 0.616090424955
4.03129088745 0.616129997467
4.03191920586 0.616169536585
4.03254752426 0.61620904233
4.03317584267 0.616248514724
4.03380416107 0.616287953788
4.03443247948 0.616327359545
4.03506079788 0.616366732016
4.03568911629 0.616406071223
4.03631743469 0.616445377186
4.0369457531 0.616484649929
4.0375740715 0.616523889471
4.03820238991 0.616563095836
4.03883070831 0.616602269043
4.03945902672 0.616641409115
4.04008734512 0.616680516072
4.04071566353 0.616719589936
4.04134398193 0.616758630728
4.04197230034 0.616797638469
4.04260061874 0.61683661318
4.04322893715 0.616875554883
4.04385725555 0.616914463598
4.04448557396 0.616953339346
4.04511389236 0.616992182148
4.04574221077 0.617030992025
4.04637052917 0.617069768997
4.04699884758 0.617108513086
4.04762716599 0.617147224312
4.04825548439 0.617185902696
4.0488838028 0.617224548258
4.0495121212 0.617263161019
4.05014043961 0.617301740999
4.05076875801 0.617340288219
4.05139707642 0.617378802699
4.05202539482 0.617417284459
4.05265371323 0.61745573352
4.05328203163 0.617494149902
4.05391035004 0.617532533626
4.05453866844 0.61757088471
4.05516698685 0.617609203176
4.05579530525 0.617647489044
4.05642362366 0.617685742332
4.05705194206 0.617723963062
4.05768026047 0.617762151254
4.05830857887 0.617800306926
4.05893689728 0.617838430099
4.05956521568 0.617876520793
4.06019353409 0.617914579026
4.06082185249 0.61795260482
4.0614501709 0.617990598193
4.0620784893 0.618028559165
4.06270680771 0.618066487755
4.06333512611 0.618104383983
4.06396344452 0.618142247869
4.06459176292 0.61818007943
4.06522008133 0.618217878688
4.06584839973 0.61825564566
4.06647671814 0.618293380367
4.06710503654 0.618331082826
4.06773335495 0.618368753058
4.06836167336 0.618406391081
4.06898999176 0.618443996915
4.06961831017 0.618481570577
4.07024662857 0.618519112088
4.07087494698 0.618556621465
4.07150326538 0.618594098728
4.07213158379 0.618631543895
4.07275990219 0.618668956984
4.0733882206 0.618706338015
4.074016539 0.618743687006
4.07464485741 0.618781003976
4.07527317581 0.618818288942
4.07590149422 0.618855541923
4.07652981262 0.618892762938
4.07715813103 0.618929952005
4.07778644943 0.618967109142
4.07841476784 0.619004234367
4.07904308624 0.619041327698
4.07967140465 0.619078389153
4.08029972305 0.619115418751
4.08092804146 0.619152416509
4.08155635986 0.619189382445
4.08218467827 0.619226316577
4.08281299667 0.619263218923
4.08344131508 0.6193000895
4.08406963348 0.619336928327
4.08469795189 0.61937373542
4.08532627029 0.619410510798
4.0859545887 0.619447254477
4.0865829071 0.619483966476
4.08721122551 0.619520646812
4.08783954391 0.619557295502
4.08846786232 0.619593912563
4.08909618073 0.619630498013
4.08972449913 0.619667051868
4.09035281754 0.619703574147
4.09098113594 0.619740064866
4.09160945435 0.619776524042
4.09223777275 0.619812951692
4.09286609116 0.619849347833
4.09349440956 0.619885712481
4.09412272797 0.619922045655
4.09475104637 0.61995834737
4.09537936478 0.619994617643
4.09600768318 0.62003085649
4.09663600159 0.620067063929
4.09726431999 0.620103239976
4.0978926384 0.620139384648
4.0985209568 0.62017549796
4.09914927521 0.620211579929
4.09977759361 0.620247630572
4.10040591202 0.620283649905
4.10103423042 0.620319637943
4.10166254883 0.620355594704
4.10229086723 0.620391520203
4.10291918564 0.620427414456
4.10354750404 0.620463277479
4.10417582245 0.620499109289
4.10480414085 0.6205349099
4.10543245926 0.62057067933
4.10606077766 0.620606417593
4.10668909607 0.620642124705
4.10731741447 0.620677800682
4.10794573288 0.62071344554
4.10857405128 0.620749059294
4.10920236969 0.620784641959
4.1098306881 0.620820193552
4.1104590065 0.620855714086
4.11108732491 0.620891203579
4.11171564331 0.620926662044
4.11234396172 0.620962089498
4.11297228012 0.620997485955
4.11360059853 0.62103285143
4.11422891693 0.621068185939
4.11485723534 0.621103489496
4.11548555374 0.621138762116
4.11611387215 0.621174003815
4.11674219055 0.621209214606
4.11737050896 0.621244394505
4.11799882736 0.621279543527
4.11862714577 0.621314661686
4.11925546417 0.621349748996
4.11988378258 0.621384805473
4.12051210098 0.62141983113
4.12114041939 0.621454825983
4.12176873779 0.621489790044
4.1223970562 0.62152472333
4.1230253746 0.621559625853
4.12365369301 0.621594497628
4.12428201141 0.62162933867
4.12491032982 0.621664148992
4.12553864822 0.621698928609
4.12616696663 0.621733677533
4.12679528503 0.62176839578
4.12742360344 0.621803083363
4.12805192184 0.621837740296
4.12868024025 0.621872366592
4.12930855865 0.621906962265
4.12993687706 0.62194152733
4.13056519547 0.621976061798
4.13119351387 0.622010565685
4.13182183228 0.622045039003
4.13245015068 0.622079481765
4.13307846909 0.622113893986
4.13370678749 0.622148275677
4.1343351059 0.622182626854
4.1349634243 0.622216947528
4.13559174271 0.622251237712
4.13622006111 0.622285497421
4.13684837952 0.622319726666
4.13747669792 0.62235392546
4.13810501633 0.622388093818
4.13873333473 0.62242223175
4.13936165314 0.622456339271
4.13998997154 0.622490416392
4.14061828995 0.622524463127
4.14124660835 0.622558479488
4.14187492676 0.622592465487
4.14250324516 0.622626421137
4.14313156357 0.622660346451
4.14375988197 0.62269424144
4.14438820038 0.622728106117
4.14501651878 0.622761940494
4.14564483719 0.622795744584
4.14627315559 0.622829518398
4.146901474 0.622863261948
4.1475297924 0.622896975247
4.14815811081 0.622930658306
4.14878642921 0.622964311138
4.14941474762 0.622997933753
4.15004306602 0.623031526165
4.15067138443 0.623065088384
4.15129970284 0.623098620422
4.15192802124 0.623132122291
4.15255633965 0.623165594002
4.15318465805 0.623199035567
4.15381297646 0.623232446997
4.15444129486 0.623265828303
4.15506961327 0.623299179497
4.15569793167 0.62333250059
4.15632625008 0.623365791593
4.15695456848 0.623399052518
4.15758288689 0.623432283375
4.15821120529 0.623465484175
4.1588395237 0.623498654929
4.1594678421 0.623531795648
4.16009616051 0.623564906343
4.16072447891 0.623597987025
4.16135279732 0.623631037704
4.16198111572 0.623664058392
4.16260943413 0.623697049097
4.16323775253 0.623730009832
4.16386607094 0.623762940606
4.16449438934 0.623795841431
4.16512270775 0.623828712315
4.16575102615 0.62386155327
4.16637934456 0.623894364306
4.16700766296 0.623927145432
4.16763598137 0.62395989666
4.16826429977 0.623992617999
4.16889261818 0.624025309459
4.16952093658 0.624057971049
4.17014925499 0.624090602781
4.17077757339 0.624123204663
4.1714058918 0.624155776706
4.17203421021 0.624188318918
4.17266252861 0.624220831311
4.17329084702 0.624253313892
4.17391916542 0.624285766673
4.17454748383 0.624318189661
4.17517580223 0.624350582867
4.17580412064 0.6243829463
4.17643243904 0.624415279969
4.17706075745 0.624447583884
4.17768907585 0.624479858053
4.17831739426 0.624512102485
4.17894571266 0.624544317191
4.17957403107 0.624576502178
4.18020234947 0.624608657455
4.18083066788 0.624640783032
4.18145898628 0.624672878917
4.18208730469 0.624704945119
4.18271562309 0.624736981646
4.1833439415 0.624768988508
4.1839722599 0.624800965712
4.18460057831 0.624832913267
4.18522889671 0.624864831182
4.18585721512 0.624896719465
4.18648553352 0.624928578125
4.18711385193 0.624960407168
4.18774217033 0.624992206605
4.18837048874 0.625023976442
4.18899880714 0.625055716689
4.18962712555 0.625087427352
4.19025544395 0.62511910844
4.19088376236 0.625150759961
4.19151208076 0.625182381922
4.19214039917 0.625213974332
4.19276871758 0.625245537198
4.19339703598 0.625277070527
4.19402535439 0.625308574328
4.19465367279 0.625340048608
4.1952819912 0.625371493374
4.1959103096 0.625402908633
4.19653862801 0.625434294394
4.19716694641 0.625465650663
4.19779526482 0.625496977447
4.19842358322 0.625528274754
4.19905190163 0.625559542591
4.19968022003 0.625590780964
4.20030853844 0.625621989882
4.20093685684 0.62565316935
4.20156517525 0.625684319376
4.20219349365 0.625715439966
4.20282181206 0.625746531127
4.20345013046 0.625777592866
4.20407844887 0.625808625189
4.20470676727 0.625839628104
4.20533508568 0.625870601616
4.20596340408 0.625901545731
4.20659172249 0.625932460457
4.20722004089 0.6259633458
4.2078483593 0.625994201765
4.2084766777 0.62602502836
4.20910499611 0.626055825589
4.20973331451 0.62608659346
4.21036163292 0.626117331978
4.21098995132 0.62614804115
4.21161826973 0.62617872098
4.21224658813 0.626209371475
4.21287490654 0.626239992641
4.21350322495 0.626270584484
4.21413154335 0.626301147008
4.21475986176 0.62633168022
4.21538818016 0.626362184125
4.21601649857 0.626392658729
4.21664481697 0.626423104037
4.21727313538 0.626453520054
4.21790145378 0.626483906786
4.21852977219 0.626514264238
4.21915809059 0.626544592414
4.219786409 0.626574891321
4.2204147274 0.626605160963
4.22104304581 0.626635401345
4.22167136421 0.626665612472
4.22229968262 0.626695794349
4.22292800102 0.626725946981
4.22355631943 0.626756070372
4.22418463783 0.626786164527
4.22481295624 0.626816229451
4.22544127464 0.626846265148
4.22606959305 0.626876271623
4.22669791145 0.62690624888
4.22732622986 0.626936196924
4.22795454826 0.626966115759
4.22858286667 0.626996005388
4.22921118507 0.627025865817
4.22983950348 0.62705569705
4.23046782188 0.62708549909
4.23109614029 0.627115271941
4.23172445869 0.627145015608
4.2323527771 0.627174730094
4.2329810955 0.627204415403
4.23360941391 0.627234071539
4.23423773232 0.627263698506
4.23486605072 0.627293296307
4.23549436913 0.627322864945
4.23612268753 0.627352404425
4.23675100594 0.62738191475
4.23737932434 0.627411395923
4.23800764275 0.627440847948
4.23863596115 0.627470270827
4.23926427956 0.627499664564
4.23989259796 0.627529029162
4.24052091637 0.627558364625
4.24114923477 0.627587670954
4.24177755318 0.627616948154
4.24240587158 0.627646196227
4.24303418999 0.627675415176
4.24366250839 0.627704605004
4.2442908268 0.627733765713
4.2449191452 0.627762897306
4.24554746361 0.627791999786
4.24617578201 0.627821073155
4.24680410042 0.627850117416
4.24743241882 0.627879132571
4.24806073723 0.627908118623
4.24868905563 0.627937075573
4.24931737404 0.627966003424
4.24994569244 0.627994902179
4.25057401085 0.628023771839
4.25120232925 0.628052612406
4.25183064766 0.628081423883
4.25245896606 0.62811020627
4.25308728447 0.628138959571
4.25371560287 0.628167683787
4.25434392128 0.62819637892
4.25497223969 0.628225044971
4.25560055809 0.628253681942
4.2562288765 0.628282289835
4.2568571949 0.62831086865
4.25748551331 0.62833941839
4.25811383171 0.628367939056
4.25874215012 0.62839643065
4.25937046852 0.628424893171
4.25999878693 0.628453326623
4.26062710533 0.628481731005
4.26125542374 0.628510106319
4.26188374214 0.628538452566
4.26251206055 0.628566769746
4.26314037895 0.628595057862
4.26376869736 0.628623316913
4.26439701576 0.6286515469
4.26502533417 0.628679747825
4.26565365257 0.628707919687
4.26628197098 0.628736062487
4.26691028938 0.628764176226
4.26753860779 0.628792260904
4.26816692619 0.628820316522
4.2687952446 0.62884834308
4.269423563 0.628876340579
4.27005188141 0.628904309017
4.27068019981 0.628932248397
4.27130851822 0.628960158717
4.27193683662 0.628988039978
4.27256515503 0.62901589218
4.27319347343 0.629043715322
4.27382179184 0.629071509405
4.27445011024 0.629099274429
4.27507842865 0.629127010392
4.27570674706 0.629154717295
4.27633506546 0.629182395138
4.27696338387 0.629210043919
4.27759170227 0.629237663639
4.27822002068 0.629265254297
4.27884833908 0.629292815892
4.27947665749 0.629320348423
4.28010497589 0.62934785189
4.2807332943 0.629375326292
4.2813616127 0.629402771629
4.28198993111 0.629430187898
4.28261824951 0.629457575099
4.28324656792 0.629484933232
4.28387488632 0.629512262295
4.28450320473 0.629539562286
4.28513152313 0.629566833205
4.28575984154 0.62959407505
4.28638815994 0.62962128782
4.28701647835 0.629648471513
4.28764479675 0.629675626129
4.28827311516 0.629702751665
4.28890143356 0.629729848119
4.28952975197 0.629756915491
4.29015807037 0.629783953778
4.29078638878 0.629810962979
4.29141470718 0.629837943092
4.29204302559 0.629864894115
4.29267134399 0.629891816046
4.2932996624 0.629918708882
4.2939279808 0.629945572623
4.29455629921 0.629972407265
4.29518461761 0.629999212807
4.29581293602 0.630025989245
4.29644125443 0.630052736579
4.29706957283 0.630079454805
4.29769789124 0.630106143922
4.29832620964 0.630132803925
4.29895452805 0.630159434814
4.29958284645 0.630186036585
4.30021116486 0.630212609236
4.30083948326 0.630239152763
4.30146780167 0.630265667165
4.30209612007 0.630292152438
4.30272443848 0.630318608579
4.30335275688 0.630345035585
4.30398107529 0.630371433453
4.30460939369 0.630397802181
4.3052377121 0.630424141765
4.3058660305 0.630450452201
4.30649434891 0.630476733486
4.30712266731 0.630502985618
4.30775098572 0.630529208592
4.30837930412 0.630555402405
4.30900762253 0.630581567054
4.30963594093 0.630607702535
4.31026425934 0.630633808845
4.31089257774 0.630659885978
4.31152089615 0.630685933933
4.31214921455 0.630711952705
4.31277753296 0.63073794229
4.31340585136 0.630763902684
4.31403416977 0.630789833883
4.31466248817 0.630815735883
4.31529080658 0.63084160868
4.31591912498 0.63086745227
4.31654744339 0.630893266648
4.3171757618 0.63091905181
4.3178040802 0.630944807753
4.31843239861 0.63097053447
4.31906071701 0.630996231958
4.31968903542 0.631021900213
4.32031735382 0.631047539229
4.32094567223 0.631073149002
4.32157399063 0.631098729528
4.32220230904 0.631124280801
4.32283062744 0.631149802816
4.32345894585 0.631175295569
4.32408726425 0.631200759055
4.32471558266 0.631226193268
4.32534390106 0.631251598204
4.32597221947 0.631276973857
4.32660053787 0.631302320223
4.32722885628 0.631327637295
4.32785717468 0.631352925069
4.32848549309 0.631378183539
4.32911381149 0.6314034127
4.3297421299 0.631428612546
4.3303704483 0.631453783072
4.33099876671 0.631478924271
4.33162708511 0.631504036139
4.33225540352 0.63152911867
4.33288372192 0.631554171857
4.33351204033 0.631579195695
4.33414035873 0.631604190178
4.33476867714 0.6316291553
4.33539699554 0.631654091054
4.33602531395 0.631678997436
4.33665363235 0.631703874438
4.33728195076 0.631728722055
4.33791026917 0.631753540279
4.33853858757 0.631778329106
4.33916690598 0.631803088527
4.33979522438 0.631827818538
4.34042354279 0.631852519131
4.34105186119 0.631877190299
4.3416801796 0.631901832037
4.342308498 0.631926444337
4.34293681641 0.631951027193
4.34356513481 0.631975580598
4.34419345322 0.632000104544
4.34482177162 0.632024599026
4.34545009003 0.632049064036
4.34607840843 0.632073499566
4.34670672684 0.632097905611
4.34733504524 0.632122282162
4.34796336365 0.632146629212
4.34859168205 0.632170946755
4.34922000046 0.632195234782
4.34984831886 0.632219493287
4.35047663727 0.632243722262
4.35110495567 0.632267921699
4.35173327408 0.632292091591
4.35236159248 0.63231623193
4.35298991089 0.632340342708
4.35361822929 0.632364423918
4.3542465477 0.632388475552
4.3548748661 0.632412497602
4.35550318451 0.63243649006
4.35613150291 0.632460452918
4.35675982132 0.632484386168
4.35738813972 0.632508289802
4.35801645813 0.632532163812
4.35864477654 0.632556008189
4.35927309494 0.632579822925
4.35990141335 0.632603608012
4.36052973175 0.632627363441
4.36115805016 0.632651089204
4.36178636856 0.632674785293
4.36241468697 0.632698451698
4.36304300537 0.632722088412
4.36367132378 0.632745695425
4.36429964218 0.632769272729
4.36492796059 0.632792820315
4.36555627899 0.632816338174
4.3661845974 0.632839826297
4.3668129158 0.632863284675
4.36744123421 0.632886713299
4.36806955261 0.63291011216
4.36869787102 0.632933481249
4.36932618942 0.632956820556
4.36995450783 0.632980130073
4.37058282623 0.63300340979
4.37121114464 0.633026659697
4.37183946304 0.633049879785
4.37246778145 0.633073070045
4.37309609985 0.633096230467
4.37372441826 0.633119361041
4.37435273666 0.633142461758
4.37498105507 0.633165532608
4.37560937347 0.633188573581
4.37623769188 0.633211584667
4.37686601028 0.633234565856
4.37749432869 0.633257517139
4.37812264709 0.633280438506
4.3787509655 0.633303329945
4.37937928391 0.633326191448
4.38000760231 0.633349023004
4.38063592072 0.633371824602
4.38126423912 0.633394596232
4.38189255753 0.633417337885
4.38252087593 0.633440049549
4.38314919434 0.633462731214
4.38377751274 0.633485382869
4.38440583115 0.633508004505
4.38503414955 0.633530596109
4.38566246796 0.633553157672
4.38629078636 0.633575689183
4.38691910477 0.63359819063
4.38754742317 0.633620662003
4.38817574158 0.633643103292
4.38880405998 0.633665514484
4.38943237839 0.633687895569
4.39006069679 0.633710246536
4.3906890152 0.633732567374
4.3913173336 0.633754858071
4.39194565201 0.633777118616
4.39257397041 0.633799348998
4.39320228882 0.633821549205
4.39383060722 0.633843719226
4.39445892563 0.633865859049
4.39508724403 0.633887968664
4.39571556244 0.633910048057
4.39634388084 0.633932097217
4.39697219925 0.633954116134
4.39760051765 0.633976104794
4.39822883606 0.633998063186
4.39885715446 0.634019991298
4.39948547287 0.634041889119
4.40011379128 0.634063756635
4.40074210968 0.634085593836
4.40137042809 0.634107400708
4.40199874649 0.63412917724
4.4026270649 0.634150923419
4.4032553833 0.634172639234
4.40388370171 0.634194324671
4.40451202011 0.634215979718
4.40514033852 0.634237604363
4.40576865692 0.634259198594
4.40639697533 0.634280762397
4.40702529373 0.63430229576
4.40765361214 0.63432379867
4.40828193054 0.634345271115
4.40891024895 0.634366713082
4.40953856735 0.634388124557
4.41016688576 0.634409505528
4.41079520416 0.634430855983
4.41142352257 0.634452175907
4.41205184097 0.634473465288
4.41268015938 0.634494724112
4.41330847778 0.634515952367
4.41393679619 0.634537150039
4.41456511459 0.634558317115
4.415193433 0.634579453581
4.4158217514 0.634600559425
4.41645006981 0.634621634631
4.41707838821 0.634642679188
4.41770670662 0.634663693081
4.41833502502 0.634684676297
4.41896334343 0.634705628822
4.41959166183 0.634726550642
4.42021998024 0.634747441743
4.42084829865 0.634768302112
4.42147661705 0.634789131735
4.42210493546 0.634809930597
4.42273325386 0.634830698685
4.42336157227 0.634851435984
4.42398989067 0.63487214248
4.42461820908 0.63489281816
4.42524652748 0.634913463008
4.42587484589 0.634934077011
4.42650316429 0.634954660154
4.4271314827 0.634975212423
4.4277598011 0.634995733803
4.42838811951 0.635016224279
4.42901643791 0.635036683838
4.42964475632 0.635057112464
4.43027307472 0.635077510143
4.43090139313 0.63509787686
4.43152971153 0.6351182126
4.43215802994 0.635138517348
4.43278634834 0.63515879109
4.43341466675 0.635179033809
4.43404298515 0.635199245493
4.43467130356 0.635219426124
4.43529962196 0.635239575689
4.43592794037 0.635259694172
4.43655625877 0.635279781557
4.43718457718 0.63529983783
4.43781289558 0.635319862974
4.43844121399 0.635339856975
4.43906953239 0.635359819818
4.4396978508 0.635379751486
4.4403261692 0.635399651964
4.44095448761 0.635419521236
4.44158280602 0.635439359287
4.44221112442 0.635459166101
4.44283944283 0.635478941663
4.44346776123 0.635498685955
4.44409607964 0.635518398963
4.44472439804 0.635538080671
4.44535271645 0.635557731062
4.44598103485 0.63557735012
4.44660935326 0.63559693783
4.44723767166 0.635616494175
4.44786599007 0.635636019138
4.44849430847 0.635655512705
4.44912262688 0.635674974857
4.44975094528 0.63569440558
4.45037926369 0.635713804856
4.45100758209 0.635733172669
4.4516359005 0.635752509002
4.4522642189 0.63577181384
4.45289253731 0.635791087164
4.45352085571 0.635810328959
4.45414917412 0.635829539208
4.45477749252 0.635848717893
4.45540581093 0.635867864999
4.45603412933 0.635886980508
4.45666244774 0.635906064402
4.45729076614 0.635925116666
4.45791908455 0.635944137283
4.45854740295 0.635963126234
4.45917572136 0.635982083502
4.45980403976 0.636001009072
4.46043235817 0.636019902924
4.46106067657 0.636038765042
4.46168899498 0.636057595409
4.46231731339 0.636076394007
4.46294563179 0.636095160819
4.4635739502 0.636113895826
4.4642022686 0.636132599012
4.46483058701 0.636151270358
4.46545890541 0.636169909848
4.46608722382 0.636188517463
4.46671554222 0.636207093185
4.46734386063 0.636225636997
4.46797217903 0.63624414888
4.46860049744 0.636262628817
4.46922881584 0.63628107679
4.46985713425 0.636299492781
4.47048545265 0.63631787677
4.47111377106 0.636336228741
4.47174208946 0.636354548676
4.47237040787 0.636372836555
4.47299872627 0.63639109236
4.47362704468 0.636409316073
4.47425536308 0.636427507676
4.47488368149 0.63644566715
4.47551199989 0.636463794477
4.4761403183 0.636481889637
4.4767686367 0.636499952613
4.47739695511 0.636517983386
4.47802527351 0.636535981936
4.47865359192 0.636553948245
4.47928191032 0.636571882295
4.47991022873 0.636589784066
4.48053854713 0.636607653539
4.48116686554 0.636625490695
4.48179518394 0.636643295516
4.48242350235 0.636661067982
4.48305182075 0.636678808074
4.48368013916 0.636696515773
4.48430845757 0.636714191059
4.48493677597 0.636731833914
4.48556509438 0.636749444317
4.48619341278 0.63676702225
4.48682173119 0.636784567692
4.48745004959 0.636802080625
4.488078368 0.636819561029
4.4887066864 0.636837008885
4.48933500481 0.636854424171
4.48996332321 0.63687180687
4.49059164162 0.636889156961
4.49121996002 0.636906474424
4.49184827843 0.636923759239
4.49247659683 0.636941011387
4.49310491524 0.636958230847
4.49373323364 0.636975417599
4.49436155205 0.636992571624
4.49498987045 0.637009692902
4.49561818886 0.637026781411
4.49624650726 0.637043837132
4.49687482567 0.637060860045
4.49750314407 0.637077850129
4.49813146248 0.637094807363
4.49875978088 0.637111731728
4.49938809929 0.637128623203
4.50001641769 0.637145481768
4.5006447361 0.637162307401
4.5012730545 0.637179100083
4.50190137291 0.637195859792
4.50252969131 0.637212586508
4.50315800972 0.637229280209
4.50378632812 0.637245940876
4.50441464653 0.637262568488
4.50504296494 0.637279163022
4.50567128334 0.637295724459
4.50629960175 0.637312252778
4.50692792015 0.637328747957
4.50755623856 0.637345209974
4.50818455696 0.63736163881
4.50881287537 0.637378034443
4.50944119377 0.637394396851
4.51006951218 0.637410726014
4.51069783058 0.637427021909
4.51132614899 0.637443284515
4.51195446739 0.637459513812
4.5125827858 0.637475709777
4.5132111042 0.637491872388
4.51383942261 0.637508001625
4.51446774101 0.637524097466
4.51509605942 0.637540159888
4.51572437782 0.63755618887
4.51635269623 0.637572184391
4.51698101463 0.637588146428
4.51760933304 0.637604074959
4.51823765144 0.637619969963
4.51886596985 0.637635831418
4.51949428825 0.6376516593
4.52012260666 0.63766745359
4.52075092506 0.637683214263
4.52137924347 0.637698941299
4.52200756187 0.637714634674
4.52263588028 0.637730294367
4.52326419868 0.637745920355
4.52389251709 0.637761512615
4.52452083549 0.637777071126
4.5251491539 0.637792595864
4.52577747231 0.637808086808
4.52640579071 0.637823543935
4.52703410912 0.637838967221
4.52766242752 0.637854356645
4.52829074593 0.637869712184
4.52891906433 0.637885033814
4.52954738274 0.637900321514
4.53017570114 0.637915575259
4.53080401955 0.637930795028
4.53143233795 0.637945980797
4.53206065636 0.637961132543
4.53268897476 0.637976250243
4.53331729317 0.637991333875
4.53394561157 0.638006383414
4.53457392998 0.638021398839
4.53520224838 0.638036380124
4.53583056679 0.638051327248
4.53645888519 0.638066240186
4.5370872036 0.638081118916
4.537715522 0.638095963414
4.53834384041 0.638110773657
4.53897215881 0.63812554962
4.53960047722 0.638140291281
4.54022879562 0.638154998616
4.54085711403 0.6381696716
4.54148543243 0.638184310211
4.54211375084 0.638198914425
4.54274206924 0.638213484217
4.54337038765 0.638228019565
4.54399870605 0.638242520443
4.54462702446 0.638256986828
4.54525534286 0.638271418697
4.54588366127 0.638285816024
4.54651197968 0.638300178786
4.54714029808 0.638314506959
4.54776861649 0.638328800519
4.54839693489 0.638343059441
4.5490252533 0.638357283701
4.5496535717 0.638371473275
4.55028189011 0.638385628139
4.55091020851 0.638399748267
4.55153852692 0.638413833636
4.55216684532 0.63842788422
4.55279516373 0.638441899997
4.55342348213 0.63845588094
4.55405180054 0.638469827025
4.55468011894 0.638483738228
4.55530843735 0.638497614524
4.55593675575 0.638511455887
4.55656507416 0.638525262294
4.55719339256 0.638539033719
4.55782171097 0.638552770138
4.55845002937 0.638566471525
4.55907834778 0.638580137855
4.55970666618 0.638593769104
4.56033498459 0.638607365246
4.56096330299 0.638620926256
4.5615916214 0.638634452109
4.5622199398 0.63864794278
4.56284825821 0.638661398243
4.56347657661 0.638674818473
4.56410489502 0.638688203445
4.56473321342 0.638701553134
4.56536153183 0.638714867513
4.56598985023 0.638728146558
4.56661816864 0.638741390242
4.56724648705 0.638754598541
4.56787480545 0.638767771429
4.56850312386 0.638780908879
4.56913144226 0.638794010866
4.56975976067 0.638807077365
4.57038807907 0.63882010835
4.57101639748 0.638833103794
4.57164471588 0.638846063672
4.57227303429 0.638858987958
4.57290135269 0.638871876626
4.5735296711 0.63888472965
4.5741579895 0.638897547004
4.57478630791 0.638910328662
4.57541462631 0.638923074597
4.57604294472 0.638935784783
4.57667126312 0.638948459195
4.57729958153 0.638961097805
4.57792789993 0.638973700588
4.57855621834 0.638986267516
4.57918453674 0.638998798565
4.57981285515 0.639011293706
4.58044117355 0.639023752915
4.58106949196 0.639036176163
4.58169781036 0.639048563425
4.58232612877 0.639060914674
4.58295444717 0.639073229883
4.58358276558 0.639085509025
4.58421108398 0.639097752074
4.58483940239 0.639109959003
4.58546772079 0.639122129785
4.5860960392 0.639134264393
4.5867243576 0.639146362801
4.58735267601 0.63915842498
4.58798099442 0.639170450905
4.58860931282 0.639182440548
4.58923763123 0.639194393881
4.58986594963 0.639206310879
4.59049426804 0.639218191513
4.59112258644 0.639230035757
4.59175090485 0.639241843583
4.59237922325 0.639253614963
4.59300754166 0.639265349871
4.59363586006 0.639277048279
4.59426417847 0.639288710159
4.59489249687 0.639300335485
4.59552081528 0.639311924228
4.59614913368 0.639323476361
4.59677745209 0.639334991857
4.59740577049 0.639346470687
4.5980340889 0.639357912824
4.5986624073 0.63936931824
4.59929072571 0.639380686908
4.59991904411 0.639392018799
4.60054736252 0.639403313886
4.60117568092 0.639414572141
4.60180399933 0.639425793536
4.60243231773 0.639436978043
4.60306063614 0.639448125634
4.60368895454 0.63945923628
4.60431727295 0.639470309954
4.60494559135 0.639481346628
4.60557390976 0.639492346273
4.60620222816 0.639503308861
4.60683054657 0.639514234364
4.60745886497 0.639525122753
4.60808718338 0.639535974001
4.60871550179 0.639546788078
4.60934382019 0.639557564956
4.6099721386 0.639568304608
4.610600457 0.639579007003
4.61122877541 0.639589672114
4.61185709381 0.639600299913
4.61248541222 0.63961089037
4.61311373062 0.639621443456
4.61374204903 0.639631959144
4.61437036743 0.639642437404
4.61499868584 0.639652878207
4.61562700424 0.639663281525
4.61625532265 0.639673647329
4.61688364105 0.63968397559
4.61751195946 0.639694266278
4.61814027786 0.639704519366
4.61876859627 0.639714734823
4.61939691467 0.639724912621
4.62002523308 0.63973505273
4.62065355148 0.639745155122
4.62128186989 0.639755219767
4.62191018829 0.639765246636
4.6225385067 0.6397752357
4.6231668251 0.63978518693
4.62379514351 0.639795100295
4.62442346191 0.639804975767
4.62505178032 0.639814813316
4.62568009872 0.639824612912
4.62630841713 0.639834374527
4.62693673553 0.639844098131
4.62756505394 0.639853783694
4.62819337234 0.639863431186
4.62882169075 0.639873040577
4.62945000916 0.639882611839
4.63007832756 0.639892144941
4.63070664597 0.639901639854
4.63133496437 0.639911096547
4.63196328278 0.639920514991
4.63259160118 0.639929895156
4.63321991959 0.639939237012
4.63384823799 0.639948540528
4.6344765564 0.639957805676
4.6351048748 0.639967032425
4.63573319321 0.639976220744
4.63636151161 0.639985370604
4.63698983002 0.639994481975
4.63761814842 0.640003554825
4.63824646683 0.640012589126
4.63887478523 0.640021584847
4.63950310364 0.640030541957
4.64013142204 0.640039460426
4.64075974045 0.640048340224
4.64138805885 0.64005718132
4.64201637726 0.640065983684
4.64264469566 0.640074747285
4.64327301407 0.640083472092
4.64390133247 0.640092158076
4.64452965088 0.640100805206
4.64515796928 0.64010941345
4.64578628769 0.640117982778
4.64641460609 0.64012651316
4.6470429245 0.640135004564
4.6476712429 0.640143456961
4.64829956131 0.640151870318
4.64892787971 0.640160244605
4.64955619812 0.640168579792
4.65018451653 0.640176875847
4.65081283493 0.640185132739
4.65144115334 0.640193350437
4.65206947174 0.640201528911
4.65269779015 0.640209668128
4.65332610855 0.640217768059
4.65395442696 0.640225828671
4.65458274536 0.640233849934
4.65521106377 0.640241831816
4.65583938217 0.640249774286
4.65646770058 0.640257677313
4.65709601898 0.640265540866
4.65772433739 0.640273364912
4.65835265579 0.640281149421
4.6589809742 0.640288894361
4.6596092926 0.6402965997
4.66023761101 0.640304265408
4.66086592941 0.640311891452
4.66149424782 0.640319477801
4.66212256622 0.640327024424
4.66275088463 0.640334531287
4.66337920303 0.640341998361
4.66400752144 0.640349425613
4.66463583984 0.640356813012
4.66526415825 0.640364160525
4.66589247665 0.64037146812
4.66652079506 0.640378735767
4.66714911346 0.640385963432
4.66777743187 0.640393151085
4.66840575027 0.640400298692
4.66903406868 0.640407406222
4.66966238708 0.640414473644
4.67029070549 0.640421500924
4.6709190239 0.640428488031
4.6715473423 0.640435434932
4.67217566071 0.640442341596
4.67280397911 0.640449207989
4.67343229752 0.640456034081
4.67406061592 0.640462819838
4.67468893433 0.640469565229
4.67531725273 0.64047627022
4.67594557114 0.64048293478
4.67657388954 0.640489558876
4.67720220795 0.640496142475
4.67783052635 0.640502685546
4.67845884476 0.640509188055
4.67908716316 0.64051564997
4.67971548157 0.640522071258
4.68034379997 0.640528451887
4.68097211838 0.640534791824
4.68160043678 0.640541091037
4.68222875519 0.640547349492
4.68285707359 0.640553567157
4.683485392 0.640559744
4.6841137104 0.640565879986
4.68474202881 0.640571975084
4.68537034721 0.64057802926
4.68599866562 0.640584042482
4.68662698402 0.640590014717
4.68725530243 0.640595945931
4.68788362083 0.640601836092
4.68851193924 0.640607685166
4.68914025764 0.640613493121
4.68976857605 0.640619259923
4.69039689445 0.640624985539
4.69102521286 0.640630669936
4.69165353127 0.640636313081
4.69228184967 0.64064191494
4.69291016808 0.640647475481
4.69353848648 0.640652994669
4.69416680489 0.640658472472
4.69479512329 0.640663908856
4.6954234417 0.640669303788
4.6960517601 0.640674657234
4.69668007851 0.640679969161
4.69730839691 0.640685239535
4.69793671532 0.640690468323
4.69856503372 0.640695655491
4.69919335213 0.640700801006
4.69982167053 0.640705904834
4.70044998894 0.640710966941
4.70107830734 0.640715987293
4.70170662575 0.640720965858
4.70233494415 0.6407259026
4.70296326256 0.640730797487
4.70359158096 0.640735650485
4.70421989937 0.640740461559
4.70484821777 0.640745230675
4.70547653618 0.640749957801
4.70610485458 0.640754642902
4.70673317299 0.640759285943
4.70736149139 0.640763886892
4.7079898098 0.640768445713
4.7086181282 0.640772962373
4.70924644661 0.640777436838
4.70987476501 0.640781869074
4.71050308342 0.640786259046
4.71113140182 0.64079060672
4.71175972023 0.640794912063
4.71238803864 0.640799175039
4.71301635704 0.640803395615
4.71364467545 0.640807573756
4.71427299385 0.640811709428
4.71490131226 0.640815802597
4.71552963066 0.640819853228
4.71615794907 0.640823861286
4.71678626747 0.640827826738
4.71741458588 0.640831749549
4.71804290428 0.640835629684
4.71867122269 0.640839467109
4.71929954109 0.640843261789
4.7199278595 0.640847013689
4.7205561779 0.640850722776
4.72118449631 0.640854389014
4.72181281471 0.640858012369
4.72244113312 0.640861592805
4.72306945152 0.640865130289
4.72369776993 0.640868624785
4.72432608833 0.640872076259
4.72495440674 0.640875484676
4.72558272514 0.640878850001
4.72621104355 0.640882172199
4.72683936195 0.640885451235
4.72746768036 0.640888687074
4.72809599876 0.640891879682
4.72872431717 0.640895029022
4.72935263557 0.640898135062
4.72998095398 0.640901197764
4.73060927238 0.640904217095
4.73123759079 0.640907193018
4.73186590919 0.6409101255
4.7324942276 0.640913014504
4.73312254601 0.640915859996
4.73375086441 0.64091866194
4.73437918282 0.640921420302
4.73500750122 0.640924135045
4.73563581963 0.640926806135
4.73626413803 0.640929433536
4.73689245644 0.640932017213
4.73752077484 0.640934557131
4.73814909325 0.640937053253
4.73877741165 0.640939505546
4.73940573006 0.640941913973
4.74003404846 0.640944278498
4.74066236687 0.640946599087
4.74129068527 0.640948875703
4.74191900368 0.640951108312
4.74254732208 0.640953296877
4.74317564049 0.640955441363
4.74380395889 0.640957541735
4.7444322773 0.640959597956
4.7450605957 0.640961609991
4.74568891411 0.640963577805
4.74631723251 0.640965501361
4.74694555092 0.640967380624
4.74757386932 0.640969215558
4.74820218773 0.640971006127
4.74883050613 0.640972752295
4.74945882454 0.640974454027
4.75008714294 0.640976111286
4.75071546135 0.640977724037
4.75134377975 0.640979292244
4.75197209816 0.64098081587
4.75260041656 0.64098229488
4.75322873497 0.640983729238
4.75385705338 0.640985118907
4.75448537178 0.640986463853
4.75511369019 0.640987764037
4.75574200859 0.640989019425
4.756370327 0.640990229981
4.7569986454 0.640991395667
4.75762696381 0.640992516448
4.75825528221 0.640993592288
4.75888360062 0.640994623151
4.75951191902 0.640995608999
4.76014023743 0.640996549798
4.76076855583 0.64099744551
4.76139687424 0.6409982961
4.76202519264 0.64099910153
4.76265351105 0.640999861765
4.76328182945 0.641000576768
4.76391014786 0.641001246503
4.76453846626 0.641001870933
4.76516678467 0.641002450022
4.76579510307 0.641002983733
4.76642342148 0.641003472029
4.76705173988 0.641003914875
4.76768005829 0.641004312234
4.76830837669 0.641004664069
4.7689366951 0.641004970343
4.7695650135 0.64100523102
4.77019333191 0.641005446063
4.77082165031 0.641005615436
4.77144996872 0.641005739101
4.77207828712 0.641005817023
4.77270660553 0.641005849163
4.77333492393 0.641005835487
4.77396324234 0.641005775956
4.77459156075 0.641005670534
4.77521987915 0.641005519184
4.77584819756 0.641005321869
4.77647651596 0.641005078553
4.77710483437 0.641004789198
4.77773315277 0.641004453768
4.77836147118 0.641004072225
4.77898978958 0.641003644533
4.77961810799 0.641003170655
4.78024642639 0.641002650553
4.7808747448 0.641002084191
4.7815030632 0.641001471531
4.78213138161 0.641000812537
4.78275970001 0.641000107171
4.78338801842 0.640999355397
4.78401633682 0.640998557177
4.78464465523 0.640997712473
4.78527297363 0.64099682125
4.78590129204 0.640995883469
4.78652961044 0.640994899094
4.78715792885 0.640993868086
4.78778624725 0.64099279041
4.78841456566 0.640991666027
4.78904288406 0.640990494901
4.78967120247 0.640989276994
4.79029952087 0.640988012268
4.79092783928 0.640986700687
4.79155615768 0.640985342213
4.79218447609 0.640983936808
4.79281279449 0.640982484435
4.7934411129 0.640980985058
4.7940694313 0.640979438637
4.79469774971 0.640977845136
4.79532606812 0.640976204518
4.79595438652 0.640974516744
4.79658270493 0.640972781778
4.79721102333 0.640970999581
4.79783934174 0.640969170117
4.79846766014 0.640967293347
4.79909597855 0.640965369234
4.79972429695 0.64096339774
4.80035261536 0.640961378828
4.80098093376 0.64095931246
4.80160925217 0.640957198599
4.80223757057 0.640955037206
4.80286588898 0.640952828244
4.80349420738 0.640950571675
4.80412252579 0.640948267462
4.80475084419 0.640945915566
4.8053791626 0.64094351595
4.806007481 0.640941068576
4.80663579941 0.640938573407
4.80726411781 0.640936030404
4.80789243622 0.64093343953
4.80852075462 0.640930800746
4.80914907303 0.640928114015
4.80977739143 0.640925379299
4.81040570984 0.64092259656
4.81103402824 0.64091976576
4.81166234665 0.640916886861
4.81229066505 0.640913959826
4.81291898346 0.640910984615
4.81354730186 0.640907961191
4.81417562027 0.640904889517
4.81480393867 0.640901769553
4.81543225708 0.640898601263
4.81606057549 0.640895384607
4.81668889389 0.640892119549
4.8173172123 0.640888806049
4.8179455307 0.640885444069
4.81857384911 0.640882033572
4.81920216751 0.640878574519
4.81983048592 0.640875066872
4.82045880432 0.640871510594
4.82108712273 0.640867905645
4.82171544113 0.640864251987
4.82234375954 0.640860549583
4.82297207794 0.640856798394
4.82360039635 0.640852998381
4.82422871475 0.640849149507
4.82485703316 0.640845251734
4.82548535156 0.640841305022
4.82611366997 0.640837309334
4.82674198837 0.640833264631
4.82737030678 0.640829170874
4.82799862518 0.640825028027
4.82862694359 0.640820836049
4.82925526199 0.640816594904
4.8298835804 0.640812304551
4.8305118988 0.640807964954
4.83114021721 0.640803576073
4.83176853561 0.64079913787
4.83239685402 0.640794650307
4.83302517242 0.640790113345
4.83365349083 0.640785526945
4.83428180923 0.64078089107
4.83491012764 0.64077620568
4.83553844604 0.640771470737
4.83616676445 0.640766686203
4.83679508286 0.640761852038
4.83742340126 0.640756968205
4.83805171967 0.640752034665
4.83868003807 0.640747051379
4.83930835648 0.640742018309
4.83993667488 0.640736935416
4.84056499329 0.640731802661
4.84119331169 0.640726620005
4.8418216301 0.640721387411
4.8424499485 0.640716104839
4.84307826691 0.640710772251
4.84370658531 0.640705389608
4.84433490372 0.640699956871
4.84496322212 0.640694474002
4.84559154053 0.640688940962
4.84621985893 0.640683357712
4.84684817734 0.640677724213
4.84747649574 0.640672040427
4.84810481415 0.640666306314
4.84873313255 0.640660521837
4.84936145096 0.640654686956
4.84998976936 0.640648801632
4.85061808777 0.640642865827
4.85124640617 0.640636879502
4.85187472458 0.640630842617
4.85250304298 0.640624755135
4.85313136139 0.640618617016
4.85375967979 0.640612428222
4.8543879982 0.640606188713
4.8550163166 0.64059989845
4.85564463501 0.640593557395
4.85627295341 0.640587165509
4.85690127182 0.640580722753
4.85752959023 0.640574229088
4.85815790863 0.640567684475
4.85878622704 0.640561088875
4.85941454544 0.640554442248
4.86004286385 0.640547744557
4.86067118225 0.640540995763
4.86129950066 0.640534195825
4.86192781906 0.640527344705
4.86255613747 0.640520442365
4.86318445587 0.640513488764
4.86381277428 0.640506483865
4.86444109268 0.640499427628
4.86506941109 0.640492320014
4.86569772949 0.640485160984
4.8663260479 0.640477950499
4.8669543663 0.640470688519
4.86758268471 0.640463375007
4.86821100311 0.640456009922
4.86883932152 0.640448593226
4.86946763992 0.640441124879
4.87009595833 0.640433604843
4.87072427673 0.640426033078
4.87135259514 0.640418409545
4.87198091354 0.640410734205
4.87260923195 0.640403007019
4.87323755035 0.640395227948
4.87386586876 0.640387396953
4.87449418716 0.640379513994
4.87512250557 0.640371579032
4.87575082397 0.640363592029
4.87637914238 0.640355552944
4.87700746078 0.640347461739
4.87763577919 0.640339318375
4.8782640976 0.640331122813
4.878892416 0.640322875012
4.87952073441 0.640314574935
4.88014905281 0.640306222541
4.88077737122 0.640297817792
4.88140568962 0.640289360648
4.88203400803 0.64028085107
4.88266232643 0.640272289019
4.88329064484 0.640263674456
4.88391896324 0.640255007341
4.88454728165 0.640246287635
4.88517560005 0.6402375153
4.88580391846 0.640228690294
4.88643223686 0.64021981258
4.88706055527 0.640210882119
4.88768887367 0.64020189887
4.88831719208 0.640192862794
4.88894551048 0.640183773853
4.88957382889 0.640174632007
4.89020214729 0.640165437216
4.8908304657 0.640156189442
4.8914587841 0.640146888645
4.89208710251 0.640137534785
4.89271542091 0.640128127824
4.89334373932 0.640118667722
4.89397205772 0.64010915444
4.89460037613 0.640099587939
4.89522869453 0.640089968179
4.89585701294 0.64008029512
4.89648533134 0.640070568724
4.89711364975 0.640060788951
4.89774196815 0.640050955762
4.89837028656 0.640041069118
4.89899860497 0.640031128979
4.89962692337 0.640021135305
4.90025524178 0.640011088058
4.90088356018 0.640000987198
4.90151187859 0.639990832686
4.90214019699 0.639980624483
4.9027685154 0.639970362548
4.9033968338 0.639960046844
4.90402515221 0.639949677329
4.90465347061 0.639939253966
4.90528178902 0.639928776714
4.90591010742 0.639918245535
4.90653842583 0.639907660388
4.90716674423 0.639897021235
4.90779506264 0.639886328037
4.90842338104 0.639875580753
4.90905169945 0.639864779344
4.90968001785 0.639853923772
4.91030833626 0.639843013996
4.91093665466 0.639832049978
4.91156497307 0.639821031678
4.91219329147 0.639809959056
4.91282160988 0.639798832074
4.91344992828 0.639787650692
4.91407824669 0.63977641487
4.91470656509 0.639765124569
4.9153348835 0.63975377975
4.9159632019 0.639742380373
4.91659152031 0.6397309264
4.91721983871 0.63971941779
4.91784815712 0.639707854505
4.91847647552 0.639696236504
4.91910479393 0.639684563749
4.91973311234 0.639672836201
4.92036143074 0.639661053819
4.92098974915 0.639649216565
4.92161806755 0.639637324398
4.92224638596 0.639625377281
4.92287470436 0.639613375173
4.92350302277 0.639601318035
4.92413134117 0.639589205828
4.92475965958 0.639577038513
4.92538797798 0.639564816049
4.92601629639 0.639552538398
4.92664461479 0.639540205521
4.9272729332 0.639527817377
4.9279012516 0.639515373929
4.92852957001 0.639502875135
4.92915788841 0.639490320958
4.92978620682 0.639477711357
4.93041452522 0.639465046294
4.93104284363 0.639452325729
4.93167116203 0.639439549623
4.93229948044 0.639426717936
4.93292779884 0.639413830629
4.93355611725 0.639400887663
4.93418443565 0.639387888998
4.93481275406 0.639374834596
4.93544107246 0.639361724417
4.93606939087 0.639348558421
4.93669770927 0.63933533657
4.93732602768 0.639322058824
4.93795434608 0.639308725144
4.93858266449 0.63929533549
4.93921098289 0.639281889824
4.9398393013 0.639268388105
4.94046761971 0.639254830296
4.94109593811 0.639241216355
4.94172425652 0.639227546246
4.94235257492 0.639213819927
4.94298089333 0.63920003736
4.94360921173 0.639186198506
4.94423753014 0.639172303325
4.94486584854 0.639158351778
4.94549416695 0.639144343826
4.94612248535 0.63913027943
4.94675080376 0.639116158551
4.94737912216 0.639101981149
4.94800744057 0.639087747185
4.94863575897 0.63907345662
4.94926407738 0.639059109415
4.94989239578 0.639044705531
4.95052071419 0.639030244928
4.95114903259 0.639015727568
4.951777351 0.639001153411
4.9524056694 0.638986522418
4.95303398781 0.63897183455
4.95366230621 0.638957089768
4.95429062462 0.638942288033
4.95491894302 0.638927429306
4.95554726143 0.638912513547
4.95617557983 0.638897540718
4.95680389824 0.638882510779
4.95743221664 0.638867423691
4.95806053505 0.638852279416
4.95868885345 0.638837077915
4.95931717186 0.638821819147
4.95994549026 0.638806503075
4.96057380867 0.638791129659
4.96120212708 0.638775698861
4.96183044548 0.63876021064
4.96245876389 0.638744664959
4.96308708229 0.638729061778
4.9637154007 0.638713401058
4.9643437191 0.638697682761
4.96497203751 0.638681906847
4.96560035591 0.638666073277
4.96622867432 0.638650182013
4.96685699272 0.638634233016
4.96748531113 0.638618226246
4.96811362953 0.638602161666
4.96874194794 0.638586039235
4.96937026634 0.638569858915
4.96999858475 0.638553620667
4.97062690315 0.638537324453
4.97125522156 0.638520970233
4.97188353996 0.638504557969
4.97251185837 0.638488087622
4.97314017677 0.638471559152
4.97376849518 0.638454972523
4.97439681358 0.638438327693
4.97502513199 0.638421624625
4.97565345039 0.638404863281
4.9762817688 0.63838804362
4.9769100872 0.638371165605
4.97753840561 0.638354229197
4.97816672401 0.638337234357
4.97879504242 0.638320181047
4.97942336082 0.638303069227
4.98005167923 0.638285898859
4.98067999763 0.638268669905
4.98130831604 0.638251382325
4.98193663445 0.638234036082
4.98256495285 0.638216631136
4.98319327126 0.63819916745
4.98382158966 0.638181644983
4.98444990807 0.638164063699
4.98507822647 0.638146423558
4.98570654488 0.638128724521
4.98633486328 0.638110966551
4.98696318169 0.638093149609
4.98759150009 0.638075273656
4.9882198185 0.638057338654
4.9888481369 0.638039344564
4.98947645531 0.638021291348
4.99010477371 0.638003178967
4.99073309212 0.637985007384
4.99136141052 0.637966776559
4.99198972893 0.637948486455
4.99261804733 0.637930137032
4.99324636574 0.637911728253
4.99387468414 0.63789326008
4.99450300255 0.637874732473
4.99513132095 0.637856145395
4.99575963936 0.637837498807
4.99638795776 0.637818792672
4.99701627617 0.63780002695
4.99764459457 0.637781201604
4.99827291298 0.637762316596
4.99890123138 0.637743371887
4.99952954979 0.637724367439
5.00015786819 0.637705303213
5.0007861866 0.637686179173
5.001414505 0.637666995279
5.00204282341 0.637647751494
5.00267114182 0.63762844778
5.00329946022 0.637609084098
5.00392777863 0.63758966041
5.00455609703 0.637570176679
5.00518441544 0.637550632866
5.00581273384 0.637531028934
5.00644105225 0.637511364844
5.00706937065 0.637491640558
5.00769768906 0.637471856039
5.00832600746 0.637452011249
5.00895432587 0.637432106149
5.00958264427 0.637412140702
5.01021096268 0.637392114871
5.01083928108 0.637372028617
5.01146759949 0.637351881902
5.01209591789 0.637331674688
5.0127242363 0.637311406939
5.0133525547 0.637291078616
5.01398087311 0.637270689681
5.01460919151 0.637250240097
5.01523750992 0.637229729826
5.01586582832 0.63720915883
5.01649414673 0.637188527072
5.01712246513 0.637167834515
5.01775078354 0.63714708112
5.01837910194 0.637126266849
5.01900742035 0.637105391667
5.01963573875 0.637084455534
5.02026405716 0.637063458413
5.02089237556 0.637042400268
5.02152069397 0.63702128106
5.02214901237 0.637000100752
5.02277733078 0.636978859307
5.02340564919 0.636957556687
5.02403396759 0.636936192855
5.024662286 0.636914767773
5.0252906044 0.636893281405
5.02591892281 0.636871733713
5.02654724121 0.636850124659
5.02717555962 0.636828454207
5.02780387802 0.636806722319
5.02843219643 0.636784928958
5.02906051483 0.636763074087
5.02968883324 0.636741157669
5.03031715164 0.636719179666
5.03094547005 0.636697140042
5.03157378845 0.63667503876
5.03220210686 0.636652875781
5.03283042526 0.636630651071
5.03345874367 0.63660836459
5.03408706207 0.636586016303
5.03471538048 0.636563606173
5.03534369888 0.636541134162
5.03597201729 0.636518600234
5.03660033569 0.636496004352
5.0372286541 0.636473346479
5.0378569725 0.636450626578
5.03848529091 0.636427844612
5.03911360931 0.636405000546
5.03974192772 0.636382094341
5.04037024612 0.636359125961
5.04099856453 0.63633609537
5.04162688293 0.636313002531
5.04225520134 0.636289847408
5.04288351974 0.636266629963
5.04351183815 0.636243350161
5.04414015656 0.636220007964
5.04476847496 0.636196603336
5.04539679337 0.636173136241
5.04602511177 0.636149606643
5.04665343018 0.636126014504
5.04728174858 0.636102359789
5.04791006699 0.636078642461
5.04853838539 0.636054862483
5.0491667038 0.636031019821
5.0497950222 0.636007114436
5.05042334061 0.635983146294
5.05105165901 0.635959115357
5.05167997742 0.63593502159
5.05230829582 0.635910864957
5.05293661423 0.635886645421
5.05356493263 0.635862362946
5.05419325104 0.635838017497
5.05482156944 0.635813609037
5.05544988785 0.63578913753
5.05607820625 0.63576460294
5.05670652466 0.635740005232
5.05733484306 0.635715344369
5.05796316147 0.635690620316
5.05859147987 0.635665833037
5.05921979828 0.635640982496
5.05984811668 0.635616068656
5.06047643509 0.635591091484
5.06110475349 0.635566050942
5.0617330719 0.635540946995
5.0623613903 0.635515779608
5.06298970871 0.635490548745
5.06361802711 0.63546525437
5.06424634552 0.635439896448
5.06487466393 0.635414474943
5.06550298233 0.63538898982
5.06613130074 0.635363441044
5.06675961914 0.635337828578
5.06738793755 0.635312152388
5.06801625595 0.635286412439
5.06864457436 0.635260608694
5.06927289276 0.635234741119
5.06990121117 0.635208809679
5.07052952957 0.635182814338
5.07115784798 0.635156755061
5.07178616638 0.635130631814
5.07241448479 0.63510444456
5.07304280319 0.635078193265
5.0736711216 0.635051877894
5.07429944 0.635025498412
5.07492775841 0.634999054784
5.07555607681 0.634972546975
5.07618439522 0.634945974951
5.07681271362 0.634919338676
5.07744103203 0.634892638115
5.07806935043 0.634865873234
5.07869766884 0.634839043999
5.07932598724 0.634812150374
5.07995430565 0.634785192324
5.08058262405 0.634758169816
5.08121094246 0.634731082815
5.08183926086 0.634703931285
5.08246757927 0.634676715193
5.08309589767 0.634649434505
5.08372421608 0.634622089185
5.08435253448 0.634594679199
5.08498085289 0.634567204514
5.0856091713 0.634539665094
5.0862374897 0.634512060906
5.08686580811 0.634484391915
5.08749412651 0.634456658087
5.08812244492 0.634428859388
5.08875076332 0.634400995783
5.08937908173 0.63437306724
5.09000740013 0.634345073723
5.09063571854 0.634317015199
5.09126403694 0.634288891634
5.09189235535 0.634260702994
5.09252067375 0.634232449244
5.09314899216 0.634204130352
5.09377731056 0.634175746284
5.09440562897 0.634147297005
5.09503394737 0.634118782482
5.09566226578 0.634090202682
5.09629058418 0.63406155757
5.09691890259 0.634032847114
5.09754722099 0.634004071279
5.0981755394 0.633975230032
5.0988038578 0.63394632334
5.09943217621 0.63391735117
5.10006049461 0.633888313487
5.10068881302 0.63385921026
5.10131713142 0.633830041453
5.10194544983 0.633800807035
5.10257376823 0.633771506972
5.10320208664 0.63374214123
5.10383040504 0.633712709778
5.10445872345 0.633683212581
5.10508704185 0.633653649606
5.10571536026 0.633624020822
5.10634367867 0.633594326194
5.10697199707 0.63356456569
5.10760031548 0.633534739278
5.10822863388 0.633504846923
5.10885695229 0.633474888595
5.10948527069 0.633444864259
5.1101135891 0.633414773883
5.1107419075 0.633384617435
5.11137022591 0.633354394882
5.11199854431 0.633324106192
5.11262686272 0.633293751332
5.11325518112 0.633263330269
5.11388349953 0.633232842972
5.11451181793 0.633202289408
5.11514013634 0.633171669545
5.11576845474 0.63314098335
5.11639677315 0.633110230791
5.11702509155 0.633079411837
5.11765340996 0.633048526454
5.11828172836 0.633017574612
5.11891004677 0.632986556277
5.11953836517 0.632955471419
5.12016668358 0.632924320005
5.12079500198 0.632893102003
5.12142332039 0.632861817382
5.12205163879 0.63283046611
5.1226799572 0.632799048155
5.1233082756 0.632767563485
5.12393659401 0.632736012069
5.12456491241 0.632704393876
5.12519323082 0.632672708873
5.12582154922 0.632640957029
5.12644986763 0.632609138314
5.12707818604 0.632577252695
5.12770650444 0.632545300141
5.12833482285 0.632513280621
5.12896314125 0.632481194104
5.12959145966 0.632449040559
5.13021977806 0.632416819954
5.13084809647 0.632384532259
5.13147641487 0.632352177442
5.13210473328 0.632319755473
5.13273305168 0.632287266321
5.13336137009 0.632254709954
5.13398968849 0.632222086343
5.1346180069 0.632189395455
5.1352463253 0.632156637262
5.13587464371 0.632123811731
5.13650296211 0.632090918832
5.13713128052 0.632057958536
5.13775959892 0.632024930811
5.13838791733 0.631991835627
5.13901623573 0.631958672953
5.13964455414 0.63192544276
5.14027287254 0.631892145016
5.14090119095 0.631858779693
5.14152950935 0.631825346759
5.14215782776 0.631791846185
5.14278614616 0.63175827794
5.14341446457 0.631724641995
5.14404278297 0.631690938319
5.14467110138 0.631657166883
5.14529941978 0.631623327657
5.14592773819 0.631589420611
5.14655605659 0.631555445715
5.147184375 0.631521402941
5.14781269341 0.631487292257
5.14844101181 0.631453113635
5.14906933022 0.631418867045
5.14969764862 0.631384552457
5.15032596703 0.631350169843
5.15095428543 0.631315719173
5.15158260384 0.631281200417
5.15221092224 0.631246613547
5.15283924065 0.631211958534
5.15346755905 0.631177235347
5.15409587746 0.631142443959
5.15472419586 0.63110758434
5.15535251427 0.631072656462
5.15598083267 0.631037660294
5.15660915108 0.63100259581
5.15723746948 0.630967462979
5.15786578789 0.630932261774
5.15849410629 0.630896992165
5.1591224247 0.630861654124
5.1597507431 0.630826247623
5.16037906151 0.630790772633
5.16100737991 0.630755229126
5.16163569832 0.630719617073
5.16226401672 0.630683936446
5.16289233513 0.630648187217
5.16352065353 0.630612369357
5.16414897194 0.630576482839
5.16477729034 0.630540527635
5.16540560875 0.630504503717
5.16603392715 0.630468411056
5.16666224556 0.630432249625
5.16729056396 0.630396019397
5.16791888237 0.630359720342
5.16854720078 0.630323352435
5.16917551918 0.630286915646
5.16980383759 0.63025040995
5.17043215599 0.630213835317
5.1710604744 0.630177191721
5.1716887928 0.630140479134
5.17231711121 0.63010369753
5.17294542961 0.63006684688
5.17357374802 0.630029927158
5.17420206642 0.629992938337
5.17483038483 0.629955880389
5.17545870323 0.629918753288
5.17608702164 0.629881557006
5.17671534004 0.629844291517
5.17734365845 0.629806956795
5.17797197685 0.629769552811
5.17860029526 0.629732079541
5.17922861366 0.629694536956
5.17985693207 0.629656925032
5.18048525047 0.62961924374
5.18111356888 0.629581493055
5.18174188728 0.62954367295
5.18237020569 0.6295057834
5.18299852409 0.629467824378
5.1836268425 0.629429795857
5.1842551609 0.629391697813
5.18488347931 0.629353530218
5.18551179771 0.629315293047
5.18614011612 0.629276986274
5.18676843452 0.629238609873
5.18739675293 0.629200163819
5.18802507133 0.629161648085
5.18865338974 0.629123062647
5.18928170815 0.629084407479
5.18991002655 0.629045682555
5.19053834496 0.629006887849
5.19116666336 0.628968023337
5.19179498177 0.628929088994
5.19242330017 0.628890084794
5.19305161858 0.628851010711
5.19367993698 0.628811866722
5.19430825539 0.6287726528
5.19493657379 0.628733368922
5.1955648922 0.628694015062
5.1961932106 0.628654591195
5.19682152901 0.628615097297
5.19744984741 0.628575533343
5.19807816582 0.628535899309
5.19870648422 0.62849619517
5.19933480263 0.628456420901
5.19996312103 0.628416576479
5.20059143944 0.628376661879
5.20121975784 0.628336677076
5.20184807625 0.628296622047
5.20247639465 0.628256496768
5.20310471306 0.628216301215
5.20373303146 0.628176035363
5.20436134987 0.628135699189
5.20498966827 0.628095292669
5.20561798668 0.62805481578
5.20624630508 0.628014268497
5.20687462349 0.627973650797
5.20750294189 0.627932962657
5.2081312603 0.627892204053
5.2087595787 0.627851374963
5.20938789711 0.627810475362
5.21001621552 0.627769505227
5.21064453392 0.627728464536
5.21127285233 0.627687353265
5.21190117073 0.627646171391
5.21252948914 0.627604918892
5.21315780754 0.627563595744
5.21378612595 0.627522201925
5.21441444435 0.627480737412
5.21504276276 0.627439202183
5.21567108116 0.627397596215
5.21629939957 0.627355919485
5.21692771797 0.627314171972
5.21755603638 0.627272353652
5.21818435478 0.627230464505
5.21881267319 0.627188504506
5.21944099159 0.627146473635
5.22006931 0.62710437187
5.2206976284 0.627062199188
5.22132594681 0.627019955568
5.22195426521 0.626977640988
5.22258258362 0.626935255426
5.22321090202 0.62689279886
5.22383922043 0.62685027127
5.22446753883 0.626807672633
5.22509585724 0.626765002929
5.22572417564 0.626722262135
5.22635249405 0.626679450232
5.22698081245 0.626636567196
5.22760913086 0.626593613009
5.22823744926 0.626550587648
5.22886576767 0.626507491092
5.22949408607 0.626464323321
5.23012240448 0.626421084314
5.23075072289 0.626377774051
5.23137904129 0.62633439251
5.2320073597 0.626290939672
5.2326356781 0.626247415515
5.23326399651 0.62620382002
5.23389231491 0.626160153166
5.23452063332 0.626116414933
5.23514895172 0.626072605301
5.23577727013 0.62602872425
5.23640558853 0.625984771759
5.23703390694 0.62594074781
5.23766222534 0.625896652382
5.23829054375 0.625852485455
5.23891886215 0.62580824701
5.23954718056 0.625763937028
5.24017549896 0.625719555489
5.24080381737 0.625675102373
5.24143213577 0.625630577661
5.24206045418 0.625585981334
5.24268877258 0.625541313373
5.24331709099 0.625496573759
5.24394540939 0.625451762473
5.2445737278 0.625406879495
5.2452020462 0.625361924808
5.24583036461 0.625316898392
5.24645868301 0.625271800229
5.24708700142 0.625226630301
5.24771531982 0.625181388588
5.24834363823 0.625136075072
5.24897195663 0.625090689736
5.24960027504 0.625045232561
5.25022859344 0.624999703528
5.25085691185 0.62495410262
5.25148523026 0.624908429819
5.25211354866 0.624862685106
5.25274186707 0.624816868465
5.25337018547 0.624770979877
5.25399850388 0.624725019325
5.25462682228 0.624678986792
5.25525514069 0.624632882259
5.25588345909 0.624586705709
5.2565117775 0.624540457126
5.2571400959 0.624494136492
5.25776841431 0.62444774379
5.25839673271 0.624401279002
5.25902505112 0.624354742113
5.25965336952 0.624308133105
5.26028168793 0.624261451961
5.26091000633 0.624214698665
5.26153832474 0.6241678732
5.26216664314 0.624120975549
5.26279496155 0.624074005697
5.26342327995 0.624026963627
5.26405159836 0.623979849323
5.26467991676 0.623932662768
5.26530823517 0.623885403947
5.26593655357 0.623838072844
5.26656487198 0.623790669442
5.26719319038 0.623743193726
5.26782150879 0.623695645681
5.26844982719 0.62364802529
5.2690781456 0.623600332539
5.269706464 0.623552567411
5.27033478241 0.623504729892
5.27096310081 0.623456819966
5.27159141922 0.623408837618
5.27221973763 0.623360782833
5.27284805603 0.623312655596
5.27347637444 0.623264455893
5.27410469284 0.623216183708
5.27473301125 0.623167839027
5.27536132965 0.623119421834
5.27598964806 0.623070932117
5.27661796646 0.623022369859
5.27724628487 0.622973735048
5.27787460327 0.622925027668
5.27850292168 0.622876247706
5.27913124008 0.622827395148
5.27975955849 0.622778469978
5.28038787689 0.622729472185
5.2810161953 0.622680401754
5.2816445137 0.622631258671
5.28227283211 0.622582042922
5.28290115051 0.622532754495
5.28352946892 0.622483393375
5.28415778732 0.622433959551
5.28478610573 0.622384453007
5.28541442413 0.622334873732
5.28604274254 0.622285221712
5.28667106094 0.622235496934
5.28729937935 0.622185699386
5.28792769775 0.622135829054
5.28855601616 0.622085885927
5.28918433456 0.622035869991
5.28981265297 0.621985781234
5.29044097137 0.621935619644
5.29106928978 0.621885385209
5.29169760818 0.621835077916
5.29232592659 0.621784697753
5.292954245 0.621734244709
5.2935825634 0.621683718771
5.29421088181 0.621633119928
5.29483920021 0.621582448169
5.29546751862 0.62153170348
5.29609583702 0.621480885852
5.29672415543 0.621429995272
5.29735247383 0.62137903173
5.29798079224 0.621327995214
5.29860911064 0.621276885713
5.29923742905 0.621225703216
5.29986574745 0.621174447713
5.30049406586 0.621123119192
5.30112238426 0.621071717642
5.30175070267 0.621020243054
5.30237902107 0.620968695417
5.30300733948 0.620917074719
5.30363565788 0.620865380952
5.30426397629 0.620813614105
5.30489229469 0.620761774167
5.3055206131 0.620709861129
5.3061489315 0.620657874981
5.30677724991 0.620605815712
5.30740556831 0.620553683314
5.30803388672 0.620501477777
5.30866220512 0.620449199091
5.30929052353 0.620396847247
5.30991884193 0.620344422235
5.31054716034 0.620291924046
5.31117547874 0.620239352672
5.31180379715 0.620186708103
5.31243211555 0.620133990331
5.31306043396 0.620081199346
5.31368875237 0.62002833514
5.31431707077 0.619975397704
5.31494538918 0.61992238703
5.31557370758 0.619869303109
5.31620202599 0.619816145934
5.31683034439 0.619762915495
5.3174586628 0.619709611786
5.3180869812 0.619656234797
5.31871529961 0.619602784522
5.31934361801 0.619549260952
5.31997193642 0.619495664079
5.32060025482 0.619441993897
5.32122857323 0.619388250397
5.32185689163 0.619334433573
5.32248521004 0.619280543417
5.32311352844 0.619226579921
5.32374184685 0.61917254308
5.32437016525 0.619118432885
5.32499848366 0.619064249331
5.32562680206 0.61900999241
5.32625512047 0.618955662116
5.32688343887 0.618901258442
5.32751175728 0.618846781382
5.32814007568 0.618792230929
5.32876839409 0.618737607079
5.32939671249 0.618682909823
5.3300250309 0.618628139157
5.3306533493 0.618573295074
5.33128166771 0.618518377568
5.33190998611 0.618463386635
5.33253830452 0.618408322269
5.33316662292 0.618353184463
5.33379494133 0.618297973213
5.33442325974 0.618242688513
5.33505157814 0.618187330359
5.33567989655 0.618131898745
5.33630821495 0.618076393667
5.33693653336 0.618020815119
5.33756485176 0.617965163097
5.33819317017 0.617909437596
5.33882148857 0.617853638612
5.33944980698 0.61779776614
5.34007812538 0.617741820177
5.34070644379 0.617685800717
5.34133476219 0.617629707758
5.3419630806 0.617573541294
5.342591399 0.617517301323
5.34321971741 0.61746098784
5.34384803581 0.617404600842
5.34447635422 0.617348140326
5.34510467262 0.617291606287
5.34573299103 0.617234998723
5.34636130943 0.617178317631
5.34698962784 0.617121563007
5.34761794624 0.617064734849
5.34824626465 0.617007833153
5.34887458305 0.616950857917
5.34950290146 0.616893809139
5.35013121986 0.616836686815
5.35075953827 0.616779490944
5.35138785667 0.616722221522
5.35201617508 0.616664878549
5.35264449348 0.616607462022
5.35327281189 0.616549971938
5.35390113029 0.616492408297
5.3545294487 0.616434771096
5.35515776711 0.616377060334
5.35578608551 0.616319276009
5.35641440392 0.616261418119
5.35704272232 0.616203486665
5.35767104073 0.616145481644
5.35829935913 0.616087403055
5.35892767754 0.616029250897
5.35955599594 0.61597102517
5.36018431435 0.615912725873
5.36081263275 0.615854353006
5.36144095116 0.615795906567
5.36206926956 0.615737386556
5.36269758797 0.615678792974
5.36332590637 0.615620125819
5.36395422478 0.615561385092
5.36458254318 0.615502570794
5.36521086159 0.615443682924
5.36583917999 0.615384721482
5.3664674984 0.615325686469
5.3670958168 0.615266577886
5.36772413521 0.615207395733
5.36835245361 0.615148140011
5.36898077202 0.61508881072
5.36960909042 0.615029407863
5.37023740883 0.614969931439
5.37086572723 0.614910381451
5.37149404564 0.614850757899
5.37212236404 0.614791060785
5.37275068245 0.614731290111
5.37337900085 0.614671445878
5.37400731926 0.614611528088
5.37463563766 0.614551536743
5.37526395607 0.614491471845
5.37589227448 0.614431333396
5.37652059288 0.614371121399
5.37714891129 0.614310835855
5.37777722969 0.614250476768
5.3784055481 0.61419004414
5.3790338665 0.614129537974
5.37966218491 0.614068958273
5.38029050331 0.614008305039
5.38091882172 0.613947578276
5.38154714012 0.613886777986
5.38217545853 0.613825904174
5.38280377693 0.613764956843
5.38343209534 0.613703935996
5.38406041374 0.613642841637
5.38468873215 0.61358167377
5.38531705055 0.613520432399
5.38594536896 0.613459117527
5.38657368736 0.613397729159
5.38720200577 0.6133362673
5.38783032417 0.613274731953
5.38845864258 0.613213123124
5.38908696098 0.613151440816
5.38971527939 0.613089685035
5.39034359779 0.613027855785
5.3909719162 0.612965953072
5.3916002346 0.6129039769
5.39222855301 0.612841927276
5.39285687141 0.612779804203
5.39348518982 0.612717607688
5.39411350822 0.612655337737
5.39474182663 0.612592994354
5.39537014503 0.612530577547
5.39599846344 0.61246808732
5.39662678185 0.61240552368
5.39725510025 0.612342886634
5.39788341866 0.612280176187
5.39851173706 0.612217392346
5.39914005547 0.612154535117
5.39976837387 0.612091604508
5.40039669228 0.612028600525
5.40102501068 0.611965523174
5.40165332909 0.611902372464
5.40228164749 0.611839148401
5.4029099659 0.611775850993
5.4035382843 0.611712480246
5.40416660271 0.611649036169
5.40479492111 0.61158551877
5.40542323952 0.611521928055
5.40605155792 0.611458264033
5.40667987633 0.611394526713
5.40730819473 0.611330716101
5.40793651314 0.611266832207
5.40856483154 0.611202875039
5.40919314995 0.611138844605
5.40982146835 0.611074740914
5.41044978676 0.611010563975
5.41107810516 0.610946313797
5.41170642357 0.610881990389
5.41233474197 0.61081759376
5.41296306038 0.610753123919
5.41359137878 0.610688580876
5.41421969719 0.61062396464
5.41484801559 0.61055927522
5.415476334 0.610494512628
5.4161046524 0.610429676872
5.41673297081 0.610364767963
5.41736128922 0.61029978591
5.41798960762 0.610234730724
5.41861792603 0.610169602416
5.41924624443 0.610104400996
5.41987456284 0.610039126475
5.42050288124 0.609973778863
5.42113119965 0.609908358171
5.42175951805 0.609842864411
5.42238783646 0.609777297593
5.42301615486 0.609711657729
5.42364447327 0.609645944831
5.42427279167 0.609580158909
5.42490111008 0.609514299975
5.42552942848 0.609448368042
5.42615774689 0.609382363122
5.42678606529 0.609316285225
5.4274143837 0.609250134365
5.4280427021 0.609183910554
5.42867102051 0.609117613803
5.42929933891 0.609051244127
5.42992765732 0.608984801537
5.43055597572 0.608918286046
5.43118429413 0.608851697667
5.43181261253 0.608785036414
5.43244093094 0.608718302299
5.43306924934 0.608651495336
5.43369756775 0.608584615538
5.43432588615 0.608517662919
5.43495420456 0.608450637493
5.43558252296 0.608383539272
5.43621084137 0.608316368273
5.43683915977 0.608249124507
5.43746747818 0.60818180799
5.43809579659 0.608114418737
5.43872411499 0.608046956761
5.4393524334 0.607979422076
5.4399807518 0.607911814699
5.44060907021 0.607844134644
5.44123738861 0.607776381925
5.44186570702 0.607708556558
5.44249402542 0.607640658558
5.44312234383 0.607572687941
5.44375066223 0.607504644722
5.44437898064 0.607436528916
5.44500729904 0.60736834054
5.44563561745 0.607300079609
5.44626393585 0.60723174614
5.44689225426 0.607163340148
5.44752057266 0.607094861651
5.44814889107 0.607026310663
5.44877720947 0.606957687202
5.44940552788 0.606888991285
5.45003384628 0.606820222929
5.45066216469 0.606751382149
5.45129048309 0.606682468964
5.4519188015 0.606613483391
5.4525471199 0.606544425447
5.45317543831 0.606475295149
5.45380375671 0.606406092515
5.45443207512 0.606336817563
5.45506039352 0.606267470311
5.45568871193 0.606198050776
5.45631703033 0.606128558978
5.45694534874 0.606058994933
5.45757366714 0.605989358661
5.45820198555 0.60591965018
5.45883030396 0.605849869509
5.45945862236 0.605780016666
5.46008694077 0.60571009167
5.46071525917 0.605640094541
5.46134357758 0.605570025298
5.46197189598 0.60549988396
5.46260021439 0.605429670546
5.46322853279 0.605359385076
5.4638568512 0.60528902757
5.4644851696 0.605218598048
5.46511348801 0.605148096529
5.46574180641 0.605077523034
5.46637012482 0.605006877584
5.46699844322 0.604936160197
5.46762676163 0.604865370895
5.46825508003 0.604794509699
5.46888339844 0.60472357663
5.46951171684 0.604652571707
5.47014003525 0.604581494954
5.47076835365 0.604510346389
5.47139667206 0.604439126036
5.47202499046 0.604367833914
5.47265330887 0.604296470047
5.47328162727 0.604225034455
5.47390994568 0.604153527161
5.47453826408 0.604081948187
5.47516658249 0.604010297554
5.47579490089 0.603938575284
5.4764232193 0.603866781402
5.4770515377 0.603794915928
5.47767985611 0.603722978885
5.47830817451 0.603650970297
5.47893649292 0.603578890186
5.47956481133 0.603506738576
5.48019312973 0.603434515489
5.48082144814 0.603362220949
5.48144976654 0.603289854979
5.48207808495 0.603217417603
5.48270640335 0.603144908845
5.48333472176 0.603072328728
5.48396304016 0.602999677277
5.48459135857 0.602926954516
5.48521967697 0.602854160469
5.48584799538 0.60278129516
5.48647631378 0.602708358615
5.48710463219 0.602635350857
5.48773295059 0.602562271912
5.488361269 0.602489121804
5.4889895874 0.602415900559
5.48961790581 0.602342608202
5.49024622421 0.602269244758
5.49087454262 0.602195810253
5.49150286102 0.602122304712
5.49213117943 0.602048728162
5.49275949783 0.601975080627
5.49338781624 0.601901362135
5.49401613464 0.601827572712
5.49464445305 0.601753712383
5.49527277145 0.601679781175
5.49590108986 0.601605779115
5.49652940826 0.60153170623
5.49715772667 0.601457562546
5.49778604507 0.60138334809
5.49841436348 0.601309062891
5.49904268188 0.601234706974
5.49967100029 0.601160280367
5.5002993187 0.601085783098
5.5009276371 0.601011215195
5.50155595551 0.600936576685
5.50218427391 0.600861867597
5.50281259232 0.600787087958
5.50344091072 0.600712237797
5.50406922913 0.600637317143
5.50469754753 0.600562326022
5.50532586594 0.600487264466
5.50595418434 0.600412132501
5.50658250275 0.600336930158
5.50721082115 0.600261657464
5.50783913956 0.60018631445
5.50846745796 0.600110901145
5.50909577637 0.600035417578
5.50972409477 0.599959863779
5.51035241318 0.599884239778
5.51098073158 0.599808545604
5.51160904999 0.599732781288
5.51223736839 0.59965694686
5.5128656868 0.599581042349
5.5134940052 0.599505067788
5.51412232361 0.599429023205
5.51475064201 0.599352908632
5.51537896042 0.599276724101
5.51600727882 0.599200469641
5.51663559723 0.599124145283
5.51726391563 0.599047751061
5.51789223404 0.598971287003
5.51852055244 0.598894753143
5.51914887085 0.598818149512
5.51977718925 0.598741476142
5.52040550766 0.598664733065
5.52103382607 0.598587920312
5.52166214447 0.598511037917
5.52229046288 0.598434085911
5.52291878128 0.598357064327
5.52354709969 0.598279973198
5.52417541809 0.598202812557
5.5248037365 0.598125582437
5.5254320549 0.59804828287
5.52606037331 0.597970913889
5.52668869171 0.59789347553
5.52731701012 0.597815967824
5.52794532852 0.597738390805
5.52857364693 0.597660744508
5.52920196533 0.597583028966
5.52983028374 0.597505244213
5.53045860214 0.597427390284
5.53108692055 0.597349467213
5.53171523895 0.597271475034
5.53234355736 0.597193413782
5.53297187576 0.597115283491
5.53360019417 0.597037084198
5.53422851257 0.596958815936
5.53485683098 0.596880478741
5.53548514938 0.596802072648
5.53611346779 0.596723597693
5.53674178619 0.596645053912
5.5373701046 0.596566441339
5.537998423 0.596487760011
5.53862674141 0.596409009965
5.53925505981 0.596330191236
5.53988337822 0.59625130386
5.54051169662 0.596172347874
5.54114001503 0.596093323314
5.54176833344 0.596014230218
5.54239665184 0.595935068623
5.54302497025 0.595855838564
5.54365328865 0.59577654008
5.54428160706 0.595697173207
5.54490992546 0.595617737983
5.54553824387 0.595538234446
5.54616656227 0.595458662634
5.54679488068 0.595379022583
5.54742319908 0.595299314333
5.54805151749 0.595219537921
5.54867983589 0.595139693386
5.5493081543 0.595059780766
5.5499364727 0.594979800099
5.55056479111 0.594899751425
5.55119310951 0.594819634782
5.55182142792 0.594739450209
5.55244974632 0.594659197746
5.55307806473 0.594578877431
5.55370638313 0.594498489303
5.55433470154 0.594418033404
5.55496301994 0.594337509771
5.55559133835 0.594256918446
5.55621965675 0.594176259467
5.55684797516 0.594095532876
5.55747629356 0.594014738712
5.55810461197 0.593933877015
5.55873293037 0.593852947827
5.55936124878 0.593771951188
5.55998956718 0.593690887138
5.56061788559 0.593609755719
5.56124620399 0.593528556972
5.5618745224 0.593447290938
5.56250284081 0.593365957658
5.56313115921 0.593284557174
5.56375947762 0.593203089528
5.56438779602 0.593121554761
5.56501611443 0.593039952915
5.56564443283 0.592958284033
5.56627275124 0.592876548156
5.56690106964 0.592794745327
5.56752938805 0.592712875589
5.56815770645 0.592630938983
5.56878602486 0.592548935554
5.56941434326 0.592466865343
5.57004266167 0.592384728395
5.57067098007 0.592302524751
5.57129929848 0.592220254456
5.57192761688 0.592137917553
5.57255593529 0.592055514085
5.57318425369 0.591973044097
5.5738125721 0.591890507631
5.5744408905 0.591807904734
5.57506920891 0.591725235447
5.57569752731 0.591642499817
5.57632584572 0.591559697887
5.57695416412 0.591476829701
5.57758248253 0.591393895306
5.57821080093 0.591310894745
5.57883911934 0.591227828063
5.57946743774 0.591144695307
5.58009575615 0.59106149652
5.58072407455 0.590978231749
5.58135239296 0.590894901039
5.58198071136 0.590811504437
5.58260902977 0.590728041987
5.58323734818 0.590644513736
5.58386566658 0.59056091973
5.58449398499 0.590477260015
5.58512230339 0.590393534638
5.5857506218 0.590309743646
5.5863789402 0.590225887084
5.58700725861 0.590141965001
5.58763557701 0.590057977442
5.58826389542 0.589973924456
5.58889221382 0.589889806089
5.58952053223 0.589805622389
5.59014885063 0.589721373404
5.59077716904 0.589637059181
5.59140548744 0.589552679767
5.59203380585 0.589468235212
5.59266212425 0.589383725563
5.59329044266 0.589299150869
5.59391876106 0.589214511177
5.59454707947 0.589129806537
5.59517539787 0.589045036997
5.59580371628 0.588960202606
5.59643203468 0.588875303413
5.59706035309 0.588790339467
5.59768867149 0.588705310818
5.5983169899 0.588620217514
5.5989453083 0.588535059606
5.59957362671 0.588449837143
5.60020194511 0.588364550174
5.60083026352 0.588279198751
5.60145858192 0.588193782922
5.60208690033 0.588108302739
5.60271521873 0.588022758251
5.60334353714 0.587937149509
5.60397185555 0.587851476564
5.60460017395 0.587765739467
5.60522849236 0.587679938268
5.60585681076 0.587594073019
5.60648512917 0.587508143771
5.60711344757 0.587422150575
5.60774176598 0.587336093482
5.60837008438 0.587249972546
5.60899840279 0.587163787816
5.60962672119 0.587077539346
5.6102550396 0.586991227187
5.610883358 0.586904851391
5.61151167641 0.586818412011
5.61213999481 0.586731909099
5.61276831322 0.586645342709
5.61339663162 0.586558712892
5.61402495003 0.586472019701
5.61465326843 0.586385263191
5.61528158684 0.586298443413
5.61590990524 0.586211560421
5.61653822365 0.586124614269
5.61716654205 0.586037605011
5.61779486046 0.585950532699
5.61842317886 0.585863397388
5.61905149727 0.585776199133
5.61967981567 0.585688937986
5.62030813408 0.585601614003
5.62093645248 0.585514227238
5.62156477089 0.585426777745
5.62219308929 0.58533926558
5.6228214077 0.585251690796
5.6234497261 0.58516405345
5.62407804451 0.585076353596
5.62470636292 0.58498859129
5.62533468132 0.584900766586
5.62596299973 0.584812879541
5.62659131813 0.58472493021
5.62721963654 0.58463691865
5.62784795494 0.584548844915
5.62847627335 0.584460709063
5.62910459175 0.584372511149
5.62973291016 0.58428425123
5.63036122856 0.584195929362
5.63098954697 0.584107545602
5.63161786537 0.584019100007
5.63224618378 0.583930592634
5.63287450218 0.58384202354
5.63350282059 0.583753392782
5.63413113899 0.583664700418
5.6347594574 0.583575946505
5.6353877758 0.5834871311
5.63601609421 0.583398254262
5.63664441261 0.583309316048
5.63727273102 0.583220316516
5.63790104942 0.583131255725
5.63852936783 0.583042133734
5.63915768623 0.582952950599
5.63978600464 0.582863706381
5.64041432304 0.582774401137
5.64104264145 0.582685034927
5.64167095985 0.58259560781
5.64229927826 0.582506119845
5.64292759666 0.582416571091
5.64355591507 0.582326961608
5.64418423347 0.582237291454
5.64481255188 0.582147560691
5.64544087029 0.582057769377
5.64606918869 0.581967917574
5.6466975071 0.58187800534
5.6473258255 0.581788032736
5.64795414391 0.581697999823
5.64858246231 0.58160790666
5.64921078072 0.58151775331
5.64983909912 0.581427539832
5.65046741753 0.581337266288
5.65109573593 0.581246932738
5.65172405434 0.581156539244
5.65235237274 0.581066085867
5.65298069115 0.580975572669
5.65360900955 0.580884999711
5.65423732796 0.580794367055
5.65486564636 0.580703674763
5.65549396477 0.580612922897
5.65612228317 0.580522111519
5.65675060158 0.580431240692
5.65737891998 0.580340310478
5.65800723839 0.580249320939
5.65863555679 0.580158272138
5.6592638752 0.580067164139
5.6598921936 0.579975997003
5.66052051201 0.579884770795
5.66114883041 0.579793485577
5.66177714882 0.579702141413
5.66240546722 0.579610738366
5.66303378563 0.5795192765
5.66366210403 0.57942775588
5.66429042244 0.579336176568
5.66491874084 0.579244538628
5.66554705925 0.579152842126
5.66617537766 0.579061087125
5.66680369606 0.578969273691
5.66743201447 0.578877401886
5.66806033287 0.578785471777
5.66868865128 0.578693483428
5.66931696968 0.578601436904
5.66994528809 0.57850933227
5.67057360649 0.578417169592
5.6712019249 0.578324948934
5.6718302433 0.578232670364
5.67245856171 0.578140333945
5.67308688011 0.578047939744
5.67371519852 0.577955487828
5.67434351692 0.577862978261
5.67497183533 0.577770411111
5.67560015373 0.577677786443
5.67622847214 0.577585104324
5.67685679054 0.577492364821
5.67748510895 0.577399568001
5.67811342735 0.577306713929
5.67874174576 0.577213802675
5.67937006416 0.577120834303
5.67999838257 0.577027808883
5.68062670097 0.57693472648
5.68125501938 0.576841587164
5.68188333778 0.576748391
5.68251165619 0.576655138058
5.68313997459 0.576561828406
5.683768293 0.57646846211
5.6843966114 0.57637503924
5.68502492981 0.576281559863
5.68565324821 0.576188024049
5.68628156662 0.576094431866
5.68690988503 0.576000783382
5.68753820343 0.575907078667
5.68816652184 0.57581331779
5.68879484024 0.575719500818
5.68942315865 0.575625627823
5.69005147705 0.575531698873
5.69067979546 0.575437714038
5.69130811386 0.575343673387
5.69193643227 0.57524957699
5.69256475067 0.575155424918
5.69319306908 0.575061217239
5.69382138748 0.574966954025
5.69444970589 0.574872635346
5.69507802429 0.574778261271
5.6957063427 0.574683831872
5.6963346611 0.57458934722
5.69696297951 0.574494807384
5.69759129791 0.574400212437
5.69821961632 0.574305562449
5.69884793472 0.574210857491
5.69947625313 0.574116097635
5.70010457153 0.574021282952
5.70073288994 0.573926413513
5.70136120834 0.573831489392
5.70198952675 0.573736510658
5.70261784515 0.573641477385
5.70324616356 0.573546389645
5.70387448196 0.573451247509
5.70450280037 0.57335605105
5.70513111877 0.573260800341
5.70575943718 0.573165495453
5.70638775558 0.573070136461
5.70701607399 0.572974723437
5.7076443924 0.572879256453
5.7082727108 0.572783735584
5.70890102921 0.572688160901
5.70952934761 0.572592532479
5.71015766602 0.572496850392
5.71078598442 0.572401114712
5.71141430283 0.572305325513
5.71204262123 0.57220948287
5.71267093964 0.572113586856
5.71329925804 0.572017637546
5.71392757645 0.571921635014
5.71455589485 0.571825579334
5.71518421326 0.571729470581
5.71581253166 0.57163330883
5.71644085007 0.571537094154
5.71706916847 0.57144082663
5.71769748688 0.571344506332
5.71832580528 0.571248133335
5.71895412369 0.571151707714
5.71958244209 0.571055229546
5.7202107605 0.570958698905
5.7208390789 0.570862115868
5.72146739731 0.570765480509
5.72209571571 0.570668792905
5.72272403412 0.570572053132
5.72335235252 0.570475261266
5.72398067093 0.570378417384
5.72460898933 0.570281521561
5.72523730774 0.570184573874
5.72586562614 0.5700875744
5.72649394455 0.569990523216
5.72712226295 0.569893420398
5.72775058136 0.569796266024
5.72837889977 0.569699060171
5.72900721817 0.569601802915
5.72963553658 0.569504494335
5.73026385498 0.569407134507
5.73089217339 0.56930972351
5.73152049179 0.569212261422
5.7321488102 0.569114748319
5.7327771286 0.56901718428
5.73340544701 0.568919569384
5.73403376541 0.568821903708
5.73466208382 0.56872418733
5.73529040222 0.56862642033
5.73591872063 0.568528602786
5.73654703903 0.568430734776
5.73717535744 0.56833281638
5.73780367584 0.568234847676
5.73843199425 0.568136828743
5.73906031265 0.568038759661
5.73968863106 0.567940640509
5.74031694946 0.567842471367
5.74094526787 0.567744252313
5.74157358627 0.567645983428
5.74220190468 0.567547664791
5.74283022308 0.567449296483
5.74345854149 0.567350878583
5.74408685989 0.567252411172
5.7447151783 0.56715389433
5.7453434967 0.567055328136
5.74597181511 0.566956712673
5.74660013351 0.56685804802
5.74722845192 0.566759334258
5.74785677032 0.566660571467
5.74848508873 0.56656175973
5.74911340714 0.566462899127
5.74974172554 0.566363989739
5.75037004395 0.566265031648
5.75099836235 0.566166024935
5.75162668076 0.566066969681
5.75225499916 0.565967865969
5.75288331757 0.565868713879
5.75351163597 0.565769513495
5.75413995438 0.565670264898
5.75476827278 0.56557096817
5.75539659119 0.565471623393
5.75602490959 0.565372230651
5.756653228 0.565272790024
5.7572815464 0.565173301597
5.75790986481 0.565073765451
5.75853818321 0.56497418167
5.75916650162 0.564874550336
5.75979482002 0.564774871532
5.76042313843 0.564675145343
5.76105145683 0.56457537185
5.76167977524 0.564475551138
5.76230809364 0.56437568329
5.76293641205 0.564275768389
5.76356473045 0.56417580652
5.76419304886 0.564075797765
5.76482136726 0.56397574221
5.76544968567 0.563875639939
5.76607800407 0.563775491034
5.76670632248 0.563675295582
5.76733464088 0.563575053665
5.76796295929 0.56347476537
5.76859127769 0.563374430779
5.7692195961 0.563274049979
5.76984791451 0.563173623054
5.77047623291 0.563073150089
5.77110455132 0.562972631169
5.77173286972 0.562872066379
5.77236118813 0.562771455805
5.77298950653 0.562670799532
5.77361782494 0.562570097645
5.77424614334 0.562469350231
5.77487446175 0.562368557375
5.77550278015 0.562267719162
5.77613109856 0.562166835679
5.77675941696 0.562065907012
5.77738773537 0.561964933248
5.77801605377 0.561863914471
5.77864437218 0.561762850769
5.77927269058 0.561661742229
5.77990100899 0.561560588937
5.78052932739 0.561459390979
5.7811576458 0.561358148443
5.7817859642 0.561256861415
5.78241428261 0.561155529982
5.78304260101 0.561054154233
5.78367091942 0.560952734253
5.78429923782 0.560851270131
5.78492755623 0.560749761953
5.78555587463 0.560648209808
5.78618419304 0.560546613783
5.78681251144 0.560444973965
5.78744082985 0.560343290444
5.78806914825 0.560241563306
5.78869746666 0.56013979264
5.78932578506 0.560037978534
5.78995410347 0.559936121077
5.79058242188 0.559834220357
5.79121074028 0.559732276462
5.79183905869 0.559630289481
5.79246737709 0.559528259503
5.7930956955 0.559426186616
5.7937240139 0.55932407091
5.79435233231 0.559221912474
5.79498065071 0.559119711397
5.79560896912 0.559017467767
5.79623728752 0.558915181675
5.79686560593 0.55881285321
5.79749392433 0.558710482461
5.79812224274 0.558608069519
5.79875056114 0.558505614472
5.79937887955 0.558403117411
5.80000719795 0.558300578426
5.80063551636 0.558197997606
5.80126383476 0.558095375043
5.80189215317 0.557992710826
5.80252047157 0.557890005045
5.80314878998 0.557787257791
5.80377710838 0.557684469155
5.80440542679 0.557581639228
5.80503374519 0.557478768099
5.8056620636 0.55737585586
5.806290382 0.557272902603
5.80691870041 0.557169908417
5.80754701881 0.557066873394
5.80817533722 0.556963797626
5.80880365562 0.556860681204
5.80943197403 0.556757524219
5.81006029243 0.556654326763
5.81068861084 0.556551088927
5.81131692924 0.556447810803
5.81194524765 0.556344492484
5.81257356606 0.55624113406
5.81320188446 0.556137735624
5.81383020287 0.556034297269
5.81445852127 0.555930819086
5.81508683968 0.555827301168
5.81571515808 0.555723743607
5.81634347649 0.555620146495
5.81697179489 0.555516509926
5.8176001133 0.555412833992
5.8182284317 0.555309118786
5.81885675011 0.5552053644
5.81948506851 0.555101570928
5.82011338692 0.554997738463
5.82074170532 0.554893867098
5.82137002373 0.554789956926
5.82199834213 0.554686008041
5.82262666054 0.554582020535
5.82325497894 0.554477994504
5.82388329735 0.554373930039
5.82451161575 0.554269827235
5.82513993416 0.554165686187
5.82576825256 0.554061506986
5.82639657097 0.553957289729
5.82702488937 0.553853034508
5.82765320778 0.553748741419
5.82828152618 0.553644410554
5.82890984459 0.553540042009
5.82953816299 0.553435635879
5.8301664814 0.553331192257
5.8307947998 0.553226711238
5.83142311821 0.553122192917
5.83205143661 0.553017637389
5.83267975502 0.552913044748
5.83330807343 0.552808415091
5.83393639183 0.552703748511
5.83456471024 0.552599045104
5.83519302864 0.552494304965
5.83582134705 0.55238952819
5.83644966545 0.552284714874
5.83707798386 0.552179865112
5.83770630226 0.552074979
5.83833462067 0.551970056634
5.83896293907 0.55186509811
5.83959125748 0.551760103523
5.84021957588 0.551655072969
5.84084789429 0.551550006545
5.84147621269 0.551444904346
5.8421045311 0.551339766469
5.8427328495 0.55123459301
5.84336116791 0.551129384065
5.84398948631 0.551024139731
5.84461780472 0.550918860104
5.84524612312 0.550813545281
5.84587444153 0.550708195359
5.84650275993 0.550602810435
5.84713107834 0.550497390604
5.84775939674 0.550391935965
5.84838771515 0.550286446614
5.84901603355 0.550180922649
5.84964435196 0.550075364166
5.85027267036 0.549969771263
5.85090098877 0.549864144037
5.85152930717 0.549758482586
5.85215762558 0.549652787007
5.85278594398 0.549547057397
5.85341426239 0.549441293855
5.8540425808 0.549335496479
5.8546708992 0.549229665365
5.85529921761 0.549123800612
5.85592753601 0.549017902319
5.85655585442 0.548911970582
5.85718417282 0.5488060055
5.85781249123 0.548700007172
5.85844080963 0.548593975695
5.85906912804 0.548487911169
5.85969744644 0.548381813691
5.86032576485 0.54827568336
5.86095408325 0.548169520275
5.86158240166 0.548063324534
5.86221072006 0.547957096236
5.86283903847 0.54785083548
5.86346735687 0.547744542365
5.86409567528 0.54763821699
5.86472399368 0.547531859454
5.86535231209 0.547425469856
5.86598063049 0.547319048295
5.8666089489 0.547212594871
5.8672372673 0.547106109683
5.86786558571 0.54699959283
5.86849390411 0.546893044412
5.86912222252 0.546786464528
5.86975054092 0.546679853278
5.87037885933 0.546573210763
5.87100717773 0.546466537081
5.87163549614 0.546359832332
5.87226381454 0.546253096617
5.87289213295 0.546146330035
5.87352045135 0.546039532687
5.87414876976 0.545932704672
5.87477708817 0.545825846091
5.87540540657 0.545718957045
5.87603372498 0.545612037632
5.87666204338 0.545505087955
5.87729036179 0.545398108114
5.87791868019 0.545291098208
5.8785469986 0.545184058339
5.879175317 0.545076988607
5.87980363541 0.544969889114
5.88043195381 0.544862759959
5.88106027222 0.544755601245
5.88168859062 0.544648413071
5.88231690903 0.544541195539
5.88294522743 0.54443394875
5.88357354584 0.544326672805
5.88420186424 0.544219367806
5.88483018265 0.544112033853
5.88545850105 0.544004671048
5.88608681946 0.543897279493
5.88671513786 0.543789859289
5.88734345627 0.543682410537
5.88797177467 0.543574933339
5.88860009308 0.543467427798
5.88922841148 0.543359894014
5.88985672989 0.543252332089
5.89048504829 0.543144742126
5.8911133667 0.543037124226
5.8917416851 0.542929478491
5.89237000351 0.542821805023
5.89299832191 0.542714103925
5.89362664032 0.542606375298
5.89425495872 0.542498619245
5.89488327713 0.542390835869
5.89551159554 0.542283025271
5.89613991394 0.542175187553
5.89676823235 0.54206732282
5.89739655075 0.541959431172
5.89802486916 0.541851512713
5.89865318756 0.541743567545
5.89928150597 0.541635595771
5.89990982437 0.541527597493
5.90053814278 0.541419572815
5.90116646118 0.54131152184
5.90179477959 0.54120344467
5.90242309799 0.541095341409
5.9030514164 0.540987212159
5.9036797348 0.540879057023
5.90430805321 0.540770876106
5.90493637161 0.540662669509
5.90556469002 0.540554437337
5.90619300842 0.540446179692
5.90682132683 0.540337896678
5.90744964523 0.540229588399
5.90807796364 0.540121254958
5.90870628204 0.540012896458
5.90933460045 0.539904513004
5.90996291885 0.539796104698
5.91059123726 0.539687671645
5.91121955566 0.539579213948
5.91184787407 0.539470731711
5.91247619247 0.539362225038
5.91310451088 0.539253694033
5.91373282928 0.5391451388
5.91436114769 0.539036559443
5.91498946609 0.538927956066
5.9156177845 0.538819328773
5.91624610291 0.538710677668
5.91687442131 0.538602002856
5.91750273972 0.53849330444
5.91813105812 0.538384582526
5.91875937653 0.538275837217
5.91938769493 0.538167068618
5.92001601334 0.538058276833
5.92064433174 0.537949461968
5.92127265015 0.537840624125
5.92190096855 0.537731763411
5.92252928696 0.53762287993
5.92315760536 0.537513973785
5.92378592377 0.537405045083
5.92441424217 0.537296093928
5.92504256058 0.537187120425
5.92567087898 0.537078124678
5.92629919739 0.536969106793
5.92692751579 0.536860066875
5.9275558342 0.536751005028
5.9281841526 0.536641921358
5.92881247101 0.536532815969
5.92944078941 0.536423688968
5.93006910782 0.536314540458
5.93069742622 0.536205370546
5.93132574463 0.536096179336
5.93195406303 0.535986966935
5.93258238144 0.535877733446
5.93321069984 0.535768478976
5.93383901825 0.535659203631
5.93446733665 0.535549907515
5.93509565506 0.535440590734
5.93572397346 0.535331253393
5.93635229187 0.535221895599
5.93698061028 0.535112517457
5.93760892868 0.535003119072
5.93823724709 0.53489370055
5.93886556549 0.534784261998
5.9394938839 0.53467480352
5.9401222023 0.534565325223
5.94075052071 0.534455827212
5.94137883911 0.534346309594
5.94200715752 0.534236772474
5.94263547592 0.534127215958
5.94326379433 0.534017640153
5.94389211273 0.533908045164
5.94452043114 0.533798431097
5.94514874954 0.533688798059
5.94577706795 0.533579146156
5.94640538635 0.533469475493
5.94703370476 0.533359786178
5.94766202316 0.533250078316
5.94829034157 0.533140352013
5.94891865997 0.533030607376
5.94954697838 0.532920844512
5.95017529678 0.532811063526
5.95080361519 0.532701264525
5.95143193359 0.532591447616
5.952060252 0.532481612905
5.9526885704 0.532371760498
5.95331688881 0.532261890502
5.95394520721 0.532152003023
5.95457352562 0.532042098169
5.95520184402 0.531932176046
5.95583016243 0.531822236759
5.95645848083 0.531712280417
5.95708679924 0.531602307126
5.95771511765 0.531492316992
5.95834343605 0.531382310123
5.95897175446 0.531272286624
5.95960007286 0.531162246604
5.96022839127 0.531052190168
5.96085670967 0.530942117423
5.96148502808 0.530832028478
5.96211334648 0.530721923437
5.96274166489 0.530611802409
5.96336998329 0.5305016655
5.9639983017 0.530391512818
5.9646266201 0.530281344469
5.96525493851 0.53017116056
5.96588325691 0.530060961198
5.96651157532 0.529950746492
5.96713989372 0.529840516546
5.96776821213 0.52973027147
5.96839653053 0.529620011369
5.96902484894 0.529509736352
5.96965316734 0.529399446524
5.97028148575 0.529289141994
5.97090980415 0.529178822869
5.97153812256 0.529068489256
5.97216644096 0.528958141262
5.97279475937 0.528847778995
5.97342307777 0.528737402562
5.97405139618 0.52862701207
5.97467971458 0.528516607626
5.97530803299 0.528406189339
5.97593635139 0.528295757314
5.9765646698 0.528185311661
5.9771929882 0.528074852485
5.97782130661 0.527964379896
5.97844962502 0.527853893999
5.97907794342 0.527743394903
5.97970626183 0.527632882715
5.98033458023 0.527522357542
5.98096289864 0.527411819493
5.98159121704 0.527301268674
5.98221953545 0.527190705193
5.98284785385 0.527080129158
5.98347617226 0.526969540677
5.98410449066 0.526858939856
5.98473280907 0.526748326804
5.98536112747 0.526637701627
5.98598944588 0.526527064435
5.98661776428 0.526416415334
5.98724608269 0.526305754432
5.98787440109 0.526195081836
5.9885027195 0.526084397655
5.9891310379 0.525973701996
5.98975935631 0.525862994967
5.99038767471 0.525752276676
5.99101599312 0.525641547229
5.99164431152 0.525530806735
5.99227262993 0.525420055302
5.99290094833 0.525309293038
5.99352926674 0.525198520049
5.99415758514 0.525087736444
5.99478590355 0.524976942331
5.99541422195 0.524866137818
5.99604254036 0.524755323011
5.99667085876 0.52464449802
5.99729917717 0.524533662951
5.99792749557 0.524422817913
5.99855581398 0.524311963013
5.99918413239 0.524201098359
5.99981245079 0.52409022406
6.0004407692 0.523979340222
6.0010690876 0.523868446953
6.00169740601 0.523757544362
6.00232572441 0.523646632557
6.00295404282 0.523535711644
6.00358236122 0.523424781732
6.00421067963 0.52331384293
6.00483899803 0.523202895343
6.00546731644 0.523091939081
6.00609563484 0.522980974251
6.00672395325 0.522870000962
6.00735227165 0.52275901932
6.00798059006 0.522648029434
6.00860890846 0.522537031411
6.00923722687 0.52242602536
6.00986554527 0.522315011389
6.01049386368 0.522203989604
6.01112218208 0.522092960114
6.01175050049 0.521981923027
6.01237881889 0.521870878451
6.0130071373 0.521759826493
6.0136354557 0.521648767261
6.01426377411 0.521537700863
6.01489209251 0.521426627407
6.01552041092 0.521315547
6.01614872932 0.521204459752
6.01677704773 0.521093365768
6.01740536613 0.520982265157
6.01803368454 0.520871158028
6.01866200294 0.520760044486
6.01929032135 0.520648924642
6.01991863976 0.520537798601
6.02054695816 0.520426666472
6.02117527657 0.520315528363
6.02180359497 0.520204384381
6.02243191338 0.520093234635
6.02306023178 0.519982079231
6.02368855019 0.519870918278
6.02431686859 0.519759751884
6.024945187 0.519648580155
6.0255735054 0.5195374032
6.02620182381 0.519426221126
6.02683014221 0.519315034042
6.02745846062 0.519203842054
6.02808677902 0.51909264527
6.02871509743 0.518981443799
6.02934341583 0.518870237747
6.02997173424 0.518759027222
6.03060005264 0.518647812332
6.03122837105 0.518536593185
6.03185668945 0.518425369887
6.03248500786 0.518314142547
6.03311332626 0.518202911272
6.03374164467 0.51809167617
6.03436996307 0.517980437348
6.03499828148 0.517869194913
6.03562659988 0.517757948974
6.03625491829 0.517646699637
6.03688323669 0.51753544701
6.0375115551 0.5174241912
6.0381398735 0.517312932316
6.03876819191 0.517201670463
6.03939651031 0.517090405751
6.04002482872 0.516979138285
6.04065314713 0.516867868174
6.04128146553 0.516756595524
6.04190978394 0.516645320443
6.04253810234 0.516534043039
6.04316642075 0.516422763418
6.04379473915 0.516311481688
6.04442305756 0.516200197956
6.04505137596 0.516088912329
6.04567969437 0.515977624914
6.04630801277 0.515866335819
6.04693633118 0.515755045151
6.04756464958 0.515643753017
6.04819296799 0.515532459523
6.04882128639 0.515421164778
6.0494496048 0.515309868887
6.0500779232 0.515198571959
6.05070624161 0.515087274099
6.05133456001 0.514975975416
6.05196287842 0.514864676016
6.05259119682 0.514753376005
6.05321951523 0.514642075491
6.05384783363 0.514530774582
6.05447615204 0.514419473382
6.05510447044 0.514308172
6.05573278885 0.514196870542
6.05636110725 0.514085569115
6.05698942566 0.513974267826
6.05761774406 0.513862966781
6.05824606247 0.513751666087
6.05887438087 0.51364036585
6.05950269928 0.513529066178
6.06013101768 0.513417767177
6.06075933609 0.513306468954
6.0613876545 0.513195171614
6.0620159729 0.513083875265
6.06264429131 0.512972580013
6.06327260971 0.512861285965
6.06390092812 0.512749993226
6.06452924652 0.512638701904
6.06515756493 0.512527412104
6.06578588333 0.512416123933
6.06641420174 0.512304837497
6.06704252014 0.512193552903
6.06767083855 0.512082270256
6.06829915695 0.511970989664
6.06892747536 0.511859711231
6.06955579376 0.511748435064
6.07018411217 0.51163716127
6.07081243057 0.511525889953
6.07144074898 0.511414621221
6.07206906738 0.511303355179
6.07269738579 0.511192091933
6.07332570419 0.51108083159
6.0739540226 0.510969574254
6.074582341 0.510858320032
6.07521065941 0.510747069029
6.07583897781 0.510635821351
6.07646729622 0.510524577105
6.07709561462 0.510413336395
6.07772393303 0.510302099327
6.07835225143 0.510190866008
6.07898056984 0.510079636541
6.07960888824 0.509968411034
6.08023720665 0.509857189591
6.08086552505 0.509745972317
6.08149384346 0.509634759319
6.08212216187 0.509523550702
6.08275048027 0.50941234657
6.08337879868 0.509301147029
6.08400711708 0.509189952185
6.08463543549 0.509078762142
6.08526375389 0.508967577006
6.0858920723 0.508856396882
6.0865203907 0.508745221874
6.08714870911 0.508634052088
6.08777702751 0.508522887629
6.08840534592 0.508411728601
6.08903366432 0.50830057511
6.08966198273 0.508189427261
6.09029030113 0.508078285157
6.09091861954 0.507967148905
6.09154693794 0.507856018607
6.09217525635 0.50774489437
6.09280357475 0.507633776298
6.09343189316 0.507522664495
6.09406021156 0.507411559066
6.09468852997 0.507300460115
6.09531684837 0.507189367746
6.09594516678 0.507078282065
6.09657348518 0.506967203175
6.09720180359 0.50685613118
6.09783012199 0.506745066185
6.0984584404 0.506634008294
6.0990867588 0.50652295761
6.09971507721 0.506411914239
6.10034339561 0.506300878284
6.10097171402 0.506189849848
6.10160003242 0.506078829037
6.10222835083 0.505967815953
6.10285666924 0.5058568107
6.10348498764 0.505745813383
6.10411330605 0.505634824104
6.10474162445 0.505523842968
6.10536994286 0.505412870078
6.10599826126 0.505301905538
6.10662657967 0.50519094945
6.10725489807 0.505080001919
6.10788321648 0.504969063047
6.10851153488 0.504858132939
6.10913985329 0.504747211697
6.10976817169 0.504636299424
6.1103964901 0.504525396224
6.1110248085 0.5044145022
6.11165312691 0.504303617454
6.11228144531 0.50419274209
6.11290976372 0.50408187621
6.11353808212 0.503971019918
6.11416640053 0.503860173315
6.11479471893 0.503749336506
6.11542303734 0.503638509592
6.11605135574 0.503527692676
6.11667967415 0.503416885861
6.11730799255 0.503306089248
6.11793631096 0.503195302942
6.11856462936 0.503084527043
6.11919294777 0.502973761654
6.11982126617 0.502863006878
6.12044958458 0.502752262816
6.12107790298 0.502641529571
6.12170622139 0.502530807245
6.12233453979 0.502420095939
6.1229628582 0.502309395756
6.12359117661 0.502198706798
6.12421949501 0.502088029165
6.12484781342 0.501977362961
6.12547613182 0.501866708286
6.12610445023 0.501756065243
6.12673276863 0.501645433932
6.12736108704 0.501534814455
6.12798940544 0.501424206915
6.12861772385 0.501313611411
6.12924604225 0.501203028045
6.12987436066 0.501092456919
6.13050267906 0.500981898133
6.13113099747 0.500871351789
6.13175931587 0.500760817988
6.13238763428 0.50065029683
6.13301595268 0.500539788416
6.13364427109 0.500429292848
6.13427258949 0.500318810226
6.1349009079 0.50020834065
6.1355292263 0.500097884221
6.13615754471 0.49998744104
6.13678586311 0.499877011208
6.13741418152 0.499766594823
6.13804249992 0.499656191988
6.13867081833 0.499545802801
6.13929913673 0.499435427364
6.13992745514 0.499325065776
6.14055577354 0.499214718137
6.14118409195 0.499104384547
6.14181241035 0.498994065107
6.14244072876 0.498883759915
6.14306904716 0.498773469072
6.14369736557 0.498663192678
6.14432568398 0.498552930831
6.14495400238 0.498442683631
6.14558232079 0.498332451178
6.14621063919 0.498222233571
6.1468389576 0.49811203091
6.147467276 0.498001843293
6.14809559441 0.497891670819
6.14872391281 0.497781513589
6.14935223122 0.4976713717
6.14998054962 0.497561245252
6.15060886803 0.497451134343
6.15123718643 0.497341039072
6.15186550484 0.497230959538
6.15249382324 0.497120895839
6.15312214165 0.497010848074
6.15375046005 0.496900816342
6.15437877846 0.49679080074
6.15500709686 0.496680801367
6.15563541527 0.496570818321
6.15626373367 0.4964608517
6.15689205208 0.496350901603
6.15752037048 0.496240968126
6.15814868889 0.496131051369
6.15877700729 0.496021151429
6.1594053257 0.495911268402
6.1600336441 0.495801402388
6.16066196251 0.495691553484
6.16129028091 0.495581721787
6.16191859932 0.495471907394
6.16254691772 0.495362110403
6.16317523613 0.495252330911
6.16380355453 0.495142569015
6.16443187294 0.495032824812
6.16506019135 0.494923098399
6.16568850975 0.494813389873
6.16631682816 0.494703699331
6.16694514656 0.494594026869
6.16757346497 0.494484372584
6.16820178337 0.494374736573
6.16883010178 0.494265118932
6.16945842018 0.494155519757
6.17008673859 0.494045939144
6.17071505699 0.493936377191
6.1713433754 0.493826833992
6.1719716938 0.493717309644
6.17260001221 0.493607804243
6.17322833061 0.493498317885
6.17385664902 0.493388850665
6.17448496742 0.493279402679
6.17511328583 0.493169974022
6.17574160423 0.493060564791
6.17636992264 0.49295117508
6.17699824104 0.492841804985
6.17762655945 0.492732454601
6.17825487785 0.492623124023
6.17888319626 0.492513813346
6.17951151466 0.492404522665
6.18013983307 0.492295252075
6.18076815147 0.49218600167
6.18139646988 0.492076771546
6.18202478828 0.491967561796
6.18265310669 0.491858372516
6.18328142509 0.4917492038
6.1839097435 0.491640055742
6.1845380619 0.491530928435
6.18516638031 0.491421821975
6.18579469872 0.491312736456
6.18642301712 0.49120367197
6.18705133553 0.491094628613
6.18767965393 0.490985606477
6.18830797234 0.490876605657
6.18893629074 0.490767626246
6.18956460915 0.490658668337
6.19019292755 0.490549732024
6.19082124596 0.490440817399
6.19144956436 0.490331924557
6.19207788277 0.49022305359
6.19270620117 0.490114204591
6.19333451958 0.490005377653
6.19396283798 0.489896572869
6.19459115639 0.489787790331
6.19521947479 0.489679030133
6.1958477932 0.489570292365
6.1964761116 0.489461577122
6.19710443001 0.489352884495
6.19773274841 0.489244214576
6.19836106682 0.489135567457
6.19898938522 0.489026943231
6.19961770363 0.488918341989
6.20024602203 0.488809763822
6.20087434044 0.488701208824
6.20150265884 0.488592677085
6.20213097725 0.488484168696
6.20275929565 0.48837568375
6.20338761406 0.488267222337
6.20401593246 0.488158784549
6.20464425087 0.488050370476
6.20527256927 0.487941980209
6.20590088768 0.487833613841
6.20652920609 0.48772527146
6.20715752449 0.487616953158
6.2077858429 0.487508659026
6.2084141613 0.487400389153
6.20904247971 0.487292143631
6.20967079811 0.48718392255
6.21029911652 0.487075725998
6.21092743492 0.486967554068
6.21155575333 0.486859406848
6.21218407173 0.486751284429
6.21281239014 0.486643186899
6.21344070854 0.48653511435
6.21406902695 0.486427066869
6.21469734535 0.486319044548
6.21532566376 0.486211047474
6.21595398216 0.486103075737
6.21658230057 0.485995129427
6.21721061897 0.485887208632
6.21783893738 0.485779313441
6.21846725578 0.485671443943
6.21909557419 0.485563600226
6.21972389259 0.48545578238
6.220352211 0.485347990492
6.2209805294 0.485240224651
6.22160884781 0.485132484944
6.22223716621 0.485024771461
6.22286548462 0.48491708429
6.22349380302 0.484809423517
6.22412212143 0.484701789231
6.22475043983 0.48459418152
6.22537875824 0.484486600471
6.22600707664 0.484379046171
6.22663539505 0.484271518708
6.22726371346 0.48416401817
6.22789203186 0.484056544642
6.22852035027 0.483949098213
6.22914866867 0.483841678969
6.22977698708 0.483734286997
6.23040530548 0.483626922384
6.23103362389 0.483519585216
6.23166194229 0.483412275579
6.2322902607 0.483304993561
6.2329185791 0.483197739246
6.23354689751 0.483090512722
6.23417521591 0.482983314075
6.23480353432 0.482876143389
6.23543185272 0.482769000752
6.23606017113 0.482661886248
6.23668848953 0.482554799964
6.23731680794 0.482447741983
6.23794512634 0.482340712393
6.23857344475 0.482233711278
6.23920176315 0.482126738724
6.23983008156 0.482019794814
6.24045839996 0.481912879634
6.24108671837 0.48180599327
6.24171503677 0.481699135804
6.24234335518 0.481592307322
6.24297167358 0.481485507909
6.24359999199 0.481378737648
6.24422831039 0.481271996624
6.2448566288 0.481165284921
6.2454849472 0.481058602622
6.24611326561 0.480951949812
6.24674158401 0.480845326574
6.24736990242 0.480738732991
6.24799822083 0.480632169148
6.24862653923 0.480525635127
6.24925485764 0.480419131011
6.24988317604 0.480312656885
6.25051149445 0.48020621283
6.25113981285 0.48009979893
6.25176813126 0.479993415267
6.25239644966 0.479887061924
6.25302476807 0.479780738983
6.25365308647 0.479674446527
6.25428140488 0.479568184638
6.25490972328 0.479461953399
6.25553804169 0.47935575289
6.25616636009 0.479249583194
6.2567946785 0.479143444394
6.2574229969 0.479037336569
6.25805131531 0.478931259803
6.25867963371 0.478825214176
6.25930795212 0.47871919977
6.25993627052 0.478613216665
6.26056458893 0.478507264943
6.26119290733 0.478401344685
6.26182122574 0.478295455972
6.26244954414 0.478189598884
6.26307786255 0.478083773501
6.26370618095 0.477977979905
6.26433449936 0.477872218175
6.26496281776 0.477766488391
6.26559113617 0.477660790634
6.26621945457 0.477555124984
6.26684777298 0.47744949152
6.26747609138 0.477343890323
6.26810440979 0.47723832147
6.2687327282 0.477132785043
6.2693610466 0.47702728112
6.26998936501 0.476921809781
6.27061768341 0.476816371103
6.27124600182 0.476710965168
6.27187432022 0.476605592052
6.27250263863 0.476500251836
6.27313095703 0.476394944597
6.27375927544 0.476289670413
6.27438759384 0.476184429364
6.27501591225 0.476079221527
6.27564423065 0.47597404698
6.27627254906 0.475868905802
6.27690086746 0.475763798069
6.27752918587 0.47565872386
6.27815750427 0.475553683252
6.27878582268 0.475448676323
6.27941414108 0.475343703149
6.28004245949 0.475238763809
6.28067077789 0.475133858378
6.2812990963 0.475028986934
6.2819274147 0.474924149554
6.28255573311 0.474819346313


==> figs/prb/new/nkp8.dat <==
#Efld	gamma	t0	gap	Tlat	test	Nmax	thrhd	amp
#1.000	0.10	1.0	0.00	0.00	0	1000	0.05	0.0
0.0 0.528430644188
0.000628318405151 0.528342043668
0.0012566368103 0.528253433187
0.00188495521545 0.52816481281
0.00251327362061 0.5280761826
0.00314159202576 0.527987542619
0.00376991043091 0.527898892931
0.00439822883606 0.527810233599
0.00502654724121 0.527721564686
0.00565486564636 0.527632886255
0.00628318405151 0.527544198369
0.00691150245667 0.527455501092
0.00753982086182 0.527366794486
0.00816813926697 0.527278078615
0.00879645767212 0.527189353541
0.00942477607727 0.527100619328
0.0100530944824 0.527011876039
0.0106814128876 0.526923123736
0.0113097312927 0.526834362483
0.0119380496979 0.526745592344
0.012566368103 0.52665681338
0.0131946865082 0.526568025655
0.0138230049133 0.526479229231
0.0144513233185 0.526390424173
0.0150796417236 0.526301610543
0.0157079601288 0.526212788403
0.0163362785339 0.526123957817
0.0169645969391 0.526035118848
0.0175929153442 0.525946271558
0.0182212337494 0.525857416012
0.0188495521545 0.52576855227
0.0194778705597 0.525679680397
0.0201061889648 0.525590800456
0.02073450737 0.525501912508
0.0213628257751 0.525413016618
0.0219911441803 0.525324112848
0.0226194625854 0.52523520126
0.0232477809906 0.525146281918
0.0238760993958 0.525057354884
0.0245044178009 0.524968420222
0.0251327362061 0.524879477994
0.0257610546112 0.524790528262
0.0263893730164 0.524701571091
0.0270176914215 0.524612606541
0.0276460098267 0.524523634677
0.0282743282318 0.52443465556
0.028902646637 0.524345669254
0.0295309650421 0.524256675822
0.0301592834473 0.524167675325
0.0307876018524 0.524078667827
0.0314159202576 0.52398965339
0.0320442386627 0.523900632078
0.0326725570679 0.523811603952
0.033300875473 0.523722569075
0.0339291938782 0.52363352751
0.0345575122833 0.523544479319
0.0351858306885 0.523455424566
0.0358141490936 0.523366363312
0.0364424674988 0.52327729562
0.0370707859039 0.523188221553
0.0376991043091 0.523099141173
0.0383274227142 0.523010054543
0.0389557411194 0.522920961725
0.0395840595245 0.522831862782
0.0402123779297 0.522742757776
0.0408406963348 0.522653646769
0.04146901474 0.522564529825
0.0420973331451 0.522475407004
0.0427256515503 0.522386278371
0.0433539699554 0.522297143987
0.0439822883606 0.522208003915
0.0446106067657 0.522118858216
0.0452389251709 0.522029706954
0.045867243576 0.52194055019
0.0464955619812 0.521851387987
0.0471238803864 0.521762220407
0.0477521987915 0.521673047512
0.0483805171967 0.521583869365
0.0490088356018 0.521494686028
0.049637154007 0.521405497563
0.0502654724121 0.521316304033
0.0508937908173 0.521227105498
0.0515221092224 0.521137902023
0.0521504276276 0.521048693667
0.0527787460327 0.520959480495
0.0534070644379 0.520870262568
0.054035382843 0.520781039947
0.0546637012482 0.520691812696
0.0552920196533 0.520602580876
0.0559203380585 0.520513344549
0.0565486564636 0.520424103777
0.0571769748688 0.520334858622
0.0578052932739 0.520245609146
0.0584336116791 0.520156355411
0.0590619300842 0.520067097479
0.0596902484894 0.519977835412
0.0603185668945 0.519888569271
0.0609468852997 0.519799299119
0.0615752037048 0.519710025018
0.06220352211 0.519620747029
0.0628318405151 0.519531465214
0.0634601589203 0.519442179634
0.0640884773254 0.519352890352
0.0647167957306 0.51926359743
0.0653451141357 0.519174300928
0.0659734325409 0.519085000909
0.066601750946 0.518995697435
0.0672300693512 0.518906390567
0.0678583877563 0.518817080366
0.0684867061615 0.518727766894
0.0691150245667 0.518638450214
0.0697433429718 0.518549130386
0.070371661377 0.518459807472
0.0709999797821 0.518370481533
0.0716282981873 0.518281152631
0.0722566165924 0.518191820828
0.0728849349976 0.518102486185
0.0735132534027 0.518013148763
0.0741415718079 0.517923808623
0.074769890213 0.517834465828
0.0753982086182 0.517745120439
0.0760265270233 0.517655772516
0.0766548454285 0.517566422121
0.0772831638336 0.517477069316
0.0779114822388 0.517387714161
0.0785398006439 0.517298356718
0.0791681190491 0.517208997049
0.0797964374542 0.517119635213
0.0804247558594 0.517030271274
0.0810530742645 0.51694090529
0.0816813926697 0.516851537325
0.0823097110748 0.516762167438
0.08293802948 0.516672795691
0.0835663478851 0.516583422146
0.0841946662903 0.516494046862
0.0848229846954 0.516404669901
0.0854513031006 0.516315291324
0.0860796215057 0.516225911191
0.0867079399109 0.516136529565
0.087336258316 0.516047146505
0.0879645767212 0.515957762073
0.0885928951263 0.515868376329
0.0892212135315 0.515778989334
0.0898495319366 0.515689601149
0.0904778503418 0.515600211834
0.0911061687469 0.515510821452
0.0917344871521 0.515421430061
0.0923628055573 0.515332037723
0.0929911239624 0.515242644498
0.0936194423676 0.515153250447
0.0942477607727 0.515063855631
0.0948760791779 0.514974460111
0.095504397583 0.514885063946
0.0961327159882 0.514795667197
0.0967610343933 0.514706269925
0.0973893527985 0.51461687219
0.0980176712036 0.514527474053
0.0986459896088 0.514438075573
0.0992743080139 0.514348676812
0.0999026264191 0.51425927783
0.100530944824 0.514169878687
0.101159263229 0.514080479443
0.101787581635 0.513991080158
0.10241590004 0.513901680893
0.103044218445 0.513812281709
0.10367253685 0.513722882664
0.104300855255 0.51363348382
0.10492917366 0.513544085236
0.105557492065 0.513454686972
0.106185810471 0.513365289089
0.106814128876 0.513275891646
0.107442447281 0.513186494704
0.108070765686 0.513097098322
0.108699084091 0.513007702561
0.109327402496 0.512918307479
0.109955720901 0.512828913138
0.110584039307 0.512739519597
0.111212357712 0.512650126916
0.111840676117 0.512560735154
0.112468994522 0.512471344371
0.113097312927 0.512381954627
0.113725631332 0.512292565982
0.114353949738 0.512203178495
0.114982268143 0.512113792226
0.115610586548 0.512024407235
0.116238904953 0.51193502358
0.116867223358 0.511845641322
0.117495541763 0.51175626052
0.118123860168 0.511666881233
0.118752178574 0.511577503522
0.119380496979 0.511488127444
0.120008815384 0.51139875306
0.120637133789 0.511309380429
0.121265452194 0.51122000961
0.121893770599 0.511130640663
0.122522089005 0.511041273646
0.12315040741 0.51095190862
0.123778725815 0.510862545642
0.12440704422 0.510773184772
0.125035362625 0.51068382607
0.12566368103 0.510594469594
0.126291999435 0.510505115403
0.126920317841 0.510415763556
0.127548636246 0.510326414113
0.128176954651 0.510237067132
0.128805273056 0.510147722671
0.129433591461 0.510058380791
0.130061909866 0.509969041549
0.130690228271 0.509879705005
0.131318546677 0.509790371217
0.131946865082 0.509701040244
0.132575183487 0.509611712144
0.133203501892 0.509522386977
0.133831820297 0.5094330648
0.134460138702 0.509343745673
0.135088457108 0.509254429653
0.135716775513 0.5091651168
0.136345093918 0.509075807172
0.136973412323 0.508986500827
0.137601730728 0.508897197824
0.138230049133 0.50880789822
0.138858367538 0.508718602075
0.139486685944 0.508629309447
0.140115004349 0.508540020393
0.140743322754 0.508450734972
0.141371641159 0.508361453242
0.141999959564 0.508272175262
0.142628277969 0.508182901089
0.143256596375 0.508093630781
0.14388491478 0.508004364397
0.144513233185 0.507915101994
0.14514155159 0.507825843631
0.145769869995 0.507736589365
0.1463981884 0.507647339253
0.147026506805 0.507558093355
0.147654825211 0.507468851728
0.148283143616 0.507379614428
0.148911462021 0.507290381515
0.149539780426 0.507201153046
0.150168098831 0.507111929078
0.150796417236 0.50702270967
0.151424735641 0.506933494878
0.152053054047 0.506844284759
0.152681372452 0.506755079373
0.153309690857 0.506665878776
0.153938009262 0.506576683025
0.154566327667 0.506487492177
0.155194646072 0.506398306291
0.155822964478 0.506309125423
0.156451282883 0.506219949631
0.157079601288 0.506130778971
0.157707919693 0.506041613502
0.158336238098 0.505952453279
0.158964556503 0.505863298361
0.159592874908 0.505774148803
0.160221193314 0.505685004664
0.160849511719 0.505595866
0.161477830124 0.505506732868
0.162106148529 0.505417605325
0.162734466934 0.505328483427
0.163362785339 0.505239367232
0.163991103745 0.505150256797
0.16461942215 0.505061152177
0.165247740555 0.50497205343
0.16587605896 0.504882960612
0.166504377365 0.504793873779
0.16713269577 0.50470479299
0.167761014175 0.504615718299
0.168389332581 0.504526649763
0.169017650986 0.504437587439
0.169645969391 0.504348531383
0.170274287796 0.504259481652
0.170902606201 0.504170438301
0.171530924606 0.504081401387
0.172159243011 0.503992370966
0.172787561417 0.503903347095
0.173415879822 0.503814329829
0.174044198227 0.503725319224
0.174672516632 0.503636315337
0.175300835037 0.503547318223
0.175929153442 0.503458327939
0.176557471848 0.50336934454
0.177185790253 0.503280368082
0.177814108658 0.503191398622
0.178442427063 0.503102436214
0.179070745468 0.503013480914
0.179699063873 0.502924532778
0.180327382278 0.502835591862
0.180955700684 0.502746658222
0.181584019089 0.502657731912
0.182212337494 0.502568812989
0.182840655899 0.502479901508
0.183468974304 0.502390997524
0.184097292709 0.502302101092
0.184725611115 0.502213212268
0.18535392952 0.502124331108
0.185982247925 0.502035457666
0.18661056633 0.501946591997
0.187238884735 0.501857734157
0.18786720314 0.501768884201
0.188495521545 0.501680042184
0.189123839951 0.501591208161
0.189752158356 0.501502382187
0.190380476761 0.501413564316
0.191008795166 0.501324754604
0.191637113571 0.501235953105
0.192265431976 0.501147159874
0.192893750381 0.501058374967
0.193522068787 0.500969598436
0.194150387192 0.500880830338
0.194778705597 0.500792070727
0.195407024002 0.500703319657
0.196035342407 0.500614577183
0.196663660812 0.500525843359
0.197291979218 0.500437118239
0.197920297623 0.500348401879
0.198548616028 0.500259694332
0.199176934433 0.500170995652
0.199805252838 0.500082305894
0.200433571243 0.499993625112
0.201061889648 0.49990495336
0.201690208054 0.499816290692
0.202318526459 0.499727637161
0.202946844864 0.499638992823
0.203575163269 0.499550357731
0.204203481674 0.499461731939
0.204831800079 0.4993731155
0.205460118484 0.499284508468
0.20608843689 0.499195910898
0.206716755295 0.499107322842
0.2073450737 0.499018744355
0.207973392105 0.498930175489
0.20860171051 0.4988416163
0.209230028915 0.498753066839
0.209858347321 0.49866452716
0.210486665726 0.498575997317
0.211114984131 0.498487477363
0.211743302536 0.498398967352
0.212371620941 0.498310467336
0.212999939346 0.498221977369
0.213628257751 0.498133497504
0.214256576157 0.498045027793
0.214884894562 0.497956568291
0.215513212967 0.49786811905
0.216141531372 0.497779680122
0.216769849777 0.497691251562
0.217398168182 0.497602833421
0.218026486588 0.497514425752
0.218654804993 0.497426028608
0.219283123398 0.497337642042
0.219911441803 0.497249266107
0.220539760208 0.497160900854
0.221168078613 0.497072546337
0.221796397018 0.496984202608
0.222424715424 0.496895869719
0.223053033829 0.496807547723
0.223681352234 0.496719236673
0.224309670639 0.496630936619
0.224937989044 0.496542647615
0.225566307449 0.496454369712
0.226194625854 0.496366102964
0.22682294426 0.496277847421
0.227451262665 0.496189603136
0.22807958107 0.496101370161
0.228707899475 0.496013148548
0.22933621788 0.495924938348
0.229964536285 0.495836739613
0.230592854691 0.495748552396
0.231221173096 0.495660376748
0.231849491501 0.495572212719
0.232477809906 0.495484060363
0.233106128311 0.495395919731
0.233734446716 0.495307790873
0.234362765121 0.495219673842
0.234991083527 0.495131568689
0.235619401932 0.495043475465
0.236247720337 0.494955394221
0.236876038742 0.494867325009
0.237504357147 0.49477926788
0.238132675552 0.494691222885
0.238760993958 0.494603190074
0.239389312363 0.4945151695
0.240017630768 0.494427161212
0.240645949173 0.494339165263
0.241274267578 0.494251181701
0.241902585983 0.49416321058
0.242530904388 0.494075251948
0.243159222794 0.493987305857
0.243787541199 0.493899372358
0.244415859604 0.493811451501
0.245044178009 0.493723543336
0.245672496414 0.493635647914
0.246300814819 0.493547765286
0.246929133224 0.493459895501
0.24755745163 0.49337203861
0.248185770035 0.493284194664
0.24881408844 0.493196363712
0.249442406845 0.493108545804
0.25007072525 0.493020740992
0.250699043655 0.492932949324
0.251327362061 0.49284517085
0.251955680466 0.492757405621
0.252583998871 0.492669653686
0.253212317276 0.492581915096
0.253840635681 0.492494189899
0.254468954086 0.492406478146
0.255097272491 0.492318779887
0.255725590897 0.49223109517
0.256353909302 0.492143424045
0.256982227707 0.492055766562
0.257610546112 0.491968122771
0.258238864517 0.49188049272
0.258867182922 0.491792876458
0.259495501328 0.491705274036
0.260123819733 0.491617685502
0.260752138138 0.491530110905
0.261380456543 0.491442550295
0.262008774948 0.49135500372
0.262637093353 0.49126747123
0.263265411758 0.491179952873
0.263893730164 0.491092448698
0.264522048569 0.491004958753
0.265150366974 0.490917483089
0.265778685379 0.490830021753
0.266407003784 0.490742574793
0.267035322189 0.490655142259
0.267663640594 0.490567724199
0.268291959 0.490480320662
0.268920277405 0.490392931695
0.26954859581 0.490305557347
0.270176914215 0.490218197666
0.27080523262 0.490130852702
0.271433551025 0.4900435225
0.272061869431 0.489956207111
0.272690187836 0.489868906581
0.273318506241 0.48978162096
0.273946824646 0.489694350294
0.274575143051 0.489607094631
0.275203461456 0.48951985402
0.275831779861 0.489432628508
0.276460098267 0.489345418143
0.277088416672 0.489258222972
0.277716735077 0.489171043043
0.278345053482 0.489083878404
0.278973371887 0.488996729102
0.279601690292 0.488909595184
0.280230008698 0.488822476697
0.280858327103 0.48873537369
0.281486645508 0.488648286209
0.282114963913 0.488561214301
0.282743282318 0.488474158013
0.283371600723 0.488387117393
0.283999919128 0.488300092487
0.284628237534 0.488213083343
0.285256555939 0.488126090007
0.285884874344 0.488039112526
0.286513192749 0.487952150946
0.287141511154 0.487865205315
0.287769829559 0.487778275679
0.288398147964 0.487691362085
0.28902646637 0.487604464578
0.289654784775 0.487517583207
0.29028310318 0.487430718016
0.290911421585 0.487343869052
0.29153973999 0.487257036362
0.292168058395 0.487170219991
0.292796376801 0.487083419987
0.293424695206 0.486996636394
0.294053013611 0.486909869259
0.294681332016 0.486823118628
0.295309650421 0.486736384547
0.295937968826 0.486649667062
0.296566287231 0.486562966218
0.297194605637 0.486476282061
0.297822924042 0.486389614637
0.298451242447 0.486302963991
0.299079560852 0.486216330169
0.299707879257 0.486129713217
0.300336197662 0.486043113179
0.300964516068 0.485956530101
0.301592834473 0.485869964029
0.302221152878 0.485783415008
0.302849471283 0.485696883082
0.303477789688 0.485610368298
0.304106108093 0.485523870699
0.304734426498 0.485437390332
0.305362744904 0.48535092724
0.305991063309 0.485264481469
0.306619381714 0.485178053064
0.307247700119 0.485091642069
0.307876018524 0.485005248529
0.308504336929 0.484918872488
0.309132655334 0.484832513992
0.30976097374 0.484746173084
0.310389292145 0.48465984981
0.31101761055 0.484573544213
0.311645928955 0.484487256337
0.31227424736 0.484400986228
0.312902565765 0.484314733929
0.313530884171 0.484228499484
0.314159202576 0.484142282938
0.314787520981 0.484056084334
0.315415839386 0.483969903716
0.316044157791 0.483883741129
0.316672476196 0.483797596615
0.317300794601 0.48371147022
0.317929113007 0.483625361985
0.318557431412 0.483539271956
0.319185749817 0.483453200175
0.319814068222 0.483367146687
0.320442386627 0.483281111534
0.321070705032 0.48319509476
0.321699023438 0.483109096408
0.322327341843 0.483023116522
0.322955660248 0.482937155144
0.323583978653 0.482851212318
0.324212297058 0.482765288087
0.324840615463 0.482679382494
0.325468933868 0.482593495581
0.326097252274 0.482507627393
0.326725570679 0.48242177797
0.327353889084 0.482335947357
0.327982207489 0.482250135596
0.328610525894 0.482164342729
0.329238844299 0.4820785688
0.329867162704 0.481992813849
0.33049548111 0.481907077921
0.331123799515 0.481821361057
0.33175211792 0.4817356633
0.332380436325 0.481649984692
0.33300875473 0.481564325274
0.333637073135 0.48147868509
0.334265391541 0.481393064181
0.334893709946 0.48130746259
0.335522028351 0.481221880357
0.336150346756 0.481136317525
0.336778665161 0.481050774136
0.337406983566 0.480965250232
0.338035301971 0.480879745853
0.338663620377 0.480794261043
0.339291938782 0.480708795841
0.339920257187 0.480623350291
0.340548575592 0.480537924433
0.341176893997 0.480452518308
0.341805212402 0.480367131958
0.342433530807 0.480281765423
0.343061849213 0.480196418746
0.343690167618 0.480111091968
0.344318486023 0.480025785128
0.344946804428 0.479940498269
0.345575122833 0.479855231431
0.346203441238 0.479769984655
0.346831759644 0.479684757981
0.347460078049 0.479599551451
0.348088396454 0.479514365105
0.348716714859 0.479429198984
0.349345033264 0.479344053128
0.349973351669 0.479258927577
0.350601670074 0.479173822373
0.35122998848 0.479088737554
0.351858306885 0.479003673163
0.35248662529 0.478918629238
0.353114943695 0.478833605819
0.3537432621 0.478748602948
0.354371580505 0.478663620663
0.354999898911 0.478578659006
0.355628217316 0.478493718015
0.356256535721 0.47840879773
0.356884854126 0.478323898192
0.357513172531 0.478239019439
0.358141490936 0.478154161512
0.358769809341 0.47806932445
0.359398127747 0.477984508293
0.360026446152 0.477899713079
0.360654764557 0.477814938849
0.361283082962 0.477730185641
0.361911401367 0.477645453495
0.362539719772 0.47756074245
0.363168038177 0.477476052544
0.363796356583 0.477391383818
0.364424674988 0.477306736309
0.365052993393 0.477222110058
0.365681311798 0.477137505102
0.366309630203 0.47705292148
0.366937948608 0.476968359232
0.367566267014 0.476883818395
0.368194585419 0.476799299008
0.368822903824 0.47671480111
0.369451222229 0.47663032474
0.370079540634 0.476545869935
0.370707859039 0.476461436733
0.371336177444 0.476377025174
0.37196449585 0.476292635295
0.372592814255 0.476208267135
0.37322113266 0.476123920731
0.373849451065 0.476039596121
0.37447776947 0.475955293343
0.375106087875 0.475871012436
0.375734406281 0.475786753436
0.376362724686 0.475702516382
0.376991043091 0.475618301311
0.377619361496 0.475534108261
0.378247679901 0.47544993727
0.378875998306 0.475365788374
0.379504316711 0.475281661611
0.380132635117 0.475197557019
0.380760953522 0.475113474634
0.381389271927 0.475029414494
0.382017590332 0.474945376637
0.382645908737 0.474861361098
0.383274227142 0.474777367915
0.383902545547 0.474693397126
0.384530863953 0.474609448766
0.385159182358 0.474525522873
0.385787500763 0.474441619483
0.386415819168 0.474357738633
0.387044137573 0.47427388036
0.387672455978 0.474190044699
0.388300774384 0.474106231689
0.388929092789 0.474022441364
0.389557411194 0.473938673762
0.390185729599 0.473854928918
0.390814048004 0.473771206868
0.391442366409 0.47368750765
0.392070684814 0.473603831299
0.39269900322 0.47352017785
0.393327321625 0.473436547341
0.39395564003 0.473352939806
0.394583958435 0.473269355281
0.39521227684 0.473185793803
0.395840595245 0.473102255407
0.396468913651 0.473018740128
0.397097232056 0.472935248003
0.397725550461 0.472851779066
0.398353868866 0.472768333353
0.398982187271 0.472684910899
0.399610505676 0.472601511739
0.400238824081 0.47251813591
0.400867142487 0.472434783445
0.401495460892 0.47235145438
0.402123779297 0.47226814875
0.402752097702 0.47218486659
0.403380416107 0.472101607935
0.404008734512 0.472018372819
0.404637052917 0.471935161278
0.405265371323 0.471851973346
0.405893689728 0.471768809057
0.406522008133 0.471685668446
0.407150326538 0.471602551548
0.407778644943 0.471519458397
0.408406963348 0.471436389028
0.409035281754 0.471353343474
0.409663600159 0.47127032177
0.410291918564 0.47118732395
0.410920236969 0.471104350048
0.411548555374 0.471021400098
0.412176873779 0.470938474134
0.412805192184 0.47085557219
0.41343351059 0.4707726943
0.414061828995 0.470689840498
0.4146901474 0.470607010816
0.415318465805 0.47052420529
0.41594678421 0.470441423951
0.416575102615 0.470358666835
0.417203421021 0.470275933974
0.417831739426 0.470193225401
0.418460057831 0.47011054115
0.419088376236 0.470027881255
0.419716694641 0.469945245747
0.420345013046 0.469862634662
0.420973331451 0.46978004803
0.421601649857 0.469697485886
0.422229968262 0.469614948262
0.422858286667 0.469532435191
0.423486605072 0.469449946706
0.424114923477 0.469367482839
0.424743241882 0.469285043623
0.425371560287 0.469202629091
0.425999878693 0.469120239276
0.426628197098 0.469037874208
0.427256515503 0.468955533922
0.427884833908 0.468873218449
0.428513152313 0.468790927822
0.429141470718 0.468708662072
0.429769789124 0.468626421232
0.430398107529 0.468544205334
0.431026425934 0.468462014409
0.431654744339 0.46837984849
0.432283062744 0.468297707609
0.432911381149 0.468215591796
0.433539699554 0.468133501085
0.43416801796 0.468051435506
0.434796336365 0.467969395092
0.43542465477 0.467887379873
0.436052973175 0.467805389881
0.43668129158 0.467723425147
0.437309609985 0.467641485703
0.437937928391 0.467559571581
0.438566246796 0.46747768281
0.439194565201 0.467395819423
0.439822883606 0.467313981449
0.440451202011 0.467232168922
0.441079520416 0.46715038187
0.441707838821 0.467068620325
0.442336157227 0.466986884319
0.442964475632 0.46690517388
0.443592794037 0.466823489041
0.444221112442 0.466741829832
0.444849430847 0.466660196283
0.445477749252 0.466578588425
0.446106067657 0.466497006287
0.446734386063 0.466415449901
0.447362704468 0.466333919297
0.447991022873 0.466252414505
0.448619341278 0.466170935555
0.449247659683 0.466089482476
0.449875978088 0.4660080553
0.450504296494 0.465926654055
0.451132614899 0.465845278773
0.451760933304 0.465763929482
0.452389251709 0.465682606212
0.453017570114 0.465601308993
0.453645888519 0.465520037855
0.454274206924 0.465438792827
0.45490252533 0.465357573938
0.455530843735 0.465276381219
0.45615916214 0.465195214698
0.456787480545 0.465114074404
0.45741579895 0.465032960367
0.458044117355 0.464951872616
0.45867243576 0.46487081118
0.459300754166 0.464789776088
0.459929072571 0.464708767369
0.460557390976 0.464627785051
0.461185709381 0.464546829164
0.461814027786 0.464465899737
0.462442346191 0.464384996798
0.463070664597 0.464304120375
0.463698983002 0.464223270498
0.464327301407 0.464142447194
0.464955619812 0.464061650492
0.465583938217 0.463980880421
0.466212256622 0.463900137009
0.466840575027 0.463819420283
0.467468893433 0.463738730273
0.468097211838 0.463658067006
0.468725530243 0.46357743051
0.469353848648 0.463496820813
0.469982167053 0.463416237944
0.470610485458 0.46333568193
0.471238803864 0.463255152798
0.471867122269 0.463174650577
0.472495440674 0.463094175293
0.473123759079 0.463013726976
0.473752077484 0.462933305652
0.474380395889 0.462852911348
0.475008714294 0.462772544092
0.4756370327 0.462692203912
0.476265351105 0.462611890834
0.47689366951 0.462531604886
0.477521987915 0.462451346095
0.47815030632 0.462371114488
0.478778624725 0.462290910092
0.47940694313 0.462210732933
0.480035261536 0.46213058304
0.480663579941 0.462050460437
0.481291898346 0.461970365154
0.481920216751 0.461890297215
0.482548535156 0.461810256648
0.483176853561 0.461730243478
0.483805171967 0.461650257734
0.484433490372 0.46157029944
0.485061808777 0.461490368624
0.485690127182 0.461410465311
0.486318445587 0.461330589529
0.486946763992 0.461250741302
0.487575082397 0.461170920657
0.488203400803 0.461091127621
0.488831719208 0.461011362219
0.489460037613 0.460931624476
0.490088356018 0.46085191442
0.490716674423 0.460772232075
0.491344992828 0.460692577468
0.491973311234 0.460612950624
0.492601629639 0.460533351568
0.493229948044 0.460453780326
0.493858266449 0.460374236924
0.494486584854 0.460294721387
0.495114903259 0.46021523374
0.495743221664 0.460135774009
0.49637154007 0.460056342218
0.496999858475 0.459976938393
0.49762817688 0.45989756256
0.498256495285 0.459818214742
0.49888481369 0.459738894965
0.499513132095 0.459659603254
0.5001414505 0.459580339634
0.500769768906 0.459501104129
0.501398087311 0.459421896764
0.502026405716 0.459342717564
0.502654724121 0.459263566554
0.503283042526 0.459184443757
0.503911360931 0.459105349198
0.504539679337 0.459026282902
0.505167997742 0.458947244893
0.505796316147 0.458868235195
0.506424634552 0.458789253833
0.507052952957 0.45871030083
0.507681271362 0.45863137621
0.508309589767 0.458552479999
0.508937908173 0.458473612219
0.509566226578 0.458394772894
0.510194544983 0.458315962049
0.510822863388 0.458237179706
0.511451181793 0.45815842589
0.512079500198 0.458079700625
0.512707818604 0.458001003933
0.513336137009 0.457922335839
0.513964455414 0.457843696366
0.514592773819 0.457765085537
0.515221092224 0.457686503375
0.515849410629 0.457607949904
0.516477729034 0.457529425147
0.51710604744 0.457450929128
0.517734365845 0.457372461868
0.51836268425 0.457294023392
0.518991002655 0.457215613722
0.51961932106 0.45713723288
0.520247639465 0.457058880891
0.52087595787 0.456980557776
0.521504276276 0.456902263559
0.522132594681 0.456823998261
0.522760913086 0.456745761906
0.523389231491 0.456667554516
0.524017549896 0.456589376113
0.524645868301 0.45651122672
0.525274186707 0.45643310636
0.525902505112 0.456355015053
0.526530823517 0.456276952824
0.527159141922 0.456198919693
0.527787460327 0.456120915683
0.528415778732 0.456042940816
0.529044097137 0.455964995114
0.529672415543 0.455887078599
0.530300733948 0.455809191292
0.530929052353 0.455731333216
0.531557370758 0.455653504391
0.532185689163 0.455575704841
0.532814007568 0.455497934585
0.533442325974 0.455420193647
0.534070644379 0.455342482047
0.534698962784 0.455264799807
0.535327281189 0.455187146947
0.535955599594 0.455109523491
0.536583917999 0.455031929457
0.537212236404 0.454954364869
0.53784055481 0.454876829746
0.538468873215 0.454799324111
0.53909719162 0.454721847983
0.539725510025 0.454644401384
0.54035382843 0.454566984335
0.540982146835 0.454489596857
0.54161046524 0.45441223897
0.542238783646 0.454334910694
0.542867102051 0.454257612052
0.543495420456 0.454180343062
0.544123738861 0.454103103746
0.544752057266 0.454025894125
0.545380375671 0.453948714217
0.546008694077 0.453871564045
0.546637012482 0.453794443628
0.547265330887 0.453717352986
0.547893649292 0.453640292139
0.548521967697 0.453563261108
0.549150286102 0.453486259913
0.549778604507 0.453409288573
0.550406922913 0.453332347109
0.551035241318 0.45325543554
0.551663559723 0.453178553886
0.552291878128 0.453101702167
0.552920196533 0.453024880402
0.553548514938 0.452948088612
0.554176833344 0.452871326815
0.554805151749 0.452794595032
0.555433470154 0.452717893281
0.556061788559 0.452641221582
0.556690106964 0.452564579954
0.557318425369 0.452487968417
0.557946743774 0.45241138699
0.55857506218 0.452334835692
0.559203380585 0.452258314541
0.55983169899 0.452181823558
0.560460017395 0.452105362761
0.5610883358 0.452028932169
0.561716654205 0.4519525318
0.56234497261 0.451876161674
0.562973291016 0.45179982181
0.563601609421 0.451723512225
0.564229927826 0.451647232939
0.564858246231 0.45157098397
0.565486564636 0.451494765337
0.566114883041 0.451418577059
0.566743201447 0.451342419152
0.567371519852 0.451266291637
0.567999838257 0.45119019453
0.568628156662 0.451114127851
0.569256475067 0.451038091618
0.569884793472 0.450962085848
0.570513111877 0.450886110559
0.571141430283 0.450810165771
0.571769748688 0.4507342515
0.572398067093 0.450658367764
0.573026385498 0.450582514582
0.573654703903 0.45050669197
0.574283022308 0.450430899948
0.574911340714 0.450355138531
0.575539659119 0.450279407739
0.576167977524 0.450203707588
0.576796295929 0.450128038096
0.577424614334 0.450052399281
0.578052932739 0.449976791159
0.578681251144 0.449901213748
0.57930956955 0.449825667066
0.579937887955 0.449750151129
0.58056620636 0.449674665954
0.581194524765 0.44959921156
0.58182284317 0.449523787962
0.582451161575 0.449448395177
0.58307947998 0.449373033223
0.583707798386 0.449297702117
0.584336116791 0.449222401875
0.584964435196 0.449147132514
0.585592753601 0.449071894051
0.586221072006 0.448996686501
0.586849390411 0.448921509883
0.587477708817 0.448846364212
0.588106027222 0.448771249505
0.588734345627 0.448696165779
0.589362664032 0.448621113048
0.589990982437 0.448546091331
0.590619300842 0.448471100643
0.591247619247 0.448396141
0.591875937653 0.448321212419
0.592504256058 0.448246314915
0.593132574463 0.448171448505
0.593760892868 0.448096613204
0.594389211273 0.448021809029
0.595017529678 0.447947035995
0.595645848083 0.447872294119
0.596274166489 0.447797583415
0.596902484894 0.447722903899
0.597530803299 0.447648255588
0.598159121704 0.447573638497
0.598787440109 0.447499052641
0.599415758514 0.447424498035
0.60004407692 0.447349974696
0.600672395325 0.447275482639
0.60130071373 0.447201021878
0.601929032135 0.447126592429
0.60255735054 0.447052194308
0.603185668945 0.446977827529
0.60381398735 0.446903492108
0.604442305756 0.44682918806
0.605070624161 0.446754915399
0.605698942566 0.44668067414
0.606327260971 0.446606464299
0.606955579376 0.446532285891
0.607583897781 0.446458138929
0.608212216187 0.446384023429
0.608840534592 0.446309939406
0.609468852997 0.446235886874
0.610097171402 0.446161865847
0.610725489807 0.44608787634
0.611353808212 0.446013918368
0.611982126617 0.445939991945
0.612610445023 0.445866097085
0.613238763428 0.445792233803
0.613867081833 0.445718402113
0.614495400238 0.445644602029
0.615123718643 0.445570833565
0.615752037048 0.445497096735
0.616380355453 0.445423391554
0.617008673859 0.445349718035
0.617636992264 0.445276076193
0.618265310669 0.44520246604
0.618893629074 0.445128887591
0.619521947479 0.445055340861
0.620150265884 0.444981825861
0.62077858429 0.444908342607
0.621406902695 0.444834891112
0.6220352211 0.444761471388
0.622663539505 0.444688083451
0.62329185791 0.444614727313
0.623920176315 0.444541402988
0.62454849472 0.444468110488
0.625176813126 0.444394849829
0.625805131531 0.444321621021
0.626433449936 0.44424842408
0.627061768341 0.444175259018
0.627690086746 0.444102125847
0.628318405151 0.444029024582
0.628946723557 0.443955955236
0.629575041962 0.44388291782
0.630203360367 0.443809912348
0.630831678772 0.443736938833
0.631459997177 0.443663997288
0.632088315582 0.443591087726
0.632716633987 0.443518210158
0.633344952393 0.443445364598
0.633973270798 0.443372551059
0.634601589203 0.443299769553
0.635229907608 0.443227020092
0.635858226013 0.443154302689
0.636486544418 0.443081617356
0.637114862823 0.443008964106
0.637743181229 0.442936342951
0.638371499634 0.442863753903
0.638999818039 0.442791196974
0.639628136444 0.442718672177
0.640256454849 0.442646179524
0.640884773254 0.442573719026
0.64151309166 0.442501290696
0.642141410065 0.442428894546
0.64276972847 0.442356530587
0.643398046875 0.442284198832
0.64402636528 0.442211899292
0.644654683685 0.442139631979
0.64528300209 0.442067396904
0.645911320496 0.44199519408
0.646539638901 0.441923023518
0.647167957306 0.44185088523
0.647796275711 0.441778779226
0.648424594116 0.441706705519
0.649052912521 0.44163466412
0.649681230927 0.44156265504
0.650309549332 0.441490678291
0.650937867737 0.441418733884
0.651566186142 0.44134682183
0.652194504547 0.44127494214
0.652822822952 0.441203094826
0.653451141357 0.441131279898
0.654079459763 0.441059497367
0.654707778168 0.440987747245
0.655336096573 0.440916029543
0.655964414978 0.440844344271
0.656592733383 0.44077269144
0.657221051788 0.440701071061
0.657849370193 0.440629483145
0.658477688599 0.440557927703
0.659106007004 0.440486404744
0.659734325409 0.44041491428
0.660362643814 0.440343456322
0.660990962219 0.440272030879
0.661619280624 0.440200637962
0.66224759903 0.440129277582
0.662875917435 0.440057949749
0.66350423584 0.439986654474
0.664132554245 0.439915391766
0.66476087265 0.439844161636
0.665389191055 0.439772964094
0.66601750946 0.43970179915
0.666645827866 0.439630666815
0.667274146271 0.439559567098
0.667902464676 0.439488500009
0.668530783081 0.439417465559
0.669159101486 0.439346463756
0.669787419891 0.439275494612
0.670415738297 0.439204558136
0.671044056702 0.439133654338
0.671672375107 0.439062783227
0.672300693512 0.438991944813
0.672929011917 0.438921139105
0.673557330322 0.438850366114
0.674185648727 0.438779625849
0.674813967133 0.43870891832
0.675442285538 0.438638243535
0.676070603943 0.438567601504
0.676698922348 0.438496992237
0.677327240753 0.438426415743
0.677955559158 0.438355872031
0.678583877563 0.438285361111
0.679212195969 0.438214882991
0.679840514374 0.438144437681
0.680468832779 0.43807402519
0.681097151184 0.438003645527
0.681725469589 0.437933298701
0.682353787994 0.437862984721
0.6829821064 0.437792703596
0.683610424805 0.437722455334
0.68423874321 0.437652239945
0.684867061615 0.437582057437
0.68549538002 0.43751190782
0.686123698425 0.437441791101
0.68675201683 0.43737170729
0.687380335236 0.437301656394
0.688008653641 0.437231638424
0.688636972046 0.437161653386
0.689265290451 0.437091701291
0.689893608856 0.437021782145
0.690521927261 0.436951895958
0.691150245667 0.436882042738
0.691778564072 0.436812222493
0.692406882477 0.436742435232
0.693035200882 0.436672680962
0.693663519287 0.436602959693
0.694291837692 0.436533271431
0.694920156097 0.436463616185
0.695548474503 0.436393993964
0.696176792908 0.436324404775
0.696805111313 0.436254848626
0.697433429718 0.436185325525
0.698061748123 0.43611583548
0.698690066528 0.4360463785
0.699318384933 0.435976954591
0.699946703339 0.435907563761
0.700575021744 0.435838206018
0.701203340149 0.435768881371
0.701831658554 0.435699589826
0.702459976959 0.435630331391
0.703088295364 0.435561106074
0.70371661377 0.435491913881
0.704344932175 0.435422754822
0.70497325058 0.435353628903
0.705601568985 0.435284536131
0.70622988739 0.435215476514
0.706858205795 0.435146450059
0.7074865242 0.435077456774
0.708114842606 0.435008496665
0.708743161011 0.434939569741
0.709371479416 0.434870676007
0.709999797821 0.434801815471
0.710628116226 0.434732988141
0.711256434631 0.434664194022
0.711884753036 0.434595433123
0.712513071442 0.434526705451
0.713141389847 0.434458011011
0.713769708252 0.434389349811
0.714398026657 0.434320721858
0.715026345062 0.434252127158
0.715654663467 0.434183565719
0.716282981873 0.434115037547
0.716911300278 0.434046542648
0.717539618683 0.43397808103
0.718167937088 0.433909652699
0.718796255493 0.433841257661
0.719424573898 0.433772895923
0.720052892303 0.433704567492
0.720681210709 0.433636272373
0.721309529114 0.433568010574
0.721937847519 0.433499782101
0.722566165924 0.433431586959
0.723194484329 0.433363425156
0.723822802734 0.433295296697
0.72445112114 0.433227201589
0.725079439545 0.433159139837
0.72570775795 0.433091111449
0.726336076355 0.43302311643
0.72696439476 0.432955154785
0.727592713165 0.432887226522
0.72822103157 0.432819331646
0.728849349976 0.432751470163
0.729477668381 0.432683642079
0.730105986786 0.4326158474
0.730734305191 0.432548086132
0.731362623596 0.432480358279
0.731990942001 0.432412663849
0.732619260406 0.432345002847
0.733247578812 0.432277375279
0.733875897217 0.432209781149
0.734504215622 0.432142220464
0.735132534027 0.43207469323
0.735760852432 0.432007199452
0.736389170837 0.431939739134
0.737017489243 0.431872312284
0.737645807648 0.431804918906
0.738274126053 0.431737559005
0.738902444458 0.431670232588
0.739530762863 0.431602939658
0.740159081268 0.431535680222
0.740787399673 0.431468454285
0.741415718079 0.431401261852
0.742044036484 0.431334102927
0.742672354889 0.431266977517
0.743300673294 0.431199885627
0.743928991699 0.43113282726
0.744557310104 0.431065802423
0.74518562851 0.430998811121
0.745813946915 0.430931853357
0.74644226532 0.430864929138
0.747070583725 0.430798038468
0.74769890213 0.430731181352
0.748327220535 0.430664357794
0.74895553894 0.4305975678
0.749583857346 0.430530811375
0.750212175751 0.430464088522
0.750840494156 0.430397399246
0.751468812561 0.430330743553
0.752097130966 0.430264121447
0.752725449371 0.430197532932
0.753353767776 0.430130978013
0.753982086182 0.430064456694
0.754610404587 0.42999796898
0.755238722992 0.429931514875
0.755867041397 0.429865094384
0.756495359802 0.429798707511
0.757123678207 0.42973235426
0.757751996613 0.429666034636
0.758380315018 0.429599748642
0.759008633423 0.429533496284
0.759636951828 0.429467277565
0.760265270233 0.429401092489
0.760893588638 0.42933494106
0.761521907043 0.429268823284
0.762150225449 0.429202739163
0.762778543854 0.429136688701
0.763406862259 0.429070671903
0.764035180664 0.429004688773
0.764663499069 0.428938739314
0.765291817474 0.42887282353
0.76592013588 0.428806941426
0.766548454285 0.428741093004
0.76717677269 0.42867527827
0.767805091095 0.428609497226
0.7684334095 0.428543749876
0.769061727905 0.428478036224
0.76969004631 0.428412356274
0.770318364716 0.428346710029
0.770946683121 0.428281097493
0.771575001526 0.428215518669
0.772203319931 0.428149973562
0.772831638336 0.428084462173
0.773459956741 0.428018984508
0.774088275146 0.427953540568
0.774716593552 0.427888130359
0.775344911957 0.427822753882
0.775973230362 0.427757411142
0.776601548767 0.427692102141
0.777229867172 0.427626826884
0.777858185577 0.427561585372
0.778486503983 0.42749637761
0.779114822388 0.427431203601
0.779743140793 0.427366063347
0.780371459198 0.427300956852
0.780999777603 0.427235884119
0.781628096008 0.427170845151
0.782256414413 0.427105839951
0.782884732819 0.427040868522
0.783513051224 0.426975930867
0.784141369629 0.426911026989
0.784769688034 0.426846156891
0.785398006439 0.426781320575
0.786026324844 0.426716518045
0.78665464325 0.426651749303
0.787282961655 0.426587014352
0.78791128006 0.426522313195
0.788539598465 0.426457645835
0.78916791687 0.426393012274
0.789796235275 0.426328412515
0.79042455368 0.42626384656
0.791052872086 0.426199314412
0.791681190491 0.426134816074
0.792309508896 0.426070351549
0.792937827301 0.426005920838
0.793566145706 0.425941523944
0.794194464111 0.42587716087
0.794822782516 0.425812831619
0.795451100922 0.425748536191
0.796079419327 0.425684274591
0.796707737732 0.42562004682
0.797336056137 0.42555585288
0.797964374542 0.425491692775
0.798592692947 0.425427566505
0.799221011353 0.425363474074
0.799849329758 0.425299415483
0.800477648163 0.425235390735
0.801105966568 0.425171399831
0.801734284973 0.425107442775
0.802362603378 0.425043519567
0.802990921783 0.424979630211
0.803619240189 0.424915774708
0.804247558594 0.424851953059
0.804875876999 0.424788165268
0.805504195404 0.424724411336
0.806132513809 0.424660691265
0.806760832214 0.424597005057
0.80738915062 0.424533352713
0.808017469025 0.424469734236
0.80864578743 0.424406149627
0.809274105835 0.424342598888
0.80990242424 0.424279082021
0.810530742645 0.424215599028
0.81115906105 0.42415214991
0.811787379456 0.424088734669
0.812415697861 0.424025353306
0.813044016266 0.423962005824
0.813672334671 0.423898692224
0.814300653076 0.423835412507
0.814928971481 0.423772166675
0.815557289886 0.423708954729
0.816185608292 0.423645776671
0.816813926697 0.423582632503
0.817442245102 0.423519522225
0.818070563507 0.42345644584
0.818698881912 0.423393403348
0.819327200317 0.423330394752
0.819955518723 0.423267420051
0.820583837128 0.423204479248
0.821212155533 0.423141572344
0.821840473938 0.423078699341
0.822468792343 0.423015860238
0.823097110748 0.422953055038
0.823725429153 0.422890283742
0.824353747559 0.422827546351
0.824982065964 0.422764842866
0.825610384369 0.422702173288
0.826238702774 0.422639537619
0.826867021179 0.422576935858
0.827495339584 0.422514368008
0.82812365799 0.42245183407
0.828751976395 0.422389334043
0.8293802948 0.42232686793
0.830008613205 0.422264435731
0.83063693161 0.422202037447
0.831265250015 0.422139673079
0.83189356842 0.422077342628
0.832521886826 0.422015046095
0.833150205231 0.42195278348
0.833778523636 0.421890554784
0.834406842041 0.421828360009
0.835035160446 0.421766199154
0.835663478851 0.421704072221
0.836291797256 0.42164197921
0.836920115662 0.421579920122
0.837548434067 0.421517894957
0.838176752472 0.421455903716
0.838805070877 0.4213939464
0.839433389282 0.42133202301
0.840061707687 0.421270133545
0.840690026093 0.421208278007
0.841318344498 0.421146456395
0.841946662903 0.421084668711
0.842574981308 0.421022914955
0.843203299713 0.420961195127
0.843831618118 0.420899509228
0.844459936523 0.420837857258
0.845088254929 0.420776239217
0.845716573334 0.420714655106
0.846344891739 0.420653104925
0.846973210144 0.420591588675
0.847601528549 0.420530106355
0.848229846954 0.420468657966
0.848858165359 0.420407243509
0.849486483765 0.420345862983
0.85011480217 0.420284516388
0.850743120575 0.420223203726
0.85137143898 0.420161924995
0.851999757385 0.420100680196
0.85262807579 0.42003946933
0.853256394196 0.419978292395
0.853884712601 0.419917149394
0.854513031006 0.419856040324
0.855141349411 0.419794965187
0.855769667816 0.419733923982
0.856397986221 0.41967291671
0.857026304626 0.41961194337
0.857654623032 0.419551003962
0.858282941437 0.419490098487
0.858911259842 0.419429226943
0.859539578247 0.419368389332
0.860167896652 0.419307585652
0.860796215057 0.419246815904
0.861424533463 0.419186080088
0.862052851868 0.419125378202
0.862681170273 0.419064710248
0.863309488678 0.419004076225
0.863937807083 0.418943476132
0.864566125488 0.418882909969
0.865194443893 0.418822377737
0.865822762299 0.418761879434
0.866451080704 0.41870141506
0.867079399109 0.418640984615
0.867707717514 0.418580588099
0.868336035919 0.41852022551
0.868964354324 0.41845989685
0.869592672729 0.418399602116
0.870220991135 0.41833934131
0.87084930954 0.41827911443
0.871477627945 0.418218921475
0.87210594635 0.418158762446
0.872734264755 0.418098637342
0.87336258316 0.418038546162
0.873990901566 0.417978488906
0.874619219971 0.417918465572
0.875247538376 0.417858476161
0.875875856781 0.417798520672
0.876504175186 0.417738599104
0.877132493591 0.417678711456
0.877760811996 0.417618857728
0.878389130402 0.41755903792
0.879017448807 0.417499252029
0.879645767212 0.417439500057
0.880274085617 0.417379782001
0.880902404022 0.417320097861
0.881530722427 0.417260447636
0.882159040833 0.417200831326
0.882787359238 0.41714124893
0.883415677643 0.417081700446
0.884043996048 0.417022185875
0.884672314453 0.416962705214
0.885300632858 0.416903258464
0.885928951263 0.416843845622
0.886557269669 0.41678446669
0.887185588074 0.416725121664
0.887813906479 0.416665810545
0.888442224884 0.416606533331
0.889070543289 0.416547290022
0.889698861694 0.416488080616
0.890327180099 0.416428905112
0.890955498505 0.41636976351
0.89158381691 0.416310655808
0.892212135315 0.416251582005
0.89284045372 0.4161925421
0.893468772125 0.416133536092
0.89409709053 0.416074563979
0.894725408936 0.416015625762
0.895353727341 0.415956721438
0.895982045746 0.415897851006
0.896610364151 0.415839014465
0.897238682556 0.415780211814
0.897867000961 0.415721443052
0.898495319366 0.415662708177
0.899123637772 0.415604007188
0.899751956177 0.415545340084
0.900380274582 0.415486706864
0.901008592987 0.415428107526
0.901636911392 0.415369542069
0.902265229797 0.415311010491
0.902893548203 0.415252512792
0.903521866608 0.415194048969
0.904150185013 0.415135619022
0.904778503418 0.415077222949
0.905406821823 0.415018860749
0.906035140228 0.41496053242
0.906663458633 0.414902237961
0.907291777039 0.41484397737
0.907920095444 0.414785750646
0.908548413849 0.414727557788
0.909176732254 0.414669398793
0.909805050659 0.414611273661
0.910433369064 0.414553182389
0.911061687469 0.414495124977
0.911690005875 0.414437101423
0.91231832428 0.414379111724
0.912946642685 0.414321155881
0.91357496109 0.41426323389
0.914203279495 0.414205345751
0.9148315979 0.414147491461
0.915459916306 0.414089671019
0.916088234711 0.414031884424
0.916716553116 0.413974131674
0.917344871521 0.413916412767
0.917973189926 0.413858727701
0.918601508331 0.413801076475
0.919229826736 0.413743459086
0.919858145142 0.413685875534
0.920486463547 0.413628325817
0.921114781952 0.413570809932
0.921743100357 0.413513327878
0.922371418762 0.413455879653
0.922999737167 0.413398465256
0.923628055573 0.413341084684
0.924256373978 0.413283737936
0.924884692383 0.41322642501
0.925513010788 0.413169145904
0.926141329193 0.413111900616
0.926769647598 0.413054689144
0.927397966003 0.412997511487
0.928026284409 0.412940367642
0.928654602814 0.412883257607
0.929282921219 0.412826181382
0.929911239624 0.412769138963
0.930539558029 0.412712130349
0.931167876434 0.412655155538
0.931796194839 0.412598214528
0.932424513245 0.412541307316
0.93305283165 0.412484433902
0.933681150055 0.412427594282
0.93430946846 0.412370788455
0.934937786865 0.412314016419
0.93556610527 0.412257278172
0.936194423676 0.412200573712
0.936822742081 0.412143903036
0.937451060486 0.412087266143
0.938079378891 0.412030663031
0.938707697296 0.411974093697
0.939336015701 0.411917558139
0.939964334106 0.411861056355
0.940592652512 0.411804588344
0.941220970917 0.411748154102
0.941849289322 0.411691753629
0.942477607727 0.411635386921
0.943105926132 0.411579053976
0.943734244537 0.411522754793
0.944362562943 0.411466489369
0.944990881348 0.411410257702
0.945619199753 0.411354059789
0.946247518158 0.41129789563
0.946875836563 0.41124176522
0.947504154968 0.411185668558
0.948132473373 0.411129605642
0.948760791779 0.41107357647
0.949389110184 0.411017581039
0.950017428589 0.410961619347
0.950645746994 0.410905691391
0.951274065399 0.41084979717
0.951902383804 0.410793936681
0.952530702209 0.410738109922
0.953159020615 0.41068231689
0.95378733902 0.410626557584
0.954415657425 0.410570832
0.95504397583 0.410515140137
0.955672294235 0.410459481991
0.95630061264 0.410403857562
0.956928931046 0.410348266845
0.957557249451 0.41029270984
0.958185567856 0.410237186543
0.958813886261 0.410181696952
0.959442204666 0.410126241065
0.960070523071 0.410070818879
0.960698841476 0.410015430392
0.961327159882 0.409960075602
0.961955478287 0.409904754505
0.962583796692 0.409849467101
0.963212115097 0.409794213385
0.963840433502 0.409738993355
0.964468751907 0.40968380701
0.965097070313 0.409628654347
0.965725388718 0.409573535362
0.966353707123 0.409518450055
0.966982025528 0.409463398421
0.967610343933 0.409408380459
0.968238662338 0.409353396166
0.968866980743 0.40929844554
0.969495299149 0.409243528578
0.970123617554 0.409188645277
0.970751935959 0.409133795635
0.971380254364 0.40907897965
0.972008572769 0.409024197318
0.972636891174 0.408969448638
0.973265209579 0.408914733606
0.973893527985 0.40886005222
0.97452184639 0.408805404478
0.975150164795 0.408750790377
0.9757784832 0.408696209914
0.976406801605 0.408641663086
0.97703512001 0.408587149892
0.977663438416 0.408532670328
0.978291756821 0.408478224391
0.978920075226 0.40842381208
0.979548393631 0.408369433392
0.980176712036 0.408315088323
0.980805030441 0.408260776871
0.981433348846 0.408206499034
0.982061667252 0.408152254809
0.982689985657 0.408098044193
0.983318304062 0.408043867183
0.983946622467 0.407989723777
0.984574940872 0.407935613973
0.985203259277 0.407881537766
0.985831577682 0.407827495156
0.986459896088 0.407773486138
0.987088214493 0.407719510711
0.987716532898 0.407665568871
0.988344851303 0.407611660616
0.988973169708 0.407557785943
0.989601488113 0.40750394485
0.990229806519 0.407450137333
0.990858124924 0.40739636339
0.991486443329 0.407342623018
0.992114761734 0.407288916215
0.992743080139 0.407235242977
0.993371398544 0.407181603302
0.993999716949 0.407127997187
0.994628035355 0.40707442463
0.99525635376 0.407020885626
0.995884672165 0.406967380175
0.99651299057 0.406913908273
0.997141308975 0.406860469917
0.99776962738 0.406807065104
0.998397945786 0.406753693832
0.999026264191 0.406700356097
0.999654582596 0.406647051898
1.000282901 0.406593781231
1.00091121941 0.406540544093
1.00153953781 0.406487340482
1.00216785622 0.406434170394
1.00279617462 0.406381033827
1.00342449303 0.406327930778
1.00405281143 0.406274861245
1.00468112984 0.406221825224
1.00530944824 0.406168822712
1.00593776665 0.406115853707
1.00656608505 0.406062918206
1.00719440346 0.406010016206
1.00782272186 0.405957147704
1.00845104027 0.405904312698
1.00907935867 0.405851511184
1.00970767708 0.405798743159
1.01033599548 0.405746008621
1.01096431389 0.405693307567
1.01159263229 0.405640639994
1.0122209507 0.405588005899
1.0128492691 0.405535405279
1.01347758751 0.405482838132
1.01410590591 0.405430304454
1.01473422432 0.405377804243
1.01536254272 0.405325337495
1.01599086113 0.405272904208
1.01661917953 0.40522050438
1.01724749794 0.405168138006
1.01787581635 0.405115805084
1.01850413475 0.405063505612
1.01913245316 0.405011239586
1.01976077156 0.404959007003
1.02038908997 0.404906807861
1.02101740837 0.404854642157
1.02164572678 0.404802509887
1.02227404518 0.404750411049
1.02290236359 0.40469834564
1.02353068199 0.404646313658
1.0241590004 0.404594315098
1.0247873188 0.404542349959
1.02541563721 0.404490418236
1.02604395561 0.404438519929
1.02667227402 0.404386655032
1.02730059242 0.404334823545
1.02792891083 0.404283025462
1.02855722923 0.404231260783
1.02918554764 0.404179529504
1.02981386604 0.404127831621
1.03044218445 0.404076167132
1.03107050285 0.404024536035
1.03169882126 0.403972938325
1.03232713966 0.403921374001
1.03295545807 0.403869843059
1.03358377647 0.403818345496
1.03421209488 0.40376688131
1.03484041328 0.403715450498
1.03546873169 0.403664053056
1.03609705009 0.403612688981
1.0367253685 0.403561358272
1.0373536869 0.403510060924
1.03798200531 0.403458796935
1.03861032372 0.403407566302
1.03923864212 0.403356369023
1.03986696053 0.403305205093
1.04049527893 0.403254074511
1.04112359734 0.403202977273
1.04175191574 0.403151913376
1.04238023415 0.403100882818
1.04300855255 0.403049885595
1.04363687096 0.402998921705
1.04426518936 0.402947991145
1.04489350777 0.402897093912
1.04552182617 0.402846230002
1.04615014458 0.402795399414
1.04677846298 0.402744602143
1.04740678139 0.402693838188
1.04803509979 0.402643107545
1.0486634182 0.402592410211
1.0492917366 0.402541746183
1.04992005501 0.40249111546
1.05054837341 0.402440518036
1.05117669182 0.402389953911
1.05180501022 0.40233942308
1.05243332863 0.402288925541
1.05306164703 0.402238461291
1.05368996544 0.402188030327
1.05431828384 0.402137632647
1.05494660225 0.402087268247
1.05557492065 0.402036937124
1.05620323906 0.401986639275
1.05683155746 0.401936374699
1.05745987587 0.401886143391
1.05808819427 0.401835945348
1.05871651268 0.401785780569
1.05934483109 0.40173564905
1.05997314949 0.401685550788
1.0606014679 0.401635485781
1.0612297863 0.401585454025
1.06185810471 0.401535455518
1.06248642311 0.401485490256
1.06311474152 0.401435558237
1.06374305992 0.401385659458
1.06437137833 0.401335793917
1.06499969673 0.401285961609
1.06562801514 0.401236162533
1.06625633354 0.401186396686
1.06688465195 0.401136664064
1.06751297035 0.401086964666
1.06814128876 0.401037298487
1.06876960716 0.400987665526
1.06939792557 0.400938065779
1.07002624397 0.400888499243
1.07065456238 0.400838965916
1.07128288078 0.400789465795
1.07191119919 0.400739998878
1.07253951759 0.40069056516
1.073167836 0.40064116464
1.0737961544 0.400591797314
1.07442447281 0.400542463181
1.07505279121 0.400493162236
1.07568110962 0.400443894478
1.07630942802 0.400394659902
1.07693774643 0.400345458508
1.07756606483 0.400296290292
1.07819438324 0.40024715525
1.07882270164 0.400198053381
1.07945102005 0.400148984681
1.08007933846 0.400099949148
1.08070765686 0.400050946779
1.08133597527 0.400001977572
1.08196429367 0.399953041522
1.08259261208 0.399904138629
1.08322093048 0.399855268888
1.08384924889 0.399806432298
1.08447756729 0.399757628855
1.0851058857 0.399708858557
1.0857342041 0.399660121401
1.08636252251 0.399611417384
1.08699084091 0.399562746504
1.08761915932 0.399514108757
1.08824747772 0.399465504142
1.08887579613 0.399416932655
1.08950411453 0.399368394294
1.09013243294 0.399319889057
1.09076075134 0.399271416939
1.09138906975 0.399222977939
1.09201738815 0.399174572054
1.09264570656 0.399126199282
1.09327402496 0.399077859619
1.09390234337 0.399029553063
1.09453066177 0.398981279612
1.09515898018 0.398933039262
1.09578729858 0.398884832012
1.09641561699 0.398836657857
1.09704393539 0.398788516797
1.0976722538 0.398740408828
1.0983005722 0.398692333947
1.09892889061 0.398644292153
1.09955720901 0.398596283442
1.10018552742 0.398548307811
1.10081384583 0.398500365259
1.10144216423 0.398452455782
1.10207048264 0.398404579378
1.10269880104 0.398356736045
1.10332711945 0.398308925779
1.10395543785 0.398261148579
1.10458375626 0.398213404442
1.10521207466 0.398165693365
1.10584039307 0.398118015345
1.10646871147 0.39807037038
1.10709702988 0.398022758469
1.10772534828 0.397975179607
1.10835366669 0.397927633792
1.10898198509 0.397880121023
1.1096103035 0.397832641297
1.1102386219 0.39778519461
1.11086694031 0.397737780961
1.11149525871 0.397690400347
1.11212357712 0.397643052766
1.11275189552 0.397595738215
1.11338021393 0.397548456691
1.11400853233 0.397501208193
1.11463685074 0.397453992718
1.11526516914 0.397406810263
1.11589348755 0.397359660826
1.11652180595 0.397312544404
1.11715012436 0.397265460996
1.11777844276 0.397218410599
1.11840676117 0.397171393209
1.11903507957 0.397124408826
1.11966339798 0.397077457447
1.12029171638 0.397030539068
1.12092003479 0.396983653689
1.1215483532 0.396936801306
1.1221766716 0.396889981917
1.12280499001 0.39684319552
1.12343330841 0.396796442112
1.12406162682 0.396749721692
1.12468994522 0.396703034256
1.12531826363 0.396656379803
1.12594658203 0.396609758331
1.12657490044 0.396563169836
1.12720321884 0.396516614317
1.12783153725 0.396470091771
1.12845985565 0.396423602197
1.12908817406 0.396377145592
1.12971649246 0.396330721953
1.13034481087 0.396284331279
1.13097312927 0.396237973567
1.13160144768 0.396191648815
1.13222976608 0.39614535702
1.13285808449 0.396099098182
1.13348640289 0.396052872297
1.1341147213 0.396006679363
1.1347430397 0.395960519378
1.13537135811 0.39591439234
1.13599967651 0.395868298247
1.13662799492 0.395822237097
1.13725631332 0.395776208887
1.13788463173 0.395730213615
1.13851295013 0.39568425128
1.13914126854 0.395638321879
1.13976958694 0.39559242541
1.14039790535 0.395546561871
1.14102622375 0.395500731261
1.14165454216 0.395454933576
1.14228286057 0.395409168814
1.14291117897 0.395363436975
1.14353949738 0.395317738055
1.14416781578 0.395272072053
1.14479613419 0.395226438967
1.14542445259 0.395180838795
1.146052771 0.395135271534
1.1466810894 0.395089737183
1.14730940781 0.39504423574
1.14793772621 0.394998767203
1.14856604462 0.39495333157
1.14919436302 0.394907928839
1.14982268143 0.394862559007
1.15045099983 0.394817222074
1.15107931824 0.394771918037
1.15170763664 0.394726646894
1.15233595505 0.394681408644
1.15296427345 0.394636203284
1.15359259186 0.394591030814
1.15422091026 0.394545891229
1.15484922867 0.39450078453
1.15547754707 0.394455710715
1.15610586548 0.39441066978
1.15673418388 0.394365661725
1.15736250229 0.394320686548
1.15799082069 0.394275744247
1.1586191391 0.39423083482
1.1592474575 0.394185958266
1.15987577591 0.394141114582
1.16050409431 0.394096303767
1.16113241272 0.39405152582
1.16176073112 0.394006780738
1.16238904953 0.39396206852
1.16301736794 0.393917389164
1.16364568634 0.393872742668
1.16427400475 0.393828129032
1.16490232315 0.393783548252
1.16553064156 0.393739000328
1.16615895996 0.393694485258
1.16678727837 0.393650003041
1.16741559677 0.393605553674
1.16804391518 0.393561137155
1.16867223358 0.393516753485
1.16930055199 0.39347240266
1.16992887039 0.39342808468
1.1705571888 0.393383799543
1.1711855072 0.393339547247
1.17181382561 0.39329532779
1.17244214401 0.393251141172
1.17307046242 0.393206987391
1.17369878082 0.393162866445
1.17432709923 0.393118778333
1.17495541763 0.393074723053
1.17558373604 0.393030700604
1.17621205444 0.392986710985
1.17684037285 0.392942754193
1.17746869125 0.392898830229
1.17809700966 0.39285493909
1.17872532806 0.392811080774
1.17935364647 0.392767255281
1.17998196487 0.39272346261
1.18061028328 0.392679702758
1.18123860168 0.392635975725
1.18186692009 0.392592281509
1.18249523849 0.392548620108
1.1831235569 0.392504991523
1.18375187531 0.392461395751
1.18438019371 0.392417832791
1.18500851212 0.392374302642
1.18563683052 0.392330805302
1.18626514893 0.392287340771
1.18689346733 0.392243909047
1.18752178574 0.392200510129
1.18815010414 0.392157144016
1.18877842255 0.392113810707
1.18940674095 0.3920705102
1.19003505936 0.392027242495
1.19066337776 0.391984007589
1.19129169617 0.391940805483
1.19192001457 0.391897636176
1.19254833298 0.391854499665
1.19317665138 0.39181139595
1.19380496979 0.39176832503
1.19443328819 0.391725286904
1.1950616066 0.39168228157
1.195689925 0.391639309029
1.19631824341 0.391596369278
1.19694656181 0.391553462317
1.19757488022 0.391510588145
1.19820319862 0.391467746761
1.19883151703 0.391424938164
1.19945983543 0.391382162353
1.20008815384 0.391339419328
1.20071647224 0.391296709086
1.20134479065 0.391254031628
1.20197310905 0.391211386953
1.20260142746 0.391168775059
1.20322974586 0.391126195947
1.20385806427 0.391083649614
1.20448638268 0.39104113606
1.20511470108 0.390998655286
1.20574301949 0.390956207288
1.20637133789 0.390913792068
1.2069996563 0.390871409624
1.2076279747 0.390829059956
1.20825629311 0.390786743062
1.20888461151 0.390744458942
1.20951292992 0.390702207596
1.21014124832 0.390659989022
1.21076956673 0.390617803221
1.21139788513 0.390575650191
1.21202620354 0.390533529932
1.21265452194 0.390491442444
1.21328284035 0.390449387724
1.21391115875 0.390407365775
1.21453947716 0.390365376593
1.21516779556 0.39032342018
1.21579611397 0.390281496534
1.21642443237 0.390239605655
1.21705275078 0.390197747543
1.21768106918 0.390155922196
1.21830938759 0.390114129615
1.21893770599 0.3900723698
1.2195660244 0.390030642749
1.2201943428 0.389988948462
1.22082266121 0.389947286939
1.22145097961 0.38990565818
1.22207929802 0.389864062184
1.22270761642 0.389822498951
1.22333593483 0.38978096848
1.22396425323 0.389739470772
1.22459257164 0.389698005825
1.22522089005 0.38965657364
1.22584920845 0.389615174216
1.22647752686 0.389573807554
1.22710584526 0.389532473652
1.22773416367 0.389491172511
1.22836248207 0.38944990413
1.22899080048 0.38940866851
1.22961911888 0.38936746565
1.23024743729 0.389326295549
1.23087575569 0.389285158209
1.2315040741 0.389244053629
1.2321323925 0.389202981808
1.23276071091 0.389161942746
1.23338902931 0.389120936444
1.23401734772 0.389079962902
1.23464566612 0.389039022119
1.23527398453 0.388998114096
1.23590230293 0.388957238832
1.23653062134 0.388916396327
1.23715893974 0.388875586582
1.23778725815 0.388834809597
1.23841557655 0.388794065371
1.23904389496 0.388753353905
1.23967221336 0.388712675199
1.24030053177 0.388672029253
1.24092885017 0.388631416067
1.24155716858 0.388590835641
1.24218548698 0.388550287976
1.24281380539 0.388509773072
1.24344212379 0.388469290928
1.2440704422 0.388428841546
1.2446987606 0.388388424925
1.24532707901 0.388348041066
1.24595539742 0.388307689969
1.24658371582 0.388267371634
1.24721203423 0.388227086062
1.24784035263 0.388186833253
1.24846867104 0.388146613207
1.24909698944 0.388106425925
1.24972530785 0.388066271407
1.25035362625 0.388026149653
1.25098194466 0.387986060665
1.25161026306 0.387946004441
1.25223858147 0.387905980984
1.25286689987 0.387865990293
1.25349521828 0.38782603237
1.25412353668 0.387786107213
1.25475185509 0.387746214825
1.25538017349 0.387706355205
1.2560084919 0.387666528354
1.2566368103 0.387626734273
1.25726512871 0.387586972962
1.25789344711 0.387547244423
1.25852176552 0.387507548655
1.25915008392 0.387467885659
1.25977840233 0.387428255436
1.26040672073 0.387388657987
1.26103503914 0.387349093313
1.26166335754 0.387309561414
1.26229167595 0.387270062291
1.26291999435 0.387230595944
1.26354831276 0.387191162375
1.26417663116 0.387151761585
1.26480494957 0.387112393574
1.26543326797 0.387073058343
1.26606158638 0.387033755893
1.26668990479 0.386994486225
1.26731822319 0.38695524934
1.2679465416 0.386916045239
1.26857486 0.386876873923
1.26920317841 0.386837735392
1.26983149681 0.386798629648
1.27045981522 0.386759556692
1.27108813362 0.386720516525
1.27171645203 0.386681509147
1.27234477043 0.386642534561
1.27297308884 0.386603592766
1.27360140724 0.386564683765
1.27422972565 0.386525807559
1.27485804405 0.386486964147
1.27548636246 0.386448153533
1.27611468086 0.386409375716
1.27674299927 0.386370630698
1.27737131767 0.386331918481
1.27799963608 0.386293239065
1.27862795448 0.386254592452
1.27925627289 0.386215978643
1.27988459129 0.38617739764
1.2805129097 0.386138849444
1.2811412281 0.386100334056
1.28176954651 0.386061851477
1.28239786491 0.386023401709
1.28302618332 0.385984984754
1.28365450172 0.385946600612
1.28428282013 0.385908249286
1.28491113853 0.385869930777
1.28553945694 0.385831645086
1.28616777534 0.385793392214
1.28679609375 0.385755172164
1.28742441216 0.385716984937
1.28805273056 0.385678830534
1.28868104897 0.385640708958
1.28930936737 0.385602620209
1.28993768578 0.385564564289
1.29056600418 0.385526541201
1.29119432259 0.385488550945
1.29182264099 0.385450593523
1.2924509594 0.385412668938
1.2930792778 0.38537477719
1.29370759621 0.385336918282
1.29433591461 0.385299092216
1.29496423302 0.385261298993
1.29559255142 0.385223538614
1.29622086983 0.385185811083
1.29684918823 0.385148116401
1.29747750664 0.385110454569
1.29810582504 0.38507282559
1.29873414345 0.385035229465
1.29936246185 0.384997666197
1.29999078026 0.384960135787
1.30061909866 0.384922638238
1.30124741707 0.384885173551
1.30187573547 0.384847741729
1.30250405388 0.384810342774
1.30313237228 0.384772976687
1.30376069069 0.38473564347
1.30438900909 0.384698343127
1.3050173275 0.384661075659
1.3056456459 0.384623841068
1.30627396431 0.384586639356
1.30690228271 0.384549470527
1.30753060112 0.384512334581
1.30815891953 0.384475231521
1.30878723793 0.384438161349
1.30941555634 0.384401124068
1.31004387474 0.38436411968
1.31067219315 0.384327148188
1.31130051155 0.384290209593
1.31192882996 0.384253303898
1.31255714836 0.384216431106
1.31318546677 0.384179591219
1.31381378517 0.384142784239
1.31444210358 0.384106010169
1.31507042198 0.384069269012
1.31569874039 0.384032560769
1.31632705879 0.383995885443
1.3169553772 0.383959243038
1.3175836956 0.383922633555
1.31821201401 0.383886056998
1.31884033241 0.383849513368
1.31946865082 0.383813002668
1.32009696922 0.383776524902
1.32072528763 0.383740080071
1.32135360603 0.383703668179
1.32198192444 0.383667289229
1.32261024284 0.383630943222
1.32323856125 0.383594630162
1.32386687965 0.383558350051
1.32449519806 0.383522102893
1.32512351646 0.383485888691
1.32575183487 0.383449707446
1.32638015327 0.383413559163
1.32700847168 0.383377443843
1.32763679008 0.38334136149
1.32826510849 0.383305312107
1.3288934269 0.383269295697
1.3295217453 0.383233312263
1.33015006371 0.383197361808
1.33077838211 0.383161444334
1.33140670052 0.383125559846
1.33203501892 0.383089708345
1.33266333733 0.383053889836
1.33329165573 0.383018104321
1.33391997414 0.382982351804
1.33454829254 0.382946632287
1.33517661095 0.382910945775
1.33580492935 0.382875292269
1.33643324776 0.382839671774
1.33706156616 0.382804084292
1.33768988457 0.382768529828
1.33831820297 0.382733008384
1.33894652138 0.382697519963
1.33957483978 0.382662064569
1.34020315819 0.382626642206
1.34083147659 0.382591252877
1.341459795 0.382555896585
1.3420881134 0.382520573333
1.34271643181 0.382485283126
1.34334475021 0.382450025967
1.34397306862 0.382414801859
1.34460138702 0.382379610805
1.34522970543 0.38234445281
1.34585802383 0.382309327877
1.34648634224 0.38227423601
1.34711466064 0.382239177212
1.34774297905 0.382204151487
1.34837129745 0.382169158838
1.34899961586 0.38213419927
1.34962793427 0.382099272786
1.35025625267 0.38206437939
1.35088457108 0.382029519085
1.35151288948 0.381994691876
1.35214120789 0.381959897766
1.35276952629 0.38192513676
1.3533978447 0.38189040886
1.3540261631 0.381855714071
1.35465448151 0.381821052397
1.35528279991 0.381786423842
1.35591111832 0.38175182841
1.35653943672 0.381717266105
1.35716775513 0.38168273693
1.35779607353 0.381648240891
1.35842439194 0.38161377799
1.35905271034 0.381579348232
1.35968102875 0.381544951622
1.36030934715 0.381510588163
1.36093766556 0.381476257859
1.36156598396 0.381441960715
1.36219430237 0.381407696735
1.36282262077 0.381373465923
1.36345093918 0.381339268283
1.36407925758 0.38130510382
1.36470757599 0.381270972538
1.36533589439 0.381236874441
1.3659642128 0.381202809534
1.3665925312 0.381168777821
1.36722084961 0.381134779307
1.36784916801 0.381100813995
1.36847748642 0.381066881891
1.36910580482 0.381032982999
1.36973412323 0.380999117323
1.37036244164 0.380965284867
1.37099076004 0.380931485638
1.37161907845 0.380897719638
1.37224739685 0.380863986873
1.37287571526 0.380830287347
1.37350403366 0.380796621064
1.37413235207 0.380762988031
1.37476067047 0.380729388251
1.37538898888 0.380695821728
1.37601730728 0.380662288468
1.37664562569 0.380628788476
1.37727394409 0.380595321756
1.3779022625 0.380561888313
1.3785305809 0.380528488153
1.37915889931 0.380495121278
1.37978721771 0.380461787696
1.38041553612 0.38042848741
1.38104385452 0.380395220426
1.38167217293 0.380361986748
1.38230049133 0.380328786382
1.38292880974 0.380295619332
1.38355712814 0.380262485604
1.38418544655 0.380229385202
1.38481376495 0.380196318133
1.38544208336 0.3801632844
1.38607040176 0.380130284009
1.38669872017 0.380097316965
1.38732703857 0.380064383273
1.38795535698 0.380031482939
1.38858367538 0.379998615968
1.38921199379 0.379965782365
1.38984031219 0.379932982135
1.3904686306 0.379900215283
1.39109694901 0.379867481816
1.39172526741 0.379834781738
1.39235358582 0.379802115055
1.39298190422 0.379769481772
1.39361022263 0.379736881894
1.39423854103 0.379704315428
1.39486685944 0.379671782378
1.39549517784 0.37963928275
1.39612349625 0.379606816549
1.39675181465 0.379574383782
1.39738013306 0.379541984453
1.39800845146 0.379509618569
1.39863676987 0.379477286135
1.39926508827 0.379444987156
1.39989340668 0.379412721638
1.40052172508 0.379380489588
1.40115004349 0.37934829101
1.40177836189 0.379316125911
1.4024066803 0.379283994296
1.4030349987 0.379251896171
1.40366331711 0.379219831542
1.40429163551 0.379187800415
1.40491995392 0.379155802796
1.40554827232 0.37912383869
1.40617659073 0.379091908104
1.40680490913 0.379060011043
1.40743322754 0.379028147514
1.40806154594 0.378996317522
1.40868986435 0.378964521074
1.40931818275 0.378932758175
1.40994650116 0.378901028832
1.41057481956 0.378869333051
1.41120313797 0.378837670838
1.41183145638 0.378806042199
1.41245977478 0.37877444714
1.41308809319 0.378742885668
1.41371641159 0.378711357789
1.41434473 0.378679863508
1.4149730484 0.378648402833
1.41560136681 0.378616975769
1.41622968521 0.378585582324
1.41685800362 0.378554222503
1.41748632202 0.378522896312
1.41811464043 0.378491603759
1.41874295883 0.378460344849
1.41937127724 0.37842911959
1.41999959564 0.378397927987
1.42062791405 0.378366770047
1.42125623245 0.378335645776
1.42188455086 0.378304555182
1.42251286926 0.378273498271
1.42314118767 0.378242475049
1.42376950607 0.378211485523
1.42439782448 0.3781805297
1.42502614288 0.378149607587
1.42565446129 0.378118719189
1.42628277969 0.378087864515
1.4269110981 0.37805704357
1.4275394165 0.378026256362
1.42816773491 0.377995502897
1.42879605331 0.377964783182
1.42942437172 0.377934097224
1.43005269012 0.377903445031
1.43068100853 0.377872826608
1.43130932693 0.377842241963
1.43193764534 0.377811691103
1.43256596375 0.377781174035
1.43319428215 0.377750690766
1.43382260056 0.377720241302
1.43445091896 0.377689825652
1.43507923737 0.377659443822
1.43570755577 0.377629095819
1.43633587418 0.377598781651
1.43696419258 0.377568501324
1.43759251099 0.377538254846
1.43822082939 0.377508042225
1.4388491478 0.377477863466
1.4394774662 0.377447718579
1.44010578461 0.377417607569
1.44073410301 0.377387530445
1.44136242142 0.377357487213
1.44199073982 0.377327477881
1.44261905823 0.377297502457
1.44324737663 0.377267560948
1.44387569504 0.377237653362
1.44450401344 0.377207779705
1.44513233185 0.377177939986
1.44576065025 0.377148134211
1.44638896866 0.37711836239
1.44701728706 0.377088624528
1.44764560547 0.377058920635
1.44827392387 0.377029250717
1.44890224228 0.376999614782
1.44953056068 0.376970012838
1.45015887909 0.376940444892
1.45078719749 0.376910910953
1.4514155159 0.376881411028
1.4520438343 0.376851945125
1.45267215271 0.376822513252
1.45330047112 0.376793115417
1.45392878952 0.376763751627
1.45455710793 0.37673442189
1.45518542633 0.376705126215
1.45581374474 0.37667586461
1.45644206314 0.376646637081
1.45707038155 0.376617443639
1.45769869995 0.376588284289
1.45832701836 0.376559159041
1.45895533676 0.376530067903
1.45958365517 0.376501010883
1.46021197357 0.376471987988
1.46084029198 0.376442999228
1.46146861038 0.37641404461
1.46209692879 0.376385124142
1.46272524719 0.376356237833
1.4633535656 0.376327385691
1.463981884 0.376298567725
1.46461020241 0.376269783942
1.46523852081 0.376241034351
1.46586683922 0.376212318961
1.46649515762 0.376183637779
1.46712347603 0.376154990815
1.46775179443 0.376126378077
1.46838011284 0.376097799573
1.46900843124 0.376069255311
1.46963674965 0.376040745301
1.47026506805 0.376012269551
1.47089338646 0.375983828069
1.47152170486 0.375955420865
1.47215002327 0.375927047946
1.47277834167 0.375898709321
1.47340666008 0.375870405
1.47403497849 0.375842134991
1.47466329689 0.375813899302
1.4752916153 0.375785697942
1.4759199337 0.375757530921
1.47654825211 0.375729398247
1.47717657051 0.375701299929
1.47780488892 0.375673235975
1.47843320732 0.375645206395
1.47906152573 0.375617211198
1.47968984413 0.375589250392
1.48031816254 0.375561323987
1.48094648094 0.375533431991
1.48157479935 0.375505574415
1.48220311775 0.375477751265
1.48283143616 0.375449962553
1.48345975456 0.375422208286
1.48408807297 0.375394488475
1.48471639137 0.375366803128
1.48534470978 0.375339152254
1.48597302818 0.375311535863
1.48660134659 0.375283953964
1.48722966499 0.375256406566
1.4878579834 0.375228893678
1.4884863018 0.375201415311
1.48911462021 0.375173971472
1.48974293861 0.375146562172
1.49037125702 0.37511918742
1.49099957542 0.375091847226
1.49162789383 0.375064541598
1.49225621223 0.375037270547
1.49288453064 0.375010034082
1.49351284904 0.374982832212
1.49414116745 0.374955664947
1.49476948586 0.374928532296
1.49539780426 0.37490143427
1.49602612267 0.374874370878
1.49665444107 0.374847342129
1.49728275948 0.374820348034
1.49791107788 0.374793388601
1.49853939629 0.374766463841
1.49916771469 0.374739573764
1.4997960331 0.374712718379
1.5004243515 0.374685897696
1.50105266991 0.374659111725
1.50168098831 0.374632360476
1.50230930672 0.374605643959
1.50293762512 0.374578962183
1.50356594353 0.374552315159
1.50419426193 0.374525702897
1.50482258034 0.374499125406
1.50545089874 0.374472582697
1.50607921715 0.37444607478
1.50670753555 0.374419601665
1.50733585396 0.374393163361
1.50796417236 0.37436675988
1.50859249077 0.374340391231
1.50922080917 0.374314057425
1.50984912758 0.374287758471
1.51047744598 0.374261494381
1.51110576439 0.374235265164
1.51173408279 0.37420907083
1.5123624012 0.37418291139
1.5129907196 0.374156786854
1.51361903801 0.374130697233
1.51424735641 0.374104642537
1.51487567482 0.374078622777
1.51550399323 0.374052637962
1.51613231163 0.374026688104
1.51676063004 0.374000773213
1.51738894844 0.373974893299
1.51801726685 0.373949048373
1.51864558525 0.373923238446
1.51927390366 0.373897463529
1.51990222206 0.373871723631
1.52053054047 0.373846018763
1.52115885887 0.373820348937
1.52178717728 0.373794714163
1.52241549568 0.373769114452
1.52304381409 0.373743549814
1.52367213249 0.37371802026
1.5243004509 0.373692525802
1.5249287693 0.373667066449
1.52555708771 0.373641642214
1.52618540611 0.373616253106
1.52681372452 0.373590899137
1.52744204292 0.373565580317
1.52807036133 0.373540296659
1.52869867973 0.373515048172
1.52932699814 0.373489834867
1.52995531654 0.373464656756
1.53058363495 0.373439513851
1.53121195335 0.373414406161
1.53184027176 0.373389333698
1.53246859016 0.373364296473
1.53309690857 0.373339294498
1.53372522697 0.373314327784
1.53435354538 0.373289396341
1.53498186378 0.373264500182
1.53561018219 0.373239639317
1.5362385006 0.373214813758
1.536866819 0.373190023516
1.53749513741 0.373165268603
1.53812345581 0.37314054903
1.53875177422 0.373115864808
1.53938009262 0.373091215949
1.54000841103 0.373066602464
1.54063672943 0.373042024365
1.54126504784 0.373017481663
1.54189336624 0.37299297437
1.54252168465 0.372968502498
1.54315000305 0.372944066057
1.54377832146 0.372919665061
1.54440663986 0.372895299519
1.54503495827 0.372870969445
1.54566327667 0.37284667485
1.54629159508 0.372822415745
1.54691991348 0.372798192142
1.54754823189 0.372774004054
1.54817655029 0.372749851491
1.5488048687 0.372725734466
1.5494331871 0.37270165299
1.55006150551 0.372677607076
1.55068982391 0.372653596736
1.55131814232 0.372629621981
1.55194646072 0.372605682823
1.55257477913 0.372581779274
1.55320309753 0.372557911347
1.55383141594 0.372534079053
1.55445973434 0.372510282405
1.55508805275 0.372486521414
1.55571637115 0.372462796093
1.55634468956 0.372439106454
1.55697300797 0.372415452508
1.55760132637 0.372391834269
1.55822964478 0.372368251749
1.55885796318 0.372344704959
1.55948628159 0.372321193912
1.56011459999 0.37229771862
1.5607429184 0.372274279096
1.5613712368 0.372250875352
1.56199955521 0.3722275074
1.56262787361 0.372204175253
1.56325619202 0.372180878923
1.56388451042 0.372157618423
1.56451282883 0.372134393765
1.56514114723 0.372111204961
1.56576946564 0.372088052025
1.56639778404 0.372064934968
1.56702610245 0.372041853804
1.56765442085 0.372018808545
1.56828273926 0.371995799203
1.56891105766 0.371972825792
1.56953937607 0.371949888323
1.57016769447 0.37192698681
1.57079601288 0.371904121266
1.57142433128 0.371881291703
1.57205264969 0.371858498133
1.57268096809 0.37183574057
1.5733092865 0.371813019027
1.5739376049 0.371790333517
1.57456592331 0.371767684052
1.57519424171 0.371745070645
1.57582256012 0.371722493309
1.57645087852 0.371699952057
1.57707919693 0.371677446903
1.57770751534 0.371654977858
1.57833583374 0.371632544937
1.57896415215 0.371610148153
1.57959247055 0.371587787517
1.58022078896 0.371565463045
1.58084910736 0.371543174747
1.58147742577 0.371520922639
1.58210574417 0.371498706733
1.58273406258 0.371476527042
1.58336238098 0.371454383579
1.58399069939 0.371432276358
1.58461901779 0.371410205393
1.5852473362 0.371388170695
1.5858756546 0.37136617228
1.58650397301 0.371344210159
1.58713229141 0.371322284347
1.58776060982 0.371300394857
1.58838892822 0.371278541702
1.58901724663 0.371256724896
1.58964556503 0.371234944453
1.59027388344 0.371213200385
1.59090220184 0.371191492707
1.59153052025 0.371169821431
1.59215883865 0.371148186573
1.59278715706 0.371126588144
1.59341547546 0.371105026159
1.59404379387 0.371083500632
1.59467211227 0.371062011576
1.59530043068 0.371040559005
1.59592874908 0.371019142932
1.59655706749 0.370997763372
1.59718538589 0.370976420338
1.5978137043 0.370955113844
1.59844202271 0.370933843904
1.59907034111 0.370912610532
1.59969865952 0.370891413742
1.60032697792 0.370870253547
1.60095529633 0.370849129961
1.60158361473 0.370828042999
1.60221193314 0.370806992675
1.60284025154 0.370785979002
1.60346856995 0.370765001994
1.60409688835 0.370744061667
1.60472520676 0.370723158032
1.60535352516 0.370702291106
1.60598184357 0.370681460902
1.60661016197 0.370660667433
1.60723848038 0.370639910715
1.60786679878 0.370619190762
1.60849511719 0.370598507587
1.60912343559 0.370577861205
1.609751754 0.370557251631
1.6103800724 0.370536678878
1.61100839081 0.370516142961
1.61163670921 0.370495643895
1.61226502762 0.370475181693
1.61289334602 0.37045475637
1.61352166443 0.370434367941
1.61414998283 0.37041401642
1.61477830124 0.370393701821
1.61540661964 0.370373424159
1.61603493805 0.370353183449
1.61666325645 0.370332979704
1.61729157486 0.370312812941
1.61791989326 0.370292683172
1.61854821167 0.370272590414
1.61917653008 0.37025253468
1.61980484848 0.370232515985
1.62043316689 0.370212534344
1.62106148529 0.370192589772
1.6216898037 0.370172682283
1.6223181221 0.370152811892
1.62294644051 0.370132978614
1.62357475891 0.370113182464
1.62420307732 0.370093423456
1.62483139572 0.370073701606
1.62545971413 0.370054016928
1.62608803253 0.370034369437
1.62671635094 0.370014759149
1.62734466934 0.369995186078
1.62797298775 0.369975650239
1.62860130615 0.369956151647
1.62922962456 0.369936690317
1.62985794296 0.369917266264
1.63048626137 0.369897879504
1.63111457977 0.369878530051
1.63174289818 0.369859217921
1.63237121658 0.369839943128
1.63299953499 0.369820705689
1.63362785339 0.369801505617
1.6342561718 0.369782342928
1.6348844902 0.369763217639
1.63551280861 0.369744129763
1.63614112701 0.369725079316
1.63676944542 0.369706066313
1.63739776382 0.36968709077
1.63802608223 0.369668152703
1.63865440063 0.369649252125
1.63928271904 0.369630389054
1.63991103745 0.369611563504
1.64053935585 0.369592775491
1.64116767426 0.36957402503
1.64179599266 0.369555312137
1.64242431107 0.369536636827
1.64305262947 0.369517999116
1.64368094788 0.36949939902
1.64430926628 0.369480836553
1.64493758469 0.369462311732
1.64556590309 0.369443824572
1.6461942215 0.36942537509
1.6468225399 0.3694069633
1.64745085831 0.369388589218
1.64807917671 0.36937025286
1.64870749512 0.369351954242
1.64933581352 0.36933369338
1.64996413193 0.369315470289
1.65059245033 0.369297284986
1.65122076874 0.369279137485
1.65184908714 0.369261027804
1.65247740555 0.369242955957
1.65310572395 0.369224921961
1.65373404236 0.369206925832
1.65436236076 0.369188967585
1.65499067917 0.369171047237
1.65561899757 0.369153164804
1.65624731598 0.369135320301
1.65687563438 0.369117513745
1.65750395279 0.369099745152
1.65813227119 0.369082014538
1.6587605896 0.369064321919
1.659388908 0.369046667311
1.66001722641 0.36902905073
1.66064554482 0.369011472193
1.66127386322 0.368993931716
1.66190218163 0.368976429314
1.66253050003 0.368958965005
1.66315881844 0.368941538804
1.66378713684 0.368924150728
1.66441545525 0.368906800793
1.66504377365 0.368889489016
1.66567209206 0.368872215412
1.66630041046 0.368854979999
1.66692872887 0.368837782792
1.66755704727 0.368820623808
1.66818536568 0.368803503064
1.66881368408 0.368786420576
1.66944200249 0.36876937636
1.67007032089 0.368752370433
1.6706986393 0.368735402812
1.6713269577 0.368718473513
1.67195527611 0.368701582552
1.67258359451 0.368684729947
1.67321191292 0.368667915714
1.67384023132 0.368651139869
1.67446854973 0.36863440243
1.67509686813 0.368617703412
1.67572518654 0.368601042834
1.67635350494 0.36858442071
1.67698182335 0.368567837059
1.67761014175 0.368551291897
1.67823846016 0.36853478524
1.67886677856 0.368518317106
1.67949509697 0.368501887511
1.68012341537 0.368485496473
1.68075173378 0.368469144008
1.68138005219 0.368452830133
1.68200837059 0.368436554865
1.682636689 0.368420318221
1.6832650074 0.368404120218
1.68389332581 0.368387960872
1.68452164421 0.368371840202
1.68514996262 0.368355758224
1.68577828102 0.368339714955
1.68640659943 0.368323710412
1.68703491783 0.368307744612
1.68766323624 0.368291817572
1.68829155464 0.36827592931
1.68891987305 0.368260079843
1.68954819145 0.368244269188
1.69017650986 0.368228497361
1.69080482826 0.368212764381
1.69143314667 0.368197070265
1.69206146507 0.368181415029
1.69268978348 0.368165798691
1.69331810188 0.368150221269
1.69394642029 0.368134682779
1.69457473869 0.36811918324
1.6952030571 0.368103722668
1.6958313755 0.368088301081
1.69645969391 0.368072918496
1.69708801231 0.368057574931
1.69771633072 0.368042270403
1.69834464912 0.36802700493
1.69897296753 0.368011778529
1.69960128593 0.367996591217
1.70022960434 0.367981443013
1.70085792274 0.367966333933
1.70148624115 0.367951263996
1.70211455956 0.367936233219
1.70274287796 0.367921241619
1.70337119637 0.367906289215
1.70399951477 0.367891376023
1.70462783318 0.367876502062
1.70525615158 0.367861667349
1.70588446999 0.367846871902
1.70651278839 0.367832115739
1.7071411068 0.367817398877
1.7077694252 0.367802721335
1.70839774361 0.367788083129
1.70902606201 0.367773484278
1.70965438042 0.3677589248
1.71028269882 0.367744404713
1.71091101723 0.367729924034
1.71153933563 0.367715482781
1.71216765404 0.367701080973
1.71279597244 0.367686718627
1.71342429085 0.367672395761
1.71405260925 0.367658112393
1.71468092766 0.367643868541
1.71530924606 0.367629664224
1.71593756447 0.367615499458
1.71656588287 0.367601374263
1.71719420128 0.367587288656
1.71782251968 0.367573242655
1.71845083809 0.367559236279
1.71907915649 0.367545269546
1.7197074749 0.367531342474
1.7203357933 0.36751745508
1.72096411171 0.367503607384
1.72159243011 0.367489799403
1.72222074852 0.367476031155
1.72284906693 0.36746230266
1.72347738533 0.367448613935
1.72410570374 0.367434964998
1.72473402214 0.367421355867
1.72536234055 0.367407786562
1.72599065895 0.3673942571
1.72661897736 0.3673807675
1.72724729576 0.367367317781
1.72787561417 0.367353907959
1.72850393257 0.367340538055
1.72913225098 0.367327208086
1.72976056938 0.367313918071
1.73038888779 0.367300668028
1.73101720619 0.367287457976
1.7316455246 0.367274287933
1.732273843 0.367261157918
1.73290216141 0.36724806795
1.73353047981 0.367235018047
1.73415879822 0.367222008227
1.73478711662 0.367209038509
1.73541543503 0.367196108912
1.73604375343 0.367183219455
1.73667207184 0.367170370155
1.73730039024 0.367157561033
1.73792870865 0.367144792106
1.73855702705 0.367132063393
1.73918534546 0.367119374913
1.73981366386 0.367106726684
1.74044198227 0.367094118726
1.74107030067 0.367081551057
1.74169861908 0.367069023697
1.74232693748 0.367056536663
1.74295525589 0.367044089975
1.7435835743 0.367031683651
1.7442118927 0.367019317711
1.74484021111 0.367006992173
1.74546852951 0.366994707056
1.74609684792 0.366982462379
1.74672516632 0.366970258161
1.74735348473 0.366958094422
1.74798180313 0.366945971179
1.74861012154 0.366933888453
1.74923843994 0.366921846261
1.74986675835 0.366909844624
1.75049507675 0.36689788356
1.75112339516 0.366885963087
1.75175171356 0.366874083227
1.75238003197 0.366862243996
1.75300835037 0.366850445415
1.75363666878 0.366838687503
1.75426498718 0.366826970278
1.75489330559 0.36681529376
1.75552162399 0.366803657969
1.7561499424 0.366792062922
1.7567782608 0.366780508641
1.75740657921 0.366768995143
1.75803489761 0.366757522448
1.75866321602 0.366746090575
1.75929153442 0.366734699544
1.75991985283 0.366723349374
1.76054817123 0.366712040084
1.76117648964 0.366700771694
1.76180480804 0.366689544222
1.76243312645 0.366678357689
1.76306144485 0.366667212114
1.76368976326 0.366656107515
1.76431808167 0.366645043913
1.76494640007 0.366634021327
1.76557471848 0.366623039776
1.76620303688 0.366612099281
1.76683135529 0.366601199859
1.76745967369 0.366590341531
1.7680879921 0.366579524317
1.7687163105 0.366568748235
1.76934462891 0.366558013306
1.76997294731 0.366547319549
1.77060126572 0.366536666983
1.77122958412 0.366526055629
1.77185790253 0.366515485505
1.77248622093 0.366504956632
1.77311453934 0.366494469028
1.77374285774 0.366484022715
1.77437117615 0.366473617711
1.77499949455 0.366463254035
1.77562781296 0.366452931709
1.77625613136 0.366442650751
1.77688444977 0.366432411181
1.77751276817 0.366422213019
1.77814108658 0.366412056285
1.77876940498 0.366401940998
1.77939772339 0.366391867179
1.78002604179 0.366381834847
1.7806543602 0.366371844021
1.7812826786 0.366361894723
1.78191099701 0.366351986971
1.78253931541 0.366342120785
1.78316763382 0.366332296186
1.78379595222 0.366322513193
1.78442427063 0.366312771827
1.78505258904 0.366303072106
1.78568090744 0.366293414052
1.78630922585 0.366283797684
1.78693754425 0.366274223022
1.78756586266 0.366264690085
1.78819418106 0.366255198895
1.78882249947 0.366245749471
1.78945081787 0.366236341833
1.79007913628 0.366226976
1.79070745468 0.366217651995
1.79133577309 0.366208369835
1.79196409149 0.366199129542
1.7925924099 0.366189931135
1.7932207283 0.366180774634
1.79384904671 0.366171660061
1.79447736511 0.366162587434
1.79510568352 0.366153556774
1.79573400192 0.366144568101
1.79636232033 0.366135621436
1.79699063873 0.366126716798
1.79761895714 0.366117854208
1.79824727554 0.366109033686
1.79887559395 0.366100255253
1.79950391235 0.366091518928
1.80013223076 0.366082824731
1.80076054916 0.366074172684
1.80138886757 0.366065562806
1.80201718597 0.366056995117
1.80264550438 0.366048469639
1.80327382278 0.366039986391
1.80390214119 0.366031545394
1.80453045959 0.366023146667
1.805158778 0.366014790232
1.80578709641 0.366006476109
1.80641541481 0.365998204319
1.80704373322 0.36598997488
1.80767205162 0.365981787815
1.80830037003 0.365973643143
1.80892868843 0.365965540886
1.80955700684 0.365957481062
1.81018532524 0.365949463694
1.81081364365 0.365941488801
1.81144196205 0.365933556404
1.81207028046 0.365925666523
1.81269859886 0.365917819179
1.81332691727 0.365910014393
1.81395523567 0.365902252185
1.81458355408 0.365894532575
1.81521187248 0.365886855585
1.81584019089 0.365879221234
1.81646850929 0.365871629544
1.8170968277 0.365864080535
1.8177251461 0.365856574228
1.81835346451 0.365849110642
1.81898178291 0.3658416898
1.81961010132 0.365834311721
1.82023841972 0.365826976427
1.82086673813 0.365819683937
1.82149505653 0.365812434274
1.82212337494 0.365805227456
1.82275169334 0.365798063506
1.82338001175 0.365790942443
1.82400833015 0.365783864289
1.82463664856 0.365776829065
1.82526496696 0.365769836791
1.82589328537 0.365762887487
1.82652160378 0.365755981175
1.82714992218 0.365749117876
1.82777824059 0.36574229761
1.82840655899 0.365735520398
1.8290348774 0.365728786261
1.8296631958 0.36572209522
1.83029151421 0.365715447296
1.83091983261 0.365708842509
1.83154815102 0.36570228088
1.83217646942 0.365695762431
1.83280478783 0.365689287183
1.83343310623 0.365682855155
1.83406142464 0.365676466369
1.83468974304 0.365670120847
1.83531806145 0.365663818608
1.83594637985 0.365657559674
1.83657469826 0.365651344067
1.83720301666 0.365645171806
1.83783133507 0.365639042913
1.83845965347 0.365632957408
1.83908797188 0.365626915314
1.83971629028 0.36562091665
1.84034460869 0.365614961439
1.84097292709 0.3656090497
1.8416012455 0.365603181455
1.8422295639 0.365597356725
1.84285788231 0.365591575532
1.84348620071 0.365585837895
1.84411451912 0.365580143837
1.84474283752 0.365574493379
1.84537115593 0.36556888654
1.84599947433 0.365563323344
1.84662779274 0.36555780381
1.84725611115 0.36555232796
1.84788442955 0.365546895815
1.84851274796 0.365541507396
1.84914106636 0.365536162724
1.84976938477 0.365530861821
1.85039770317 0.365525604708
1.85102602158 0.365520391405
1.85165433998 0.365515221935
1.85228265839 0.365510096318
1.85291097679 0.365505014575
1.8535392952 0.365499976728
1.8541676136 0.365494982798
1.85479593201 0.365490032807
1.85542425041 0.365485126775
1.85605256882 0.365480264723
1.85668088722 0.365475446674
1.85730920563 0.365470672647
1.85793752403 0.365465942666
1.85856584244 0.36546125675
1.85919416084 0.365456614921
1.85982247925 0.365452017201
1.86045079765 0.365447463611
1.86107911606 0.365442954172
1.86170743446 0.365438488905
1.86233575287 0.365434067832
1.86296407127 0.365429690975
1.86359238968 0.365425358354
1.86422070808 0.36542106999
1.86484902649 0.365416825906
1.86547734489 0.365412626123
1.8661056633 0.365408470662
1.8667339817 0.365404359544
1.86736230011 0.365400292791
1.86799061852 0.365396270425
1.86861893692 0.365392292466
1.86924725533 0.365388358936
1.86987557373 0.365384469857
1.87050389214 0.36538062525
1.87113221054 0.365376825136
1.87176052895 0.365373069538
1.87238884735 0.365369358475
1.87301716576 0.365365691971
1.87364548416 0.365362070046
1.87427380257 0.365358492722
1.87490212097 0.36535496002
1.87553043938 0.365351471962
1.87615875778 0.365348028569
1.87678707619 0.365344629864
1.87741539459 0.365341275866
1.878043713 0.365337966599
1.8786720314 0.365334702083
1.87930034981 0.36533148234
1.87992866821 0.365328307391
1.88055698662 0.365325177259
1.88118530502 0.365322091964
1.88181362343 0.365319051528
1.88244194183 0.365316055974
1.88307026024 0.365313105321
1.88369857864 0.365310199593
1.88432689705 0.36530733881
1.88495521545 0.365304522994
1.88558353386 0.365301752167
1.88621185226 0.36529902635
1.88684017067 0.365296345565
1.88746848907 0.365293709834
1.88809680748 0.365291119178
1.88872512589 0.365288573619
1.88935344429 0.365286073178
1.8899817627 0.365283617878
1.8906100811 0.365281207739
1.89123839951 0.365278842783
1.89186671791 0.365276523033
1.89249503632 0.365274248509
1.89312335472 0.365272019234
1.89375167313 0.365269835228
1.89437999153 0.365267696515
1.89500830994 0.365265603114
1.89563662834 0.365263555049
1.89626494675 0.365261552341
1.89689326515 0.365259595011
1.89752158356 0.365257683081
1.89814990196 0.365255816573
1.89877822037 0.365253995509
1.89940653877 0.36525221991
1.90003485718 0.365250489798
1.90066317558 0.365248805195
1.90129149399 0.365247166122
1.90191981239 0.365245572601
1.9025481308 0.365244024654
1.9031764492 0.365242522303
1.90380476761 0.365241065569
1.90443308601 0.365239654475
1.90506140442 0.365238289041
1.90568972282 0.36523696929
1.90631804123 0.365235695243
1.90694635963 0.365234466922
1.90757467804 0.365233284349
1.90820299644 0.365232147546
1.90883131485 0.365231056535
1.90945963326 0.365230011336
1.91008795166 0.365229011973
1.91071627007 0.365228058466
1.91134458847 0.365227150838
1.91197290688 0.36522628911
1.91260122528 0.365225473304
1.91322954369 0.365224703442
1.91385786209 0.365223979546
1.9144861805 0.365223301637
1.9151144989 0.365222669738
1.91574281731 0.36522208387
1.91637113571 0.365221544054
1.91699945412 0.365221050314
1.91762777252 0.365220602669
1.91825609093 0.365220201144
1.91888440933 0.365219845758
1.91951272774 0.365219536534
1.92014104614 0.365219273494
1.92076936455 0.36521905666
1.92139768295 0.365218886052
1.92202600136 0.365218761695
1.92265431976 0.365218683608
1.92328263817 0.365218651814
1.92391095657 0.365218666335
1.92453927498 0.365218727192
1.92516759338 0.365218834408
1.92579591179 0.365218988004
1.92642423019 0.365219188002
1.9270525486 0.365219434423
1.927680867 0.365219727291
1.92830918541 0.365220066626
1.92893750381 0.365220452451
1.92956582222 0.365220884786
1.93019414063 0.365221363655
1.93082245903 0.365221889079
1.93145077744 0.365222461079
1.93207909584 0.365223079678
1.93270741425 0.365223744898
1.93333573265 0.365224456759
1.93396405106 0.365225215285
1.93459236946 0.365226020497
1.93522068787 0.365226872417
1.93584900627 0.365227771066
1.93647732468 0.365228716467
1.93710564308 0.365229708642
1.93773396149 0.365230747611
1.93836227989 0.365231833398
1.9389905983 0.365232966023
1.9396189167 0.36523414551
1.94024723511 0.365235371879
1.94087555351 0.365236645152
1.94150387192 0.365237965352
1.94213219032 0.3652393325
1.94276050873 0.365240746618
1.94338882713 0.365242207728
1.94401714554 0.365243715851
1.94464546394 0.36524527101
1.94527378235 0.365246873227
1.94590210075 0.365248522522
1.94653041916 0.365250218919
1.94715873756 0.365251962439
1.94778705597 0.365253753103
1.94841537437 0.365255590934
1.94904369278 0.365257475954
1.94967201118 0.365259408183
1.95030032959 0.365261387645
1.950928648 0.365263414361
1.9515569664 0.365265488353
1.95218528481 0.365267609642
1.95281360321 0.365269778251
1.95344192162 0.365271994201
1.95407024002 0.365274257514
1.95469855843 0.365276568212
1.95532687683 0.365278926317
1.95595519524 0.36528133185
1.95658351364 0.365283784834
1.95721183205 0.36528628529
1.95784015045 0.36528883324
1.95846846886 0.365291428706
1.95909678726 0.36529407171
1.95972510567 0.365296762273
1.96035342407 0.365299500417
1.96098174248 0.365302286164
1.96161006088 0.365305119537
1.96223837929 0.365308000556
1.96286669769 0.365310929243
1.9634950161 0.365313905621
1.9641233345 0.365316929711
1.96475165291 0.365320001534
1.96537997131 0.365323121113
1.96600828972 0.36532628847
1.96663660812 0.365329503626
1.96726492653 0.365332766603
1.96789324493 0.365336077422
1.96852156334 0.365339436106
1.96914988174 0.365342842677
1.96977820015 0.365346297155
1.97040651855 0.365349799563
1.97103483696 0.365353349923
1.97166315536 0.365356948256
1.97229147377 0.365360594584
1.97291979218 0.365364288928
1.97354811058 0.365368031312
1.97417642899 0.365371821755
1.97480474739 0.365375660281
1.9754330658 0.36537954691
1.9760613842 0.365383481664
1.97668970261 0.365387464566
1.97731802101 0.365391495637
1.97794633942 0.365395574898
1.97857465782 0.365399702371
1.97920297623 0.365403878079
1.97983129463 0.365408102042
1.98045961304 0.365412374282
1.98108793144 0.365416694822
1.98171624985 0.365421063682
1.98234456825 0.365425480884
1.98297288666 0.365429946451
1.98360120506 0.365434460403
1.98422952347 0.365439022762
1.98485784187 0.365443633551
1.98548616028 0.36544829279
1.98611447868 0.365453000502
1.98674279709 0.365457756707
1.98737111549 0.365462561428
1.9879994339 0.365467414687
1.9886277523 0.365472316504
1.98925607071 0.365477266901
1.98988438911 0.365482265901
1.99051270752 0.365487313524
1.99114102592 0.365492409792
1.99176934433 0.365497554728
1.99239766273 0.365502748351
1.99302598114 0.365507990685
1.99365429955 0.36551328175
1.99428261795 0.365518621568
1.99491093636 0.365524010161
1.99553925476 0.36552944755
1.99616757317 0.365534933757
1.99679589157 0.365540468803
1.99742420998 0.36554605271
1.99805252838 0.365551685499
1.99868084679 0.365557367192
1.99930916519 0.365563097811
1.9999374836 0.365568877376
2.000565802 0.36557470591
2.00119412041 0.365580583433
2.00182243881 0.365586509968
2.00245075722 0.365592485535
2.00307907562 0.365598510157
2.00370739403 0.365604583854
2.00433571243 0.365610706649
2.00496403084 0.365616878562
2.00559234924 0.365623099615
2.00622066765 0.36562936983
2.00684898605 0.365635689227
2.00747730446 0.365642057829
2.00810562286 0.365648475656
2.00873394127 0.365654942731
2.00936225967 0.365661459073
2.00999057808 0.365668024706
2.01061889648 0.365674639649
2.01124721489 0.365681303926
2.01187553329 0.365688017556
2.0125038517 0.365694780561
2.0131321701 0.365701592962
2.01376048851 0.365708454782
2.01438880692 0.365715366041
2.01501712532 0.36572232676
2.01564544373 0.365729336961
2.01627376213 0.365736396665
2.01690208054 0.365743505893
2.01753039894 0.365750664666
2.01815871735 0.365757873007
2.01878703575 0.365765130935
2.01941535416 0.365772438473
2.02004367256 0.365779795642
2.02067199097 0.365787202462
2.02130030937 0.365794658955
2.02192862778 0.365802165142
2.02255694618 0.365809721044
2.02318526459 0.365817326683
2.02381358299 0.36582498208
2.0244419014 0.365832687255
2.0250702198 0.36584044223
2.02569853821 0.365848247027
2.02632685661 0.365856101665
2.02695517502 0.365864006167
2.02758349342 0.365871960553
2.02821181183 0.365879964845
2.02884013023 0.365888019063
2.02946844864 0.365896123229
2.03009676704 0.365904277364
2.03072508545 0.365912481488
2.03135340385 0.365920735623
2.03198172226 0.36592903979
2.03261004066 0.36593739401
2.03323835907 0.365945798304
2.03386667747 0.365954252692
2.03449499588 0.365962757196
2.03512331429 0.365971311837
2.03575163269 0.365979916635
2.0363799511 0.365988571612
2.0370082695 0.365997276789
2.03763658791 0.366006032186
2.03826490631 0.366014837825
2.03889322472 0.366023693725
2.03952154312 0.366032599909
2.04014986153 0.366041556397
2.04077817993 0.36605056321
2.04140649834 0.366059620368
2.04203481674 0.366068727893
2.04266313515 0.366077885805
2.04329145355 0.366087094126
2.04391977196 0.366096352875
2.04454809036 0.366105662074
2.04517640877 0.366115021744
2.04580472717 0.366124431904
2.04643304558 0.366133892577
2.04706136398 0.366143403782
2.04768968239 0.366152965541
2.04831800079 0.366162577874
2.0489463192 0.366172240802
2.0495746376 0.366181954345
2.05020295601 0.366191718524
2.05083127441 0.36620153336
2.05145959282 0.366211398873
2.05208791122 0.366221315084
2.05271622963 0.366231282014
2.05334454803 0.366241299683
2.05397286644 0.366251368111
2.05460118484 0.36626148732
2.05522950325 0.36627165733
2.05585782166 0.366281878161
2.05648614006 0.366292149834
2.05711445847 0.366302472369
2.05774277687 0.366312845787
2.05837109528 0.366323270109
2.05899941368 0.366333745354
2.05962773209 0.366344271543
2.06025605049 0.366354848697
2.0608843689 0.366365476836
2.0615126873 0.366376155981
2.06214100571 0.366386886151
2.06276932411 0.366397667367
2.06339764252 0.36640849965
2.06402596092 0.36641938302
2.06465427933 0.366430317497
2.06528259773 0.366441303101
2.06591091614 0.366452339853
2.06653923454 0.366463427773
2.06716755295 0.366474566881
2.06779587135 0.366485757198
2.06842418976 0.366496998744
2.06905250816 0.366508291538
2.06968082657 0.366519635601
2.07030914497 0.366531030954
2.07093746338 0.366542477616
2.07156578178 0.366553975607
2.07219410019 0.366565524948
2.07282241859 0.366577125659
2.073450737 0.36658877776
2.0740790554 0.366600481271
2.07470737381 0.366612236211
2.07533569221 0.366624042602
2.07596401062 0.366635900462
2.07659232903 0.366647809813
2.07722064743 0.366659770673
2.07784896584 0.366671783064
2.07847728424 0.366683847004
2.07910560265 0.366695962514
2.07973392105 0.366708129614
2.08036223946 0.366720348323
2.08099055786 0.366732618662
2.08161887627 0.36674494065
2.08224719467 0.366757314308
2.08287551308 0.366769739654
2.08350383148 0.366782216709
2.08413214989 0.366794745493
2.08476046829 0.366807326025
2.0853887867 0.366819958325
2.0860171051 0.366832642413
2.08664542351 0.366845378308
2.08727374191 0.366858166031
2.08790206032 0.3668710056
2.08853037872 0.366883897036
2.08915869713 0.366896840358
2.08978701553 0.366909835586
2.09041533394 0.366922882739
2.09104365234 0.366935981837
2.09167197075 0.366949132899
2.09230028915 0.366962335946
2.09292860756 0.366975590996
2.09355692596 0.366988898069
2.09418524437 0.367002257184
2.09481356277 0.367015668362
2.09544188118 0.36702913162
2.09607019958 0.36704264698
2.09669851799 0.36705621446
2.0973268364 0.367069834079
2.0979551548 0.367083505857
2.09858347321 0.367097229814
2.09921179161 0.367111005968
2.09984011002 0.367124834338
2.10046842842 0.367138714945
2.10109674683 0.367152647807
2.10172506523 0.367166632944
2.10235338364 0.367180670375
2.10298170204 0.367194760118
2.10361002045 0.367208902194
2.10423833885 0.367223096621
2.10486665726 0.367237343419
2.10549497566 0.367251642605
2.10612329407 0.367265994201
2.10675161247 0.367280398224
2.10737993088 0.367294854694
2.10800824928 0.367309363629
2.10863656769 0.36732392505
2.10926488609 0.367338538973
2.1098932045 0.36735320542
2.1105215229 0.367367924408
2.11114984131 0.367382695956
2.11177815971 0.367397520084
2.11240647812 0.36741239681
2.11303479652 0.367427326153
2.11366311493 0.367442308132
2.11429143333 0.367457342765
2.11491975174 0.367472430072
2.11554807014 0.36748757007
2.11617638855 0.36750276278
2.11680470695 0.367518008219
2.11743302536 0.367533306407
2.11806134377 0.367548657361
2.11868966217 0.367564061101
2.11931798058 0.367579517645
2.11994629898 0.367595027012
2.12057461739 0.367610589219
2.12120293579 0.367626204287
2.1218312542 0.367641872233
2.1224595726 0.367657593076
2.12308789101 0.367673366834
2.12371620941 0.367689193525
2.12434452782 0.367705073169
2.12497284622 0.367721005783
2.12560116463 0.367736991387
2.12622948303 0.367753029997
2.12685780144 0.367769121633
2.12748611984 0.367785266312
2.12811443825 0.367801464054
2.12874275665 0.367817714876
2.12937107506 0.367834018797
2.12999939346 0.367850375834
2.13062771187 0.367866786006
2.13125603027 0.367883249331
2.13188434868 0.367899765828
2.13251266708 0.367916335513
2.13314098549 0.367932958406
2.13376930389 0.367949634525
2.1343976223 0.367966363886
2.1350259407 0.367983146509
2.13565425911 0.367999982412
2.13628257751 0.368016871611
2.13691089592 0.368033814126
2.13753921432 0.368050809974
2.13816753273 0.368067859173
2.13879585114 0.36808496174
2.13942416954 0.368102117695
2.14005248795 0.368119327053
2.14068080635 0.368136589834
2.14130912476 0.368153906054
2.14193744316 0.368171275732
2.14256576157 0.368188698885
2.14319407997 0.368206175531
2.14382239838 0.368223705688
2.14445071678 0.368241289372
2.14507903519 0.368258926602
2.14570735359 0.368276617396
2.146335672 0.36829436177
2.1469639904 0.368312159742
2.14759230881 0.36833001133
2.14822062721 0.368347916551
2.14884894562 0.368365875422
2.14947726402 0.368383887961
2.15010558243 0.368401954186
2.15073390083 0.368420074112
2.15136221924 0.368438247759
2.15199053764 0.368456475143
2.15261885605 0.368474756281
2.15324717445 0.36849309119
2.15387549286 0.368511479888
2.15450381126 0.368529922392
2.15513212967 0.368548418719
2.15576044807 0.368566968886
2.15638876648 0.36858557291
2.15701708488 0.368604230808
2.15764540329 0.368622942597
2.15827372169 0.368641708294
2.1589020401 0.368660527916
2.15953035851 0.368679401481
2.16015867691 0.368698329004
2.16078699532 0.368717310502
2.16141531372 0.368736345994
2.16204363213 0.368755435494
2.16267195053 0.368774579021
2.16330026894 0.36879377659
2.16392858734 0.368813028219
2.16455690575 0.368832333925
2.16518522415 0.368851693723
2.16581354256 0.36887110763
2.16644186096 0.368890575664
2.16707017937 0.36891009784
2.16769849777 0.368929674176
2.16832681618 0.368949304687
2.16895513458 0.36896898939
2.16958345299 0.368988728302
2.17021177139 0.369008521438
2.1708400898 0.369028368816
2.1714684082 0.369048270452
2.17209672661 0.369068226362
2.17272504501 0.369088236562
2.17335336342 0.369108301068
2.17398168182 0.369128419897
2.17461000023 0.369148593066
2.17523831863 0.369168820589
2.17586663704 0.369189102483
2.17649495544 0.369209438765
2.17712327385 0.36922982945
2.17775159225 0.369250274554
2.17837991066 0.369270774094
2.17900822906 0.369291328085
2.17963654747 0.369311936543
2.18026486588 0.369332599485
2.18089318428 0.369353316925
2.18152150269 0.36937408888
2.18214982109 0.369394915366
2.1827781395 0.369415796399
2.1834064579 0.369436731993
2.18403477631 0.369457722166
2.18466309471 0.369478766932
2.18529141312 0.369499866307
2.18591973152 0.369521020307
2.18654804993 0.369542228947
2.18717636833 0.369563492243
2.18780468674 0.369584810211
2.18843300514 0.369606182865
2.18906132355 0.369627610222
2.18968964195 0.369649092296
2.19031796036 0.369670629103
2.19094627876 0.369692220659
2.19157459717 0.369713866979
2.19220291557 0.369735568077
2.19283123398 0.36975732397
2.19345955238 0.369779134672
2.19408787079 0.369801000199
2.19471618919 0.369822920565
2.1953445076 0.369844895786
2.195972826 0.369866925877
2.19660114441 0.369889010853
2.19722946281 0.369911150728
2.19785778122 0.369933345519
2.19848609962 0.369955595239
2.19911441803 0.369977899904
2.19974273643 0.370000259528
2.20037105484 0.370022674127
2.20099937325 0.370045143714
2.20162769165 0.370067668306
2.20225601006 0.370090247916
2.20288432846 0.370112882559
2.20351264687 0.37013557225
2.20414096527 0.370158317003
2.20476928368 0.370181116834
2.20539760208 0.370203971756
2.20602592049 0.370226881784
2.20665423889 0.370249846932
2.2072825573 0.370272867216
2.2079108757 0.370295942648
2.20853919411 0.370319073245
2.20916751251 0.370342259019
2.20979583092 0.370365499985
2.21042414932 0.370388796158
2.21105246773 0.370412147552
2.21168078613 0.37043555418
2.21230910454 0.370459016058
2.21293742294 0.370482533198
2.21356574135 0.370506105616
2.21419405975 0.370529733324
2.21482237816 0.370553416338
2.21545069656 0.370577154671
2.21607901497 0.370600948337
2.21670733337 0.370624797349
2.21733565178 0.370648701722
2.21796397018 0.37067266147
2.21859228859 0.370696676606
2.21922060699 0.370720747144
2.2198489254 0.370744873097
2.2204772438 0.370769054479
2.22110556221 0.370793291305
2.22173388062 0.370817583586
2.22236219902 0.370841931338
2.22299051743 0.370866334573
2.22361883583 0.370890793304
2.22424715424 0.370915307546
2.22487547264 0.370939877312
2.22550379105 0.370964502614
2.22613210945 0.370989183467
2.22676042786 0.371013919883
2.22738874626 0.371038711876
2.22801706467 0.371063559459
2.22864538307 0.371088462645
2.22927370148 0.371113421446
2.22990201988 0.371138435877
2.23053033829 0.37116350595
2.23115865669 0.371188631678
2.2317869751 0.371213813074
2.2324152935 0.371239050152
2.23304361191 0.371264342922
2.23367193031 0.3712896914
2.23430024872 0.371315095597
2.23492856712 0.371340555526
2.23555688553 0.3713660712
2.23618520393 0.371391642631
2.23681352234 0.371417269832
2.23744184074 0.371442952817
2.23807015915 0.371468691596
2.23869847755 0.371494486183
2.23932679596 0.37152033659
2.23995511436 0.371546242829
2.24058343277 0.371572204914
2.24121175117 0.371598222855
2.24184006958 0.371624296666
2.24246838799 0.371650426359
2.24309670639 0.371676611946
2.2437250248 0.371702853439
2.2443533432 0.37172915085
2.24498166161 0.371755504191
2.24560998001 0.371781913475
2.24623829842 0.371808378713
2.24686661682 0.371834899917
2.24749493523 0.3718614771
2.24812325363 0.371888110272
2.24875157204 0.371914799447
2.24937989044 0.371941544635
2.25000820885 0.371968345848
2.25063652725 0.371995203099
2.25126484566 0.372022116398
2.25189316406 0.372049085757
2.25252148247 0.372076111189
2.25314980087 0.372103192704
2.25377811928 0.372130330314
2.25440643768 0.37215752403
2.25503475609 0.372184773864
2.25566307449 0.372212079827
2.2562913929 0.37223944193
2.2569197113 0.372266860185
2.25754802971 0.372294334603
2.25817634811 0.372321865195
2.25880466652 0.372349451972
2.25943298492 0.372377094945
2.26006130333 0.372404794126
2.26068962173 0.372432549525
2.26131794014 0.372460361153
2.26194625854 0.372488229022
2.26257457695 0.372516153142
2.26320289536 0.372544133523
2.26383121376 0.372572170177
2.26445953217 0.372600263115
2.26508785057 0.372628412346
2.26571616898 0.372656617883
2.26634448738 0.372684879735
2.26697280579 0.372713197912
2.26760112419 0.372741572426
2.2682294426 0.372770003287
2.268857761 0.372798490505
2.26948607941 0.372827034091
2.27011439781 0.372855634055
2.27074271622 0.372884290407
2.27137103462 0.372913003157
2.27199935303 0.372941772316
2.27262767143 0.372970597895
2.27325598984 0.372999479902
2.27388430824 0.373028418348
2.27451262665 0.373057413243
2.27514094505 0.373086464597
2.27576926346 0.373115572419
2.27639758186 0.373144736721
2.27702590027 0.373173957511
2.27765421867 0.3732032348
2.27828253708 0.373232568596
2.27891085548 0.373261958911
2.27953917389 0.373291405753
2.28016749229 0.373320909131
2.2807958107 0.373350469057
2.2814241291 0.373380085538
2.28205244751 0.373409758585
2.28268076591 0.373439488207
2.28330908432 0.373469274412
2.28393740273 0.373499117212
2.28456572113 0.373529016614
2.28519403954 0.373558972628
2.28582235794 0.373588985264
2.28645067635 0.37361905453
2.28707899475 0.373649180435
2.28770731316 0.373679362988
2.28833563156 0.373709602199
2.28896394997 0.373739898076
2.28959226837 0.373770250628
2.29022058678 0.373800659865
2.29084890518 0.373831125794
2.29147722359 0.373861648424
2.29210554199 0.373892227765
2.2927338604 0.373922863824
2.2933621788 0.373953556611
2.29399049721 0.373984306134
2.29461881561 0.374015112401
2.29524713402 0.374045975421
2.29587545242 0.374076895202
2.29650377083 0.374107871753
2.29713208923 0.374138905082
2.29776040764 0.374169995196
2.29838872604 0.374201142105
2.29901704445 0.374232345817
2.29964536285 0.374263606339
2.30027368126 0.37429492368
2.30090199966 0.374326297847
2.30153031807 0.374357728849
2.30215863647 0.374389216693
2.30278695488 0.374420761387
2.30341527328 0.37445236294
2.30404359169 0.374484021358
2.3046719101 0.37451573665
2.3053002285 0.374547508823
2.30592854691 0.374579337884
2.30655686531 0.374611223842
2.30718518372 0.374643166704
2.30781350212 0.374675166477
2.30844182053 0.374707223168
2.30907013893 0.374739336785
2.30969845734 0.374771507336
2.31032677574 0.374803734827
2.31095509415 0.374836019265
2.31158341255 0.374868360659
2.31221173096 0.374900759014
2.31284004936 0.374933214338
2.31346836777 0.374965726638
2.31409668617 0.374998295921
2.31472500458 0.375030922193
2.31535332298 0.375063605462
2.31598164139 0.375096345734
2.31660995979 0.375129143016
2.3172382782 0.375161997315
2.3178665966 0.375194908637
2.31849491501 0.375227876989
2.31912323341 0.375260902377
2.31975155182 0.375293984808
2.32037987022 0.375327124288
2.32100818863 0.375360320824
2.32163650703 0.375393574422
2.32226482544 0.375426885087
2.32289314384 0.375460252827
2.32352146225 0.375493677648
2.32414978065 0.375527159555
2.32477809906 0.375560698555
2.32540641747 0.375594294653
2.32603473587 0.375627947856
2.32666305428 0.375661658169
2.32729137268 0.375695425598
2.32791969109 0.37572925015
2.32854800949 0.375763131829
2.3291763279 0.375797070641
2.3298046463 0.375831066592
2.33043296471 0.375865119688
2.33106128311 0.375899229934
2.33168960152 0.375933397336
2.33231791992 0.375967621898
2.33294623833 0.376001903627
2.33357455673 0.376036242527
2.33420287514 0.376070638603
2.33483119354 0.376105091862
2.33545951195 0.376139602308
2.33608783035 0.376174169946
2.33671614876 0.376208794781
2.33734446716 0.376243476818
2.33797278557 0.376278216062
2.33860110397 0.376313012518
2.33922942238 0.37634786619
2.33985774078 0.376382777084
2.34048605919 0.376417745204
2.34111437759 0.376452770555
2.341742696 0.376487853141
2.3423710144 0.376522992967
2.34299933281 0.376558190037
2.34362765121 0.376593444355
2.34425596962 0.376628755927
2.34488428802 0.376664124756
2.34551260643 0.376699550847
2.34614092484 0.376735034203
2.34676924324 0.376770574829
2.34739756165 0.376806172729
2.34802588005 0.376841827907
2.34865419846 0.376877540367
2.34928251686 0.376913310113
2.34991083527 0.376949137148
2.35053915367 0.376985021477
2.35116747208 0.377020963103
2.35179579048 0.37705696203
2.35242410889 0.377093018262
2.35305242729 0.377129131802
2.3536807457 0.377165302653
2.3543090641 0.377201530819
2.35493738251 0.377237816304
2.35556570091 0.37727415911
2.35619401932 0.377310559241
2.35682233772 0.377347016701
2.35745065613 0.377383531492
2.35807897453 0.377420103618
2.35870729294 0.377456733081
2.35933561134 0.377493419885
2.35996392975 0.377530164032
2.36059224815 0.377566965526
2.36122056656 0.377603824369
2.36184888496 0.377640740564
2.36247720337 0.377677714114
2.36310552177 0.377714745021
2.36373384018 0.377751833288
2.36436215858 0.377788978918
2.36499047699 0.377826181912
2.36561879539 0.377863442274
2.3662471138 0.377900760005
2.36687543221 0.377938135109
2.36750375061 0.377975567586
2.36813206902 0.378013057441
2.36876038742 0.378050604673
2.36938870583 0.378088209287
2.37001702423 0.378125871283
2.37064534264 0.378163590663
2.37127366104 0.37820136743
2.37190197945 0.378239201585
2.37253029785 0.378277093131
2.37315861626 0.378315042068
2.37378693466 0.378353048398
2.37441525307 0.378391112123
2.37504357147 0.378429233245
2.37567188988 0.378467411765
2.37630020828 0.378505647684
2.37692852669 0.378543941005
2.37755684509 0.378582291727
2.3781851635 0.378620699852
2.3788134819 0.378659165382
2.37944180031 0.378697688317
2.38007011871 0.378736268659
2.38069843712 0.378774906409
2.38132675552 0.378813601567
2.38195507393 0.378852354135
2.38258339233 0.378891164113
2.38321171074 0.378930031502
2.38384002914 0.378968956302
2.38446834755 0.379007938515
2.38509666595 0.37904697814
2.38572498436 0.379086075179
2.38635330276 0.379125229632
2.38698162117 0.379164441499
2.38760993958 0.379203710781
2.38823825798 0.379243037477
2.38886657639 0.379282421588
2.38949489479 0.379321863115
2.3901232132 0.379361362057
2.3907515316 0.379400918414
2.39137985001 0.379440532186
2.39200816841 0.379480203373
2.39263648682 0.379519931975
2.39326480522 0.379559717992
2.39389312363 0.379599561423
2.39452144203 0.379639462269
2.39514976044 0.379679420528
2.39577807884 0.3797194362
2.39640639725 0.379759509285
2.39703471565 0.379799639782
2.39766303406 0.37983982769
2.39829135246 0.379880073009
2.39891967087 0.379920375738
2.39954798927 0.379960735876
2.40017630768 0.380001153422
2.40080462608 0.380041628375
2.40143294449 0.380082160734
2.40206126289 0.380122750498
2.4026895813 0.380163397666
2.4033178997 0.380204102237
2.40394621811 0.380244864209
2.40457453651 0.380285683581
2.40520285492 0.380326560352
2.40583117332 0.38036749452
2.40645949173 0.380408486083
2.40708781013 0.380449535041
2.40771612854 0.380490641391
2.40834444695 0.380531805131
2.40897276535 0.38057302626
2.40960108376 0.380614304776
2.41022940216 0.380655640677
2.41085772057 0.380697033962
2.41148603897 0.380738484627
2.41211435738 0.380779992671
2.41274267578 0.380821558092
2.41337099419 0.380863180887
2.41399931259 0.380904861054
2.414627631 0.380946598592
2.4152559494 0.380988393497
2.41588426781 0.381030245766
2.41651258621 0.381072155398
2.41714090462 0.38111412239
2.41776922302 0.381156146739
2.41839754143 0.381198228442
2.41902585983 0.381240367496
2.41965417824 0.381282563899
2.42028249664 0.381324817648
2.42091081505 0.38136712874
2.42153913345 0.381409497171
2.42216745186 0.381451922938
2.42279577026 0.381494406039
2.42342408867 0.38153694647
2.42405240707 0.381579544227
2.42468072548 0.381622199307
2.42530904388 0.381664911708
2.42593736229 0.381707681424
2.42656568069 0.381750508454
2.4271939991 0.381793392792
2.4278223175 0.381836334435
2.42845063591 0.381879333381
2.42907895432 0.381922389623
2.42970727272 0.38196550316
2.43033559113 0.382008673986
2.43096390953 0.382051902098
2.43159222794 0.382095187491
2.43222054634 0.382138530162
2.43284886475 0.382181930105
2.43347718315 0.382225387318
2.43410550156 0.382268901795
2.43473381996 0.382312473532
2.43536213837 0.382356102525
2.43599045677 0.382399788768
2.43661877518 0.382443532258
2.43724709358 0.382487332989
2.43787541199 0.382531190957
2.43850373039 0.382575106157
2.4391320488 0.382619078584
2.4397603672 0.382663108233
2.44038868561 0.382707195099
2.44101700401 0.382751339177
2.44164532242 0.382795540462
2.44227364082 0.382839798947
2.44290195923 0.38288411463
2.44353027763 0.382928487502
2.44415859604 0.38297291756
2.44478691444 0.383017404798
2.44541523285 0.383061949211
2.44604355125 0.383106550791
2.44667186966 0.383151209535
2.44730018806 0.383195925435
2.44792850647 0.383240698487
2.44855682487 0.383285528684
2.44918514328 0.383330416021
2.44981346169 0.383375360491
2.45044178009 0.383420362087
2.4510700985 0.383465420805
2.4516984169 0.383510536638
2.45232673531 0.383555709579
2.45295505371 0.383600939622
2.45358337212 0.38364622676
2.45421169052 0.383691570988
2.45484000893 0.383736972297
2.45546832733 0.383782430683
2.45609664574 0.383827946138
2.45672496414 0.383873518655
2.45735328255 0.383919148227
2.45798160095 0.383964834848
2.45860991936 0.38401057851
2.45923823776 0.384056379206
2.45986655617 0.38410223693
2.46049487457 0.384148151673
2.46112319298 0.38419412343
2.46175151138 0.384240152191
2.46237982979 0.384286237951
2.46300814819 0.384332380701
2.4636364666 0.384378580434
2.464264785 0.384424837143
2.46489310341 0.384471150819
2.46552142181 0.384517521454
2.46614974022 0.384563949042
2.46677805862 0.384610433574
2.46740637703 0.384656975042
2.46803469543 0.384703573439
2.46866301384 0.384750228755
2.46929133224 0.384796940983
2.46991965065 0.384843710115
2.47054796906 0.384890536142
2.47117628746 0.384937419056
2.47180460587 0.384984358848
2.47243292427 0.38503135551
2.47306124268 0.385078409034
2.47368956108 0.38512551941
2.47431787949 0.385172686631
2.47494619789 0.385219910686
2.4755745163 0.385267191568
2.4762028347 0.385314529267
2.47683115311 0.385361923774
2.47745947151 0.385409375081
2.47808778992 0.385456883178
2.47871610832 0.385504448056
2.47934442673 0.385552069705
2.47997274513 0.385599748116
2.48060106354 0.385647483281
2.48122938194 0.385695275188
2.48185770035 0.38574312383
2.48248601875 0.385791029195
2.48311433716 0.385838991275
2.48374265556 0.385887010059
2.48437097397 0.385935085539
2.48499929237 0.385983217703
2.48562761078 0.386031406541
2.48625592918 0.386079652045
2.48688424759 0.386127954203
2.48751256599 0.386176313006
2.4881408844 0.386224728443
2.4887692028 0.386273200503
2.48939752121 0.386321729177
2.49002583961 0.386370314454
2.49065415802 0.386418956324
2.49128247643 0.386467654775
2.49191079483 0.386516409797
2.49253911324 0.386565221379
2.49316743164 0.38661408951
2.49379575005 0.386663014181
2.49442406845 0.386711995378
2.49505238686 0.386761033092
2.49568070526 0.386810127312
2.49630902367 0.386859278025
2.49693734207 0.386908485221
2.49756566048 0.386957748889
2.49819397888 0.387007069017
2.49882229729 0.387056445593
2.49945061569 0.387105878607
2.5000789341 0.387155368045
2.5007072525 0.387204913898
2.50133557091 0.387254516152
2.50196388931 0.387304174797
2.50259220772 0.38735388982
2.50322052612 0.387403661208
2.50384884453 0.387453488951
2.50447716293 0.387503373036
2.50510548134 0.387553313451
2.50573379974 0.387603310183
2.50636211815 0.387653363221
2.50699043655 0.387703472551
2.50761875496 0.387753638161
2.50824707336 0.387803860039
2.50887539177 0.387854138172
2.50950371017 0.387904472547
2.51013202858 0.387954863152
2.51076034698 0.388005309974
2.51138866539 0.388055812999
2.5120169838 0.388106372215
2.5126453022 0.388156987609
2.51327362061 0.388207659168
2.51390193901 0.388258386877
2.51453025742 0.388309170725
2.51515857582 0.388360010697
2.51578689423 0.388410906781
2.51641521263 0.388461858962
2.51704353104 0.388512867228
2.51767184944 0.388563931564
2.51830016785 0.388615051957
2.51892848625 0.388666228393
2.51955680466 0.388717460858
2.52018512306 0.388768749338
2.52081344147 0.388820093819
2.52144175987 0.388871494287
2.52207007828 0.388922950729
2.52269839668 0.388974463128
2.52332671509 0.389026031473
2.52395503349 0.389077655747
2.5245833519 0.389129335937
2.5252116703 0.389181072027
2.52583998871 0.389232864004
2.52646830711 0.389284711853
2.52709662552 0.389336615559
2.52772494392 0.389388575107
2.52835326233 0.389440590482
2.52898158073 0.38949266167
2.52960989914 0.389544788654
2.53023821754 0.389596971421
2.53086653595 0.389649209955
2.53149485435 0.38970150424
2.53212317276 0.389753854262
2.53275149117 0.389806260005
2.53337980957 0.389858721453
2.53400812798 0.389911238591
2.53463644638 0.389963811403
2.53526476479 0.390016439874
2.53589308319 0.390069123987
2.5365214016 0.390121863728
2.53714972 0.390174659079
2.53777803841 0.390227510025
2.53840635681 0.390280416551
2.53903467522 0.390333378639
2.53966299362 0.390386396274
2.54029131203 0.390439469439
2.54091963043 0.390492598117
2.54154794884 0.390545782294
2.54217626724 0.390599021951
2.54280458565 0.390652317072
2.54343290405 0.390705667642
2.54406122246 0.390759073642
2.54468954086 0.390812535056
2.54531785927 0.390866051867
2.54594617767 0.390919624059
2.54657449608 0.390973251614
2.54720281448 0.391026934515
2.54783113289 0.391080672745
2.54845945129 0.391134466287
2.5490877697 0.391188315123
2.5497160881 0.391242219236
2.55034440651 0.391296178608
2.55097272491 0.391350193223
2.55160104332 0.391404263061
2.55222936172 0.391458388106
2.55285768013 0.39151256834
2.55348599854 0.391566803745
2.55411431694 0.391621094303
2.55474263535 0.391675439996
2.55537095375 0.391729840805
2.55599927216 0.391784296714
2.55662759056 0.391838807703
2.55725590897 0.391893373754
2.55788422737 0.391947994849
2.55851254578 0.392002670969
2.55914086418 0.392057402097
2.55976918259 0.392112188212
2.56039750099 0.392167029297
2.5610258194 0.392221925333
2.5616541378 0.392276876301
2.56228245621 0.392331882182
2.56291077461 0.392386942958
2.56353909302 0.392442058608
2.56416741142 0.392497229114
2.56479572983 0.392552454458
2.56542404823 0.392607734618
2.56605236664 0.392663069577
2.56668068504 0.392718459314
2.56730900345 0.392773903811
2.56793732185 0.392829403047
2.56856564026 0.392884957003
2.56919395866 0.39294056566
2.56982227707 0.392996228997
2.57045059547 0.393051946994
2.57107891388 0.393107719633
2.57170723228 0.393163546891
2.57233555069 0.393219428751
2.57296386909 0.39327536519
2.5735921875 0.39333135619
2.57422050591 0.39338740173
2.57484882431 0.393443501789
2.57547714272 0.393499656346
2.57610546112 0.393555865382
2.57673377953 0.393612128876
2.57736209793 0.393668446807
2.57799041634 0.393724819154
2.57861873474 0.393781245896
2.57924705315 0.393837727013
2.57987537155 0.393894262483
2.58050368996 0.393950852286
2.58113200836 0.394007496399
2.58176032677 0.394064194803
2.58238864517 0.394120947476
2.58301696358 0.394177754395
2.58364528198 0.394234615541
2.58427360039 0.394291530891
2.58490191879 0.394348500423
2.5855302372 0.394405524117
2.5861585556 0.39446260195
2.58678687401 0.3945197339
2.58741519241 0.394576919945
2.58804351082 0.394634160065
2.58867182922 0.394691454235
2.58930014763 0.394748802435
2.58992846603 0.394806204643
2.59055678444 0.394863660835
2.59118510284 0.394921170989
2.59181342125 0.394978735084
2.59244173965 0.395036353096
2.59307005806 0.395094025003
2.59369837646 0.395151750782
2.59432669487 0.395209530411
2.59495501328 0.395267363866
2.59558333168 0.395325251126
2.59621165009 0.395383192166
2.59683996849 0.395441186964
2.5974682869 0.395499235496
2.5980966053 0.395557337741
2.59872492371 0.395615493673
2.59935324211 0.395673703271
2.59998156052 0.395731966509
2.60060987892 0.395790283366
2.60123819733 0.395848653818
2.60186651573 0.39590707784
2.60249483414 0.395965555409
2.60312315254 0.396024086501
2.60375147095 0.396082671093
2.60437978935 0.39614130916
2.60500810776 0.396200000678
2.60563642616 0.396258745624
2.60626474457 0.396317543973
2.60689306297 0.396376395701
2.60752138138 0.396435300783
2.60814969978 0.396494259196
2.60877801819 0.396553270914
2.60940633659 0.396612335913
2.610034655 0.396671454169
2.6106629734 0.396730625656
2.61129129181 0.396789850351
2.61191961021 0.396849128227
2.61254792862 0.396908459261
2.61317624702 0.396967843427
2.61380456543 0.3970272807
2.61443288383 0.397086771055
2.61506120224 0.397146314467
2.61568952065 0.39720591091
2.61631783905 0.397265560359
2.61694615746 0.397325262789
2.61757447586 0.397385018173
2.61820279427 0.397444826487
2.61883111267 0.397504687705
2.61945943108 0.397564601801
2.62008774948 0.397624568749
2.62071606789 0.397684588523
2.62134438629 0.397744661097
2.6219727047 0.397804786445
2.6226010231 0.397864964541
2.62322934151 0.397925195359
2.62385765991 0.397985478873
2.62448597832 0.398045815055
2.62511429672 0.39810620388
2.62574261513 0.398166645322
2.62637093353 0.398227139352
2.62699925194 0.398287685946
2.62762757034 0.398348285076
2.62825588875 0.398408936715
2.62888420715 0.398469640836
2.62951252556 0.398530397413
2.63014084396 0.398591206418
2.63076916237 0.398652067824
2.63139748077 0.398712981605
2.63202579918 0.398773947732
2.63265411758 0.398834966178
2.63328243599 0.398896036916
2.63391075439 0.398957159919
2.6345390728 0.399018335159
2.6351673912 0.399079562608
2.63579570961 0.399140842238
2.63642402802 0.399202174022
2.63705234642 0.399263557932
2.63768066483 0.399324993939
2.63830898323 0.399386482017
2.63893730164 0.399448022136
2.63956562004 0.399509614269
2.64019393845 0.399571258386
2.64082225685 0.399632954461
2.64145057526 0.399694702464
2.64207889366 0.399756502368
2.64270721207 0.399818354142
2.64333553047 0.39988025776
2.64396384888 0.399942213191
2.64459216728 0.400004220408
2.64522048569 0.400066279382
2.64584880409 0.400128390083
2.6464771225 0.400190552482
2.6471054409 0.400252766551
2.64773375931 0.40031503226
2.64836207771 0.40037734958
2.64899039612 0.400439718481
2.64961871452 0.400502138935
2.65024703293 0.400564610912
2.65087535133 0.400627134382
2.65150366974 0.400689709316
2.65213198814 0.400752335683
2.65276030655 0.400815013455
2.65338862495 0.400877742602
2.65401694336 0.400940523092
2.65464526176 0.401003354898
2.65527358017 0.401066237987
2.65590189857 0.401129172331
2.65653021698 0.401192157899
2.65715853539 0.401255194661
2.65778685379 0.401318282586
2.6584151722 0.401381421644
2.6590434906 0.401444611804
2.65967180901 0.401507853036
2.66030012741 0.40157114531
2.66092844582 0.401634488594
2.66155676422 0.401697882857
2.66218508263 0.401761328069
2.66281340103 0.401824824199
2.66344171944 0.401888371216
2.66407003784 0.401951969088
2.66469835625 0.402015617784
2.66532667465 0.402079317274
2.66595499306 0.402143067526
2.66658331146 0.402206868508
2.66721162987 0.402270720188
2.66783994827 0.402334622537
2.66846826668 0.40239857552
2.66909658508 0.402462579108
2.66972490349 0.402526633268
2.67035322189 0.402590737968
2.6709815403 0.402654893177
2.6716098587 0.402719098862
2.67223817711 0.402783354992
2.67286649551 0.402847661533
2.67349481392 0.402912018454
2.67412313232 0.402976425723
2.67475145073 0.403040883308
2.67537976913 0.403105391174
2.67600808754 0.403169949292
2.67663640594 0.403234557626
2.67726472435 0.403299216146
2.67789304276 0.403363924818
2.67852136116 0.403428683609
2.67914967957 0.403493492486
2.67977799797 0.403558351417
2.68040631638 0.403623260369
2.68103463478 0.403688219308
2.68166295319 0.4037532282
2.68229127159 0.403818287014
2.68291959 0.403883395715
2.6835479084 0.40394855427
2.68417622681 0.404013762646
2.68480454521 0.404079020808
2.68543286362 0.404144328724
2.68606118202 0.404209686359
2.68668950043 0.404275093681
2.68731781883 0.404340550654
2.68794613724 0.404406057245
2.68857445564 0.40447161342
2.68920277405 0.404537219146
2.68983109245 0.404602874386
2.69045941086 0.404668579109
2.69108772926 0.404734333278
2.69171604767 0.404800136861
2.69234436607 0.404865989821
2.69297268448 0.404931892126
2.69360100288 0.40499784374
2.69422932129 0.405063844628
2.69485763969 0.405129894756
2.6954859581 0.40519599409
2.6961142765 0.405262142593
2.69674259491 0.405328340231
2.69737091331 0.40539458697
2.69799923172 0.405460882773
2.69862755013 0.405527227606
2.69925586853 0.405593621434
2.69988418694 0.405660064221
2.70051250534 0.405726555932
2.70114082375 0.405793096531
2.70176914215 0.405859685983
2.70239746056 0.405926324251
2.70302577896 0.405993011302
2.70365409737 0.406059747098
2.70428241577 0.406126531603
2.70491073418 0.406193364783
2.70553905258 0.4062602466
2.70616737099 0.40632717702
2.70679568939 0.406394156005
2.7074240078 0.406461183519
2.7080523262 0.406528259527
2.70868064461 0.406595383991
2.70930896301 0.406662556876
2.70993728142 0.406729778145
2.71056559982 0.406797047761
2.71119391823 0.406864365688
2.71182223663 0.406931731889
2.71245055504 0.406999146327
2.71307887344 0.407066608966
2.71370719185 0.407134119767
2.71433551025 0.407201678696
2.71496382866 0.407269285713
2.71559214706 0.407336940783
2.71622046547 0.407404643868
2.71684878387 0.40747239493
2.71747710228 0.407540193933
2.71810542068 0.407608040838
2.71873373909 0.407675935609
2.7193620575 0.407743878208
2.7199903759 0.407811868597
2.72061869431 0.407879906738
2.72124701271 0.407947992594
2.72187533112 0.408016126126
2.72250364952 0.408084307298
2.72313196793 0.40815253607
2.72376028633 0.408220812405
2.72438860474 0.408289136264
2.72501692314 0.40835750761
2.72564524155 0.408425926404
2.72627355995 0.408494392607
2.72690187836 0.408562906182
2.72753019676 0.408631467089
2.72815851517 0.408700075291
2.72878683357 0.408768730748
2.72941515198 0.408837433422
2.73004347038 0.408906183274
2.73067178879 0.408974980265
2.73130010719 0.409043824356
2.7319284256 0.409112715508
2.732556744 0.409181653682
2.73318506241 0.40925063884
2.73381338081 0.409319670941
2.73444169922 0.409388749946
2.73507001762 0.409457875817
2.73569833603 0.409527048513
2.73632665443 0.409596267995
2.73695497284 0.409665534224
2.73758329124 0.40973484716
2.73821160965 0.409804206763
2.73883992805 0.409873612994
2.73946824646 0.409943065812
2.74009656487 0.410012565178
2.74072488327 0.410082111052
2.74135320168 0.410151703393
2.74198152008 0.410221342162
2.74260983849 0.410291027318
2.74323815689 0.410360758821
2.7438664753 0.410430536631
2.7444947937 0.410500360707
2.74512311211 0.410570231008
2.74575143051 0.410640147495
2.74637974892 0.410710110127
2.74700806732 0.410780118863
2.74763638573 0.410850173662
2.74826470413 0.410920274483
2.74889302254 0.410990421285
2.74952134094 0.411060614029
2.75014965935 0.411130852671
2.75077797775 0.411201137172
2.75140629616 0.41127146749
2.75203461456 0.411341843584
2.75266293297 0.411412265413
2.75329125137 0.411482732935
2.75391956978 0.411553246109
2.75454788818 0.411623804893
2.75517620659 0.411694409246
2.75580452499 0.411765059126
2.7564328434 0.411835754491
2.7570611618 0.4119064953
2.75768948021 0.41197728151
2.75831779861 0.41204811308
2.75894611702 0.412118989968
2.75957443542 0.412189912131
2.76020275383 0.412260879529
2.76083107224 0.412331892117
2.76145939064 0.412402949855
2.76208770905 0.412474052699
2.76271602745 0.412545200608
2.76334434586 0.412616393538
2.76397266426 0.412687631448
2.76460098267 0.412758914294
2.76522930107 0.412830242035
2.76585761948 0.412901614627
2.76648593788 0.412973032027
2.76711425629 0.413044494193
2.76774257469 0.413116001082
2.7683708931 0.41318755265
2.7689992115 0.413259148855
2.76962752991 0.413330789654
2.77025584831 0.413402475002
2.77088416672 0.413474204858
2.77151248512 0.413545979177
2.77214080353 0.413617797916
2.77276912193 0.413689661032
2.77339744034 0.413761568481
2.77402575874 0.41383352022
2.77465407715 0.413905516204
2.77528239555 0.413977556391
2.77591071396 0.414049640736
2.77653903236 0.414121769195
2.77716735077 0.414193941725
2.77779566917 0.414266158281
2.77842398758 0.414338418819
2.77905230598 0.414410723296
2.77968062439 0.414483071667
2.78030894279 0.414555463887
2.7809372612 0.414627899913
2.78156557961 0.4147003797
2.78219389801 0.414772903203
2.78282221642 0.414845470379
2.78345053482 0.414918081181
2.78407885323 0.414990735566
2.78470717163 0.41506343349
2.78533549004 0.415136174906
2.78596380844 0.415208959771
2.78659212685 0.415281788039
2.78722044525 0.415354659665
2.78784876366 0.415427574604
2.78847708206 0.415500532812
2.78910540047 0.415573534243
2.78973371887 0.415646578851
2.79036203728 0.415719666592
2.79099035568 0.41579279742
2.79161867409 0.415865971289
2.79224699249 0.415939188154
2.7928753109 0.41601244797
2.7935036293 0.41608575069
2.79413194771 0.41615909627
2.79476026611 0.416232484663
2.79538858452 0.416305915823
2.79601690292 0.416379389705
2.79664522133 0.416452906263
2.79727353973 0.41652646545
2.79790185814 0.41660006722
2.79853017654 0.416673711528
2.79915849495 0.416747398327
2.79978681335 0.416821127571
2.80041513176 0.416894899213
2.80104345016 0.416968713208
2.80167176857 0.417042569508
2.80230008698 0.417116468067
2.80292840538 0.417190408838
2.80355672379 0.417264391775
2.80418504219 0.417338416831
2.8048133606 0.41741248396
2.805441679 0.417486593114
2.80606999741 0.417560744246
2.80669831581 0.41763493731
2.80732663422 0.417709172259
2.80795495262 0.417783449044
2.80858327103 0.41785776762
2.80921158943 0.417932127939
2.80983990784 0.418006529954
2.81046822624 0.418080973617
2.81109654465 0.418155458881
2.81172486305 0.418229985698
2.81235318146 0.418304554022
2.81298149986 0.418379163803
2.81360981827 0.418453814996
2.81423813667 0.418528507551
2.81486645508 0.418603241421
2.81549477348 0.418678016559
2.81612309189 0.418752832916
2.81675141029 0.418827690445
2.8173797287 0.418902589096
2.8180080471 0.418977528824
2.81863636551 0.419052509578
2.81926468391 0.419127531311
2.81989300232 0.419202593975
2.82052132072 0.419277697522
2.82114963913 0.419352841902
2.82177795753 0.419428027068
2.82240627594 0.41950325297
2.82303459435 0.419578519561
2.82366291275 0.419653826792
2.82429123116 0.419729174614
2.82491954956 0.419804562978
2.82554786797 0.419879991836
2.82617618637 0.419955461139
2.82680450478 0.420030970837
2.82743282318 0.420106520881
2.82806114159 0.420182111224
2.82868945999 0.420257741815
2.8293177784 0.420333412605
2.8299460968 0.420409123545
2.83057441521 0.420484874586
2.83120273361 0.420560665679
2.83183105202 0.420636496774
2.83245937042 0.420712367821
2.83308768883 0.420788278771
2.83371600723 0.420864229575
2.83434432564 0.420940220183
2.83497264404 0.421016250545
2.83560096245 0.421092320611
2.83622928085 0.421168430331
2.83685759926 0.421244579657
2.83748591766 0.421320768537
2.83811423607 0.421396996921
2.83874255447 0.421473264761
2.83937087288 0.421549572005
2.83999919128 0.421625918603
2.84062750969 0.421702304505
2.84125582809 0.421778729662
2.8418841465 0.421855194022
2.8425124649 0.421931697535
2.84314078331 0.422008240151
2.84376910172 0.422084821818
2.84439742012 0.422161442488
2.84502573853 0.422238102108
2.84565405693 0.422314800629
2.84628237534 0.422391537999
2.84691069374 0.422468314168
2.84753901215 0.422545129085
2.84816733055 0.422621982699
2.84879564896 0.422698874959
2.84942396736 0.422775805813
2.85005228577 0.422852775212
2.85068060417 0.422929783104
2.85130892258 0.423006829437
2.85193724098 0.42308391416
2.85256555939 0.423161037222
2.85319387779 0.423238198572
2.8538221962 0.423315398158
2.8544505146 0.423392635929
2.85507883301 0.423469911834
2.85570715141 0.423547225819
2.85633546982 0.423624577835
2.85696378822 0.423701967829
2.85759210663 0.42377939575
2.85822042503 0.423856861546
2.85884874344 0.423934365164
2.85947706184 0.424011906554
2.86010538025 0.424089485662
2.86073369865 0.424167102438
2.86136201706 0.424244756828
2.86199033546 0.424322448781
2.86261865387 0.424400178245
2.86324697227 0.424477945168
2.86387529068 0.424555749496
2.86450360909 0.424633591178
2.86513192749 0.424711470162
2.8657602459 0.424789386394
2.8663885643 0.424867339823
2.86701688271 0.424945330396
2.86764520111 0.42502335806
2.86827351952 0.425101422762
2.86890183792 0.42517952445
2.86953015633 0.425257663072
2.87015847473 0.425335838573
2.87078679314 0.425414050902
2.87141511154 0.425492300006
2.87204342995 0.42557058583
2.87267174835 0.425648908324
2.87330006676 0.425727267432
2.87392838516 0.425805663103
2.87455670357 0.425884095283
2.87518502197 0.425962563919
2.87581334038 0.426041068957
2.87644165878 0.426119610344
2.87706997719 0.426198188027
2.87769829559 0.426276801952
2.878326614 0.426355452066
2.8789549324 0.426434138315
2.87958325081 0.426512860646
2.88021156921 0.426591619004
2.88083988762 0.426670413337
2.88146820602 0.426749243591
2.88209652443 0.426828109711
2.88272484283 0.426907011644
2.88335316124 0.426985949336
2.88398147964 0.427064922733
2.88460979805 0.42714393178
2.88523811646 0.427222976425
2.88586643486 0.427302056613
2.88649475327 0.427381172289
2.88712307167 0.427460323399
2.88775139008 0.42753950989
2.88837970848 0.427618731706
2.88900802689 0.427697988794
2.88963634529 0.427777281099
2.8902646637 0.427856608567
2.8908929821 0.427935971143
2.89152130051 0.428015368772
2.89214961891 0.4280948014
2.89277793732 0.428174268973
2.89340625572 0.428253771435
2.89403457413 0.428333308732
2.89466289253 0.428412880809
2.89529121094 0.428492487611
2.89591952934 0.428572129084
2.89654784775 0.428651805172
2.89717616615 0.42873151582
2.89780448456 0.428811260974
2.89843280296 0.428891040578
2.89906112137 0.428970854577
2.89968943977 0.429050702916
2.90031775818 0.429130585539
2.90094607658 0.429210502393
2.90157439499 0.42929045342
2.90220271339 0.429370438566
2.9028310318 0.429450457775
2.9034593502 0.429530510992
2.90408766861 0.429610598161
2.90471598701 0.429690719228
2.90534430542 0.429770874135
2.90597262383 0.429851062828
2.90660094223 0.429931285251
2.90722926064 0.430011541347
2.90785757904 0.430091831062
2.90848589745 0.43017215434
2.90911421585 0.430252511124
2.90974253426 0.430332901359
2.91037085266 0.430413324989
2.91099917107 0.430493781957
2.91162748947 0.430574272208
2.91225580788 0.430654795685
2.91288412628 0.430735352332
2.91351244469 0.430815942094
2.91414076309 0.430896564914
2.9147690815 0.430977220735
2.9153973999 0.431057909502
2.91602571831 0.431138631157
2.91665403671 0.431219385645
2.91728235512 0.43130017291
2.91791067352 0.431380992893
2.91853899193 0.43146184554
2.91916731033 0.431542730793
2.91979562874 0.431623648595
2.92042394714 0.431704598891
2.92105226555 0.431785581623
2.92168058395 0.431866596735
2.92230890236 0.43194764417
2.92293722076 0.43202872387
2.92356553917 0.432109835779
2.92419385757 0.432190979841
2.92482217598 0.432272155997
2.92545049438 0.432353364192
2.92607881279 0.432434604367
2.9267071312 0.432515876467
2.9273354496 0.432597180433
2.92796376801 0.432678516209
2.92859208641 0.432759883737
2.92922040482 0.43284128296
2.92984872322 0.432922713821
2.93047704163 0.433004176262
2.93110536003 0.433085670226
2.93173367844 0.433167195655
2.93236199684 0.433248752493
2.93299031525 0.433330340681
2.93361863365 0.433411960162
2.93424695206 0.433493610878
2.93487527046 0.433575292772
2.93550358887 0.433657005786
2.93613190727 0.433738749862
2.93676022568 0.433820524942
2.93738854408 0.43390233097
2.93801686249 0.433984167886
2.93864518089 0.434066035633
2.9392734993 0.434147934153
2.9399018177 0.434229863388
2.94053013611 0.43431182328
2.94115845451 0.434393813771
2.94178677292 0.434475834803
2.94241509132 0.434557886318
2.94304340973 0.434639968257
2.94367172813 0.434722080563
2.94430004654 0.434804223177
2.94492836494 0.434886396041
2.94555668335 0.434968599096
2.94618500175 0.435050832285
2.94681332016 0.435133095548
2.94744163857 0.435215388828
2.94806995697 0.435297712066
2.94869827538 0.435380065203
2.94932659378 0.435462448181
2.94995491219 0.435544860942
2.95058323059 0.435627303426
2.951211549 0.435709775575
2.9518398674 0.43579227733
2.95246818581 0.435874808633
2.95309650421 0.435957369425
2.95372482262 0.436039959646
2.95435314102 0.436122579239
2.95498145943 0.436205228145
2.95560977783 0.436287906303
2.95623809624 0.436370613656
2.95686641464 0.436453350145
2.95749473305 0.436536115709
2.95812305145 0.436618910292
2.95875136986 0.436701733832
2.95937968826 0.436784586272
2.96000800667 0.436867467552
2.96063632507 0.436950377612
2.96126464348 0.437033316394
2.96189296188 0.437116283838
2.96252128029 0.437199279885
2.96314959869 0.437282304476
2.9637779171 0.437365357551
2.9644062355 0.437448439051
2.96503455391 0.437531548917
2.96566287231 0.437614687088
2.96629119072 0.437697853506
2.96691950912 0.43778104811
2.96754782753 0.437864270842
2.96817614594 0.437947521642
2.96880446434 0.438030800449
2.96943278275 0.438114107205
2.97006110115 0.43819744185
2.97068941956 0.438280804324
2.97131773796 0.438364194567
2.97194605637 0.438447612519
2.97257437477 0.43853105812
2.97320269318 0.438614531312
2.97383101158 0.438698032032
2.97445932999 0.438781560223
2.97508764839 0.438865115824
2.9757159668 0.438948698774
2.9763442852 0.439032309014
2.97697260361 0.439115946484
2.97760092201 0.439199611123
2.97822924042 0.439283302872
2.97885755882 0.43936702167
2.97948587723 0.439450767458
2.98011419563 0.439534540174
2.98074251404 0.439618339759
2.98137083244 0.439702166152
2.98199915085 0.439786019293
2.98262746925 0.439869899122
2.98325578766 0.439953805579
2.98388410606 0.440037738602
2.98451242447 0.440121698132
2.98514074287 0.440205684107
2.98576906128 0.440289696469
2.98639737968 0.440373735155
2.98702569809 0.440457800106
2.98765401649 0.44054189126
2.9882823349 0.440626008558
2.98891065331 0.440710151939
2.98953897171 0.440794321341
2.99016729012 0.440878516705
2.99079560852 0.440962737969
2.99142392693 0.441046985073
2.99205224533 0.441131257956
2.99268056374 0.441215556558
2.99330888214 0.441299880816
2.99393720055 0.441384230671
2.99456551895 0.441468606062
2.99519383736 0.441553006927
2.99582215576 0.441637433206
2.99645047417 0.441721884838
2.99707879257 0.441806361761
2.99770711098 0.441890863915
2.99833542938 0.441975391239
2.99896374779 0.442059943671
2.99959206619 0.442144521151
3.0002203846 0.442229123617
3.000848703 0.442313751008
3.00147702141 0.442398403263
3.00210533981 0.44248308032
3.00273365822 0.44256778212
3.00336197662 0.442652508599
3.00399029503 0.442737259697
3.00461861343 0.442822035353
3.00524693184 0.442906835506
3.00587525024 0.442991660093
3.00650356865 0.443076509053
3.00713188705 0.443161382326
3.00776020546 0.443246279849
3.00838852386 0.443331201562
3.00901684227 0.443416147402
3.00964516068 0.443501117308
3.01027347908 0.443586111219
3.01090179749 0.443671129072
3.01153011589 0.443756170808
3.0121584343 0.443841236363
3.0127867527 0.443926325676
3.01341507111 0.444011438686
3.01404338951 0.444096575331
3.01467170792 0.444181735548
3.01530002632 0.444266919278
3.01592834473 0.444352126457
3.01655666313 0.444437357023
3.01718498154 0.444522610916
3.01781329994 0.444607888073
3.01844161835 0.444693188433
3.01906993675 0.444778511933
3.01969825516 0.444863858512
3.02032657356 0.444949228107
3.02095489197 0.445034620658
3.02158321037 0.445120036101
3.02221152878 0.445205474375
3.02283984718 0.445290935418
3.02346816559 0.445376419168
3.02409648399 0.445461925563
3.0247248024 0.44554745454
3.0253531208 0.445633006038
3.02598143921 0.445718579995
3.02660975761 0.445804176349
3.02723807602 0.445889795037
3.02786639442 0.445975435997
3.02849471283 0.446061099167
3.02912303123 0.446146784484
3.02975134964 0.446232491888
3.03037966805 0.446318221314
3.03100798645 0.446403972702
3.03163630486 0.446489745989
3.03226462326 0.446575541112
3.03289294167 0.44666135801
3.03352126007 0.446747196619
3.03414957848 0.446833056878
3.03477789688 0.446918938724
3.03540621529 0.447004842095
3.03603453369 0.447090766928
3.0366628521 0.447176713161
3.0372911705 0.447262680731
3.03791948891 0.447348669577
3.03854780731 0.447434679635
3.03917612572 0.447520710843
3.03980444412 0.447606763139
3.04043276253 0.44769283646
3.04106108093 0.447778930743
3.04168939934 0.447865045926
3.04231771774 0.447951181946
3.04294603615 0.448037338741
3.04357435455 0.448123516249
3.04420267296 0.448209714405
3.04483099136 0.448295933149
3.04545930977 0.448382172416
3.04608762817 0.448468432145
3.04671594658 0.448554712273
3.04734426498 0.448641012737
3.04797258339 0.448727333475
3.04860090179 0.448813674423
3.0492292202 0.448900035518
3.0498575386 0.448986416699
3.05048585701 0.449072817902
3.05111417542 0.449159239065
3.05174249382 0.449245680124
3.05237081223 0.449332141017
3.05299913063 0.449418621682
3.05362744904 0.449505122054
3.05425576744 0.449591642071
3.05488408585 0.449678181671
3.05551240425 0.449764740791
3.05614072266 0.449851319367
3.05676904106 0.449937917337
3.05739735947 0.450024534637
3.05802567787 0.450111171205
3.05865399628 0.450197826978
3.05928231468 0.450284501893
3.05991063309 0.450371195887
3.06053895149 0.450457908896
3.0611672699 0.450544640858
3.0617955883 0.45063139171
3.06242390671 0.450718161389
3.06305222511 0.450804949831
3.06368054352 0.450891756974
3.06430886192 0.450978582755
3.06493718033 0.45106542711
3.06556549873 0.451152289977
3.06619381714 0.451239171291
3.06682213554 0.451326070991
3.06745045395 0.451412989013
3.06807877235 0.451499925294
3.06870709076 0.45158687977
3.06933540916 0.451673852379
3.06996372757 0.451760843058
3.07059204597 0.451847851743
3.07122036438 0.45193487837
3.07184868279 0.452021922878
3.07247700119 0.452108985202
3.0731053196 0.452196065279
3.073733638 0.452283163047
3.07436195641 0.452370278441
3.07499027481 0.452457411399
3.07561859322 0.452544561858
3.07624691162 0.452631729754
3.07687523003 0.452718915023
3.07750354843 0.452806117604
3.07813186684 0.452893337431
3.07876018524 0.452980574443
3.07938850365 0.453067828575
3.08001682205 0.453155099764
3.08064514046 0.453242387948
3.08127345886 0.453329693062
3.08190177727 0.453417015044
3.08253009567 0.45350435383
3.08315841408 0.453591709356
3.08378673248 0.45367908156
3.08441505089 0.453766470378
3.08504336929 0.453853875746
3.0856716877 0.453941297601
3.0863000061 0.454028735881
3.08692832451 0.454116190521
3.08755664291 0.454203661457
3.08818496132 0.454291148628
3.08881327972 0.454378651969
3.08944159813 0.454466171416
3.09006991653 0.454553706907
3.09069823494 0.454641258378
3.09132655334 0.454728825765
3.09195487175 0.454816409006
3.09258319016 0.454904008036
3.09321150856 0.454991622792
3.09383982697 0.455079253211
3.09446814537 0.45516689923
3.09509646378 0.455254560784
3.09572478218 0.455342237811
3.09635310059 0.455429930246
3.09698141899 0.455517638027
3.0976097374 0.45560536109
3.0982380558 0.455693099372
3.09886637421 0.455780852808
3.09949469261 0.455868621336
3.10012301102 0.455956404893
3.10075132942 0.456044203413
3.10137964783 0.456132016835
3.10200796623 0.456219845094
3.10263628464 0.456307688128
3.10326460304 0.456395545872
3.10389292145 0.456483418263
3.10452123985 0.456571305237
3.10514955826 0.456659206732
3.10577787666 0.456747122683
3.10640619507 0.456835053027
3.10703451347 0.456922997701
3.10766283188 0.457010956641
3.10829115028 0.457098929783
3.10891946869 0.457186917065
3.10954778709 0.457274918421
3.1101761055 0.45736293379
3.1108044239 0.457450963107
3.11143274231 0.457539006309
3.11206106071 0.457627063333
3.11268937912 0.457715134114
3.11331769753 0.45780321859
3.11394601593 0.457891316697
3.11457433434 0.457979428371
3.11520265274 0.458067553548
3.11583097115 0.458155692166
3.11645928955 0.458243844161
3.11708760796 0.458332009469
3.11771592636 0.458420188027
3.11834424477 0.458508379771
3.11897256317 0.458596584638
3.11960088158 0.458684802564
3.12022919998 0.458773033486
3.12085751839 0.45886127734
3.12148583679 0.458949534063
3.1221141552 0.459037803591
3.1227424736 0.459126085861
3.12337079201 0.459214380809
3.12399911041 0.459302688372
3.12462742882 0.459391008486
3.12525574722 0.459479341087
3.12588406563 0.459567686113
3.12651238403 0.4596560435
3.12714070244 0.459744413184
3.12776902084 0.459832795102
3.12839733925 0.45992118919
3.12902565765 0.460009595385
3.12965397606 0.460098013623
3.13028229446 0.460186443842
3.13091061287 0.460274885977
3.13153893127 0.460363339965
3.13216724968 0.460451805742
3.13279556808 0.460540283246
3.13342388649 0.460628772413
3.1340522049 0.460717273178
3.1346805233 0.46080578548
3.13530884171 0.460894309254
3.13593716011 0.460982844437
3.13656547852 0.461071390966
3.13719379692 0.461159948777
3.13782211533 0.461248517807
3.13845043373 0.461337097992
3.13907875214 0.461425689269
3.13970707054 0.461514291575
3.14033538895 0.461602904846
3.14096370735 0.461691529019
3.14159202576 0.46178016403
3.14222034416 0.461868809817
3.14284866257 0.461957466315
3.14347698097 0.462046133462
3.14410529938 0.462134811195
3.14473361778 0.462223499448
3.14536193619 0.462312198161
3.14599025459 0.462400907269
3.146618573 0.462489626708
3.1472468914 0.462578356416
3.14787520981 0.46266709633
3.14850352821 0.462755846385
3.14913184662 0.462844606519
3.14976016502 0.462933376669
3.15038848343 0.463022156771
3.15101680183 0.463110946762
3.15164512024 0.463199746578
3.15227343864 0.463288556158
3.15290175705 0.463377375436
3.15353007545 0.463466204351
3.15415839386 0.463555042838
3.15478671227 0.463643890835
3.15541503067 0.463732748279
3.15604334908 0.463821615106
3.15667166748 0.463910491254
3.15729998589 0.463999376658
3.15792830429 0.464088271256
3.1585566227 0.464177174985
3.1591849411 0.464266087782
3.15981325951 0.464355009583
3.16044157791 0.464443940326
3.16106989632 0.464532879947
3.16169821472 0.464621828384
3.16232653313 0.464710785572
3.16295485153 0.46479975145
3.16358316994 0.464888725954
3.16421148834 0.464977709022
3.16483980675 0.465066700589
3.16546812515 0.465155700594
3.16609644356 0.465244708972
3.16672476196 0.465333725662
3.16735308037 0.4654227506
3.16798139877 0.465511783723
3.16860971718 0.465600824969
3.16923803558 0.465689874274
3.16986635399 0.465778931575
3.17049467239 0.46586799681
3.1711229908 0.465957069916
3.1717513092 0.466046150829
3.17237962761 0.466135239487
3.17300794601 0.466224335828
3.17363626442 0.466313439788
3.17426458282 0.466402551304
3.17489290123 0.466491670314
3.17552121964 0.466580796754
3.17614953804 0.466669930563
3.17677785645 0.466759071677
3.17740617485 0.466848220034
3.17803449326 0.466937375571
3.17866281166 0.467026538224
3.17929113007 0.467115707933
3.17991944847 0.467204884633
3.18054776688 0.467294068262
3.18117608528 0.467383258757
3.18180440369 0.467472456056
3.18243272209 0.467561660097
3.1830610405 0.467650870816
3.1836893589 0.467740088151
3.18431767731 0.46782931204
3.18494599571 0.467918542419
3.18557431412 0.468007779227
3.18620263252 0.4680970224
3.18683095093 0.468186271877
3.18745926933 0.468275527595
3.18808758774 0.468364789491
3.18871590614 0.468454057503
3.18934422455 0.468543331568
3.18997254295 0.468632611625
3.19060086136 0.46872189761
3.19122917976 0.468811189461
3.19185749817 0.468900487117
3.19248581657 0.468989790514
3.19311413498 0.46907909959
3.19374245338 0.469168414283
3.19437077179 0.46925773453
3.19499909019 0.46934706027
3.1956274086 0.469436391441
3.19625572701 0.469525727979
3.19688404541 0.469615069822
3.19751236382 0.46970441691
3.19814068222 0.469793769178
3.19876900063 0.469883126566
3.19939731903 0.46997248901
3.20002563744 0.47006185645
3.20065395584 0.470151228822
3.20128227425 0.470240606066
3.20191059265 0.470329988117
3.20253891106 0.470419374916
3.20316722946 0.470508766399
3.20379554787 0.470598162504
3.20442386627 0.470687563171
3.20505218468 0.470776968336
3.20568050308 0.470866377937
3.20630882149 0.470955791914
3.20693713989 0.471045210204
3.2075654583 0.471134632744
3.2081937767 0.471224059474
3.20882209511 0.471313490332
3.20945041351 0.471402925255
3.21007873192 0.471492364182
3.21070705032 0.471581807051
3.21133536873 0.4716712538
3.21196368713 0.471760704368
3.21259200554 0.471850158693
3.21322032394 0.471939616713
3.21384864235 0.472029078367
3.21447696075 0.472118543593
3.21510527916 0.47220801233
3.21573359756 0.472297484515
3.21636191597 0.472386960088
3.21699023437 0.472476438986
3.21761855278 0.472565921149
3.21824687119 0.472655406514
3.21887518959 0.472744895021
3.219503508 0.472834386608
3.2201318264 0.472923881213
3.22076014481 0.473013378775
3.22138846321 0.473102879234
3.22201678162 0.473192382526
3.22264510002 0.473281888592
3.22327341843 0.473371397369
3.22390173683 0.473460908797
3.22453005524 0.473550422815
3.22515837364 0.47363993936
3.22578669205 0.473729458372
3.22641501045 0.473818979791
3.22704332886 0.473908503554
3.22767164726 0.4739980296
3.22829996567 0.474087557869
3.22892828407 0.474177088299
3.22955660248 0.47426662083
3.23018492088 0.4743561554
3.23081323929 0.474445691948
3.23144155769 0.474535230414
3.2320698761 0.474624770736
3.2326981945 0.474714312854
3.23332651291 0.474803856707
3.23395483131 0.474893402233
3.23458314972 0.474982949373
3.23521146812 0.475072498065
3.23583978653 0.475162048249
3.23646810493 0.475251599863
3.23709642334 0.475341152847
3.23772474175 0.475430707141
3.23835306015 0.475520262684
3.23898137856 0.475609819415
3.23960969696 0.475699377273
3.24023801537 0.475788936198
3.24086633377 0.47587849613
3.24149465218 0.475968057008
3.24212297058 0.476057618771
3.24275128899 0.476147181359
3.24337960739 0.476236744712
3.2440079258 0.476326308769
3.2446362442 0.47641587347
3.24526456261 0.476505438755
3.24589288101 0.476595004562
3.24652119942 0.476684570833
3.24714951782 0.476774137506
3.24777783623 0.476863704522
3.24840615463 0.47695327182
3.24903447304 0.47704283934
3.24966279144 0.477132407022
3.25029110985 0.477221974806
3.25091942825 0.477311542632
3.25154774666 0.47740111044
3.25217606506 0.477490678169
3.25280438347 0.47758024576
3.25343270187 0.477669813154
3.25406102028 0.477759380289
3.25468933868 0.477848947106
3.25531765709 0.477938513546
3.25594597549 0.478028079548
3.2565742939 0.478117645053
3.2572026123 0.47820721
3.25783093071 0.478296774331
3.25845924911 0.478386337985
3.25908756752 0.478475900904
3.25971588593 0.478565463026
3.26034420433 0.478655024293
3.26097252274 0.478744584645
3.26160084114 0.478834144023
3.26222915955 0.478923702367
3.26285747795 0.479013259617
3.26348579636 0.479102815714
3.26411411476 0.4791923706
3.26474243317 0.479281924213
3.26537075157 0.479371476496
3.26599906998 0.479461027388
3.26662738838 0.479550576831
3.26725570679 0.479640124766
3.26788402519 0.479729671132
3.2685123436 0.479819215872
3.269140662 0.479908758925
3.26976898041 0.479998300233
3.27039729881 0.480087839736
3.27102561722 0.480177377376
3.27165393562 0.480266913094
3.27228225403 0.480356446831
3.27291057243 0.480445978527
3.27353889084 0.480535508124
3.27416720924 0.480625035563
3.27479552765 0.480714560786
3.27542384605 0.480804083733
3.27605216446 0.480893604346
3.27668048286 0.480983122565
3.27730880127 0.481072638333
3.27793711967 0.481162151591
3.27856543808 0.481251662279
3.27919375648 0.481341170341
3.27982207489 0.481430675716
3.2804503933 0.481520178347
3.2810787117 0.481609678174
3.28170703011 0.481699175141
3.28233534851 0.481788669187
3.28296366692 0.481878160256
3.28359198532 0.481967648288
3.28422030373 0.482057133225
3.28484862213 0.48214661501
3.28547694054 0.482236093583
3.28610525894 0.482325568887
3.28673357735 0.482415040864
3.28736189575 0.482504509455
3.28799021416 0.482593974602
3.28861853256 0.482683436248
3.28924685097 0.482772894335
3.28987516937 0.482862348804
3.29050348778 0.482951799597
3.29113180618 0.483041246657
3.29176012459 0.483130689926
3.29238844299 0.483220129347
3.2930167614 0.48330956486
3.2936450798 0.48339899641
3.29427339821 0.483488423937
3.29490171661 0.483577847385
3.29553003502 0.483667266696
3.29615835342 0.483756681812
3.29678667183 0.483846092675
3.29741499023 0.483935499229
3.29804330864 0.484024901416
3.29867162704 0.484114299178
3.29929994545 0.484203692458
3.29992826385 0.484293081199
3.30055658226 0.484382465343
3.30118490067 0.484471844834
3.30181321907 0.484561219613
3.30244153748 0.484650589625
3.30306985588 0.484739954811
3.30369817429 0.484829315115
3.30432649269 0.48491867048
3.3049548111 0.485008020848
3.3055831295 0.485097366163
3.30621144791 0.485186706368
3.30683976631 0.485276041406
3.30746808472 0.485365371219
3.30809640312 0.485454695753
3.30872472153 0.485544014948
3.30935303993 0.48563332875
3.30998135834 0.4857226371
3.31060967674 0.485811939944
3.31123799515 0.485901237223
3.31186631355 0.485990528881
3.31249463196 0.486079814863
3.31312295036 0.486169095111
3.31375126877 0.486258369569
3.31437958717 0.48634763818
3.31500790558 0.486436900889
3.31563622398 0.486526157639
3.31626454239 0.486615408374
3.31689286079 0.486704653037
3.3175211792 0.486793891573
3.3181494976 0.486883123925
3.31877781601 0.486972350037
3.31940613441 0.487061569854
3.32003445282 0.487150783319
3.32066277122 0.487239990376
3.32129108963 0.487329190969
3.32191940804 0.487418385043
3.32254772644 0.487507572541
3.32317604485 0.487596753408
3.32380436325 0.487685927589
3.32443268166 0.487775095027
3.32506100006 0.487864255666
3.32568931847 0.487953409452
3.32631763687 0.488042556329
3.32694595528 0.488131696241
3.32757427368 0.488220829132
3.32820259209 0.488309954948
3.32883091049 0.488399073633
3.3294592289 0.488488185131
3.3300875473 0.488577289388
3.33071586571 0.488666386347
3.33134418411 0.488755475954
3.33197250252 0.488844558154
3.33260082092 0.488933632892
3.33322913933 0.489022700112
3.33385745773 0.48911175976
3.33448577614 0.48920081178
3.33511409454 0.489289856117
3.33574241295 0.489378892717
3.33637073135 0.489467921526
3.33699904976 0.489556942487
3.33762736816 0.489645955546
3.33825568657 0.489734960649
3.33888400497 0.489823957741
3.33951232338 0.489912946768
3.34014064178 0.490001927674
3.34076896019 0.490090900405
3.34139727859 0.490179864908
3.342025597 0.490268821126
3.34265391541 0.490357769007
3.34328223381 0.490446708495
3.34391055222 0.490535639537
3.34453887062 0.490624562078
3.34516718903 0.490713476064
3.34579550743 0.49080238144
3.34642382584 0.490891278154
3.34705214424 0.49098016615
3.34768046265 0.491069045375
3.34830878105 0.491157915774
3.34893709946 0.491246777294
3.34956541786 0.491335629882
3.35019373627 0.491424473482
3.35082205467 0.491513308042
3.35145037308 0.491602133507
3.35207869148 0.491690949825
3.35270700989 0.491779756941
3.35333532829 0.491868554801
3.3539636467 0.491957343353
3.3545919651 0.492046122543
3.35522028351 0.492134892317
3.35584860191 0.492223652622
3.35647692032 0.492312403405
3.35710523872 0.492401144613
3.35773355713 0.492489876191
3.35836187553 0.492578598088
3.35899019394 0.492667310249
3.35961851234 0.492756012622
3.36024683075 0.492844705154
3.36087514915 0.492933387792
3.36150346756 0.493022060482
3.36213178596 0.493110723173
3.36276010437 0.49319937581
3.36338842278 0.493288018342
3.36401674118 0.493376650715
3.36464505959 0.493465272877
3.36527337799 0.493553884776
3.3659016964 0.493642486358
3.3665300148 0.493731077571
3.36715833321 0.493819658363
3.36778665161 0.493908228681
3.36841497002 0.493996788473
3.36904328842 0.494085337686
3.36967160683 0.494173876269
3.37029992523 0.494262404168
3.37092824364 0.494350921332
3.37155656204 0.494439427709
3.37218488045 0.494527923246
3.37281319885 0.494616407892
3.37344151726 0.494704881594
3.37406983566 0.494793344301
3.37469815407 0.49488179596
3.37532647247 0.494970236521
3.37595479088 0.49505866593
3.37658310928 0.495147084137
3.37721142769 0.495235491089
3.37783974609 0.495323886736
3.3784680645 0.495412271024
3.3790963829 0.495500643904
3.37972470131 0.495589005323
3.38035301971 0.495677355231
3.38098133812 0.495765693575
3.38160965652 0.495854020304
3.38223797493 0.495942335367
3.38286629333 0.496030638714
3.38349461174 0.496118930292
3.38412293015 0.49620721005
3.38475124855 0.496295477939
3.38537956696 0.496383733905
3.38600788536 0.4964719779
3.38663620377 0.496560209871
3.38726452217 0.496648429768
3.38789284058 0.49673663754
3.38852115898 0.496824833136
3.38914947739 0.496913016506
3.38977779579 0.497001187599
3.3904061142 0.497089346365
3.3910344326 0.497177492752
3.39166275101 0.497265626711
3.39229106941 0.497353748191
3.39291938782 0.497441857141
3.39354770622 0.497529953512
3.39417602463 0.497618037253
3.39480434303 0.497706108313
3.39543266144 0.497794166644
3.39606097984 0.497882212194
3.39668929825 0.497970244913
3.39731761665 0.498058264752
3.39794593506 0.498146271661
3.39857425346 0.49823426559
3.39920257187 0.498322246488
3.39983089027 0.498410214306
3.40045920868 0.498498168995
3.40108752708 0.498586110505
3.40171584549 0.498674038786
3.40234416389 0.498761953788
3.4029724823 0.498849855462
3.4036008007 0.498937743759
3.40422911911 0.499025618629
3.40485743752 0.499113480023
3.40548575592 0.499201327892
3.40611407433 0.499289162186
3.40674239273 0.499376982856
3.40737071114 0.499464789853
3.40799902954 0.499552583128
3.40862734795 0.499640362632
3.40925566635 0.499728128316
3.40988398476 0.499815880131
3.41051230316 0.499903618028
3.41114062157 0.499991341959
3.41176893997 0.500079051875
3.41239725838 0.500166747726
3.41302557678 0.500254429465
3.41365389519 0.500342097043
3.41428221359 0.500429750411
3.414910532 0.500517389521
3.4155388504 0.500605014325
3.41616716881 0.500692624773
3.41679548721 0.500780220819
3.41742380562 0.500867802413
3.41805212402 0.500955369507
3.41868044243 0.501042922054
3.41930876083 0.501130460005
3.41993707924 0.501217983312
3.42056539764 0.501305491928
3.42119371605 0.501392985804
3.42182203445 0.501480464892
3.42245035286 0.501567929145
3.42307867126 0.501655378515
3.42370698967 0.501742812954
3.42433530807 0.501830232416
3.42496362648 0.501917636851
3.42559194489 0.502005026213
3.42622026329 0.502092400454
3.4268485817 0.502179759527
3.4274769001 0.502267103384
3.42810521851 0.502354431979
3.42873353691 0.502441745264
3.42936185532 0.502529043191
3.42999017372 0.502616325714
3.43061849213 0.502703592786
3.43124681053 0.50279084436
3.43187512894 0.502878080388
3.43250344734 0.502965300825
3.43313176575 0.503052505622
3.43376008415 0.503139694734
3.43438840256 0.503226868113
3.43501672096 0.503314025714
3.43564503937 0.503401167488
3.43627335777 0.503488293391
3.43690167618 0.503575403375
3.43752999458 0.503662497394
3.43815831299 0.503749575401
3.43878663139 0.503836637351
3.4394149498 0.503923683197
3.4400432682 0.504010712893
3.44067158661 0.504097726393
3.44129990501 0.50418472365
3.44192822342 0.504271704619
3.44255654182 0.504358669254
3.44318486023 0.504445617509
3.44381317863 0.504532549338
3.44444149704 0.504619464695
3.44506981544 0.504706363535
3.44569813385 0.504793245811
3.44632645226 0.504880111479
3.44695477066 0.504966960493
3.44758308907 0.505053792807
3.44821140747 0.505140608376
3.44883972588 0.505227407154
3.44946804428 0.505314189097
3.45009636269 0.505400954158
3.45072468109 0.505487702293
3.4513529995 0.505574433457
3.4519813179 0.505661147605
3.45260963631 0.505747844691
3.45323795471 0.505834524671
3.45386627312 0.5059211875
3.45449459152 0.506007833132
3.45512290993 0.506094461524
3.45575122833 0.50618107263
3.45637954674 0.506267666406
3.45700786514 0.506354242807
3.45763618355 0.506440801788
3.45826450195 0.506527343306
3.45889282036 0.506613867316
3.45952113876 0.506700373773
3.46014945717 0.506786862633
3.46077777557 0.506873333852
3.46140609398 0.506959787386
3.46203441238 0.50704622319
3.46266273079 0.507132641221
3.46329104919 0.507219041434
3.4639193676 0.507305423786
3.464547686 0.507391788233
3.46517600441 0.507478134731
3.46580432281 0.507564463236
3.46643264122 0.507650773704
3.46706095963 0.507737066092
3.46768927803 0.507823340356
3.46831759644 0.507909596454
3.46894591484 0.50799583434
3.46957423325 0.508082053972
3.47020255165 0.508168255307
3.47083087006 0.508254438301
3.47145918846 0.508340602911
3.47208750687 0.508426749095
3.47271582527 0.508512876807
3.47334414368 0.508598986007
3.47397246208 0.508685076651
3.47460078049 0.508771148695
3.47522909889 0.508857202098
3.4758574173 0.508943236816
3.4764857357 0.509029252806
3.47711405411 0.509115250026
3.47774237251 0.509201228434
3.47837069092 0.509287187986
3.47899900932 0.50937312864
3.47962732773 0.509459050355
3.48025564613 0.509544953086
3.48088396454 0.509630836793
3.48151228294 0.509716701433
3.48214060135 0.509802546963
3.48276891975 0.509888373343
3.48339723816 0.509974180528
3.48402555656 0.510059968478
3.48465387497 0.510145737151
3.48528219337 0.510231486505
3.48591051178 0.510317216497
3.48653883018 0.510402927087
3.48716714859 0.510488618232
3.487795467 0.510574289892
3.4884237854 0.510659942023
3.48905210381 0.510745574585
3.48968042221 0.510831187537
3.49030874062 0.510916780836
3.49093705902 0.511002354442
3.49156537743 0.511087908314
3.49219369583 0.51117344241
3.49282201424 0.511258956689
3.49345033264 0.511344451109
3.49407865105 0.511429925631
3.49470696945 0.511515380213
3.49533528786 0.511600814814
3.49596360626 0.511686229393
3.49659192467 0.51177162391
3.49722024307 0.511856998324
3.49784856148 0.511942352594
3.49847687988 0.512027686679
3.49910519829 0.512113000539
3.49973351669 0.512198294135
3.5003618351 0.512283567424
3.5009901535 0.512368820367
3.50161847191 0.512454052924
3.50224679031 0.512539265055
3.50287510872 0.512624456719
3.50350342712 0.512709627876
3.50413174553 0.512794778486
3.50476006393 0.512879908509
3.50538838234 0.512965017906
3.50601670074 0.513050106636
3.50664501915 0.51313517466
3.50727333755 0.513220221938
3.50790165596 0.51330524843
3.50852997437 0.513390254097
3.50915829277 0.5134752389
3.50978661118 0.513560202798
3.51041492958 0.513645145753
3.51104324799 0.513730067724
3.51167156639 0.513814968674
3.5122998848 0.513899848562
3.5129282032 0.51398470735
3.51355652161 0.514069544997
3.51418484001 0.514154361467
3.51481315842 0.514239156718
3.51544147682 0.514323930713
3.51606979523 0.514408683413
3.51669811363 0.514493414779
3.51732643204 0.514578124772
3.51795475044 0.514662813353
3.51858306885 0.514747480484
3.51921138725 0.514832126127
3.51983970566 0.514916750242
3.52046802406 0.515001352792
3.52109634247 0.515085933739
3.52172466087 0.515170493043
3.52235297928 0.515255030667
3.52298129768 0.515339546573
3.52360961609 0.515424040722
3.52423793449 0.515508513077
3.5248662529 0.515592963599
3.5254945713 0.515677392251
3.52612288971 0.515761798995
3.52675120811 0.515846183793
3.52737952652 0.515930546607
3.52800784492 0.5160148874
3.52863616333 0.516099206134
3.52926448174 0.516183502772
3.52989280014 0.516267777275
3.53052111855 0.516352029608
3.53114943695 0.516436259732
3.53177775536 0.51652046761
3.53240607376 0.516604653206
3.53303439217 0.516688816481
3.53366271057 0.516772957399
3.53429102898 0.516857075922
3.53491934738 0.516941172015
3.53554766579 0.517025245639
3.53617598419 0.517109296759
3.5368043026 0.517193325337
3.537432621 0.517277331337
3.53806093941 0.517361314721
3.53868925781 0.517445275455
3.53931757622 0.5175292135
3.53994589462 0.51761312882
3.54057421303 0.51769702138
3.54120253143 0.517780891143
3.54183084984 0.517864738072
3.54245916824 0.517948562132
3.54308748665 0.518032363286
3.54371580505 0.518116141498
3.54434412346 0.518199896732
3.54497244186 0.518283628953
3.54560076027 0.518367338124
3.54622907867 0.51845102421
3.54685739708 0.518534687174
3.54748571548 0.518618326982
3.54811403389 0.518701943597
3.54874235229 0.518785536984
3.5493706707 0.518869107108
3.54999898911 0.518952653933
3.55062730751 0.519036177424
3.55125562592 0.519119677545
3.55188394432 0.519203154261
3.55251226273 0.519286607537
3.55314058113 0.519370037338
3.55376889954 0.519453443629
3.55439721794 0.519536826375
3.55502553635 0.519620185541
3.55565385475 0.519703521092
3.55628217316 0.519786832993
3.55691049156 0.51987012121
3.55753880997 0.519953385707
3.55816712837 0.520036626451
3.55879544678 0.520119843407
3.55942376518 0.52020303654
3.56005208359 0.520286205816
3.56068040199 0.5203693512
3.5613087204 0.520452472659
3.5619370388 0.520535570158
3.56256535721 0.520618643662
3.56319367561 0.520701693138
3.56382199402 0.520784718552
3.56445031242 0.52086771987
3.56507863083 0.520950697058
3.56570694923 0.521033650082
3.56633526764 0.521116578908
3.56696358604 0.521199483502
3.56759190445 0.521282363831
3.56822022285 0.521365219862
3.56884854126 0.521448051561
3.56947685966 0.521530858893
3.57010517807 0.521613641827
3.57073349648 0.521696400328
3.57136181488 0.521779134364
3.57199013329 0.521861843901
3.57261845169 0.521944528905
3.5732467701 0.522027189345
3.5738750885 0.522109825186
3.57450340691 0.522192436397
3.57513172531 0.522275022943
3.57576004372 0.522357584793
3.57638836212 0.522440121913
3.57701668053 0.522522634271
3.57764499893 0.522605121834
3.57827331734 0.522687584569
3.57890163574 0.522770022445
3.57952995415 0.522852435428
3.58015827255 0.522934823486
3.58078659096 0.523017186587
3.58141490936 0.523099524699
3.58204322777 0.52318183779
3.58267154617 0.523264125826
3.58329986458 0.523346388777
3.58392818298 0.523428626611
3.58455650139 0.523510839294
3.58518481979 0.523593026796
3.5858131382 0.523675189085
3.5864414566 0.523757326129
3.58706977501 0.523839437895
3.58769809341 0.523921524354
3.58832641182 0.524003585472
3.58895473022 0.52408562122
3.58958304863 0.524167631564
3.59021136703 0.524249616474
3.59083968544 0.524331575918
3.59146800385 0.524413509866
3.59209632225 0.524495418286
3.59272464066 0.524577301146
3.59335295906 0.524659158417
3.59398127747 0.524740990066
3.59460959587 0.524822796064
3.59523791428 0.524904576378
3.59586623268 0.524986330979
3.59649455109 0.525068059835
3.59712286949 0.525149762917
3.5977511879 0.525231440193
3.5983795063 0.525313091632
3.59900782471 0.525394717205
3.59963614311 0.525476316881
3.60026446152 0.525557890629
3.60089277992 0.525639438419
3.60152109833 0.525720960222
3.60214941673 0.525802456006
3.60277773514 0.525883925742
3.60340605354 0.5259653694
3.60403437195 0.526046786949
3.60466269035 0.526128178361
3.60529100876 0.526209543604
3.60591932716 0.52629088265
3.60654764557 0.526372195468
3.60717596397 0.526453482028
3.60780428238 0.526534742302
3.60843260078 0.52661597626
3.60906091919 0.526697183872
3.60968923759 0.526778365109
3.610317556 0.526859519941
3.6109458744 0.526940648339
3.61157419281 0.527021750275
3.61220251122 0.527102825718
3.61283082962 0.52718387464
3.61345914803 0.527264897012
3.61408746643 0.527345892804
3.61471578484 0.527426861988
3.61534410324 0.527507804535
3.61597242165 0.527588720416
3.61660074005 0.527669609603
3.61722905846 0.527750472067
3.61785737686 0.527831307779
3.61848569527 0.52791211671
3.61911401367 0.527992898833
3.61974233208 0.528073654119
3.62037065048 0.528154382539
3.62099896889 0.528235084066
3.62162728729 0.52831575867
3.6222556057 0.528396406325
3.6228839241 0.528477027001
3.62351224251 0.528557620671
3.62414056091 0.528638187306
3.62476887932 0.52871872688
3.62539719772 0.528799239364
3.62602551613 0.52887972473
3.62665383453 0.52896018295
3.62728215294 0.529040613998
3.62791047134 0.529121017844
3.62853878975 0.529201394463
3.62916710815 0.529281743826
3.62979542656 0.529362065906
3.63042374496 0.529442360675
3.63105206337 0.529522628107
3.63168038177 0.529602868174
3.63230870018 0.529683080849
3.63293701859 0.529763266105
3.63356533699 0.529843423914
3.6341936554 0.529923554251
3.6348219738 0.530003657087
3.63545029221 0.530083732397
3.63607861061 0.530163780153
3.63670692902 0.530243800328
3.63733524742 0.530323792897
3.63796356583 0.530403757832
3.63859188423 0.530483695107
3.63922020264 0.530563604695
3.63984852104 0.53064348657
3.64047683945 0.530723340706
3.64110515785 0.530803167076
3.64173347626 0.530882965654
3.64236179466 0.530962736414
3.64299011307 0.531042479331
3.64361843147 0.531122194377
3.64424674988 0.531201881526
3.64487506828 0.531281540754
3.64550338669 0.531361172034
3.64613170509 0.53144077534
3.6467600235 0.531520350647
3.6473883419 0.531599897929
3.64801666031 0.53167941716
3.64864497871 0.531758908315
3.64927329712 0.531838371368
3.64990161552 0.531917806294
3.65052993393 0.531997213068
3.65115825233 0.532076591663
3.65178657074 0.532155942056
3.65241488914 0.532235264221
3.65304320755 0.532314558132
3.65367152596 0.532393823765
3.65429984436 0.532473061094
3.65492816277 0.532552270096
3.65555648117 0.532631450744
3.65618479958 0.532710603014
3.65681311798 0.532789726882
3.65744143639 0.532868822322
3.65806975479 0.53294788931
3.6586980732 0.533026927821
3.6593263916 0.533105937832
3.65995471001 0.533184919317
3.66058302841 0.533263872252
3.66121134682 0.533342796613
3.66183966522 0.533421692376
3.66246798363 0.533500559516
3.66309630203 0.533579398009
3.66372462044 0.533658207831
3.66435293884 0.533736988958
3.66498125725 0.533815741367
3.66560957565 0.533894465033
3.66623789406 0.533973159932
3.66686621246 0.534051826041
3.66749453087 0.534130463336
3.66812284927 0.534209071793
3.66875116768 0.534287651389
3.66937948608 0.5343662021
3.67000780449 0.534444723903
3.67063612289 0.534523216774
3.6712644413 0.53460168069
3.6718927597 0.534680115628
3.67252107811 0.534758521564
3.67314939651 0.534836898476
3.67377771492 0.53491524634
3.67440603333 0.534993565133
3.67503435173 0.535071854832
3.67566267014 0.535150115414
3.67629098854 0.535228346857
3.67691930695 0.535306549137
3.67754762535 0.535384722232
3.67817594376 0.535462866119
3.67880426216 0.535540980776
3.67943258057 0.535619066179
3.68006089897 0.535697122307
3.68068921738 0.535775149137
3.68131753578 0.535853146647
3.68194585419 0.535931114813
3.68257417259 0.536009053615
3.683202491 0.53608696303
3.6838308094 0.536164843035
3.68445912781 0.536242693608
3.68508744621 0.536320514729
3.68571576462 0.536398306373
3.68634408302 0.536476068521
3.68697240143 0.536553801149
3.68760071983 0.536631504236
3.68822903824 0.53670917776
3.68885735664 0.5367868217
3.68948567505 0.536864436034
3.69011399345 0.53694202074
3.69074231186 0.537019575797
3.69137063026 0.537097101184
3.69199894867 0.537174596879
3.69262726707 0.53725206286
3.69325558548 0.537329499107
3.69388390388 0.537406905598
3.69451222229 0.537484282313
3.6951405407 0.537561629229
3.6957688591 0.537638946327
3.69639717751 0.537716233584
3.69702549591 0.537793490981
3.69765381432 0.537870718496
3.69828213272 0.537947916109
3.69891045113 0.538025083798
3.69953876953 0.538102221544
3.70016708794 0.538179329325
3.70079540634 0.538256407121
3.70142372475 0.538333454912
3.70205204315 0.538410472676
3.70268036156 0.538487460394
3.70330867996 0.538564418046
3.70393699837 0.53864134561
3.70456531677 0.538718243068
3.70519363518 0.538795110398
3.70582195358 0.53887194758
3.70645027199 0.538948754596
3.70707859039 0.539025531423
3.7077069088 0.539102278044
3.7083352272 0.539178994437
3.70896354561 0.539255680583
3.70959186401 0.539332336463
3.71022018242 0.539408962056
3.71084850082 0.539485557343
3.71147681923 0.539562122304
3.71210513763 0.539638656921
3.71273345604 0.539715161172
3.71336177444 0.53979163504
3.71399009285 0.539868078504
3.71461841125 0.539944491546
3.71524672966 0.540020874146
3.71587504807 0.540097226284
3.71650336647 0.540173547943
3.71713168488 0.540249839103
3.71776000328 0.540326099744
3.71838832169 0.540402329848
3.71901664009 0.540478529396
3.7196449585 0.540554698369
3.7202732769 0.540630836749
3.72090159531 0.540706944516
3.72152991371 0.540783021653
3.72215823212 0.540859068139
3.72278655052 0.540935083958
3.72341486893 0.54101106909
3.72404318733 0.541087023517
3.72467150574 0.54116294722
3.72529982414 0.541238840182
3.72592814255 0.541314702384
3.72655646095 0.541390533807
3.72718477936 0.541466334434
3.72781309776 0.541542104247
3.72844141617 0.541617843227
3.72906973457 0.541693551357
3.72969805298 0.541769228618
3.73032637138 0.541844874994
3.73095468979 0.541920490465
3.73158300819 0.541996075014
3.7322113266 0.542071628623
3.732839645 0.542147151276
3.73346796341 0.542222642954
3.73409628181 0.542298103639
3.73472460022 0.542373533315
3.73535291862 0.542448931963
3.73598123703 0.542524299567
3.73660955544 0.542599636109
3.73723787384 0.542674941572
3.73786619225 0.542750215938
3.73849451065 0.542825459191
3.73912282906 0.542900671314
3.73975114746 0.542975852289
3.74037946587 0.543051002099
3.74100778427 0.543126120728
3.74163610268 0.543201208158
3.74226442108 0.543276264374
3.74289273949 0.543351289357
3.74352105789 0.543426283092
3.7441493763 0.543501245561
3.7447776947 0.543576176748
3.74540601311 0.543651076637
3.74603433151 0.543725945212
3.74666264992 0.543800782454
3.74729096832 0.543875588349
3.74791928673 0.54395036288
3.74854760513 0.544025106031
3.74917592354 0.544099817785
3.74980424194 0.544174498127
3.75043256035 0.544249147039
3.75106087875 0.544323764507
3.75168919716 0.544398350514
3.75231751556 0.544472905044
3.75294583397 0.544547428082
3.75357415237 0.544621919611
3.75420247078 0.544696379616
3.75483078918 0.54477080808
3.75545910759 0.544845204989
3.75608742599 0.544919570327
3.7567157444 0.544993904078
3.75734406281 0.545068206226
3.75797238121 0.545142476757
3.75860069962 0.545216715654
3.75922901802 0.545290922903
3.75985733643 0.545365098488
3.76048565483 0.545439242394
3.76111397324 0.545513354605
3.76174229164 0.545587435107
3.76237061005 0.545661483885
3.76299892845 0.545735500922
3.76362724686 0.545809486206
3.76425556526 0.545883439719
3.76488388367 0.545957361449
3.76551220207 0.546031251379
3.76614052048 0.546105109495
3.76676883888 0.546178935782
3.76739715729 0.546252730226
3.76802547569 0.546326492813
3.7686537941 0.546400223526
3.7692821125 0.546473922353
3.76991043091 0.546547589278
3.77053874931 0.546621224287
3.77116706772 0.546694827366
3.77179538612 0.546768398501
3.77242370453 0.546841937677
3.77305202293 0.54691544488
3.77368034134 0.546988920095
3.77430865974 0.54706236331
3.77493697815 0.547135774509
3.77556529655 0.547209153679
3.77619361496 0.547282500806
3.77682193336 0.547355815876
3.77745025177 0.547429098875
3.77807857018 0.547502349789
3.77870688858 0.547575568605
3.77933520699 0.547648755309
3.77996352539 0.547721909887
3.7805918438 0.547795032326
3.7812201622 0.547868122612
3.78184848061 0.547941180732
3.78247679901 0.548014206673
3.78310511742 0.54808720042
3.78373343582 0.548160161961
3.78436175423 0.548233091282
3.78499007263 0.54830598837
3.78561839104 0.548378853213
3.78624670944 0.548451685796
3.78687502785 0.548524486107
3.78750334625 0.548597254133
3.78813166466 0.548669989861
3.78875998306 0.548742693277
3.78938830147 0.54881536437
3.79001661987 0.548888003126
3.79064493828 0.548960609532
3.79127325668 0.549033183576
3.79190157509 0.549105725245
3.79252989349 0.549178234527
3.7931582119 0.549250711409
3.7937865303 0.549323155878
3.79441484871 0.549395567922
3.79504316711 0.549467947528
3.79567148552 0.549540294685
3.79629980392 0.549612609379
3.79692812233 0.549684891599
3.79755644073 0.549757141332
3.79818475914 0.549829358567
3.79881307755 0.54990154329
3.79944139595 0.549973695491
3.80006971436 0.550045815157
3.80069803276 0.550117902275
3.80132635117 0.550189956835
3.80195466957 0.550261978824
3.80258298798 0.55033396823
3.80321130638 0.550405925042
3.80383962479 0.550477849248
3.80446794319 0.550549740836
3.8050962616 0.550621599794
3.80572458 0.550693426112
3.80635289841 0.550765219777
3.80698121681 0.550836980778
3.80760953522 0.550908709104
3.80823785362 0.550980404742
3.80886617203 0.551052067683
3.80949449043 0.551123697914
3.81012280884 0.551195295424
3.81075112724 0.551266860203
3.81137944565 0.551338392238
3.81200776405 0.551409891519
3.81263608246 0.551481358035
3.81326440086 0.551552791775
3.81389271927 0.551624192728
3.81452103767 0.551695560883
3.81514935608 0.551766896228
3.81577767448 0.551838198754
3.81640599289 0.551909468449
3.81703431129 0.551980705304
3.8176626297 0.552051909306
3.8182909481 0.552123080445
3.81891926651 0.552194218712
3.81954758492 0.552265324095
3.82017590332 0.552336396584
3.82080422173 0.552407436168
3.82143254013 0.552478442837
3.82206085854 0.552549416581
3.82268917694 0.552620357389
3.82331749535 0.552691265252
3.82394581375 0.552762140158
3.82457413216 0.552832982098
3.82520245056 0.552903791062
3.82583076897 0.552974567039
3.82645908737 0.55304531002
3.82708740578 0.553116019995
3.82771572418 0.553186696953
3.82834404259 0.553257340885
3.82897236099 0.553327951781
3.8296006794 0.553398529631
3.8302289978 0.553469074425
3.83085731621 0.553539586155
3.83148563461 0.553610064809
3.83211395302 0.553680510379
3.83274227142 0.553750922854
3.83337058983 0.553821302226
3.83399890823 0.553891648485
3.83462722664 0.553961961622
3.83525554504 0.554032241626
3.83588386345 0.554102488489
3.83651218185 0.554172702202
3.83714050026 0.554242882755
3.83776881866 0.554313030138
3.83839713707 0.554383144344
3.83902545547 0.554453225363
3.83965377388 0.554523273185
3.84028209229 0.554593287801
3.84091041069 0.554663269204
3.8415387291 0.554733217383
3.8421670475 0.55480313233
3.84279536591 0.554873014035
3.84342368431 0.554942862492
3.84405200272 0.555012677689
3.84468032112 0.555082459619
3.84530863953 0.555152208273
3.84593695793 0.555221923643
3.84656527634 0.555291605719
3.84719359474 0.555361254494
3.84782191315 0.555430869958
3.84845023155 0.555500452104
3.84907854996 0.555570000923
3.84970686836 0.555639516406
3.85033518677 0.555708998546
3.85096350517 0.555778447333
3.85159182358 0.55584786276
3.85222014198 0.555917244819
3.85284846039 0.555986593501
3.85347677879 0.556055908798
3.8541050972 0.556125190702
3.8547334156 0.556194439206
3.85536173401 0.5562636543
3.85599005241 0.556332835978
3.85661837082 0.556401984232
3.85724668922 0.556471099052
3.85787500763 0.556540180433
3.85850332603 0.556609228365
3.85913164444 0.556678242842
3.85975996284 0.556747223855
3.86038828125 0.556816171397
3.86101659966 0.55688508546
3.86164491806 0.556953966037
3.86227323647 0.55702281312
3.86290155487 0.557091626702
3.86352987328 0.557160406775
3.86415819168 0.557229153332
3.86478651009 0.557297866365
3.86541482849 0.557366545868
3.8660431469 0.557435191832
3.8666714653 0.557503804252
3.86729978371 0.557572383119
3.86792810211 0.557640928426
3.86855642052 0.557709440166
3.86918473892 0.557777918333
3.86981305733 0.557846362919
3.87044137573 0.557914773917
3.87106969414 0.557983151321
3.87169801254 0.558051495123
3.87232633095 0.558119805316
3.87295464935 0.558188081894
3.87358296776 0.55825632485
3.87421128616 0.558324534178
3.87483960457 0.558392709869
3.87546792297 0.558460851919
3.87609624138 0.55852896032
3.87672455978 0.558597035065
3.87735287819 0.558665076149
3.87798119659 0.558733083564
3.878609515 0.558801057304
3.8792378334 0.558868997363
3.87986615181 0.558936903734
3.88049447021 0.559004776411
3.88112278862 0.559072615388
3.88175110703 0.559140420659
3.88237942543 0.559208192217
3.88300774384 0.559275930055
3.88363606224 0.559343634169
3.88426438065 0.559411304551
3.88489269905 0.559478941196
3.88552101746 0.559546544098
3.88614933586 0.55961411325
3.88677765427 0.559681648648
3.88740597267 0.559749150284
3.88803429108 0.559816618153
3.88866260948 0.559884052249
3.88929092789 0.559951452566
3.88991924629 0.560018819099
3.8905475647 0.560086151842
3.8911758831 0.560153450789
3.89180420151 0.560220715935
3.89243251991 0.560287947273
3.89306083832 0.560355144799
3.89368915672 0.560422308507
3.89431747513 0.560489438391
3.89494579353 0.560556534446
3.89557411194 0.560623596666
3.89620243034 0.560690625047
3.89683074875 0.560757619582
3.89745906715 0.560824580267
3.89808738556 0.560891507095
3.89871570396 0.560958400063
3.89934402237 0.561025259164
3.89997234077 0.561092084394
3.90060065918 0.561158875748
3.90122897758 0.56122563322
3.90185729599 0.561292356805
3.9024856144 0.561359046498
3.9031139328 0.561425702295
3.90374225121 0.56149232419
3.90437056961 0.561558912179
3.90499888802 0.561625466256
3.90562720642 0.561691986418
3.90625552483 0.561758472658
3.90688384323 0.561824924972
3.90751216164 0.561891343356
3.90814048004 0.561957727805
3.90876879845 0.562024078314
3.90939711685 0.562090394878
3.91002543526 0.562156677494
3.91065375366 0.562222926156
3.91128207207 0.56228914086
3.91191039047 0.562355321602
3.91253870888 0.562421468376
3.91316702728 0.562487581179
3.91379534569 0.562553660007
3.91442366409 0.562619704854
3.9150519825 0.562685715718
3.9156803009 0.562751692592
3.91630861931 0.562817635474
3.91693693771 0.562883544358
3.91756525612 0.562949419242
3.91819357452 0.56301526012
3.91882189293 0.563081066989
3.91945021133 0.563146839844
3.92007852974 0.563212578682
3.92070684814 0.563278283498
3.92133516655 0.563343954289
3.92196348495 0.563409591051
3.92259180336 0.56347519378
3.92322012177 0.563540762471
3.92384844017 0.563606297122
3.92447675858 0.563671797728
3.92510507698 0.563737264285
3.92573339539 0.563802696791
3.92636171379 0.56386809524
3.9269900322 0.56393345963
3.9276183506 0.563998789958
3.92824666901 0.564064086218
3.92887498741 0.564129348408
3.92950330582 0.564194576525
3.93013162422 0.564259770564
3.93075994263 0.564324930523
3.93138826103 0.564390056398
3.93201657944 0.564455148185
3.93264489784 0.564520205882
3.93327321625 0.564585229484
3.93390153465 0.564650218989
3.93452985306 0.564715174393
3.93515817146 0.564780095694
3.93578648987 0.564844982887
3.93641480827 0.56490983597
3.93704312668 0.56497465494
3.93767144508 0.565039439793
3.93829976349 0.565104190527
3.93892808189 0.565168907139
3.9395564003 0.565233589624
3.9401847187 0.565298237982
3.94081303711 0.565362852207
3.94144135551 0.565427432299
3.94206967392 0.565491978253
3.94269799232 0.565556490067
3.94332631073 0.565620967739
3.94395462914 0.565685411265
3.94458294754 0.565749820642
3.94521126595 0.565814195868
3.94583958435 0.56587853694
3.94646790276 0.565942843856
3.94709622116 0.566007116613
3.94772453957 0.566071355208
3.94835285797 0.566135559639
3.94898117638 0.566199729903
3.94960949478 0.566263865998
3.95023781319 0.566327967921
3.95086613159 0.56639203567
3.95149445 0.566456069242
3.9521227684 0.566520068636
3.95275108681 0.566584033847
3.95337940521 0.566647964876
3.95400772362 0.566711861718
3.95463604202 0.566775724372
3.95526436043 0.566839552836
3.95589267883 0.566903347106
3.95652099724 0.566967107182
3.95714931564 0.567030833061
3.95777763405 0.567094524741
3.95840595245 0.56715818222
3.95903427086 0.567221805495
3.95966258926 0.567285394565
3.96029090767 0.567348949428
3.96091922607 0.567412470082
3.96154754448 0.567475956524
3.96217586288 0.567539408753
3.96280418129 0.567602826767
3.96343249969 0.567666210564
3.9640608181 0.567729560143
3.96468913651 0.567792875501
3.96531745491 0.567856156637
3.96594577332 0.567919403548
3.96657409172 0.567982616234
3.96720241013 0.568045794693
3.96783072853 0.568108938922
3.96845904694 0.568172048921
3.96908736534 0.568235124687
3.96971568375 0.568298166219
3.97034400215 0.568361173516
3.97097232056 0.568424146576
3.97160063896 0.568487085397
3.97222895737 0.568549989979
3.97285727577 0.568612860319
3.97348559418 0.568675696416
3.97411391258 0.568738498269
3.97474223099 0.568801265876
3.97537054939 0.568863999236
3.9759988678 0.568926698348
3.9766271862 0.568989363211
3.97725550461 0.569051993823
3.97788382301 0.569114590183
3.97851214142 0.569177152289
3.97914045982 0.569239680142
3.97976877823 0.569302173738
3.98039709663 0.569364633078
3.98102541504 0.569427058161
3.98165373344 0.569489448984
3.98228205185 0.569551805548
3.98291037025 0.569614127851
3.98353868866 0.569676415891
3.98416700706 0.569738669669
3.98479532547 0.569800889184
3.98542364388 0.569863074433
3.98605196228 0.569925225417
3.98668028069 0.569987342134
3.98730859909 0.570049424585
3.9879369175 0.570111472766
3.9885652359 0.570173486679
3.98919355431 0.570235466323
3.98982187271 0.570297411696
3.99045019112 0.570359322797
3.99107850952 0.570421199627
3.99170682793 0.570483042184
3.99233514633 0.570544850469
3.99296346474 0.570606624479
3.99359178314 0.570668364215
3.99422010155 0.570730069676
3.99484841995 0.570791740862
3.99547673836 0.570853377771
3.99610505676 0.570914980404
3.99673337517 0.57097654876
3.99736169357 0.571038082839
3.99799001198 0.571099582639
3.99861833038 0.571161048162
3.99924664879 0.571222479405
3.99987496719 0.57128387637
4.0005032856 0.571345239055
4.001131604 0.571406567461
4.00175992241 0.571467861587
4.00238824081 0.571529121432
4.00301655922 0.571590346997
4.00364487762 0.571651538281
4.00427319603 0.571712695285
4.00490151443 0.571773818007
4.00552983284 0.571834906448
4.00615815125 0.571895960608
4.00678646965 0.571956980487
4.00741478806 0.572017966083
4.00804310646 0.572078917399
4.00867142487 0.572139834433
4.00929974327 0.572200717185
4.00992806168 0.572261565655
4.01055638008 0.572322379844
4.01118469849 0.572383159751
4.01181301689 0.572443905377
4.0124413353 0.572504616722
4.0130696537 0.572565293785
4.01369797211 0.572625936567
4.01432629051 0.572686545068
4.01495460892 0.572747119288
4.01558292732 0.572807659228
4.01621124573 0.572868164887
4.01683956413 0.572928636267
4.01746788254 0.572989073366
4.01809620094 0.573049476186
4.01872451935 0.573109844726
4.01935283775 0.573170178988
4.01998115616 0.573230478971
4.02060947456 0.573290744675
4.02123779297 0.573350976102
4.02186611137 0.573411173252
4.02249442978 0.573471336124
4.02312274818 0.57353146472
4.02375106659 0.57359155904
4.02437938499 0.573651619084
4.0250077034 0.573711644854
4.0256360218 0.573771636348
4.02626434021 0.573831593569
4.02689265862 0.573891516516
4.02752097702 0.57395140519
4.02814929543 0.574011259592
4.02877761383 0.574071079723
4.02940593224 0.574130865583
4.03003425064 0.574190617172
4.03066256905 0.574250334492
4.03129088745 0.574310017542
4.03191920586 0.574369666325
4.03254752426 0.57442928084
4.03317584267 0.574488861089
4.03380416107 0.574548407071
4.03443247948 0.574607918789
4.03506079788 0.574667396242
4.03568911629 0.574726839432
4.03631743469 0.574786248359
4.0369457531 0.574845623025
4.0375740715 0.57490496343
4.03820238991 0.574964269575
4.03883070831 0.575023541461
4.03945902672 0.575082779089
4.04008734512 0.575141982459
4.04071566353 0.575201151574
4.04134398193 0.575260286434
4.04197230034 0.57531938704
4.04260061874 0.575378453392
4.04322893715 0.575437485493
4.04385725555 0.575496483343
4.04448557396 0.575555446943
4.04511389236 0.575614376295
4.04574221077 0.575673271398
4.04637052917 0.575732132256
4.04699884758 0.575790958868
4.04762716599 0.575849751236
4.04825548439 0.575908509361
4.0488838028 0.575967233244
4.0495121212 0.576025922887
4.05014043961 0.576084578291
4.05076875801 0.576143199457
4.05139707642 0.576201786386
4.05202539482 0.57626033908
4.05265371323 0.576318857539
4.05328203163 0.576377341766
4.05391035004 0.576435791761
4.05453866844 0.576494207527
4.05516698685 0.576552589063
4.05579530525 0.576610936372
4.05642362366 0.576669249456
4.05705194206 0.576727528315
4.05768026047 0.57678577295
4.05830857887 0.576843983364
4.05893689728 0.576902159558
4.05956521568 0.576960301534
4.06019353409 0.577018409292
4.06082185249 0.577076482834
4.0614501709 0.577134522163
4.0620784893 0.577192527279
4.06270680771 0.577250498183
4.06333512611 0.577308434879
4.06396344452 0.577366337366
4.06459176292 0.577424205647
4.06522008133 0.577482039724
4.06584839973 0.577539839597
4.06647671814 0.577597605269
4.06710503654 0.577655336741
4.06773335495 0.577713034015
4.06836167336 0.577770697093
4.06898999176 0.577828325977
4.06961831017 0.577885920667
4.07024662857 0.577943481166
4.07087494698 0.578001007475
4.07150326538 0.578058499597
4.07213158379 0.578115957533
4.07275990219 0.578173381285
4.0733882206 0.578230770854
4.074016539 0.578288126243
4.07464485741 0.578345447453
4.07527317581 0.578402734486
4.07590149422 0.578459987344
4.07652981262 0.578517206029
4.07715813103 0.578574390542
4.07778644943 0.578631540886
4.07841476784 0.578688657063
4.07904308624 0.578745739074
4.07967140465 0.578802786921
4.08029972305 0.578859800607
4.08092804146 0.578916780133
4.08155635986 0.578973725501
4.08218467827 0.579030636713
4.08281299667 0.579087513772
4.08344131508 0.579144356678
4.08406963348 0.579201165435
4.08469795189 0.579257940044
4.08532627029 0.579314680507
4.0859545887 0.579371386826
4.0865829071 0.579428059004
4.08721122551 0.579484697042
4.08783954391 0.579541300943
4.08846786232 0.579597870709
4.08909618073 0.579654406341
4.08972449913 0.579710907842
4.09035281754 0.579767375214
4.09098113594 0.579823808459
4.09160945435 0.579880207579
4.09223777275 0.579936572577
4.09286609116 0.579992903454
4.09349440956 0.580049200213
4.09412272797 0.580105462856
4.09475104637 0.580161691386
4.09537936478 0.580217885803
4.09600768318 0.580274046112
4.09663600159 0.580330172313
4.09726431999 0.58038626441
4.0978926384 0.580442322403
4.0985209568 0.580498346297
4.09914927521 0.580554336092
4.09977759361 0.580610291792
4.10040591202 0.580666213398
4.10103423042 0.580722100914
4.10166254883 0.58077795434
4.10229086723 0.58083377368
4.10291918564 0.580889558935
4.10354750404 0.580945310109
4.10417582245 0.581001027204
4.10480414085 0.581056710221
4.10543245926 0.581112359164
4.10606077766 0.581167974034
4.10668909607 0.581223554835
4.10731741447 0.581279101568
4.10794573288 0.581334614236
4.10857405128 0.581390092841
4.10920236969 0.581445537386
4.1098306881 0.581500947873
4.1104590065 0.581556324305
4.11108732491 0.581611666684
4.11171564331 0.581666975013
4.11234396172 0.581722249293
4.11297228012 0.581777489528
4.11360059853 0.581832695721
4.11422891693 0.581887867872
4.11485723534 0.581943005986
4.11548555374 0.581998110065
4.11611387215 0.58205318011
4.11674219055 0.582108216125
4.11737050896 0.582163218112
4.11799882736 0.582218186074
4.11862714577 0.582273120014
4.11925546417 0.582328019933
4.11988378258 0.582382885834
4.12051210098 0.582437717721
4.12114041939 0.582492515595
4.12176873779 0.582547279459
4.1223970562 0.582602009316
4.1230253746 0.582656705168
4.12365369301 0.582711367018
4.12428201141 0.582765994869
4.12491032982 0.582820588723
4.12553864822 0.582875148583
4.12616696663 0.582929674451
4.12679528503 0.582984166331
4.12742360344 0.583038624224
4.12805192184 0.583093048134
4.12868024025 0.583147438063
4.12930855865 0.583201794014
4.12993687706 0.583256115989
4.13056519547 0.583310403991
4.13119351387 0.583364658024
4.13182183228 0.583418878088
4.13245015068 0.583473064188
4.13307846909 0.583527216327
4.13370678749 0.583581334505
4.1343351059 0.583635418727
4.1349634243 0.583689468996
4.13559174271 0.583743485313
4.13622006111 0.583797467682
4.13684837952 0.583851416105
4.13747669792 0.583905330585
4.13810501633 0.583959211125
4.13873333473 0.584013057728
4.13936165314 0.584066870396
4.13998997154 0.584120649132
4.14061828995 0.584174393939
4.14124660835 0.58422810482
4.14187492676 0.584281781777
4.14250324516 0.584335424814
4.14313156357 0.584389033932
4.14375988197 0.584442609136
4.14438820038 0.584496150427
4.14501651878 0.584549657809
4.14564483719 0.584603131283
4.14627315559 0.584656570854
4.146901474 0.584709976524
4.1475297924 0.584763348296
4.14815811081 0.584816686172
4.14878642921 0.584869990155
4.14941474762 0.584923260249
4.15004306602 0.584976496456
4.15067138443 0.585029698778
4.15129970284 0.58508286722
4.15192802124 0.585136001783
4.15255633965 0.58518910247
4.15318465805 0.585242169285
4.15381297646 0.58529520223
4.15444129486 0.585348201308
4.15506961327 0.585401166521
4.15569793167 0.585454097874
4.15632625008 0.585506995368
4.15695456848 0.585559859006
4.15758288689 0.585612688792
4.15821120529 0.585665484729
4.1588395237 0.585718246818
4.1594678421 0.585770975063
4.16009616051 0.585823669468
4.16072447891 0.585876330034
4.16135279732 0.585928956764
4.16198111572 0.585981549663
4.16260943413 0.586034108731
4.16323775253 0.586086633973
4.16386607094 0.586139125392
4.16449438934 0.586191582989
4.16512270775 0.586244006769
4.16575102615 0.586296396734
4.16637934456 0.586348752886
4.16700766296 0.586401075229
4.16763598137 0.586453363766
4.16826429977 0.5865056185
4.16889261818 0.586557839433
4.16952093658 0.586610026569
4.17014925499 0.58666217991
4.17077757339 0.586714299459
4.1714058918 0.586766385219
4.17203421021 0.586818437194
4.17266252861 0.586870455386
4.17329084702 0.586922439797
4.17391916542 0.586974390432
4.17454748383 0.587026307292
4.17517580223 0.587078190381
4.17580412064 0.587130039702
4.17643243904 0.587181855257
4.17706075745 0.58723363705
4.17768907585 0.587285385083
4.17831739426 0.58733709936
4.17894571266 0.587388779882
4.17957403107 0.587440426655
4.18020234947 0.587492039679
4.18083066788 0.587543618958
4.18145898628 0.587595164496
4.18208730469 0.587646676294
4.18271562309 0.587698154356
4.1833439415 0.587749598685
4.1839722599 0.587801009284
4.18460057831 0.587852386155
4.18522889671 0.587903729302
4.18585721512 0.587955038727
4.18648553352 0.588006314434
4.18711385193 0.588057556425
4.18774217033 0.588108764703
4.18837048874 0.588159939272
4.18899880714 0.588211080133
4.18962712555 0.588262187291
4.19025544395 0.588313260748
4.19088376236 0.588364300506
4.19151208076 0.58841530657
4.19214039917 0.588466278941
4.19276871758 0.588517217622
4.19339703598 0.588568122617
4.19402535439 0.588618993929
4.19465367279 0.58866983156
4.1952819912 0.588720635513
4.1959103096 0.588771405791
4.19653862801 0.588822142397
4.19716694641 0.588872845335
4.19779526482 0.588923514606
4.19842358322 0.588974150214
4.19905190163 0.589024752162
4.19968022003 0.589075320452
4.20030853844 0.589125855087
4.20093685684 0.589176356071
4.20156517525 0.589226823407
4.20219349365 0.589277257096
4.20282181206 0.589327657142
4.20345013046 0.589378023549
4.20407844887 0.589428356318
4.20470676727 0.589478655452
4.20533508568 0.589528920956
4.20596340408 0.58957915283
4.20659172249 0.589629351079
4.20722004089 0.589679515705
4.2078483593 0.589729646711
4.2084766777 0.589779744099
4.20910499611 0.589829807874
4.20973331451 0.589879838037
4.21036163292 0.589929834591
4.21098995132 0.589979797539
4.21161826973 0.590029726885
4.21224658813 0.590079622631
4.21287490654 0.590129484779
4.21350322495 0.590179313333
4.21413154335 0.590229108295
4.21475986176 0.590278869668
4.21538818016 0.590328597456
4.21601649857 0.59037829166
4.21664481697 0.590427952284
4.21727313538 0.590477579331
4.21790145378 0.590527172803
4.21852977219 0.590576732702
4.21915809059 0.590626259033
4.219786409 0.590675751798
4.2204147274 0.590725210998
4.22104304581 0.590774636638
4.22167136421 0.590824028721
4.22229968262 0.590873387247
4.22292800102 0.590922712222
4.22355631943 0.590972003646
4.22418463783 0.591021261524
4.22481295624 0.591070485858
4.22544127464 0.59111967665
4.22606959305 0.591168833903
4.22669791145 0.591217957621
4.22732622986 0.591267047805
4.22795454826 0.591316104459
4.22858286667 0.591365127585
4.22921118507 0.591414117186
4.22983950348 0.591463073264
4.23046782188 0.591511995823
4.23109614029 0.591560884865
4.23172445869 0.591609740393
4.2323527771 0.591658562409
4.2329810955 0.591707350917
4.23360941391 0.591756105918
4.23423773232 0.591804827415
4.23486605072 0.591853515412
4.23549436913 0.591902169911
4.23612268753 0.591950790914
4.23675100594 0.591999378424
4.23737932434 0.592047932443
4.23800764275 0.592096452976
4.23863596115 0.592144940023
4.23926427956 0.592193393588
4.23989259796 0.592241813673
4.24052091637 0.592290200281
4.24114923477 0.592338553414
4.24177755318 0.592386873075
4.24240587158 0.592435159267
4.24303418999 0.592483411992
4.24366250839 0.592531631253
4.2442908268 0.592579817053
4.2449191452 0.592627969393
4.24554746361 0.592676088277
4.24617578201 0.592724173707
4.24680410042 0.592772225685
4.24743241882 0.592820244214
4.24806073723 0.592868229297
4.24868905563 0.592916180936
4.24931737404 0.592964099134
4.24994569244 0.593011983893
4.25057401085 0.593059835215
4.25120232925 0.593107653104
4.25183064766 0.593155437561
4.25245896606 0.593203188589
4.25308728447 0.593250906191
4.25371560287 0.593298590369
4.25434392128 0.593346241125
4.25497223969 0.593393858462
4.25560055809 0.593441442383
4.2562288765 0.593488992889
4.2568571949 0.593536509983
4.25748551331 0.593583993668
4.25811383171 0.593631443946
4.25874215012 0.593678860819
4.25937046852 0.59372624429
4.25999878693 0.593773594361
4.26062710533 0.593820911034
4.26125542374 0.593868194312
4.26188374214 0.593915444197
4.26251206055 0.593962660692
4.26314037895 0.594009843799
4.26376869736 0.59405699352
4.26439701576 0.594104109857
4.26502533417 0.594151192813
4.26565365257 0.59419824239
4.26628197098 0.59424525859
4.26691028938 0.594292241416
4.26753860779 0.59433919087
4.26816692619 0.594386106954
4.2687952446 0.59443298967
4.269423563 0.594479839021
4.27005188141 0.594526655009
4.27068019981 0.594573437636
4.27130851822 0.594620186904
4.27193683662 0.594666902816
4.27256515503 0.594713585373
4.27319347343 0.594760234578
4.27382179184 0.594806850433
4.27445011024 0.59485343294
4.27507842865 0.594899982101
4.27570674706 0.594946497919
4.27633506546 0.594992980396
4.27696338387 0.595039429533
4.27759170227 0.595085845333
4.27822002068 0.595132227798
4.27884833908 0.59517857693
4.27947665749 0.595224892731
4.28010497589 0.595271175203
4.2807332943 0.595317424348
4.2813616127 0.595363640168
4.28198993111 0.595409822666
4.28261824951 0.595455971843
4.28324656792 0.595502087701
4.28387488632 0.595548170243
4.28450320473 0.59559421947
4.28513152313 0.595640235384
4.28575984154 0.595686217987
4.28638815994 0.595732167282
4.28701647835 0.59577808327
4.28764479675 0.595823965952
4.28827311516 0.595869815332
4.28890143356 0.595915631411
4.28952975197 0.59596141419
4.29015807037 0.596007163673
4.29078638878 0.59605287986
4.29141470718 0.596098562753
4.29204302559 0.596144212354
4.29267134399 0.596189828666
4.2932996624 0.59623541169
4.2939279808 0.596280961427
4.29455629921 0.59632647788
4.29518461761 0.596371961051
4.29581293602 0.596417410941
4.29644125443 0.596462827551
4.29706957283 0.596508210885
4.29769789124 0.596553560943
4.29832620964 0.596598877727
4.29895452805 0.596644161239
4.29958284645 0.59668941148
4.30021116486 0.596734628453
4.30083948326 0.596779812159
4.30146780167 0.5968249626
4.30209612007 0.596870079777
4.30272443848 0.596915163692
4.30335275688 0.596960214347
4.30398107529 0.597005231743
4.30460939369 0.597050215882
4.3052377121 0.597095166765
4.3058660305 0.597140084395
4.30649434891 0.597184968772
4.30712266731 0.597229819898
4.30775098572 0.597274637775
4.30837930412 0.597319422404
4.30900762253 0.597364173787
4.30963594093 0.597408891926
4.31026425934 0.597453576821
4.31089257774 0.597498228474
4.31152089615 0.597542846887
4.31214921455 0.597587432062
4.31277753296 0.597631983999
4.31340585136 0.5976765027
4.31403416977 0.597720988166
4.31466248817 0.5977654404
4.31529080658 0.597809859402
4.31591912498 0.597854245173
4.31654744339 0.597898597715
4.3171757618 0.59794291703
4.3178040802 0.597987203118
4.31843239861 0.598031455981
4.31906071701 0.598075675621
4.31968903542 0.598119862038
4.32031735382 0.598164015234
4.32094567223 0.59820813521
4.32157399063 0.598252221968
4.32220230904 0.598296275508
4.32283062744 0.598340295831
4.32345894585 0.59838428294
4.32408726425 0.598428236835
4.32471558266 0.598472157518
4.32534390106 0.598516044988
4.32597221947 0.598559899249
4.32660053787 0.5986037203
4.32722885628 0.598647508144
4.32785717468 0.59869126278
4.32848549309 0.59873498421
4.32911381149 0.598778672436
4.3297421299 0.598822327457
4.3303704483 0.598865949276
4.33099876671 0.598909537894
4.33162708511 0.59895309331
4.33225540352 0.598996615527
4.33288372192 0.599040104545
4.33351204033 0.599083560366
4.33414035873 0.599126982989
4.33476867714 0.599170372417
4.33539699554 0.59921372865
4.33602531395 0.599257051689
4.33665363235 0.599300341534
4.33728195076 0.599343598188
4.33791026917 0.59938682165
4.33853858757 0.599430011921
4.33916690598 0.599473169002
4.33979522438 0.599516292895
4.34042354279 0.599559383599
4.34105186119 0.599602441117
4.3416801796 0.599645465447
4.342308498 0.599688456592
4.34293681641 0.599731414551
4.34356513481 0.599774339326
4.34419345322 0.599817230917
4.34482177162 0.599860089326
4.34545009003 0.599902914552
4.34607840843 0.599945706596
4.34670672684 0.599988465459
4.34733504524 0.600031191142
4.34796336365 0.600073883645
4.34859168205 0.600116542968
4.34922000046 0.600159169113
4.34984831886 0.60020176208
4.35047663727 0.600244321869
4.35110495567 0.600286848481
4.35173327408 0.600329341916
4.35236159248 0.600371802175
4.35298991089 0.600414229259
4.35361822929 0.600456623167
4.3542465477 0.600498983901
4.3548748661 0.600541311461
4.35550318451 0.600583605846
4.35613150291 0.600625867058
4.35675982132 0.600668095097
4.35738813972 0.600710289963
4.35801645813 0.600752451656
4.35864477654 0.600794580177
4.35927309494 0.600836675527
4.35990141335 0.600878737705
4.36052973175 0.600920766711
4.36115805016 0.600962762547
4.36178636856 0.601004725211
4.36241468697 0.601046654705
4.36304300537 0.601088551029
4.36367132378 0.601130414182
4.36429964218 0.601172244165
4.36492796059 0.601214040979
4.36555627899 0.601255804622
4.3661845974 0.601297535096
4.3668129158 0.6013392324
4.36744123421 0.601380896535
4.36806955261 0.6014225275
4.36869787102 0.601464125295
4.36932618942 0.601505689921
4.36995450783 0.601547221378
4.37058282623 0.601588719665
4.37121114464 0.601630184783
4.37183946304 0.601671616731
4.37246778145 0.60171301551
4.37309609985 0.601754381119
4.37372441826 0.601795713558
4.37435273666 0.601837012827
4.37498105507 0.601878278926
4.37560937347 0.601919511855
4.37623769188 0.601960711613
4.37686601028 0.602001878201
4.37749432869 0.602043011618
4.37812264709 0.602084111864
4.3787509655 0.602125178938
4.37937928391 0.602166212841
4.38000760231 0.602207213572
4.38063592072 0.602248181131
4.38126423912 0.602289115517
4.38189255753 0.602330016731
4.38252087593 0.602370884771
4.38314919434 0.602411719637
4.38377751274 0.60245252133
4.38440583115 0.602493289848
4.38503414955 0.602534025191
4.38566246796 0.602574727359
4.38629078636 0.60261539635
4.38691910477 0.602656032166
4.38754742317 0.602696634804
4.38817574158 0.602737204266
4.38880405998 0.602777740549
4.38943237839 0.602818243653
4.39006069679 0.602858713579
4.3906890152 0.602899150325
4.3913173336 0.60293955389
4.39194565201 0.602979924274
4.39257397041 0.603020261477
4.39320228882 0.603060565497
4.39383060722 0.603100836334
4.39445892563 0.603141073988
4.39508724403 0.603181278456
4.39571556244 0.603221449739
4.39634388084 0.603261587836
4.39697219925 0.603301692746
4.39760051765 0.603341764469
4.39822883606 0.603381803002
4.39885715446 0.603421808346
4.39948547287 0.6034617805
4.40011379128 0.603501719462
4.40074210968 0.603541625232
4.40137042809 0.603581497809
4.40199874649 0.603621337192
4.4026270649 0.603661143379
4.4032553833 0.603700916371
4.40388370171 0.603740656165
4.40451202011 0.603780362761
4.40514033852 0.603820036157
4.40576865692 0.603859676353
4.40639697533 0.603899283348
4.40702529373 0.60393885714
4.40765361214 0.603978397728
4.40828193054 0.604017905111
4.40891024895 0.604057379288
4.40953856735 0.604096820257
4.41016688576 0.604136228018
4.41079520416 0.604175602569
4.41142352257 0.604214943908
4.41205184097 0.604254252036
4.41268015938 0.604293526949
4.41330847778 0.604332768648
4.41393679619 0.60437197713
4.41456511459 0.604411152394
4.415193433 0.604450294439
4.4158217514 0.604489403263
4.41645006981 0.604528478865
4.41707838821 0.604567521243
4.41770670662 0.604606530397
4.41833502502 0.604645506324
4.41896334343 0.604684449023
4.41959166183 0.604723358492
4.42021998024 0.60476223473
4.42084829865 0.604801077735
4.42147661705 0.604839887506
4.42210493546 0.604878664041
4.42273325386 0.604917407338
4.42336157227 0.604956117395
4.42398989067 0.604994794212
4.42461820908 0.605033437786
4.42524652748 0.605072048116
4.42587484589 0.605110625199
4.42650316429 0.605149169034
4.4271314827 0.605187679619
4.4277598011 0.605226156953
4.42838811951 0.605264601033
4.42901643791 0.605303011858
4.42964475632 0.605341389425
4.43027307472 0.605379733734
4.43090139313 0.605418044781
4.43152971153 0.605456322565
4.43215802994 0.605494567084
4.43278634834 0.605532778336
4.43341466675 0.60557095632
4.43404298515 0.605609101032
4.43467130356 0.605647212471
4.43529962196 0.605685290634
4.43592794037 0.605723335521
4.43655625877 0.605761347127
4.43718457718 0.605799325453
4.43781289558 0.605837270494
4.43844121399 0.60587518225
4.43906953239 0.605913060717
4.4396978508 0.605950905894
4.4403261692 0.605988717778
4.44095448761 0.606026496368
4.44158280602 0.60606424166
4.44221112442 0.606101953652
4.44283944283 0.606139632343
4.44346776123 0.606177277729
4.44409607964 0.606214889808
4.44472439804 0.606252468579
4.44535271645 0.606290014037
4.44598103485 0.606327526182
4.44660935326 0.60636500501
4.44723767166 0.60640245052
4.44786599007 0.606439862707
4.44849430847 0.606477241571
4.44912262688 0.606514587108
4.44975094528 0.606551899316
4.45037926369 0.606589178192
4.45100758209 0.606626423733
4.4516359005 0.606663635937
4.4522642189 0.606700814801
4.45289253731 0.606737960323
4.45352085571 0.6067750725
4.45414917412 0.606812151328
4.45477749252 0.606849196806
4.45540581093 0.60688620893
4.45603412933 0.606923187697
4.45666244774 0.606960133105
4.45729076614 0.606997045151
4.45791908455 0.607033923832
4.45854740295 0.607070769145
4.45917572136 0.607107581087
4.45980403976 0.607144359656
4.46043235817 0.607181104847
4.46106067657 0.607217816659
4.46168899498 0.607254495087
4.46231731339 0.60729114013
4.46294563179 0.607327751784
4.4635739502 0.607364330045
4.4642022686 0.607400874912
4.46483058701 0.60743738638
4.46545890541 0.607473864446
4.46608722382 0.607510309108
4.46671554222 0.607546720362
4.46734386063 0.607583098204
4.46797217903 0.607619442632
4.46860049744 0.607655753643
4.46922881584 0.607692031232
4.46985713425 0.607728275397
4.47048545265 0.607764486134
4.47111377106 0.60780066344
4.47174208946 0.607836807312
4.47237040787 0.607872917745
4.47299872627 0.607908994738
4.47362704468 0.607945038285
4.47425536308 0.607981048384
4.47488368149 0.608017025031
4.47551199989 0.608052968223
4.4761403183 0.608088877956
4.4767686367 0.608124754226
4.47739695511 0.60816059703
4.47802527351 0.608196406364
4.47865359192 0.608232182225
4.47928191032 0.608267924608
4.47991022873 0.608303633511
4.48053854713 0.608339308929
4.48116686554 0.608374950858
4.48179518394 0.608410559296
4.48242350235 0.608446134237
4.48305182075 0.608481675679
4.48368013916 0.608517183617
4.48430845757 0.608552658047
4.48493677597 0.608588098966
4.48556509438 0.60862350637
4.48619341278 0.608658880254
4.48682173119 0.608694220615
4.48745004959 0.608729527449
4.488078368 0.608764800751
4.4887066864 0.608800040518
4.48933500481 0.608835246746
4.48996332321 0.60887041943
4.49059164162 0.608905558567
4.49121996002 0.608940664152
4.49184827843 0.60897573618
4.49247659683 0.609010774649
4.49310491524 0.609045779554
4.49373323364 0.609080750889
4.49436155205 0.609115688652
4.49498987045 0.609150592838
4.49561818886 0.609185463443
4.49624650726 0.609220300461
4.49687482567 0.60925510389
4.49750314407 0.609289873724
4.49813146248 0.609324609959
4.49875978088 0.60935931259
4.49938809929 0.609393981614
4.50001641769 0.609428617026
4.5006447361 0.60946321882
4.5012730545 0.609497786994
4.50190137291 0.609532321541
4.50252969131 0.609566822458
4.50315800972 0.60960128974
4.50378632812 0.609635723382
4.50441464653 0.60967012338
4.50504296494 0.609704489729
4.50567128334 0.609738822424
4.50629960175 0.60977312146
4.50692792015 0.609807386833
4.50755623856 0.609841618539
4.50818455696 0.609875816571
4.50881287537 0.609909980926
4.50944119377 0.609944111598
4.51006951218 0.609978208583
4.51069783058 0.610012271875
4.51132614899 0.610046301471
4.51195446739 0.610080297364
4.5125827858 0.61011425955
4.5132111042 0.610148188024
4.51383942261 0.610182082781
4.51446774101 0.610215943815
4.51509605942 0.610249771122
4.51572437782 0.610283564697
4.51635269623 0.610317324535
4.51698101463 0.610351050629
4.51760933304 0.610384742976
4.51823765144 0.61041840157
4.51886596985 0.610452026406
4.51949428825 0.610485617478
4.52012260666 0.610519174781
4.52075092506 0.61055269831
4.52137924347 0.61058618806
4.52200756187 0.610619644025
4.52263588028 0.6106530662
4.52326419868 0.610686454579
4.52389251709 0.610719809157
4.52452083549 0.610753129929
4.5251491539 0.610786416889
4.52577747231 0.610819670032
4.52640579071 0.610852889352
4.52703410912 0.610886074843
4.52766242752 0.6109192265
4.52829074593 0.610952344318
4.52891906433 0.61098542829
4.52954738274 0.611018478412
4.53017570114 0.611051494676
4.53080401955 0.611084477079
4.53143233795 0.611117425613
4.53206065636 0.611150340274
4.53268897476 0.611183221055
4.53331729317 0.611216067951
4.53394561157 0.611248880956
4.53457392998 0.611281660063
4.53520224838 0.611314405268
4.53583056679 0.611347116564
4.53645888519 0.611379793945
4.5370872036 0.611412437405
4.537715522 0.611445046939
4.53834384041 0.61147762254
4.53897215881 0.611510164202
4.53960047722 0.611542671919
4.54022879562 0.611575145686
4.54085711403 0.611607585495
4.54148543243 0.611639991342
4.54211375084 0.611672363219
4.54274206924 0.611704701121
4.54337038765 0.611737005041
4.54399870605 0.611769274973
4.54462702446 0.611801510911
4.54525534286 0.611833712849
4.54588366127 0.61186588078
4.54651197968 0.611898014698
4.54714029808 0.611930114596
4.54776861649 0.611962180469
4.54839693489 0.611994212309
4.5490252533 0.61202621011
4.5496535717 0.612058173867
4.55028189011 0.612090103572
4.55091020851 0.612121999218
4.55153852692 0.6121538608
4.55216684532 0.612185688311
4.55279516373 0.612217481744
4.55342348213 0.612249241092
4.55405180054 0.612280966349
4.55468011894 0.612312657509
4.55530843735 0.612344314564
4.55593675575 0.612375937508
4.55656507416 0.612407526334
4.55719339256 0.612439081035
4.55782171097 0.612470601604
4.55845002937 0.612502088036
4.55907834778 0.612533540322
4.55970666618 0.612564958456
4.56033498459 0.612596342431
4.56096330299 0.61262769224
4.5615916214 0.612659007877
4.5622199398 0.612690289333
4.56284825821 0.612721536603
4.56347657661 0.612752749679
4.56410489502 0.612783928554
4.56473321342 0.612815073221
4.56536153183 0.612846183673
4.56598985023 0.612877259903
4.56661816864 0.612908301904
4.56724648705 0.612939309667
4.56787480545 0.612970283188
4.56850312386 0.613001222457
4.56913144226 0.613032127468
4.56975976067 0.613062998213
4.57038807907 0.613093834686
4.57101639748 0.613124636878
4.57164471588 0.613155404783
4.57227303429 0.613186138393
4.57290135269 0.6132168377
4.5735296711 0.613247502698
4.5741579895 0.613278133379
4.57478630791 0.613308729734
4.57541462631 0.613339291758
4.57604294472 0.613369819441
4.57667126312 0.613400312778
4.57729958153 0.613430771759
4.57792789993 0.613461196378
4.57855621834 0.613491586626
4.57918453674 0.613521942497
4.57981285515 0.613552263982
4.58044117355 0.613582551074
4.58106949196 0.613612803764
4.58169781036 0.613643022046
4.58232612877 0.613673205911
4.58295444717 0.613703355352
4.58358276558 0.61373347036
4.58421108398 0.613763550928
4.58483940239 0.613793597048
4.58546772079 0.613823608712
4.5860960392 0.613853585912
4.5867243576 0.61388352864
4.58735267601 0.613913436888
4.58798099442 0.613943310648
4.58860931282 0.613973149911
4.58923763123 0.614002954671
4.58986594963 0.614032724918
4.59049426804 0.614062460645
4.59112258644 0.614092161844
4.59175090485 0.614121828505
4.59237922325 0.614151460622
4.59300754166 0.614181058185
4.59363586006 0.614210621187
4.59426417847 0.614240149619
4.59489249687 0.614269643473
4.59552081528 0.61429910274
4.59614913368 0.614328527413
4.59677745209 0.614357917482
4.59740577049 0.61438727294
4.5980340889 0.614416593777
4.5986624073 0.614445879986
4.59929072571 0.614475131558
4.59991904411 0.614504348485
4.60054736252 0.614533530757
4.60117568092 0.614562678367
4.60180399933 0.614591791305
4.60243231773 0.614620869563
4.60306063614 0.614649913133
4.60368895454 0.614678922005
4.60431727295 0.614707896172
4.60494559135 0.614736835623
4.60557390976 0.614765740352
4.60620222816 0.614794610348
4.60683054657 0.614823445602
4.60745886497 0.614852246107
4.60808718338 0.614881011854
4.60871550179 0.614909742832
4.60934382019 0.614938439034
4.6099721386 0.614967100451
4.610600457 0.614995727073
4.61122877541 0.615024318891
4.61185709381 0.615052875897
4.61248541222 0.615081398082
4.61311373062 0.615109885436
4.61374204903 0.61513833795
4.61437036743 0.615166755615
4.61499868584 0.615195138423
4.61562700424 0.615223486363
4.61625532265 0.615251799427
4.61688364105 0.615280077606
4.61751195946 0.61530832089
4.61814027786 0.615336529269
4.61876859627 0.615364702736
4.61939691467 0.61539284128
4.62002523308 0.615420944891
4.62065355148 0.615449013561
4.62128186989 0.615477047281
4.62191018829 0.61550504604
4.6225385067 0.615533009829
4.6231668251 0.61556093864
4.62379514351 0.615588832461
4.62442346191 0.615616691285
4.62505178032 0.6156445151
4.62568009872 0.615672303899
4.62630841713 0.61570005767
4.62693673553 0.615727776405
4.62756505394 0.615755460093
4.62819337234 0.615783108726
4.62882169075 0.615810722292
4.62945000916 0.615838300784
4.63007832756 0.61586584419
4.63070664597 0.615893352502
4.63133496437 0.615920825708
4.63196328278 0.6159482638
4.63259160118 0.615975666768
4.63321991959 0.616003034601
4.63384823799 0.61603036729
4.6344765564 0.616057664825
4.6351048748 0.616084927195
4.63573319321 0.616112154392
4.63636151161 0.616139346404
4.63698983002 0.616166503222
4.63761814842 0.616193624836
4.63824646683 0.616220711235
4.63887478523 0.61624776241
4.63950310364 0.61627477835
4.64013142204 0.616301759045
4.64075974045 0.616328704485
4.64138805885 0.61635561466
4.64201637726 0.616382489559
4.64264469566 0.616409329173
4.64327301407 0.616436133491
4.64390133247 0.616462902502
4.64452965088 0.616489636196
4.64515796928 0.616516334563
4.64578628769 0.616542997593
4.64641460609 0.616569625275
4.6470429245 0.616596217598
4.6476712429 0.616622774552
4.64829956131 0.616649296127
4.64892787971 0.616675782313
4.64955619812 0.616702233097
4.65018451653 0.616728648471
4.65081283493 0.616755028423
4.65144115334 0.616781372942
4.65206947174 0.616807682019
4.65269779015 0.616833955642
4.65332610855 0.6168601938
4.65395442696 0.616886396484
4.65458274536 0.616912563681
4.65521106377 0.616938695382
4.65583938217 0.616964791576
4.65646770058 0.616990852252
4.65709601898 0.617016877398
4.65772433739 0.617042867004
4.65835265579 0.617068821059
4.6589809742 0.617094739553
4.6596092926 0.617120622474
4.66023761101 0.617146469811
4.66086592941 0.617172281553
4.66149424782 0.617198057689
4.66212256622 0.617223798208
4.66275088463 0.6172495031
4.66337920303 0.617275172352
4.66400752144 0.617300805954
4.66463583984 0.617326403895
4.66526415825 0.617351966163
4.66589247665 0.617377492747
4.66652079506 0.617402983636
4.66714911346 0.617428438819
4.66777743187 0.617453858285
4.66840575027 0.617479242021
4.66903406868 0.617504590018
4.66966238708 0.617529902263
4.67029070549 0.617555178744
4.6709190239 0.617580419452
4.6715473423 0.617605624373
4.67217566071 0.617630793498
4.67280397911 0.617655926813
4.67343229752 0.617681024308
4.67406061592 0.617706085972
4.67468893433 0.617731111792
4.67531725273 0.617756101757
4.67594557114 0.617781055856
4.67657388954 0.617805974076
4.67720220795 0.617830856406
4.67783052635 0.617855702835
4.67845884476 0.617880513351
4.67908716316 0.617905287942
4.67971548157 0.617930026595
4.68034379997 0.617954729301
4.68097211838 0.617979396046
4.68160043678 0.618004026819
4.68222875519 0.618028621607
4.68285707359 0.6180531804
4.683485392 0.618077703185
4.6841137104 0.61810218995
4.68474202881 0.618126640684
4.68537034721 0.618151055373
4.68599866562 0.618175434007
4.68662698402 0.618199776573
4.68725530243 0.61822408306
4.68788362083 0.618248353454
4.68851193924 0.618272587745
4.68914025764 0.618296785919
4.68976857605 0.618320947965
4.69039689445 0.618345073871
4.69102521286 0.618369163624
4.69165353127 0.618393217212
4.69228184967 0.618417234623
4.69291016808 0.618441215844
4.69353848648 0.618465160864
4.69416680489 0.61848906967
4.69479512329 0.618512942249
4.6954234417 0.618536778589
4.6960517601 0.618560578678
4.69668007851 0.618584342504
4.69730839691 0.618608070054
4.69793671532 0.618631761315
4.69856503372 0.618655416275
4.69919335213 0.618679034921
4.69982167053 0.618702617242
4.70044998894 0.618726163223
4.70107830734 0.618749672854
4.70170662575 0.61877314612
4.70233494415 0.61879658301
4.70296326256 0.618819983511
4.70359158096 0.61884334761
4.70421989937 0.618866675295
4.70484821777 0.618889966552
4.70547653618 0.618913221369
4.70610485458 0.618936439733
4.70673317299 0.618959621631
4.70736149139 0.618982767051
4.7079898098 0.61900587598
4.7086181282 0.619028948404
4.70924644661 0.619051984311
4.70987476501 0.619074983688
4.71050308342 0.619097946522
4.71113140182 0.6191208728
4.71175972023 0.619143762508
4.71238803864 0.619166615635
4.71301635704 0.619189432167
4.71364467545 0.61921221209
4.71427299385 0.619234955392
4.71490131226 0.61925766206
4.71552963066 0.61928033208
4.71615794907 0.619302965439
4.71678626747 0.619325562125
4.71741458588 0.619348122123
4.71804290428 0.619370645421
4.71867122269 0.619393132005
4.71929954109 0.619415581863
4.7199278595 0.61943799498
4.7205561779 0.619460371343
4.72118449631 0.61948271094
4.72181281471 0.619505013756
4.72244113312 0.619527279779
4.72306945152 0.619549508994
4.72369776993 0.619571701389
4.72432608833 0.619593856949
4.72495440674 0.619615975662
4.72558272514 0.619638057514
4.72621104355 0.619660102492
4.72683936195 0.619682110581
4.72746768036 0.619704081768
4.72809599876 0.61972601604
4.72872431717 0.619747913382
4.72935263557 0.619769773782
4.72998095398 0.619791597226
4.73060927238 0.619813383699
4.73123759079 0.619835133189
4.73186590919 0.61985684568
4.7324942276 0.619878521161
4.73312254601 0.619900159616
4.73375086441 0.619921761032
4.73437918282 0.619943325396
4.73500750122 0.619964852692
4.73563581963 0.619986342908
4.73626413803 0.620007796029
4.73689245644 0.620029212042
4.73752077484 0.620050590932
4.73814909325 0.620071932686
4.73877741165 0.620093237289
4.73940573006 0.620114504728
4.74003404846 0.620135734988
4.74066236687 0.620156928056
4.74129068527 0.620178083917
4.74191900368 0.620199202557
4.74254732208 0.620220283962
4.74317564049 0.620241328118
4.74380395889 0.62026233501
4.7444322773 0.620283304625
4.7450605957 0.620304236948
4.74568891411 0.620325131965
4.74631723251 0.620345989661
4.74694555092 0.620366810023
4.74757386932 0.620387593036
4.74820218773 0.620408338685
4.74883050613 0.620429046957
4.74945882454 0.620449717836
4.75008714294 0.620470351309
4.75071546135 0.620490947361
4.75134377975 0.620511505977
4.75197209816 0.620532027144
4.75260041656 0.620552510846
4.75322873497 0.620572957069
4.75385705338 0.620593365799
4.75448537178 0.62061373702
4.75511369019 0.620634070719
4.75574200859 0.62065436688
4.756370327 0.620674625489
4.7569986454 0.620694846532
4.75762696381 0.620715029993
4.75825528221 0.620735175859
4.75888360062 0.620755284113
4.75951191902 0.620775354742
4.76014023743 0.620795387731
4.76076855583 0.620815383065
4.76139687424 0.620835340729
4.76202519264 0.620855260708
4.76265351105 0.620875142987
4.76328182945 0.620894987552
4.76391014786 0.620914794387
4.76453846626 0.620934563478
4.76516678467 0.62095429481
4.76579510307 0.620973988368
4.76642342148 0.620993644136
4.76705173988 0.6210132621
4.76768005829 0.621032842245
4.76830837669 0.621052384555
4.7689366951 0.621071889016
4.7695650135 0.621091355612
4.77019333191 0.621110784329
4.77082165031 0.621130175151
4.77144996872 0.621149528062
4.77207828712 0.621168843049
4.77270660553 0.621188120095
4.77333492393 0.621207359186
4.77396324234 0.621226560306
4.77459156075 0.621245723439
4.77521987915 0.621264848571
4.77584819756 0.621283935686
4.77647651596 0.62130298477
4.77710483437 0.621321995805
4.77773315277 0.621340968778
4.77836147118 0.621359903673
4.77898978958 0.621378800474
4.77961810799 0.621397659166
4.78024642639 0.621416479733
4.7808747448 0.62143526216
4.7815030632 0.621454006431
4.78213138161 0.621472712532
4.78275970001 0.621491380446
4.78338801842 0.621510010157
4.78401633682 0.621528601651
4.78464465523 0.621547154911
4.78527297363 0.621565669922
4.78590129204 0.621584146668
4.78652961044 0.621602585134
4.78715792885 0.621620985304
4.78778624725 0.621639347162
4.78841456566 0.621657670693
4.78904288406 0.62167595588
4.78967120247 0.621694202708
4.79029952087 0.621712411161
4.79092783928 0.621730581223
4.79155615768 0.621748712879
4.79218447609 0.621766806112
4.79281279449 0.621784860907
4.7934411129 0.621802877248
4.7940694313 0.621820855119
4.79469774971 0.621838794503
4.79532606812 0.621856695386
4.79595438652 0.62187455775
4.79658270493 0.621892381581
4.79721102333 0.621910166861
4.79783934174 0.621927913575
4.79846766014 0.621945621707
4.79909597855 0.621963291241
4.79972429695 0.62198092216
4.80035261536 0.621998514449
4.80098093376 0.622016068091
4.80160925217 0.62203358307
4.80223757057 0.62205105937
4.80286588898 0.622068496975
4.80349420738 0.622085895869
4.80412252579 0.622103256035
4.80475084419 0.622120577457
4.8053791626 0.622137860118
4.806007481 0.622155104003
4.80663579941 0.622172309095
4.80726411781 0.622189475378
4.80789243622 0.622206602836
4.80852075462 0.622223691451
4.80914907303 0.622240741208
4.80977739143 0.62225775209
4.81040570984 0.622274724081
4.81103402824 0.622291657164
4.81166234665 0.622308551323
4.81229066505 0.622325406541
4.81291898346 0.622342222802
4.81354730186 0.622359000089
4.81417562027 0.622375738385
4.81480393867 0.622392437675
4.81543225708 0.622409097941
4.81606057549 0.622425719167
4.81668889389 0.622442301337
4.8173172123 0.622458844432
4.8179455307 0.622475348438
4.81857384911 0.622491813337
4.81920216751 0.622508239112
4.81983048592 0.622524625747
4.82045880432 0.622540973225
4.82108712273 0.622557281529
4.82171544113 0.622573550642
4.82234375954 0.622589780548
4.82297207794 0.62260597123
4.82360039635 0.622622122671
4.82422871475 0.622638234853
4.82485703316 0.622654307761
4.82548535156 0.622670341377
4.82611366997 0.622686335684
4.82674198837 0.622702290666
4.82737030678 0.622718206305
4.82799862518 0.622734082584
4.82862694359 0.622749919487
4.82925526199 0.622765716996
4.8298835804 0.622781475095
4.8305118988 0.622797193766
4.83114021721 0.622812872992
4.83176853561 0.622828512756
4.83239685402 0.622844113041
4.83302517242 0.62285967383
4.83365349083 0.622875195106
4.83428180923 0.622890676851
4.83491012764 0.622906119049
4.83553844604 0.622921521682
4.83616676445 0.622936884733
4.83679508286 0.622952208184
4.83742340126 0.622967492019
4.83805171967 0.622982736221
4.83868003807 0.622997940771
4.83930835648 0.623013105653
4.83993667488 0.623028230848
4.84056499329 0.623043316341
4.84119331169 0.623058362114
4.8418216301 0.623073368148
4.8424499485 0.623088334427
4.84307826691 0.623103260934
4.84370658531 0.62311814765
4.84433490372 0.623132994559
4.84496322212 0.623147801643
4.84559154053 0.623162568885
4.84621985893 0.623177296266
4.84684817734 0.62319198377
4.84747649574 0.623206631378
4.84810481415 0.623221239074
4.84873313255 0.62323580684
4.84936145096 0.623250334658
4.84998976936 0.62326482251
4.85061808777 0.623279270379
4.85124640617 0.623293678248
4.85187472458 0.623308046098
4.85250304298 0.623322373912
4.85313136139 0.623336661673
4.85375967979 0.623350909362
4.8543879982 0.623365116961
4.8550163166 0.623379284454
4.85564463501 0.623393411822
4.85627295341 0.623407499047
4.85690127182 0.623421546112
4.85752959023 0.623435552999
4.85815790863 0.62344951969
4.85878622704 0.623463446167
4.85941454544 0.623477332412
4.86004286385 0.623491178408
4.86067118225 0.623504984136
4.86129950066 0.623518749579
4.86192781906 0.623532474718
4.86255613747 0.623546159536
4.86318445587 0.623559804015
4.86381277428 0.623573408136
4.86444109268 0.623586971883
4.86506941109 0.623600495236
4.86569772949 0.623613978177
4.8663260479 0.62362742069
4.8669543663 0.623640822754
4.86758268471 0.623654184354
4.86821100311 0.623667505469
4.86883932152 0.623680786083
4.86946763992 0.623694026177
4.87009595833 0.623707225733
4.87072427673 0.623720384733
4.87135259514 0.623733503158
4.87198091354 0.623746580991
4.87260923195 0.623759618213
4.87323755035 0.623772614806
4.87386586876 0.623785570752
4.87449418716 0.623798486032
4.87512250557 0.623811360629
4.87575082397 0.623824194523
4.87637914238 0.623836987697
4.87700746078 0.623849740132
4.87763577919 0.62386245181
4.8782640976 0.623875122713
4.878892416 0.623887752821
4.87952073441 0.623900342118
4.88014905281 0.623912890584
4.88077737122 0.623925398201
4.88140568962 0.62393786495
4.88203400803 0.623950290814
4.88266232643 0.623962675773
4.88329064484 0.62397501981
4.88391896324 0.623987322905
4.88454728165 0.62399958504
4.88517560005 0.624011806197
4.88580391846 0.624023986357
4.88643223686 0.624036125502
4.88706055527 0.624048223612
4.88768887367 0.62406028067
4.88831719208 0.624072296656
4.88894551048 0.624084271553
4.88957382889 0.624096205341
4.89020214729 0.624108098002
4.8908304657 0.624119949518
4.8914587841 0.624131759869
4.89208710251 0.624143529036
4.89271542091 0.624155257002
4.89334373932 0.624166943748
4.89397205772 0.624178589254
4.89460037613 0.624190193501
4.89522869453 0.624201756473
4.89585701294 0.624213278148
4.89648533134 0.624224758509
4.89711364975 0.624236197537
4.89774196815 0.624247595213
4.89837028656 0.624258951518
4.89899860497 0.624270266433
4.89962692337 0.62428153994
4.90025524178 0.62429277202
4.90088356018 0.624303962653
4.90151187859 0.62431511182
4.90214019699 0.624326219504
4.9027685154 0.624337285684
4.9033968338 0.624348310343
4.90402515221 0.62435929346
4.90465347061 0.624370235018
4.90528178902 0.624381134996
4.90591010742 0.624391993377
4.90653842583 0.62440281014
4.90716674423 0.624413585267
4.90779506264 0.62442431874
4.90842338104 0.624435010538
4.90905169945 0.624445660643
4.90968001785 0.624456269036
4.91030833626 0.624466835697
4.91093665466 0.624477360608
4.91156497307 0.624487843749
4.91219329147 0.624498285102
4.91282160988 0.624508684646
4.91344992828 0.624519042364
4.91407824669 0.624529358235
4.91470656509 0.624539632241
4.9153348835 0.624549864362
4.9159632019 0.624560054579
4.91659152031 0.624570202873
4.91721983871 0.624580309224
4.91784815712 0.624590373614
4.91847647552 0.624600396024
4.91910479393 0.624610376433
4.91973311234 0.624620314822
4.92036143074 0.624630211173
4.92098974915 0.624640065465
4.92161806755 0.624649877681
4.92224638596 0.624659647799
4.92287470436 0.624669375801
4.92350302277 0.624679061668
4.92413134117 0.62468870538
4.92475965958 0.624698306917
4.92538797798 0.624707866261
4.92601629639 0.624717383392
4.92664461479 0.62472685829
4.9272729332 0.624736290936
4.9279012516 0.62474568131
4.92852957001 0.624755029394
4.92915788841 0.624764335167
4.92978620682 0.62477359861
4.93041452522 0.624782819704
4.93104284363 0.624791998429
4.93167116203 0.624801134765
4.93229948044 0.624810228694
4.93292779884 0.624819280194
4.93355611725 0.624828289248
4.93418443565 0.624837255835
4.93481275406 0.624846179935
4.93544107246 0.62485506153
4.93606939087 0.624863900599
4.93669770927 0.624872697122
4.93732602768 0.624881451081
4.93795434608 0.624890162456
4.93858266449 0.624898831226
4.93921098289 0.624907457373
4.9398393013 0.624916040876
4.94046761971 0.624924581716
4.94109593811 0.624933079873
4.94172425652 0.624941535327
4.94235257492 0.624949948059
4.94298089333 0.624958318049
4.94360921173 0.624966645277
4.94423753014 0.624974929724
4.94486584854 0.624983171369
4.94549416695 0.624991370193
4.94612248535 0.624999526176
4.94675080376 0.625007639298
4.94737912216 0.62501570954
4.94800744057 0.625023736882
4.94863575897 0.625031721303
4.94926407738 0.625039662784
4.94989239578 0.625047561305
4.95052071419 0.625055416846
4.95114903259 0.625063229388
4.951777351 0.62507099891
4.9524056694 0.625078725392
4.95303398781 0.625086408815
4.95366230621 0.625094049159
4.95429062462 0.625101646403
4.95491894302 0.625109200528
4.95554726143 0.625116711515
4.95617557983 0.625124179341
4.95680389824 0.625131603989
4.95743221664 0.625138985438
4.95806053505 0.625146323668
4.95868885345 0.625153618658
4.95931717186 0.62516087039
4.95994549026 0.625168078842
4.96057380867 0.625175243995
4.96120212708 0.625182365829
4.96183044548 0.625189444324
4.96245876389 0.625196479459
4.96308708229 0.625203471215
4.9637154007 0.625210419572
4.9643437191 0.625217324509
4.96497203751 0.625224186006
4.96560035591 0.625231004043
4.96622867432 0.625237778601
4.96685699272 0.625244509658
4.96748531113 0.625251197196
4.96811362953 0.625257841193
4.96874194794 0.625264441629
4.96937026634 0.625270998485
4.96999858475 0.62527751174
4.97062690315 0.625283981374
4.97125522156 0.625290407367
4.97188353996 0.625296789698
4.97251185837 0.625303128348
4.97314017677 0.625309423296
4.97376849518 0.625315674522
4.97439681358 0.625321882005
4.97502513199 0.625328045726
4.97565345039 0.625334165665
4.9762817688 0.6253402418
4.9769100872 0.625346274111
4.97753840561 0.625352262579
4.97816672401 0.625358207184
4.97879504242 0.625364107904
4.97942336082 0.625369964719
4.98005167923 0.625375777609
4.98067999763 0.625381546555
4.98130831604 0.625387271535
4.98193663445 0.625392952529
4.98256495285 0.625398589516
4.98319327126 0.625404182478
4.98382158966 0.625409731392
4.98444990807 0.625415236239
4.98507822647 0.625420696998
4.98570654488 0.62542611365
4.98633486328 0.625431486172
4.98696318169 0.625436814546
4.98759150009 0.625442098751
4.9882198185 0.625447338766
4.9888481369 0.625452534571
4.98947645531 0.625457686145
4.99010477371 0.625462793469
4.99073309212 0.625467856521
4.99136141052 0.625472875281
4.99198972893 0.625477849728
4.99261804733 0.625482779843
4.99324636574 0.625487665604
4.99387468414 0.625492506992
4.99450300255 0.625497303985
4.99513132095 0.625502056564
4.99575963936 0.625506764707
4.99638795776 0.625511428395
4.99701627617 0.625516047606
4.99764459457 0.62552062232
4.99827291298 0.625525152517
4.99890123138 0.625529638175
4.99952954979 0.625534079276
5.00015786819 0.625538475797
5.0007861866 0.625542827719
5.001414505 0.62554713502
5.00204282341 0.625551397681
5.00267114182 0.62555561568
5.00329946022 0.625559788998
5.00392777863 0.625563917613
5.00455609703 0.625568001504
5.00518441544 0.625572040652
5.00581273384 0.625576035036
5.00644105225 0.625579984635
5.00706937065 0.625583889428
5.00769768906 0.625587749395
5.00832600746 0.625591564515
5.00895432587 0.625595334767
5.00958264427 0.625599060132
5.01021096268 0.625602740587
5.01083928108 0.625606376113
5.01146759949 0.625609966689
5.01209591789 0.625613512294
5.0127242363 0.625617012908
5.0133525547 0.625620468509
5.01398087311 0.625623879078
5.01460919151 0.625627244593
5.01523750992 0.625630565033
5.01586582832 0.625633840379
5.01649414673 0.625637070609
5.01712246513 0.625640255703
5.01775078354 0.625643395639
5.01837910194 0.625646490398
5.01900742035 0.625649539958
5.01963573875 0.625652544298
5.02026405716 0.625655503399
5.02089237556 0.625658417239
5.02152069397 0.625661285797
5.02214901237 0.625664109053
5.02277733078 0.625666886986
5.02340564919 0.625669619575
5.02403396759 0.625672306799
5.024662286 0.625674948638
5.0252906044 0.625677545071
5.02591892281 0.625680096076
5.02654724121 0.625682601634
5.02717555962 0.625685061724
5.02780387802 0.625687476324
5.02843219643 0.625689845414
5.02906051483 0.625692168973
5.02968883324 0.62569444698
5.03031715164 0.625696679414
5.03094547005 0.625698866255
5.03157378845 0.625701007482
5.03220210686 0.625703103074
5.03283042526 0.62570515301
5.03345874367 0.625707157269
5.03408706207 0.625709115831
5.03471538048 0.625711028674
5.03534369888 0.625712895778
5.03597201729 0.625714717122
5.03660033569 0.625716492685
5.0372286541 0.625718222446
5.0378569725 0.625719906384
5.03848529091 0.625721544479
5.03911360931 0.625723136709
5.03974192772 0.625724683054
5.04037024612 0.625726183493
5.04099856453 0.625727638005
5.04162688293 0.625729046569
5.04225520134 0.625730409164
5.04288351974 0.62573172577
5.04351183815 0.625732996364
5.04414015656 0.625734220928
5.04476847496 0.625735399439
5.04539679337 0.625736531876
5.04602511177 0.62573761822
5.04665343018 0.625738658448
5.04728174858 0.625739652541
5.04791006699 0.625740600476
5.04853838539 0.625741502234
5.0491667038 0.625742357793
5.0497950222 0.625743167132
5.05042334061 0.625743930231
5.05105165901 0.625744647069
5.05167997742 0.625745317624
5.05230829582 0.625745941875
5.05293661423 0.625746519803
5.05356493263 0.625747051385
5.05419325104 0.625747536601
5.05482156944 0.62574797543
5.05544988785 0.625748367851
5.05607820625 0.625748713843
5.05670652466 0.625749013385
5.05733484306 0.625749266456
5.05796316147 0.625749473036
5.05859147987 0.625749633103
5.05921979828 0.625749746636
5.05984811668 0.625749813615
5.06047643509 0.625749834018
5.06110475349 0.625749807824
5.0617330719 0.625749735014
5.0623613903 0.625749615564
5.06298970871 0.625749449456
5.06361802711 0.625749236667
5.06424634552 0.625748977177
5.06487466393 0.625748670965
5.06550298233 0.625748318009
5.06613130074 0.625747918289
5.06675961914 0.625747471785
5.06738793755 0.625746978474
5.06801625595 0.625746438336
5.06864457436 0.62574585135
5.06927289276 0.625745217495
5.06990121117 0.625744536751
5.07052952957 0.625743809095
5.07115784798 0.625743034508
5.07178616638 0.625742212967
5.07241448479 0.625741344453
5.07304280319 0.625740428945
5.0736711216 0.62573946642
5.07429944 0.625738456859
5.07492775841 0.62573740024
5.07555607681 0.625736296543
5.07618439522 0.625735145746
5.07681271362 0.625733947829
5.07744103203 0.62573270277
5.07806935043 0.625731410548
5.07869766884 0.625730071143
5.07932598724 0.625728684534
5.07995430565 0.6257272507
5.08058262405 0.625725769619
5.08121094246 0.62572424127
5.08183926086 0.625722665634
5.08246757927 0.625721042688
5.08309589767 0.625719372413
5.08372421608 0.625717654786
5.08435253448 0.625715889786
5.08498085289 0.625714077394
5.0856091713 0.625712217588
5.0862374897 0.625710310347
5.08686580811 0.62570835565
5.08749412651 0.625706353476
5.08812244492 0.625704303805
5.08875076332 0.625702206614
5.08937908173 0.625700061884
5.09000740013 0.625697869593
5.09063571854 0.62569562972
5.09126403694 0.625693342245
5.09189235535 0.625691007147
5.09252067375 0.625688624404
5.09314899216 0.625686193995
5.09377731056 0.6256837159
5.09440562897 0.625681190098
5.09503394737 0.625678616568
5.09566226578 0.625675995288
5.09629058418 0.625673326238
5.09691890259 0.625670609398
5.09754722099 0.625667844745
5.0981755394 0.62566503226
5.0988038578 0.62566217192
5.09943217621 0.625659263706
5.10006049461 0.625656307597
5.10068881302 0.625653303571
5.10131713142 0.625650251607
5.10194544983 0.625647151685
5.10257376823 0.625644003784
5.10320208664 0.625640807882
5.10383040504 0.625637563959
5.10445872345 0.625634271995
5.10508704185 0.625630931967
5.10571536026 0.625627543856
5.10634367867 0.62562410764
5.10697199707 0.625620623298
5.10760031548 0.62561709081
5.10822863388 0.625613510155
5.10885695229 0.625609881312
5.10948527069 0.625606204259
5.1101135891 0.625602478976
5.1107419075 0.625598705443
5.11137022591 0.625594883638
5.11199854431 0.62559101354
5.11262686272 0.625587095129
5.11325518112 0.625583128383
5.11388349953 0.625579113283
5.11451181793 0.625575049806
5.11514013634 0.625570937933
5.11576845474 0.625566777642
5.11639677315 0.625562568913
5.11702509155 0.625558311724
5.11765340996 0.625554006055
5.11828172836 0.625549651885
5.11891004677 0.625545249194
5.11953836517 0.625540797959
5.12016668358 0.625536298162
5.12079500198 0.62553174978
5.12142332039 0.625527152793
5.12205163879 0.62552250718
5.1226799572 0.625517812921
5.1233082756 0.625513069995
5.12393659401 0.62550827838
5.12456491241 0.625503438056
5.12519323082 0.625498549003
5.12582154922 0.625493611199
5.12644986763 0.625488624624
5.12707818604 0.625483589257
5.12770650444 0.625478505077
5.12833482285 0.625473372064
5.12896314125 0.625468190196
5.12959145966 0.625462959454
5.13021977806 0.625457679816
5.13084809647 0.625452351261
5.13147641487 0.62544697377
5.13210473328 0.62544154732
5.13273305168 0.625436071892
5.13336137009 0.625430547465
5.13398968849 0.625424974018
5.1346180069 0.62541935153
5.1352463253 0.625413679981
5.13587464371 0.62540795935
5.13650296211 0.625402189616
5.13713128052 0.625396370759
5.13775959892 0.625390502758
5.13838791733 0.625384585592
5.13901623573 0.625378619242
5.13964455414 0.625372603685
5.14027287254 0.625366538902
5.14090119095 0.625360424871
5.14152950935 0.625354261573
5.14215782776 0.625348048986
5.14278614616 0.625341787091
5.14341446457 0.625335475866
5.14404278297 0.62532911529
5.14467110138 0.625322705344
5.14529941978 0.625316246007
5.14592773819 0.625309737258
5.14655605659 0.625303179076
5.147184375 0.625296571441
5.14781269341 0.625289914333
5.14844101181 0.62528320773
5.14906933022 0.625276451613
5.14969764862 0.625269645961
5.15032596703 0.625262790753
5.15095428543 0.625255885969
5.15158260384 0.625248931589
5.15221092224 0.625241927591
5.15283924065 0.625234873955
5.15346755905 0.625227770662
5.15409587746 0.62522061769
5.15472419586 0.625213415018
5.15535251427 0.625206162628
5.15598083267 0.625198860497
5.15660915108 0.625191508606
5.15723746948 0.625184106934
5.15786578789 0.625176655461
5.15849410629 0.625169154166
5.1591224247 0.625161603029
5.1597507431 0.62515400203
5.16037906151 0.625146351148
5.16100737991 0.625138650363
5.16163569832 0.625130899654
5.16226401672 0.625123099002
5.16289233513 0.625115248385
5.16352065353 0.625107347784
5.16414897194 0.625099397177
5.16477729034 0.625091396546
5.16540560875 0.625083345869
5.16603392715 0.625075245126
5.16666224556 0.625067094297
5.16729056396 0.625058893361
5.16791888237 0.625050642299
5.16854720078 0.62504234109
5.16917551918 0.625033989714
5.16980383759 0.62502558815
5.17043215599 0.625017136379
5.1710604744 0.625008634379
5.1716887928 0.625000082132
5.17231711121 0.624991479617
5.17294542961 0.624982826813
5.17357374802 0.6249741237
5.17420206642 0.624965370258
5.17483038483 0.624956566468
5.17545870323 0.624947712308
5.17608702164 0.624938807759
5.17671534004 0.624929852801
5.17734365845 0.624920847413
5.17797197685 0.624911791576
5.17860029526 0.624902685268
5.17922861366 0.624893528472
5.17985693207 0.624884321165
5.18048525047 0.624875063328
5.18111356888 0.624865754941
5.18174188728 0.624856395985
5.18237020569 0.624846986438
5.18299852409 0.624837526281
5.1836268425 0.624828015494
5.1842551609 0.624818454057
5.18488347931 0.62480884195
5.18551179771 0.624799179153
5.18614011612 0.624789465647
5.18676843452 0.62477970141
5.18739675293 0.624769886423
5.18802507133 0.624760020667
5.18865338974 0.624750104121
5.18928170815 0.624740136765
5.18991002655 0.624730118581
5.19053834496 0.624720049546
5.19116666336 0.624709929643
5.19179498177 0.62469975885
5.19242330017 0.624689537149
5.19305161858 0.624679264519
5.19367993698 0.624668940941
5.19430825539 0.624658566394
5.19493657379 0.62464814086
5.1955648922 0.624637664317
5.1961932106 0.624627136747
5.19682152901 0.62461655813
5.19744984741 0.624605928446
5.19807816582 0.624595247674
5.19870648422 0.624584515797
5.19933480263 0.624573732793
5.19996312103 0.624562898644
5.20059143944 0.624552013329
5.20121975784 0.624541076829
5.20184807625 0.624530089124
5.20247639465 0.624519050195
5.20310471306 0.624507960021
5.20373303146 0.624496818585
5.20436134987 0.624485625865
5.20498966827 0.624474381842
5.20561798668 0.624463086497
5.20624630508 0.62445173981
5.20687462349 0.624440341762
5.20750294189 0.624428892333
5.2081312603 0.624417391504
5.2087595787 0.624405839255
5.20938789711 0.624394235567
5.21001621552 0.62438258042
5.21064453392 0.624370873795
5.21127285233 0.624359115673
5.21190117073 0.624347306033
5.21252948914 0.624335444857
5.21315780754 0.624323532125
5.21378612595 0.624311567819
5.21441444435 0.624299551918
5.21504276276 0.624287484403
5.21567108116 0.624275365255
5.21629939957 0.624263194455
5.21692771797 0.624250971983
5.21755603638 0.624238697821
5.21818435478 0.624226371948
5.21881267319 0.624213994346
5.21944099159 0.624201564995
5.22006931 0.624189083877
5.2206976284 0.624176550971
5.22132594681 0.62416396626
5.22195426521 0.624151329723
5.22258258362 0.624138641342
5.22321090202 0.624125901097
5.22383922043 0.62411310897
5.22446753883 0.624100264941
5.22509585724 0.624087368991
5.22572417564 0.624074421102
5.22635249405 0.624061421253
5.22698081245 0.624048369427
5.22760913086 0.624035265604
5.22823744926 0.624022109765
5.22886576767 0.624008901891
5.22949408607 0.623995641964
5.23012240448 0.623982329964
5.23075072289 0.623968965872
5.23137904129 0.62395554967
5.2320073597 0.623942081338
5.2326356781 0.623928560858
5.23326399651 0.623914988211
5.23389231491 0.623901363379
5.23452063332 0.623887686341
5.23514895172 0.62387395708
5.23577727013 0.623860175577
5.23640558853 0.623846341813
5.23703390694 0.623832455769
5.23766222534 0.623818517427
5.23829054375 0.623804526768
5.23891886215 0.623790483773
5.23954718056 0.623776388423
5.24017549896 0.6237622407
5.24080381737 0.623748040586
5.24143213577 0.623733788061
5.24206045418 0.623719483107
5.24268877258 0.623705125706
5.24331709099 0.623690715839
5.24394540939 0.623676253487
5.2445737278 0.623661738632
5.2452020462 0.623647171256
5.24583036461 0.62363255134
5.24645868301 0.623617878865
5.24708700142 0.623603153814
5.24771531982 0.623588376167
5.24834363823 0.623573545907
5.24897195663 0.623558663014
5.24960027504 0.623543727471
5.25022859344 0.62352873926
5.25085691185 0.623513698361
5.25148523026 0.623498604758
5.25211354866 0.62348345843
5.25274186707 0.623468259361
5.25337018547 0.623453007532
5.25399850388 0.623437702925
5.25462682228 0.623422345521
5.25525514069 0.623406935302
5.25588345909 0.623391472251
5.2565117775 0.62337595635
5.2571400959 0.623360387579
5.25776841431 0.623344765921
5.25839673271 0.623329091358
5.25902505112 0.623313363872
5.25965336952 0.623297583445
5.26028168793 0.623281750059
5.26091000633 0.623265863696
5.26153832474 0.623249924337
5.26216664314 0.623233931966
5.26279496155 0.623217886564
5.26342327995 0.623201788113
5.26405159836 0.623185636596
5.26467991676 0.623169431994
5.26530823517 0.62315317429
5.26593655357 0.623136863466
5.26656487198 0.623120499504
5.26719319038 0.623104082386
5.26782150879 0.623087612096
5.26844982719 0.623071088614
5.2690781456 0.623054511923
5.269706464 0.623037882007
5.27033478241 0.623021198846
5.27096310081 0.623004462423
5.27159141922 0.622987672722
5.27221973763 0.622970829724
5.27284805603 0.622953933411
5.27347637444 0.622936983767
5.27410469284 0.622919980773
5.27473301125 0.622902924412
5.27536132965 0.622885814668
5.27598964806 0.622868651521
5.27661796646 0.622851434956
5.27724628487 0.622834164954
5.27787460327 0.622816841499
5.27850292168 0.622799464572
5.27913124008 0.622782034157
5.27975955849 0.622764550236
5.28038787689 0.622747012792
5.2810161953 0.622729421808
5.2816445137 0.622711777267
5.28227283211 0.622694079151
5.28290115051 0.622676327444
5.28352946892 0.622658522127
5.28415778732 0.622640663185
5.28478610573 0.622622750599
5.28541442413 0.622604784354
5.28604274254 0.622586764431
5.28667106094 0.622568690814
5.28729937935 0.622550563486
5.28792769775 0.62253238243
5.28855601616 0.622514147629
5.28918433456 0.622495859066
5.28981265297 0.622477516724
5.29044097137 0.622459120587
5.29106928978 0.622440670637
5.29169760818 0.622422166857
5.29232592659 0.622403609232
5.292954245 0.622384997744
5.2935825634 0.622366332376
5.29421088181 0.622347613112
5.29483920021 0.622328839936
5.29546751862 0.622310012829
5.29609583702 0.622291131777
5.29672415543 0.622272196761
5.29735247383 0.622253207767
5.29798079224 0.622234164777
5.29860911064 0.622215067774
5.29923742905 0.622195916742
5.29986574745 0.622176711665
5.30049406586 0.622157452527
5.30112238426 0.62213813931
5.30175070267 0.622118771999
5.30237902107 0.622099350577
5.30300733948 0.622079875027
5.30363565788 0.622060345335
5.30426397629 0.622040761482
5.30489229469 0.622021123454
5.3055206131 0.622001431234
5.3061489315 0.621981684805
5.30677724991 0.621961884152
5.30740556831 0.621942029258
5.30803388672 0.621922120107
5.30866220512 0.621902156684
5.30929052353 0.621882138972
5.30991884193 0.621862066955
5.31054716034 0.621841940617
5.31117547874 0.621821759943
5.31180379715 0.621801524916
5.31243211555 0.62178123552
5.31306043396 0.621760891741
5.31368875237 0.62174049356
5.31431707077 0.621720040964
5.31494538918 0.621699533936
5.31557370758 0.621678972461
5.31620202599 0.621658356522
5.31683034439 0.621637686104
5.3174586628 0.621616961192
5.3180869812 0.62159618177
5.31871529961 0.621575347821
5.31934361801 0.621554459332
5.31997193642 0.621533516285
5.32060025482 0.621512518666
5.32122857323 0.621491466459
5.32185689163 0.621470359649
5.32248521004 0.62144919822
5.32311352844 0.621427982157
5.32374184685 0.621406711445
5.32437016525 0.621385386067
5.32499848366 0.62136400601
5.32562680206 0.621342571257
5.32625512047 0.621321081794
5.32688343887 0.621299537605
5.32751175728 0.621277938675
5.32814007568 0.621256284989
5.32876839409 0.621234576532
5.32939671249 0.621212813289
5.3300250309 0.621190995244
5.3306533493 0.621169122383
5.33128166771 0.621147194691
5.33190998611 0.621125212153
5.33253830452 0.621103174753
5.33316662292 0.621081082478
5.33379494133 0.621058935312
5.33442325974 0.62103673324
5.33505157814 0.621014476248
5.33567989655 0.620992164321
5.33630821495 0.620969797444
5.33693653336 0.620947375602
5.33756485176 0.620924898781
5.33819317017 0.620902366967
5.33882148857 0.620879780144
5.33944980698 0.620857138298
5.34007812538 0.620834441414
5.34070644379 0.620811689479
5.34133476219 0.620788882477
5.3419630806 0.620766020395
5.342591399 0.620743103217
5.34321971741 0.62072013093
5.34384803581 0.620697103519
5.34447635422 0.62067402097
5.34510467262 0.620650883269
5.34573299103 0.620627690401
5.34636130943 0.620604442352
5.34698962784 0.620581139109
5.34761794624 0.620557780656
5.34824626465 0.620534366981
5.34887458305 0.620510898068
5.34950290146 0.620487373904
5.35013121986 0.620463794475
5.35075953827 0.620440159767
5.35138785667 0.620416469767
5.35201617508 0.620392724459
5.35264449348 0.620368923831
5.35327281189 0.620345067869
5.35390113029 0.620321156558
5.3545294487 0.620297189886
5.35515776711 0.620273167837
5.35578608551 0.6202490904
5.35641440392 0.62022495756
5.35704272232 0.620200769304
5.35767104073 0.620176525618
5.35829935913 0.620152226488
5.35892767754 0.620127871901
5.35955599594 0.620103461844
5.36018431435 0.620078996303
5.36081263275 0.620054475266
5.36144095116 0.620029898717
5.36206926956 0.620005266646
5.36269758797 0.619980579037
5.36332590637 0.619955835878
5.36395422478 0.619931037155
5.36458254318 0.619906182856
5.36521086159 0.619881272968
5.36583917999 0.619856307477
5.3664674984 0.61983128637
5.3670958168 0.619806209635
5.36772413521 0.619781077258
5.36835245361 0.619755889226
5.36898077202 0.619730645527
5.36960909042 0.619705346148
5.37023740883 0.619679991076
5.37086572723 0.619654580298
5.37149404564 0.619629113802
5.37212236404 0.619603591574
5.37275068245 0.619578013603
5.37337900085 0.619552379875
5.37400731926 0.619526690378
5.37463563766 0.619500945099
5.37526395607 0.619475144027
5.37589227448 0.619449287148
5.37652059288 0.61942337445
5.37714891129 0.61939740592
5.37777722969 0.619371381548
5.3784055481 0.619345301319
5.3790338665 0.619319165222
5.37966218491 0.619292973245
5.38029050331 0.619266725375
5.38091882172 0.6192404216
5.38154714012 0.619214061909
5.38217545853 0.619187646289
5.38280377693 0.619161174727
5.38343209534 0.619134647214
5.38406041374 0.619108063735
5.38468873215 0.619081424279
5.38531705055 0.619054728836
5.38594536896 0.619027977391
5.38657368736 0.619001169935
5.38720200577 0.618974306455
5.38783032417 0.618947386939
5.38845864258 0.618920411376
5.38908696098 0.618893379754
5.38971527939 0.618866292062
5.39034359779 0.618839148288
5.3909719162 0.618811948421
5.3916002346 0.618784692448
5.39222855301 0.61875738036
5.39285687141 0.618730012144
5.39348518982 0.618702587789
5.39411350822 0.618675107283
5.39474182663 0.618647570617
5.39537014503 0.618619977777
5.39599846344 0.618592328754
5.39662678185 0.618564623536
5.39725510025 0.618536862112
5.39788341866 0.618509044471
5.39851173706 0.618481170603
5.39914005547 0.618453240495
5.39976837387 0.618425254137
5.40039669228 0.618397211519
5.40102501068 0.618369112629
5.40165332909 0.618340957457
5.40228164749 0.618312745992
5.4029099659 0.618284478223
5.4035382843 0.61825615414
5.40416660271 0.618227773732
5.40479492111 0.618199336989
5.40542323952 0.6181708439
5.40605155792 0.618142294454
5.40667987633 0.618113688642
5.40730819473 0.618085026452
5.40793651314 0.618056307875
5.40856483154 0.6180275329
5.40919314995 0.617998701517
5.40982146835 0.617969813716
5.41044978676 0.617940869486
5.41107810516 0.617911868818
5.41170642357 0.617882811701
5.41233474197 0.617853698125
5.41296306038 0.617824528081
5.41359137878 0.617795301559
5.41421969719 0.617766018548
5.41484801559 0.617736679038
5.415476334 0.617707283021
5.4161046524 0.617677830486
5.41673297081 0.617648321423
5.41736128922 0.617618755824
5.41798960762 0.617589133677
5.41861792603 0.617559454974
5.41924624443 0.617529719706
5.41987456284 0.617499927862
5.42050288124 0.617470079433
5.42113119965 0.61744017441
5.42175951805 0.617410212783
5.42238783646 0.617380194544
5.42301615486 0.617350119683
5.42364447327 0.61731998819
5.42427279167 0.617289800058
5.42490111008 0.617259555275
5.42552942848 0.617229253834
5.42615774689 0.617198895726
5.42678606529 0.617168480941
5.4274143837 0.617138009471
5.4280427021 0.617107481306
5.42867102051 0.617076896439
5.42929933891 0.617046254859
5.42992765732 0.617015556559
5.43055597572 0.616984801529
5.43118429413 0.616953989762
5.43181261253 0.616923121248
5.43244093094 0.616892195979
5.43306924934 0.616861213947
5.43369756775 0.616830175142
5.43432588615 0.616799079558
5.43495420456 0.616767927184
5.43558252296 0.616736718014
5.43621084137 0.616705452038
5.43683915977 0.616674129249
5.43746747818 0.616642749638
5.43809579659 0.616611313198
5.43872411499 0.61657981992
5.4393524334 0.616548269796
5.4399807518 0.616516662818
5.44060907021 0.616484998979
5.44123738861 0.616453278271
5.44186570702 0.616421500685
5.44249402542 0.616389666214
5.44312234383 0.616357774851
5.44375066223 0.616325826587
5.44437898064 0.616293821415
5.44500729904 0.616261759328
5.44563561745 0.616229640318
5.44626393585 0.616197464377
5.44689225426 0.616165231499
5.44752057266 0.616132941675
5.44814889107 0.616100594899
5.44877720947 0.616068191162
5.44940552788 0.616035730459
5.45003384628 0.616003212782
5.45066216469 0.615970638124
5.45129048309 0.615938006477
5.4519188015 0.615905317835
5.4525471199 0.615872572191
5.45317543831 0.615839769537
5.45380375671 0.615806909868
5.45443207512 0.615773993176
5.45506039352 0.615741019454
5.45568871193 0.615707988696
5.45631703033 0.615674900896
5.45694534874 0.615641756045
5.45757366714 0.615608554139
5.45820198555 0.615575295171
5.45883030396 0.615541979134
5.45945862236 0.615508606021
5.46008694077 0.615475175827
5.46071525917 0.615441688545
5.46134357758 0.615408144169
5.46197189598 0.615374542692
5.46260021439 0.615340884109
5.46322853279 0.615307168414
5.4638568512 0.615273395601
5.4644851696 0.615239565663
5.46511348801 0.615205678595
5.46574180641 0.61517173439
5.46637012482 0.615137733044
5.46699844322 0.61510367455
5.46762676163 0.615069558902
5.46825508003 0.615035386096
5.46888339844 0.615001156125
5.46951171684 0.614966868984
5.47014003525 0.614932524667
5.47076835365 0.614898123169
5.47139667206 0.614863664485
5.47202499046 0.614829148609
5.47265330887 0.614794575537
5.47328162727 0.614759945262
5.47390994568 0.614725257779
5.47453826408 0.614690513085
5.47516658249 0.614655711172
5.47579490089 0.614620852038
5.4764232193 0.614585935676
5.4770515377 0.614550962081
5.47767985611 0.61451593125
5.47830817451 0.614480843177
5.47893649292 0.614445697857
5.47956481133 0.614410495286
5.48019312973 0.614375235459
5.48082144814 0.614339918372
5.48144976654 0.61430454402
5.48207808495 0.614269112398
5.48270640335 0.614233623503
5.48333472176 0.61419807733
5.48396304016 0.614162473875
5.48459135857 0.614126813133
5.48521967697 0.614091095101
5.48584799538 0.614055319774
5.48647631378 0.614019487148
5.48710463219 0.613983597219
5.48773295059 0.613947649984
5.488361269 0.613911645438
5.4889895874 0.613875583578
5.48961790581 0.613839464399
5.49024622421 0.613803287899
5.49087454262 0.613767054073
5.49150286102 0.613730762919
5.49213117943 0.613694414431
5.49275949783 0.613658008608
5.49338781624 0.613621545445
5.49401613464 0.613585024939
5.49464445305 0.613548447087
5.49527277145 0.613511811885
5.49590108986 0.613475119332
5.49652940826 0.613438369422
5.49715772667 0.613401562153
5.49778604507 0.613364697523
5.49841436348 0.613327775528
5.49904268188 0.613290796165
5.49967100029 0.613253759432
5.5002993187 0.613216665326
5.5009276371 0.613179513843
5.50155595551 0.613142304982
5.50218427391 0.61310503874
5.50281259232 0.613067715113
5.50344091072 0.613030334101
5.50406922913 0.6129928957
5.50469754753 0.612955399907
5.50532586594 0.612917846722
5.50595418434 0.61288023614
5.50658250275 0.612842568161
5.50721082115 0.612804842782
5.50783913956 0.612767060001
5.50846745796 0.612729219815
5.50909577637 0.612691322224
5.50972409477 0.612653367225
5.51035241318 0.612615354816
5.51098073158 0.612577284995
5.51160904999 0.612539157762
5.51223736839 0.612500973113
5.5128656868 0.612462731048
5.5134940052 0.612424431565
5.51412232361 0.612386074662
5.51475064201 0.612347660338
5.51537896042 0.612309188593
5.51600727882 0.612270659423
5.51663559723 0.612232072829
5.51726391563 0.612193428809
5.51789223404 0.612154727362
5.51852055244 0.612115968486
5.51914887085 0.612077152182
5.51977718925 0.612038278448
5.52040550766 0.611999347282
5.52103382607 0.611960358685
5.52166214447 0.611921312656
5.52229046288 0.611882209193
5.52291878128 0.611843048297
5.52354709969 0.611803829966
5.52417541809 0.611764554201
5.5248037365 0.611725221
5.5254320549 0.611685830364
5.52606037331 0.611646382291
5.52668869171 0.611606876783
5.52731701012 0.611567313838
5.52794532852 0.611527693457
5.52857364693 0.611488015639
5.52920196533 0.611448280385
5.52983028374 0.611408487694
5.53045860214 0.611368637567
5.53108692055 0.611328730003
5.53171523895 0.611288765004
5.53234355736 0.611248742569
5.53297187576 0.611208662699
5.53360019417 0.611168525394
5.53422851257 0.611128330655
5.53485683098 0.611088078482
5.53548514938 0.611047768876
5.53611346779 0.611007401837
5.53674178619 0.610966977367
5.5373701046 0.610926495466
5.537998423 0.610885956135
5.53862674141 0.610845359375
5.53925505981 0.610804705187
5.53988337822 0.610763993573
5.54051169662 0.610723224532
5.54114001503 0.610682398067
5.54176833344 0.610641514178
5.54239665184 0.610600572868
5.54302497025 0.610559574137
5.54365328865 0.610518517986
5.54428160706 0.610477404418
5.54490992546 0.610436233434
5.54553824387 0.610395005036
5.54616656227 0.610353719225
5.54679488068 0.610312376003
5.54742319908 0.610270975372
5.54805151749 0.610229517334
5.54867983589 0.610188001891
5.5493081543 0.610146429045
5.5499364727 0.610104798797
5.55056479111 0.610063111151
5.55119310951 0.610021366108
5.55182142792 0.609979563671
5.55244974632 0.609937703842
5.55307806473 0.609895786624
5.55370638313 0.609853812018
5.55433470154 0.609811780028
5.55496301994 0.609769690656
5.55559133835 0.609727543905
5.55621965675 0.609685339778
5.55684797516 0.609643078277
5.55747629356 0.609600759406
5.55810461197 0.609558383167
5.55873293037 0.609515949563
5.55936124878 0.609473458597
5.55998956718 0.609430910273
5.56061788559 0.609388304594
5.56124620399 0.609345641563
5.5618745224 0.609302921184
5.56250284081 0.609260143459
5.56313115921 0.609217308393
5.56375947762 0.609174415988
5.56438779602 0.60913146625
5.56501611443 0.60908845918
5.56564443283 0.609045394783
5.56627275124 0.609002273063
5.56690106964 0.608959094024
5.56752938805 0.60891585767
5.56815770645 0.608872564004
5.56878602486 0.608829213031
5.56941434326 0.608785804755
5.57004266167 0.60874233918
5.57067098007 0.608698816311
5.57129929848 0.608655236151
5.57192761688 0.608611598706
5.57255593529 0.608567903979
5.57318425369 0.608524151976
5.5738125721 0.608480342701
5.5744408905 0.608436476158
5.57506920891 0.608392552353
5.57569752731 0.60834857129
5.57632584572 0.608304532974
5.57695416412 0.60826043741
5.57758248253 0.608216284604
5.57821080093 0.60817207456
5.57883911934 0.608127807283
5.57946743774 0.608083482779
5.58009575615 0.608039101053
5.58072407455 0.607994662111
5.58135239296 0.607950165957
5.58198071136 0.607905612598
5.58260902977 0.607861002039
5.58323734818 0.607816334286
5.58386566658 0.607771609344
5.58449398499 0.607726827219
5.58512230339 0.607681987917
5.5857506218 0.607637091444
5.5863789402 0.607592137807
5.58700725861 0.60754712701
5.58763557701 0.60750205906
5.58826389542 0.607456933965
5.58889221382 0.607411751728
5.58952053223 0.607366512358
5.59014885063 0.607321215861
5.59077716904 0.607275862242
5.59140548744 0.607230451509
5.59203380585 0.607184983668
5.59266212425 0.607139458726
5.59329044266 0.60709387669
5.59391876106 0.607048237567
5.59454707947 0.607002541362
5.59517539787 0.606956788085
5.59580371628 0.606910977741
5.59643203468 0.606865110337
5.59706035309 0.606819185881
5.59768867149 0.60677320438
5.5983169899 0.606727165842
5.5989453083 0.606681070274
5.59957362671 0.606634917682
5.60020194511 0.606588708076
5.60083026352 0.606542441462
5.60145858192 0.606496117848
5.60208690033 0.606449737243
5.60271521873 0.606403299653
5.60334353714 0.606356805086
5.60397185555 0.606310253552
5.60460017395 0.606263645057
5.60522849236 0.606216979609
5.60585681076 0.606170257218
5.60648512917 0.606123477891
5.60711344757 0.606076641636
5.60774176598 0.606029748463
5.60837008438 0.605982798379
5.60899840279 0.605935791393
5.60962672119 0.605888727513
5.6102550396 0.605841606749
5.610883358 0.605794429109
5.61151167641 0.605747194602
5.61213999481 0.605699903237
5.61276831322 0.605652555022
5.61339663162 0.605605149967
5.61402495003 0.605557688081
5.61465326843 0.605510169373
5.61528158684 0.605462593853
5.61590990524 0.605414961529
5.61653822365 0.605367272412
5.61716654205 0.60531952651
5.61779486046 0.605271723833
5.61842317886 0.605223864391
5.61905149727 0.605175948194
5.61967981567 0.605127975251
5.62030813408 0.605079945571
5.62093645248 0.605031859166
5.62156477089 0.604983716045
5.62219308929 0.604935516218
5.6228214077 0.604887259695
5.6234497261 0.604838946487
5.62407804451 0.604790576603
5.62470636292 0.604742150055
5.62533468132 0.604693666851
5.62596299973 0.604645127004
5.62659131813 0.604596530523
5.62721963654 0.60454787742
5.62784795494 0.604499167704
5.62847627335 0.604450401387
5.62910459175 0.604401578479
5.62973291016 0.604352698992
5.63036122856 0.604303762937
5.63098954697 0.604254770324
5.63161786537 0.604205721165
5.63224618378 0.60415661547
5.63287450218 0.604107453252
5.63350282059 0.604058234522
5.63413113899 0.604008959291
5.6347594574 0.60395962757
5.6353877758 0.603910239372
5.63601609421 0.603860794707
5.63664441261 0.603811293588
5.63727273102 0.603761736027
5.63790104942 0.603712122035
5.63852936783 0.603662451624
5.63915768623 0.603612724807
5.63978600464 0.603562941595
5.64041432304 0.603513102
5.64104264145 0.603463206036
5.64167095985 0.603413253714
5.64229927826 0.603363245047
5.64292759666 0.603313180046
5.64355591507 0.603263058726
5.64418423347 0.603212881098
5.64481255188 0.603162647175
5.64544087029 0.60311235697
5.64606918869 0.603062010495
5.6466975071 0.603011607764
5.6473258255 0.60296114879
5.64795414391 0.602910633586
5.64858246231 0.602860062165
5.64921078072 0.602809434539
5.64983909912 0.602758750723
5.65046741753 0.60270801073
5.65109573593 0.602657214573
5.65172405434 0.602606362266
5.65235237274 0.602555453823
5.65298069115 0.602504489257
5.65360900955 0.602453468581
5.65423732796 0.60240239181
5.65486564636 0.602351258958
5.65549396477 0.602300070038
5.65612228317 0.602248825065
5.65675060158 0.602197524053
5.65737891998 0.602146167015
5.65800723839 0.602094753967
5.65863555679 0.602043284923
5.6592638752 0.601991759896
5.6598921936 0.601940178903
5.66052051201 0.601888541956
5.66114883041 0.601836849071
5.66177714882 0.601785100263
5.66240546722 0.601733295545
5.66303378563 0.601681434935
5.66366210403 0.601629518445
5.66429042244 0.601577546092
5.66491874084 0.601525517889
5.66554705925 0.601473433854
5.66617537766 0.601421294
5.66680369606 0.601369098344
5.66743201447 0.601316846899
5.66806033287 0.601264539683
5.66868865128 0.601212176711
5.66931696968 0.601159757998
5.66994528809 0.601107283559
5.67057360649 0.601054753412
5.6712019249 0.601002167571
5.6718302433 0.600949526053
5.67245856171 0.600896828873
5.67308688011 0.600844076048
5.67371519852 0.600791267594
5.67434351692 0.600738403527
5.67497183533 0.600685483863
5.67560015373 0.600632508619
5.67622847214 0.600579477812
5.67685679054 0.600526391457
5.67748510895 0.600473249572
5.67811342735 0.600420052173
5.67874174576 0.600366799277
5.67937006416 0.600313490901
5.67999838257 0.600260127062
5.68062670097 0.600206707777
5.68125501938 0.600153233062
5.68188333778 0.600099702936
5.68251165619 0.600046117415
5.68313997459 0.599992476516
5.683768293 0.599938780258
5.6843966114 0.599885028657
5.68502492981 0.599831221731
5.68565324821 0.599777359497
5.68628156662 0.599723441974
5.68690988503 0.599669469179
5.68753820343 0.59961544113
5.68816652184 0.599561357845
5.68879484024 0.599507219342
5.68942315865 0.599453025639
5.69005147705 0.599398776755
5.69067979546 0.599344472706
5.69130811386 0.599290113512
5.69193643227 0.599235699192
5.69256475067 0.599181229763
5.69319306908 0.599126705244
5.69382138748 0.599072125654
5.69444970589 0.599017491011
5.69507802429 0.598962801334
5.6957063427 0.598908056643
5.6963346611 0.598853256956
5.69696297951 0.598798402291
5.69759129791 0.598743492669
5.69821961632 0.598688528108
5.69884793472 0.598633508627
5.69947625313 0.598578434246
5.70010457153 0.598523304984
5.70073288994 0.598468120861
5.70136120834 0.598412881897
5.70198952675 0.59835758811
5.70261784515 0.59830223952
5.70324616356 0.598246836148
5.70387448196 0.598191378013
5.70450280037 0.598135865135
5.70513111877 0.598080297534
5.70575943718 0.59802467523
5.70638775558 0.597968998244
5.70701607399 0.597913266595
5.7076443924 0.597857480304
5.7082727108 0.597801639391
5.70890102921 0.597745743877
5.70952934761 0.597689793783
5.71015766602 0.597633789128
5.71078598442 0.597577729934
5.71141430283 0.597521616221
5.71204262123 0.59746544801
5.71267093964 0.597409225323
5.71329925804 0.59735294818
5.71392757645 0.597296616602
5.71455589485 0.597240230611
5.71518421326 0.597183790227
5.71581253166 0.597127295472
5.71644085007 0.597070746368
5.71706916847 0.597014142935
5.71769748688 0.596957485196
5.71832580528 0.596900773172
5.71895412369 0.596844006885
5.71958244209 0.596787186356
5.7202107605 0.596730311608
5.7208390789 0.596673382662
5.72146739731 0.59661639954
5.72209571571 0.596559362265
5.72272403412 0.596502270858
5.72335235252 0.596445125342
5.72398067093 0.59638792574
5.72460898933 0.596330672073
5.72523730774 0.596273364364
5.72586562614 0.596216002636
5.72649394455 0.596158586911
5.72712226295 0.596101117211
5.72775058136 0.596043593561
5.72837889977 0.595986015982
5.72900721817 0.595928384498
5.72963553658 0.595870699132
5.73026385498 0.595812959906
5.73089217339 0.595755166844
5.73152049179 0.595697319969
5.7321488102 0.595639419305
5.7327771286 0.595581464874
5.73340544701 0.595523456701
5.73403376541 0.595465394809
5.73466208382 0.595407279221
5.73529040222 0.595349109961
5.73591872063 0.595290887054
5.73654703903 0.595232610522
5.73717535744 0.59517428039
5.73780367584 0.595115896683
5.73843199425 0.595057459423
5.73906031265 0.594998968635
5.73968863106 0.594940424344
5.74031694946 0.594881826574
5.74094526787 0.594823175349
5.74157358627 0.594764470693
5.74220190468 0.594705712632
5.74283022308 0.594646901189
5.74345854149 0.594588036391
5.74408685989 0.59452911826
5.7447151783 0.594470146823
5.7453434967 0.594411122105
5.74597181511 0.594352044129
5.74660013351 0.594292912922
5.74722845192 0.594233728509
5.74785677032 0.594174490914
5.74848508873 0.594115200164
5.74911340714 0.594055856283
5.74974172554 0.593996459297
5.75037004395 0.593937009232
5.75099836235 0.593877506113
5.75162668076 0.593817949967
5.75225499916 0.593758340818
5.75288331757 0.593698678693
5.75351163597 0.593638963617
5.75413995438 0.593579195618
5.75476827278 0.59351937472
5.75539659119 0.59345950095
5.75602490959 0.593399574335
5.756653228 0.5933395949
5.7572815464 0.593279562672
5.75790986481 0.593219477678
5.75853818321 0.593159339944
5.75916650162 0.593099149497
5.75979482002 0.593038906363
5.76042313843 0.59297861057
5.76105145683 0.592918262144
5.76167977524 0.592857861112
5.76230809364 0.592797407502
5.76293641205 0.592736901339
5.76356473045 0.592676342652
5.76419304886 0.592615731468
5.76482136726 0.592555067815
5.76544968567 0.592494351718
5.76607800407 0.592433583207
5.76670632248 0.592372762309
5.76733464088 0.592311889051
5.76796295929 0.59225096346
5.76859127769 0.592189985566
5.7692195961 0.592128955395
5.76984791451 0.592067872977
5.77047623291 0.592006738337
5.77110455132 0.591945551506
5.77173286972 0.591884312511
5.77236118813 0.59182302138
5.77298950653 0.591761678141
5.77361782494 0.591700282824
5.77424614334 0.591638835456
5.77487446175 0.591577336067
5.77550278015 0.591515784684
5.77613109856 0.591454181337
5.77675941696 0.591392526054
5.77738773537 0.591330818864
5.77801605377 0.591269059797
5.77864437218 0.59120724888
5.77927269058 0.591145386144
5.77990100899 0.591083471618
5.78052932739 0.59102150533
5.7811576458 0.59095948731
5.7817859642 0.590897417588
5.78241428261 0.590835296193
5.78304260101 0.590773123155
5.78367091942 0.590710898502
5.78429923782 0.590648622266
5.78492755623 0.590586294475
5.78555587463 0.59052391516
5.78618419304 0.590461484351
5.78681251144 0.590399002077
5.78744082985 0.590336468369
5.78806914825 0.590273883257
5.78869746666 0.59021124677
5.78932578506 0.590148558941
5.78995410347 0.590085819798
5.79058242188 0.590023029373
5.79121074028 0.589960187695
5.79183905869 0.589897294796
5.79246737709 0.589834350706
5.7930956955 0.589771355457
5.7937240139 0.589708309078
5.79435233231 0.589645211601
5.79498065071 0.589582063057
5.79560896912 0.589518863477
5.79623728752 0.589455612892
5.79686560593 0.589392311333
5.79749392433 0.589328958832
5.79812224274 0.58926555542
5.79875056114 0.589202101129
5.79937887955 0.58913859599
5.80000719795 0.589075040034
5.80063551636 0.589011433294
5.80126383476 0.588947775801
5.80189215317 0.588884067587
5.80252047157 0.588820308684
5.80314878998 0.588756499124
5.80377710838 0.588692638938
5.80440542679 0.58862872816
5.80503374519 0.588564766822
5.8056620636 0.588500754955
5.806290382 0.588436692592
5.80691870041 0.588372579765
5.80754701881 0.588308416508
5.80817533722 0.588244202852
5.80880365562 0.58817993883
5.80943197403 0.588115624476
5.81006029243 0.588051259821
5.81068861084 0.587986844899
5.81131692924 0.587922379743
5.81194524765 0.587857864385
5.81257356606 0.587793298859
5.81320188446 0.587728683199
5.81383020287 0.587664017437
5.81445852127 0.587599301606
5.81508683968 0.587534535741
5.81571515808 0.587469719874
5.81634347649 0.587404854039
5.81697179489 0.58733993827
5.8176001133 0.587274972601
5.8182284317 0.587209957065
5.81885675011 0.587144891697
5.81948506851 0.587079776529
5.82011338692 0.587014611597
5.82074170532 0.586949396933
5.82137002373 0.586884132574
5.82199834213 0.586818818552
5.82262666054 0.586753454902
5.82325497894 0.586688041658
5.82388329735 0.586622578855
5.82451161575 0.586557066527
5.82513993416 0.58649150471
5.82576825256 0.586425893437
5.82639657097 0.586360232743
5.82702488937 0.586294522664
5.82765320778 0.586228763234
5.82828152618 0.586162954488
5.82890984459 0.586097096461
5.82953816299 0.586031189188
5.8301664814 0.585965232705
5.8307947998 0.585899227046
5.83142311821 0.585833172248
5.83205143661 0.585767068345
5.83267975502 0.585700915374
5.83330807343 0.585634713368
5.83393639183 0.585568462365
5.83456471024 0.5855021624
5.83519302864 0.585435813509
5.83582134705 0.585369415727
5.83644966545 0.585302969091
5.83707798386 0.585236473636
5.83770630226 0.585169929399
5.83833462067 0.585103336416
5.83896293907 0.585036694722
5.83959125748 0.584970004355
5.84021957588 0.58490326535
5.84084789429 0.584836477745
5.84147621269 0.584769641575
5.8421045311 0.584702756877
5.8427328495 0.584635823688
5.84336116791 0.584568842045
5.84398948631 0.584501811984
5.84461780472 0.584434733542
5.84524612312 0.584367606756
5.84587444153 0.584300431664
5.84650275993 0.584233208301
5.84713107834 0.584165936707
5.84775939674 0.584098616917
5.84838771515 0.584031248969
5.84901603355 0.5839638329
5.84964435196 0.583896368748
5.85027267036 0.583828856551
5.85090098877 0.583761296345
5.85152930717 0.58369368817
5.85215762558 0.583626032061
5.85278594398 0.583558328058
5.85341426239 0.583490576198
5.8540425808 0.583422776518
5.8546708992 0.583354929058
5.85529921761 0.583287033855
5.85592753601 0.583219090947
5.85655585442 0.583151100373
5.85718417282 0.583083062171
5.85781249123 0.583014976379
5.85844080963 0.582946843035
5.85906912804 0.582878662179
5.85969744644 0.582810433849
5.86032576485 0.582742158083
5.86095408325 0.582673834921
5.86158240166 0.5826054644
5.86221072006 0.58253704656
5.86283903847 0.582468581441
5.86346735687 0.58240006908
5.86409567528 0.582331509517
5.86472399368 0.582262902791
5.86535231209 0.582194248941
5.86598063049 0.582125548008
5.8666089489 0.582056800029
5.8672372673 0.581988005045
5.86786558571 0.581919163094
5.86849390411 0.581850274218
5.86912222252 0.581781338454
5.86975054092 0.581712355844
5.87037885933 0.581643326426
5.87100717773 0.581574250241
5.87163549614 0.581505127328
5.87226381454 0.581435957728
5.87289213295 0.581366741481
5.87352045135 0.581297478626
5.87414876976 0.581228169204
5.87477708817 0.581158813256
5.87540540657 0.581089410821
5.87603372498 0.58101996194
5.87666204338 0.580950466654
5.87729036179 0.580880925003
5.87791868019 0.580811337027
5.8785469986 0.580741702768
5.879175317 0.580672022266
5.87980363541 0.580602295562
5.88043195381 0.580532522697
5.88106027222 0.580462703711
5.88168859062 0.580392838647
5.88231690903 0.580322927545
5.88294522743 0.580252970445
5.88357354584 0.580182967391
5.88420186424 0.580112918422
5.88483018265 0.58004282358
5.88545850105 0.579972682906
5.88608681946 0.579902496443
5.88671513786 0.579832264232
5.88734345627 0.579761986313
5.88797177467 0.57969166273
5.88860009308 0.579621293524
5.88922841148 0.579550878736
5.88985672989 0.579480418409
5.89048504829 0.579409912585
5.8911133667 0.579339361306
5.8917416851 0.579268764613
5.89237000351 0.579198122549
5.89299832191 0.579127435156
5.89362664032 0.579056702478
5.89425495872 0.578985924555
5.89488327713 0.57891510143
5.89551159554 0.578844233147
5.89613991394 0.578773319747
5.89676823235 0.578702361274
5.89739655075 0.578631357769
5.89802486916 0.578560309276
5.89865318756 0.578489215838
5.89928150597 0.578418077498
5.89990982437 0.578346894298
5.90053814278 0.578275666282
5.90116646118 0.578204393493
5.90179477959 0.578133075973
5.90242309799 0.578061713767
5.9030514164 0.577990306918
5.9036797348 0.577918855469
5.90430805321 0.577847359463
5.90493637161 0.577775818944
5.90556469002 0.577704233955
5.90619300842 0.577632604541
5.90682132683 0.577560930745
5.90744964523 0.577489212611
5.90807796364 0.577417450182
5.90870628204 0.577345643503
5.90933460045 0.577273792618
5.90996291885 0.57720189757
5.91059123726 0.577129958404
5.91121955566 0.577057975163
5.91184787407 0.576985947893
5.91247619247 0.576913876638
5.91310451088 0.576841761441
5.91373282928 0.576769602347
5.91436114769 0.576697399402
5.91498946609 0.576625152649
5.9156177845 0.576552862132
5.91624610291 0.576480527898
5.91687442131 0.57640814999
5.91750273972 0.576335728453
5.91813105812 0.576263263333
5.91875937653 0.576190754673
5.91938769493 0.57611820252
5.92001601334 0.576045606919
5.92064433174 0.575972967913
5.92127265015 0.57590028555
5.92190096855 0.575827559873
5.92252928696 0.575754790929
5.92315760536 0.575681978762
5.92378592377 0.575609123418
5.92441424217 0.575536224944
5.92504256058 0.575463283383
5.92567087898 0.575390298783
5.92629919739 0.575317271188
5.92692751579 0.575244200644
5.9275558342 0.575171087198
5.9281841526 0.575097930896
5.92881247101 0.575024731782
5.92944078941 0.574951489904
5.93006910782 0.574878205307
5.93069742622 0.574804878037
5.93132574463 0.574731508142
5.93195406303 0.574658095666
5.93258238144 0.574584640657
5.93321069984 0.57451114316
5.93383901825 0.574437603223
5.93446733665 0.574364020891
5.93509565506 0.574290396212
5.93572397346 0.574216729232
5.93635229187 0.574143019998
5.93698061028 0.574069268557
5.93760892868 0.573995474954
5.93823724709 0.573921639239
5.93886556549 0.573847761456
5.9394938839 0.573773841654
5.9401222023 0.573699879879
5.94075052071 0.573625876179
5.94137883911 0.5735518306
5.94200715752 0.573477743191
5.94263547592 0.573403613998
5.94326379433 0.573329443068
5.94389211273 0.57325523045
5.94452043114 0.573180976191
5.94514874954 0.573106680338
5.94577706795 0.573032342939
5.94640538635 0.572957964042
5.94703370476 0.572883543694
5.94766202316 0.572809081943
5.94829034157 0.572734578838
5.94891865997 0.572660034425
5.94954697838 0.572585448754
5.95017529678 0.572510821872
5.95080361519 0.572436153827
5.95143193359 0.572361444667
5.952060252 0.572286694441
5.9526885704 0.572211903197
5.95331688881 0.572137070983
5.95394520721 0.572062197848
5.95457352562 0.57198728384
5.95520184402 0.571912329008
5.95583016243 0.5718373334
5.95645848083 0.571762297065
5.95708679924 0.571687220052
5.95771511765 0.571612102409
5.95834343605 0.571536944186
5.95897175446 0.57146174543
5.95960007286 0.571386506192
5.96022839127 0.57131122652
5.96085670967 0.571235906463
5.96148502808 0.57116054607
5.96211334648 0.57108514539
5.96274166489 0.571009704474
5.96336998329 0.570934223369
5.9639983017 0.570858702125
5.9646266201 0.570783140793
5.96525493851 0.57070753942
5.96588325691 0.570631898057
5.96651157532 0.570556216754
5.96713989372 0.570480495559
5.96776821213 0.570404734523
5.96839653053 0.570328933695
5.96902484894 0.570253093125
5.96965316734 0.570177212863
5.97028148575 0.57010129296
5.97090980415 0.570025333464
5.97153812256 0.569949334426
5.97216644096 0.569873295896
5.97279475937 0.569797217924
5.97342307777 0.569721100561
5.97405139618 0.569644943856
5.97467971458 0.56956874786
5.97530803299 0.569492512624
5.97593635139 0.569416238197
5.9765646698 0.569339924631
5.9771929882 0.569263571975
5.97782130661 0.56918718028
5.97844962502 0.569110749598
5.97907794342 0.569034279978
5.97970626183 0.568957771471
5.98033458023 0.568881224129
5.98096289864 0.568804638002
5.98159121704 0.568728013141
5.98221953545 0.568651349597
5.98284785385 0.568574647421
5.98347617226 0.568497906664
5.98410449066 0.568421127377
5.98473280907 0.568344309612
5.98536112747 0.568267453419
5.98598944588 0.568190558851
5.98661776428 0.568113625958
5.98724608269 0.568036654791
5.98787440109 0.567959645403
5.9885027195 0.567882597845
5.9891310379 0.567805512167
5.98975935631 0.567728388423
5.99038767471 0.567651226664
5.99101599312 0.56757402694
5.99164431152 0.567496789305
5.99227262993 0.56741951381
5.99290094833 0.567342200507
5.99352926674 0.567264849447
5.99415758514 0.567187460684
5.99478590355 0.567110034268
5.99541422195 0.567032570252
5.99604254036 0.566955068688
5.99667085876 0.566877529628
5.99729917717 0.566799953125
5.99792749557 0.566722339231
5.99855581398 0.566644687998
5.99918413239 0.566566999479
5.99981245079 0.566489273726
6.0004407692 0.566411510791
6.0010690876 0.566333710728
6.00169740601 0.566255873588
6.00232572441 0.566177999425
6.00295404282 0.566100088291
6.00358236122 0.56602214024
6.00421067963 0.565944155322
6.00483899803 0.565866133593
6.00546731644 0.565788075104
6.00609563484 0.565709979909
6.00672395325 0.56563184806
6.00735227165 0.565553679611
6.00798059006 0.565475474615
6.00860890846 0.565397233125
6.00923722687 0.565318955194
6.00986554527 0.565240640876
6.01049386368 0.565162290223
6.01112218208 0.56508390329
6.01175050049 0.565005480129
6.01237881889 0.564927020794
6.0130071373 0.564848525339
6.0136354557 0.564769993818
6.01426377411 0.564691426283
6.01489209251 0.564612822788
6.01552041092 0.564534183388
6.01614872932 0.564455508136
6.01677704773 0.564376797086
6.01740536613 0.564298050291
6.01803368454 0.564219267806
6.01866200294 0.564140449685
6.01929032135 0.564061595981
6.01991863976 0.563982706749
6.02054695816 0.563903782043
6.02117527657 0.563824821916
6.02180359497 0.563745826424
6.02243191338 0.56366679562
6.02306023178 0.563587729559
6.02368855019 0.563508628295
6.02431686859 0.563429491883
6.024945187 0.563350320376
6.0255735054 0.56327111383
6.02620182381 0.563191872299
6.02683014221 0.563112595837
6.02745846062 0.5630332845
6.02808677902 0.562953938341
6.02871509743 0.562874557416
6.02934341583 0.562795141779
6.02997173424 0.562715691486
6.03060005264 0.56263620659
6.03122837105 0.562556687148
6.03185668945 0.562477133213
6.03248500786 0.562397544842
6.03311332626 0.562317922088
6.03374164467 0.562238265007
6.03436996307 0.562158573655
6.03499828148 0.562078848086
6.03562659988 0.561999088356
6.03625491829 0.56191929452
6.03688323669 0.561839466632
6.0375115551 0.56175960475
6.0381398735 0.561679708928
6.03876819191 0.561599779221
6.03939651031 0.561519815685
6.04002482872 0.561439818376
6.04065314713 0.561359787348
6.04128146553 0.561279722659
6.04190978394 0.561199624363
6.04253810234 0.561119492517
6.04316642075 0.561039327175
6.04379473915 0.560959128394
6.04442305756 0.56087889623
6.04505137596 0.560798630738
6.04567969437 0.560718331975
6.04630801277 0.560637999996
6.04693633118 0.560557634858
6.04756464958 0.560477236616
6.04819296799 0.560396805327
6.04882128639 0.560316341047
6.0494496048 0.560235843832
6.0500779232 0.560155313738
6.05070624161 0.560074750822
6.05133456001 0.55999415514
6.05196287842 0.559913526749
6.05259119682 0.559832865704
6.05321951523 0.559752172062
6.05384783363 0.55967144588
6.05447615204 0.559590687214
6.05510447044 0.559509896121
6.05573278885 0.559429072657
6.05636110725 0.55934821688
6.05698942566 0.559267328845
6.05761774406 0.55918640861
6.05824606247 0.559105456232
6.05887438087 0.559024471767
6.05950269928 0.558943455271
6.06013101768 0.558862406803
6.06075933609 0.558781326419
6.0613876545 0.558700214175
6.0620159729 0.55861907013
6.06264429131 0.55853789434
6.06327260971 0.558456686862
6.06390092812 0.558375447753
6.06452924652 0.558294177071
6.06515756493 0.558212874873
6.06578588333 0.558131541216
6.06641420174 0.558050176157
6.06704252014 0.557968779754
6.06767083855 0.557887352064
6.06829915695 0.557805893145
6.06892747536 0.557724403053
6.06955579376 0.557642881847
6.07018411217 0.557561329585
6.07081243057 0.557479746323
6.07144074898 0.55739813212
6.07206906738 0.557316487032
6.07269738579 0.557234811118
6.07332570419 0.557153104436
6.0739540226 0.557071367043
6.074582341 0.556989598997
6.07521065941 0.556907800356
6.07583897781 0.556825971178
6.07646729622 0.55674411152
6.07709561462 0.556662221442
6.07772393303 0.556580301
6.07835225143 0.556498350252
6.07898056984 0.556416369258
6.07960888824 0.556334358075
6.08023720665 0.556252316761
6.08086552505 0.556170245374
6.08149384346 0.556088143973
6.08212216187 0.556006012616
6.08275048027 0.555923851361
6.08337879868 0.555841660266
6.08400711708 0.555759439391
6.08463543549 0.555677188793
6.08526375389 0.55559490853
6.0858920723 0.555512598662
6.0865203907 0.555430259246
6.08714870911 0.555347890342
6.08777702751 0.555265492008
6.08840534592 0.555183064302
6.08903366432 0.555100607284
6.08966198273 0.555018121011
6.09029030113 0.554935605543
6.09091861954 0.554853060939
6.09154693794 0.554770487256
6.09217525635 0.554687884555
6.09280357475 0.554605252894
6.09343189316 0.554522592331
6.09406021156 0.554439902926
6.09468852997 0.554357184739
6.09531684837 0.554274437826
6.09594516678 0.554191662249
6.09657348518 0.554108858066
6.09720180359 0.554026025335
6.09783012199 0.553943164117
6.0984584404 0.55386027447
6.0990867588 0.553777356453
6.09971507721 0.553694410126
6.10034339561 0.553611435549
6.10097171402 0.553528432779
6.10160003242 0.553445401878
6.10222835083 0.553362342903
6.10285666924 0.553279255915
6.10348498764 0.553196140973
6.10411330605 0.553112998136
6.10474162445 0.553029827464
6.10536994286 0.552946629017
6.10599826126 0.552863402853
6.10662657967 0.552780149034
6.10725489807 0.552696867617
6.10788321648 0.552613558663
6.10851153488 0.552530222232
6.10913985329 0.552446858383
6.10976817169 0.552363467177
6.1103964901 0.552280048672
6.1110248085 0.552196602928
6.11165312691 0.552113130007
6.11228144531 0.552029629966
6.11290976372 0.551946102867
6.11353808212 0.55186254877
6.11416640053 0.551778967733
6.11479471893 0.551695359818
6.11542303734 0.551611725084
6.11605135574 0.551528063591
6.11667967415 0.551444375399
6.11730799255 0.551360660569
6.11793631096 0.551276919161
6.11856462936 0.551193151235
6.11919294777 0.55110935685
6.11982126617 0.551025536068
6.12044958458 0.550941688949
6.12107790298 0.550857815552
6.12170622139 0.550773915938
6.12233453979 0.550689990168
6.1229628582 0.550606038302
6.12359117661 0.5505220604
6.12421949501 0.550438056523
6.12484781342 0.550354026731
6.12547613182 0.550269971085
6.12610445023 0.550185889645
6.12673276863 0.550101782472
6.12736108704 0.550017649626
6.12798940544 0.549933491167
6.12861772385 0.549849307158
6.12924604225 0.549765097658
6.12987436066 0.549680862727
6.13050267906 0.549596602427
6.13113099747 0.549512316819
6.13175931587 0.549428005962
6.13238763428 0.549343669918
6.13301595268 0.549259308749
6.13364427109 0.549174922513
6.13427258949 0.549090511273
6.1349009079 0.549006075089
6.1355292263 0.548921614023
6.13615754471 0.548837128135
6.13678586311 0.548752617485
6.13741418152 0.548668082136
6.13804249992 0.548583522148
6.13867081833 0.548498937582
6.13929913673 0.5484143285
6.13992745514 0.548329694961
6.14055577354 0.548245037029
6.14118409195 0.548160354763
6.14181241035 0.548075648224
6.14244072876 0.547990917475
6.14306904716 0.547906162575
6.14369736557 0.547821383588
6.14432568398 0.547736580572
6.14495400238 0.547651753591
6.14558232079 0.547566902705
6.14621063919 0.547482027976
6.1468389576 0.547397129465
6.147467276 0.547312207233
6.14809559441 0.547227261342
6.14872391281 0.547142291853
6.14935223122 0.547057298827
6.14998054962 0.546972282327
6.15060886803 0.546887242414
6.15123718643 0.546802179148
6.15186550484 0.546717092592
6.15249382324 0.546631982808
6.15312214165 0.546546849856
6.15375046005 0.546461693799
6.15437877846 0.546376514698
6.15500709686 0.546291312614
6.15563541527 0.54620608761
6.15626373367 0.546120839747
6.15689205208 0.546035569087
6.15752037048 0.545950275691
6.15814868889 0.545864959622
6.15877700729 0.54577962094
6.1594053257 0.545694259709
6.1600336441 0.545608875989
6.16066196251 0.545523469843
6.16129028091 0.545438041332
6.16191859932 0.545352590518
6.16254691772 0.545267117464
6.16317523613 0.54518162223
6.16380355453 0.54509610488
6.16443187294 0.545010565474
6.16506019135 0.544925004076
6.16568850975 0.544839420746
6.16631682816 0.544753815548
6.16694514656 0.544668188542
6.16757346497 0.544582539792
6.16820178337 0.544496869358
6.16883010178 0.544411177304
6.16945842018 0.544325463691
6.17008673859 0.544239728582
6.17071505699 0.544153972038
6.1713433754 0.544068194122
6.1719716938 0.543982394896
6.17260001221 0.543896574422
6.17322833061 0.543810732763
6.17385664902 0.54372486998
6.17448496742 0.543638986136
6.17511328583 0.543553081293
6.17574160423 0.543467155514
6.17636992264 0.54338120886
6.17699824104 0.543295241394
6.17762655945 0.543209253179
6.17825487785 0.543123244277
6.17888319626 0.543037214749
6.17951151466 0.54295116466
6.18013983307 0.54286509407
6.18076815147 0.542779003042
6.18139646988 0.542692891639
6.18202478828 0.542606759924
6.18265310669 0.542520607958
6.18328142509 0.542434435805
6.1839097435 0.542348243526
6.1845380619 0.542262031184
6.18516638031 0.542175798842
6.18579469872 0.542089546562
6.18642301712 0.542003274408
6.18705133553 0.54191698244
6.18767965393 0.541830670723
6.18830797234 0.541744339318
6.18893629074 0.541657988288
6.18956460915 0.541571617697
6.19019292755 0.541485227606
6.19082124596 0.541398818078
6.19144956436 0.541312389175
6.19207788277 0.541225940962
6.19270620117 0.541139473499
6.19333451958 0.541052986851
6.19396283798 0.540966481079
6.19459115639 0.540879956247
6.19521947479 0.540793412417
6.1958477932 0.540706849651
6.1964761116 0.540620268014
6.19710443001 0.540533667567
6.19773274841 0.540447048373
6.19836106682 0.540360410496
6.19898938522 0.540273753997
6.19961770363 0.54018707894
6.20024602203 0.540100385388
6.20087434044 0.540013673404
6.20150265884 0.539926943049
6.20213097725 0.539840194388
6.20275929565 0.539753427484
6.20338761406 0.539666642398
6.20401593246 0.539579839194
6.20464425087 0.539493017936
6.20527256927 0.539406178685
6.20590088768 0.539319321505
6.20652920609 0.539232446458
6.20715752449 0.539145553609
6.2077858429 0.539058643019
6.2084141613 0.538971714753
6.20904247971 0.538884768871
6.20967079811 0.538797805439
6.21029911652 0.538710824518
6.21092743492 0.538623826173
6.21155575333 0.538536810465
6.21218407173 0.538449777458
6.21281239014 0.538362727215
6.21344070854 0.538275659799
6.21406902695 0.538188575273
6.21469734535 0.538101473701
6.21532566376 0.538014355144
6.21595398216 0.537927219668
6.21658230057 0.537840067333
6.21721061897 0.537752898205
6.21783893738 0.537665712345
6.21846725578 0.537578509817
6.21909557419 0.537491290684
6.21972389259 0.537404055009
6.220352211 0.537316802856
6.2209805294 0.537229534287
6.22160884781 0.537142249366
6.22223716621 0.537054948156
6.22286548462 0.53696763072
6.22349380302 0.536880297121
6.22412212143 0.536792947422
6.22475043983 0.536705581688
6.22537875824 0.53661819998
6.22600707664 0.536530802362
6.22663539505 0.536443388898
6.22726371346 0.53635595965
6.22789203186 0.536268514682
6.22852035027 0.536181054057
6.22914866867 0.536093577838
6.22977698708 0.536006086089
6.23040530548 0.535918578872
6.23103362389 0.535831056252
6.23166194229 0.535743518291
6.2322902607 0.535655965053
6.2329185791 0.5355683966
6.23354689751 0.535480812997
6.23417521591 0.535393214306
6.23480353432 0.535305600591
6.23543185272 0.535217971915
6.23606017113 0.535130328341
6.23668848953 0.535042669933
6.23731680794 0.534954996754
6.23794512634 0.534867308867
6.23857344475 0.534779606336
6.23920176315 0.534691889223
6.23983008156 0.534604157593
6.24045839996 0.534516411508
6.24108671837 0.534428651032
6.24171503677 0.534340876229
6.24234335518 0.53425308716
6.24297167358 0.534165283891
6.24359999199 0.534077466484
6.24422831039 0.533989635002
6.2448566288 0.533901789509
6.2454849472 0.533813930069
6.24611326561 0.533726056744
6.24674158401 0.533638169597
6.24736990242 0.533550268693
6.24799822083 0.533462354095
6.24862653923 0.533374425865
6.24925485764 0.533286484068
6.24988317604 0.533198528766
6.25051149445 0.533110560024
6.25113981285 0.533022577903
6.25176813126 0.532934582469
6.25239644966 0.532846573783
6.25302476807 0.53275855191
6.25365308647 0.532670516912
6.25428140488 0.532582468853
6.25490972328 0.532494407797
6.25553804169 0.532406333807
6.25616636009 0.532318246946
6.2567946785 0.532230147277
6.2574229969 0.532142034864
6.25805131531 0.53205390977
6.25867963371 0.531965772059
6.25930795212 0.531877621793
6.25993627052 0.531789459037
6.26056458893 0.531701283853
6.26119290733 0.531613096306
6.26182122574 0.531524896457
6.26244954414 0.531436684371
6.26307786255 0.531348460111
6.26370618095 0.53126022374
6.26433449936 0.531171975322
6.26496281776 0.531083714919
6.26559113617 0.530995442596
6.26621945457 0.530907158415
6.26684777298 0.53081886244
6.26747609138 0.530730554735
6.26810440979 0.530642235361
6.2687327282 0.530553904384
6.2693610466 0.530465561865
6.26998936501 0.530377207869
6.27061768341 0.530288842459
6.27124600182 0.530200465698
6.27187432022 0.530112077649
6.27250263863 0.530023678375
6.27313095703 0.52993526794
6.27375927544 0.529846846408
6.27438759384 0.529758413841
6.27501591225 0.529669970302
6.27564423065 0.529581515855
6.27627254906 0.529493050564
6.27690086746 0.529404574491
6.27752918587 0.5293160877
6.27815750427 0.529227590253
6.27878582268 0.529139082215
6.27941414108 0.529050563648
6.28004245949 0.528962034616
6.28067077789 0.528873495181
6.2812990963 0.528784945408
6.2819274147 0.528696385358
6.28255573311 0.528607815097

